Replication of SARS-CoV-2 mutation analysis suggests differences in per-protein mutation characteristics

The increasing spread of COVID-19, caused by the virus SARS-CoV-2, raises concerns about the extent to which mutations have occurred across the viral genome. We present a partial replication of an earlier 2021 study by Wang, R. et al. that determined the presence of four substrains and eleven top mutations in the United States. We analyze a portion of the authors' data set in order to recreate Figure S1 from the paper, recapitulating the same features observed in the original figure. We further generate a summary of mutation characteristics for each of the 26 named proteins and confirm the significance of the spike protein at roughly 24% of all recorded mutations. Our analysis suggests that additional factors may affect per-protein mutation rate besides protein length.

==> data/MutationSummary_10202021/2___-O-ribose_MTases_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
20659: 'T->G',S1A,29
20660: 'C->T',S1F,2
20661: 'T->A',S1S,7
20661: 'T->C',S1S,10636
20662: 'A->G',S2G,51
20662: 'A->T',S2C,4
20663: 'G->A',S2N,1239
20663: 'G->C',S2T,5
20663: 'G->T',S2I,165
20664: 'T->C',S2S,74
20664: 'T->G',S2R,11
20665: 'C->A',Q3K,2
20666: 'A->C',Q3P,1
20666: 'A->G',Q3R,14
20666: 'A->T',Q3L,41
20667: 'A->C',Q3H,16
20667: 'A->G',Q3Q,61
20667: 'A->T',Q3H,1
20668: 'G->A',A4T,157
20668: 'G->T',A4S,21
20669: 'C->A',A4E,12
20669: 'C->T',A4V,42
20670: 'G->A',A4A,761
20670: 'G->C',A4A,1
20670: 'G->T',A4A,153
20673: 'G->T',W5C,19
20674: 'C->A',Q6K,32
20675: 'A->C',Q6P,1
20675: 'A->G',Q6R,31
20675: 'A->T',Q6L,1702
20676: 'A->C',Q6H,4
20676: 'A->G',Q6Q,388
20676: 'A->T',Q6H,1
20677: 'C->A',P7T,4
20677: 'C->G',P7A,1
20677: 'C->T',P7S,283
20678: 'C->T',P7L,2
20679: 'G->A',P7P,650
20679: 'G->C',P7P,5
20679: 'G->T',P7P,4483
20680: 'G->T',G8C,1
20682: 'T->A',G8G,1
20682: 'T->C',G8G,148
20683: 'G->A',V9I,296
20683: 'G->C',V9L,1
20683: 'G->T',V9F,318
20684: 'T->C',V9A,30
20685: 'T->A',V9V,14
20685: 'T->C',V9V,55
20686: 'G->A',A10T,101
20686: 'G->T',A10S,10
20687: 'C->A',A10D,5
20687: 'C->T',A10V,119
20688: 'T->C',A10A,182
20691: 'G->A',M11I,181
20691: 'G->T',M11I,63
20692: 'C->A',P12T,6
20692: 'C->T',P12S,164
20693: 'C->A',P12H,4
20694: 'T->C',P12P,82
20694: 'T->G',P12P,1
20695: 'A->G',N13D,13
20695: 'A->T',N13Y,7
20696: 'A->C',N13T,13
20696: 'A->G',N13S,38
20697: 'T->C',N13N,59
20697: 'T->G',N13K,7
20698: 'C->A',L14I,32
20698: 'C->T',L14F,368
20699: 'T->A',L14H,34
20699: 'T->C',L14P,2
20700: 'T->C',L14L,43
20701: 'T->C',Y15H,75
20703: 'C->T',Y15Y,5953
20705: 'A->G',K16R,9
20706: 'A->G',K16K,24
20707: 'A->C',M17L,6
20707: 'A->G',M17V,102
20707: 'A->T',M17L,5
20708: 'T->A',M17K,103
20708: 'T->C',M17T,36
20708: 'T->G',M17R,2
20709: 'G->A',M17I,87
20709: 'G->C',M17I,1
20709: 'G->T',M17I,974
20710: 'C->A',Q18K,20
20711: 'A->C',Q18P,1
20711: 'A->T',Q18L,41
20712: 'A->G',Q18Q,200
20713: 'A->C',R19R,79
20713: 'A->G',R19G,25
20714: 'G->A',R19K,42
20714: 'G->C',R19T,10
20714: 'G->T',R19I,44
20715: 'A->C',R19S,8
20715: 'A->G',R19R,152
20716: 'A->C',M20L,40
20716: 'A->G',M20V,20
20716: 'A->T',M20L,4
20717: 'T->A',M20K,1
20717: 'T->C',M20T,15
20718: 'G->A',M20I,23
20718: 'G->T',M20I,5277
20719: 'C->A',L21I,12
20719: 'C->T',L21L,2880
20720: 'T->A',L21Q,3
20720: 'T->C',L21P,1
20721: 'A->C',L21L,1
20721: 'A->G',L21L,97
20721: 'A->T',L21L,2
20722: 'T->C',L22L,45
20722: 'T->G',L22V,4
20723: 'T->C',L22S,1
20724: 'A->G',L22L,2656
20724: 'A->T',L22F,29
20725: 'G->A',E23K,5
20725: 'G->C',E23Q,4
20726: 'A->C',E23A,111
20726: 'A->G',E23G,484
20727: 'A->C',E23D,5
20727: 'A->G',E23E,40
20727: 'A->T',E23D,2
20728: 'A->C',K24Q,2
20728: 'A->G',K24E,83
20729: 'A->C',K24T,86
20729: 'A->G',K24R,25
20729: 'A->T',K24M,36
20730: 'G->A',K24K,68
20730: 'G->C',K24N,13
20730: 'G->T',K24N,732
20732: 'G->C',C25S,1
20732: 'G->T',C25F,1
20733: 'T->C',C25C,362
20734: 'G->A',D26N,69
20734: 'G->C',D26H,26
20734: 'G->T',D26Y,163
20735: 'A->G',D26G,71
20736: 'C->A',D26E,23
20736: 'C->T',D26D,303
20737: 'C->A',L27I,33
20737: 'C->T',L27F,52
20738: 'T->A',L27H,1
20738: 'T->C',L27P,7
20739: 'T->A',L27L,25
20739: 'T->C',L27L,109
20739: 'T->G',L27L,12
20740: 'C->A',Q28K,329
20741: 'A->C',Q28P,4
20741: 'A->G',Q28R,15
20741: 'A->T',Q28L,41
20742: 'A->C',Q28H,512
20742: 'A->G',Q28Q,15
20742: 'A->T',Q28H,5
20743: 'A->C',N29H,8
20744: 'A->C',N29T,1
20744: 'A->G',N29S,18
20744: 'A->T',N29I,5
20745: 'T->C',N29N,67
20745: 'T->G',N29K,8
20748: 'T->C',Y30Y,1828
20749: 'G->A',G31S,16
20749: 'G->T',G31C,13
20750: 'G->A',G31D,8
20750: 'G->T',G31V,5
20751: 'T->A',G31G,23
20751: 'T->C',G31G,9
20752: 'G->A',D32N,38
20752: 'G->C',D32H,2
20752: 'G->T',D32Y,88
20753: 'A->C',D32A,23
20753: 'A->G',D32G,549
20754: 'T->A',D32E,3
20754: 'T->C',D32D,159
20754: 'T->G',D32E,2
20755: 'A->C',S33R,314
20755: 'A->G',S33G,151
20755: 'A->T',S33C,5
20756: 'G->A',S33N,85
20756: 'G->T',S33I,535
20757: 'T->A',S33R,13
20757: 'T->C',S33S,475
20757: 'T->G',S33R,6
20758: 'G->A',A34T,21
20758: 'G->C',A34P,1
20758: 'G->T',A34S,138
20759: 'C->A',A34E,17
20759: 'C->T',A34V,3589
20760: 'A->C',A34A,5
20760: 'A->G',A34A,26
20760: 'A->T',A34A,7
20761: 'A->C',T35P,26
20761: 'A->G',T35A,25
20761: 'A->T',T35S,2
20762: 'C->A',T35K,2
20762: 'C->G',T35R,22
20762: 'C->T',T35I,4702
20763: 'A->C',T35T,3
20763: 'A->G',T35T,271
20763: 'A->T',T35T,291
20764: 'T->C',L36L,66
20764: 'T->G',L36V,1
20765: 'T->C',L36S,1
20766: 'A->G',L36L,21
20767: 'C->A',P37T,3
20767: 'C->T',P37S,718
20768: 'C->A',P37H,8
20768: 'C->T',P37L,22
20769: 'T->A',P37P,5
20769: 'T->C',P37P,51
20769: 'T->G',P37P,78
20770: 'A->C',K38Q,1
20770: 'A->G',K38E,1
20771: 'A->C',K38T,1
20771: 'A->G',K38R,138
20771: 'A->T',K38I,2
20772: 'A->C',K38N,15
20772: 'A->G',K38K,33
20772: 'A->T',K38N,14
20773: 'G->A',G39S,68
20773: 'G->T',G39C,68
20774: 'G->A',G39D,58
20774: 'G->C',G39A,4
20774: 'G->T',G39V,2
20775: 'C->A',G39G,14
20775: 'C->T',G39G,136
20776: 'A->C',I40L,2
20776: 'A->G',I40V,62
20776: 'A->T',I40L,51
20777: 'T->C',I40T,119
20778: 'A->G',I40M,3
20778: 'A->T',I40I,2
20779: 'A->C',M41L,8
20779: 'A->G',M41V,2
20781: 'G->A',M41I,1
20781: 'G->T',M41I,28
20782: 'A->C',M42L,2
20782: 'A->G',M42V,5
20782: 'A->T',M42L,2
20783: 'T->A',M42K,2
20783: 'T->C',M42T,5
20784: 'G->A',M42I,36
20784: 'G->T',M42I,19
20785: 'A->C',N43H,1
20785: 'A->G',N43D,1
20786: 'A->C',N43T,1
20786: 'A->T',N43I,2
20787: 'T->C',N43N,240
20788: 'G->A',V44I,108
20789: 'T->C',V44A,1
20790: 'C->A',V44V,6
20790: 'C->T',V44V,358
20791: 'G->T',A45S,11
20792: 'C->T',A45V,6
20793: 'A->C',A45A,6
20793: 'A->G',A45A,23
20793: 'A->T',A45A,78
20796: 'A->G',K46K,111
20798: 'A->G',Y47C,1
20799: 'T->C',Y47Y,860
20800: 'A->G',T48A,7
20800: 'A->T',T48S,2
20801: 'C->A',T48N,1
20801: 'C->T',T48I,397
20802: 'T->A',T48T,2
20802: 'T->C',T48T,166
20802: 'T->G',T48T,30
20805: 'A->G',Q49Q,26
20806: 'C->A',L50M,7
20806: 'C->T',L50L,624
20807: 'T->C',L50P,1
20808: 'G->A',L50L,132
20808: 'G->T',L50L,60
20810: 'G->T',C51F,9
20811: 'T->C',C51C,83
20812: 'C->A',Q52K,14
20813: 'A->T',Q52L,1
20814: 'A->C',Q52H,2
20814: 'A->G',Q52Q,292
20815: 'T->C',Y53H,19
20815: 'T->G',Y53D,1
20816: 'A->T',Y53F,2
20817: 'T->C',Y53Y,56
20818: 'T->C',L54L,20
20820: 'A->G',L54L,84
20821: 'A->G',N55D,3
20822: 'A->C',N55T,2
20822: 'A->G',N55S,62
20823: 'C->A',N55K,3
20823: 'C->T',N55N,3698
20824: 'A->G',T56A,52
20825: 'C->G',T56R,2
20825: 'C->T',T56I,1053
20826: 'A->C',T56T,6
20826: 'A->G',T56T,55
20826: 'A->T',T56T,2
20827: 'T->C',L57L,222
20827: 'T->G',L57V,4
20828: 'T->C',L57S,6
20829: 'A->G',L57L,28
20830: 'A->G',T58A,23
20831: 'C->A',T58K,9
20831: 'C->T',T58I,43
20832: 'A->C',T58T,503
20832: 'A->G',T58T,128
20832: 'A->T',T58T,17
20833: 'T->C',L59L,149
20833: 'T->G',L59V,2
20835: 'A->G',L59L,38
20836: 'G->A',A60T,2
20836: 'G->T',A60S,23
20837: 'C->T',A60V,11
20838: 'T->A',A60A,28
20838: 'T->C',A60A,132
20838: 'T->G',A60A,1
20839: 'G->A',V61I,145
20839: 'G->T',V61L,2
20840: 'T->C',V61A,31
20841: 'A->G',V61V,87
20844: 'C->A',P62P,67
20844: 'C->T',P62P,3696
20845: 'T->C',Y63H,2
20845: 'T->G',Y63D,1
20846: 'A->C',Y63S,1
20846: 'A->G',Y63C,31
20846: 'A->T',Y63F,2
20847: 'T->C',Y63Y,106
20848: 'A->G',N64D,2
20849: 'A->C',N64T,14
20849: 'A->G',N64S,11
20850: 'T->A',N64K,1
20850: 'T->C',N64N,90
20852: 'T->A',M65K,1
20852: 'T->C',M65T,2
20853: 'G->C',M65I,10
20853: 'G->T',M65I,198
20854: 'A->C',R66R,17
20855: 'G->A',R66K,8
20855: 'G->T',R66I,1
20856: 'A->G',R66R,158
20857: 'G->A',V67I,4
20858: 'T->C',V67A,15
20859: 'T->C',V67V,117
20859: 'T->G',V67V,9
20860: 'A->G',I68V,244
20860: 'A->T',I68L,4
20862: 'A->G',I68M,49
20863: 'C->T',H69Y,9
20865: 'T->C',H69H,134
20866: 'T->C',F70L,12
20868: 'T->A',F70L,1
20868: 'T->C',F70F,33
20868: 'T->G',F70L,3
20869: 'G->T',G71C,4
20871: 'T->A',G71G,15
20871: 'T->C',G71G,12
20871: 'T->G',G71G,3
20873: 'C->T',A72V,1
20874: 'T->A',A72A,60
20874: 'T->C',A72A,87
20874: 'T->G',A72A,13
20875: 'G->A',G73S,3
20876: 'G->A',G73D,2
20876: 'G->C',G73A,5
20876: 'G->T',G73V,11
20877: 'T->A',G73G,1
20877: 'T->C',G73G,77
20879: 'C->T',S74F,2
20880: 'T->A',S74S,115
20880: 'T->C',S74S,210
20880: 'T->G',S74S,14
20881: 'G->A',D75N,22
20881: 'G->C',D75H,1
20881: 'G->T',D75Y,3
20882: 'A->C',D75A,1
20882: 'A->G',D75G,45
20883: 'T->C',D75D,99
20883: 'T->G',D75E,1
20885: 'A->G',K76R,36
20886: 'A->G',K76K,203
20886: 'A->T',K76N,1
20887: 'G->A',G77R,426
20887: 'G->C',G77R,1
20888: 'G->A',G77E,25
20888: 'G->T',G77V,1
20889: 'A->C',G77G,5
20889: 'A->G',G77G,81
20889: 'A->T',G77G,2
20890: 'G->A',V78I,26
20890: 'G->C',V78L,3
20890: 'G->T',V78F,9
20891: 'T->A',V78D,1
20891: 'T->G',V78G,59
20892: 'T->A',V78V,22
20892: 'T->C',V78V,36
20892: 'T->G',V78V,4
20893: 'G->A',A79T,1
20893: 'G->C',A79P,1
20893: 'G->T',A79S,63
20895: 'A->C',A79A,1
20895: 'A->G',A79A,50
20895: 'A->T',A79A,9
20896: 'C->G',P80A,10
20897: 'C->T',P80L,7
20898: 'A->C',P80P,5
20898: 'A->G',P80P,110
20898: 'A->T',P80P,74
20899: 'G->A',G81S,2
20901: 'T->A',G81G,1
20901: 'T->C',G81G,36
20901: 'T->G',G81G,2
20902: 'A->G',T82A,2
20902: 'A->T',T82S,1
20904: 'A->C',T82T,2
20904: 'A->G',T82T,96
20904: 'A->T',T82T,38
20905: 'G->A',A83T,31
20905: 'G->T',A83S,21
20906: 'C->A',A83D,12
20907: 'T->A',A83A,175
20907: 'T->C',A83A,316
20907: 'T->G',A83A,3
20910: 'T->A',V84V,3
20910: 'T->C',V84V,68
20910: 'T->G',V84V,1
20911: 'T->C',L85L,1138
20911: 'T->G',L85V,1
20913: 'A->G',L85L,35
20914: 'A->C',R86R,8
20914: 'A->G',R86G,3
20915: 'G->A',R86K,187
20916: 'A->G',R86R,56
20919: 'G->A',Q87Q,67
20919: 'G->C',Q87H,1
20919: 'G->T',Q87H,51
20920: 'T->G',W88G,9
20922: 'G->T',W88C,2
20923: 'T->C',L89L,70
20924: 'T->C',L89S,12
20925: 'G->A',L89L,212
20925: 'G->T',L89F,33
20926: 'C->T',P90S,2
20927: 'C->A',P90H,2
20928: 'T->A',P90P,36
20928: 'T->C',P90P,78
20928: 'T->G',P90P,5
20929: 'A->C',T91P,1
20929: 'A->G',T91A,42
20929: 'A->T',T91S,34
20930: 'C->A',T91K,5
20930: 'C->T',T91M,2477
20931: 'G->A',T91T,636
20931: 'G->T',T91T,1298
20932: 'G->A',G92S,208
20932: 'G->T',G92C,128
20933: 'G->A',G92D,57
20933: 'G->T',G92V,1
20934: 'T->C',G92G,136
20935: 'A->G',T93A,240
20935: 'A->T',T93S,1
20936: 'C->T',T93M,431
20937: 'G->A',T93T,197
20937: 'G->C',T93T,1
20937: 'G->T',T93T,8221
20938: 'C->A',L94M,117
20938: 'C->T',L94L,79
20939: 'T->A',L94Q,49
20939: 'T->G',L94R,2
20940: 'G->A',L94L,32
20940: 'G->C',L94L,1
20940: 'G->T',L94L,699
20941: 'C->A',L95I,7
20941: 'C->T',L95F,135
20943: 'T->A',L95L,12
20943: 'T->C',L95L,75
20943: 'T->G',L95L,3
20944: 'G->A',V96I,72
20944: 'G->C',V96L,58
20944: 'G->T',V96F,219
20945: 'T->C',V96A,62
20946: 'C->A',V96V,25
20946: 'C->G',V96V,3
20946: 'C->T',V96V,1976
20947: 'G->T',D97Y,1
20949: 'T->C',D97D,351
20950: 'T->A',S98T,78
20950: 'T->G',S98A,7
20951: 'C->T',S98L,311
20952: 'A->C',S98S,3
20952: 'A->G',S98S,119
20952: 'A->T',S98S,31
20953: 'G->A',D99N,2
20953: 'G->T',D99Y,7
20955: 'T->C',D99D,362
20956: 'C->A',L100I,60
20956: 'C->T',L100F,417
20957: 'T->A',L100H,2
20957: 'T->C',L100P,1
20957: 'T->G',L100R,19
20958: 'T->A',L100L,6
20958: 'T->C',L100L,15
20959: 'A->C',N101H,1
20959: 'A->G',N101D,12
20959: 'A->T',N101Y,13
20960: 'A->C',N101T,4
20960: 'A->G',N101S,16
20961: 'T->A',N101K,7
20961: 'T->C',N101N,348
20961: 'T->G',N101K,1
20962: 'G->A',D102N,5113
20962: 'G->C',D102H,3
20962: 'G->T',D102Y,227
20963: 'A->C',D102A,12
20963: 'A->G',D102G,142
20964: 'C->A',D102E,17
20964: 'C->T',D102D,185
20965: 'T->C',F103L,2
20966: 'T->G',F103C,5
20967: 'T->C',F103F,38
20968: 'G->A',V104I,818
20968: 'G->C',V104L,2
20968: 'G->T',V104F,4
20969: 'T->C',V104A,38
20970: 'C->A',V104V,19
20970: 'C->G',V104V,6
20970: 'C->T',V104V,310
20971: 'T->C',S105P,7
20973: 'T->A',S105S,25
20973: 'T->C',S105S,71
20973: 'T->G',S105S,1
20974: 'G->A',D106N,364
20974: 'G->T',D106Y,1
20975: 'A->G',D106G,1
20975: 'A->T',D106V,1
20976: 'T->A',D106E,2
20976: 'T->C',D106D,90
20976: 'T->G',D106E,1
20977: 'G->T',A107S,29
20979: 'A->C',A107A,2
20979: 'A->G',A107A,171
20979: 'A->T',A107A,19
20980: 'G->A',D108N,292
20980: 'G->T',D108Y,55
20981: 'A->C',D108A,3
20981: 'A->G',D108G,25
20982: 'T->C',D108D,144
20982: 'T->G',D108E,2
20983: 'T->G',S109A,4
20984: 'C->T',S109L,24
20985: 'A->G',S109S,36
20985: 'A->T',S109S,2
20986: 'A->G',T110A,2
20987: 'C->G',T110S,4
20987: 'C->T',T110I,1185
20988: 'T->A',T110T,2
20988: 'T->C',T110T,35
20988: 'T->G',T110T,12
20989: 'T->A',L111M,2
20989: 'T->C',L111L,33
20989: 'T->G',L111V,2
20991: 'G->A',L111L,26
20991: 'G->C',L111F,53
20991: 'G->T',L111F,1134
20992: 'A->C',I112L,61
20992: 'A->G',I112V,236
20992: 'A->T',I112F,6
20993: 'T->C',I112T,18
20994: 'T->A',I112I,43
20994: 'T->C',I112I,55
20994: 'T->G',I112M,1
20995: 'G->A',G113S,96
20995: 'G->C',G113R,2
20995: 'G->T',G113C,1577
20996: 'G->A',G113D,2
20996: 'G->C',G113A,1
20996: 'G->T',G113V,68
20997: 'T->C',G113G,27
20998: 'G->A',D114N,35
20998: 'G->C',D114H,2
20999: 'A->G',D114G,30
21000: 'T->C',D114D,32
21000: 'T->G',D114E,9
21002: 'G->T',C115F,8
21003: 'T->C',C115C,41
21004: 'G->A',A116T,35
21004: 'G->T',A116S,1182
21005: 'C->A',A116E,22
21005: 'C->G',A116G,13
21005: 'C->T',A116V,1049
21006: 'A->C',A116A,1
21006: 'A->G',A116A,421
21007: 'A->G',T117A,21
21008: 'C->A',T117N,6
21008: 'C->G',T117S,1
21008: 'C->T',T117I,1633
21009: 'T->C',T117T,54
21009: 'T->G',T117T,3
21010: 'G->A',V118I,69
21010: 'G->T',V118L,315
21011: 'T->C',V118A,1
21012: 'A->C',V118V,1
21012: 'A->G',V118V,171
21012: 'A->T',V118V,1
21013: 'C->A',H119N,1
21013: 'C->T',H119Y,32
21014: 'A->G',H119R,106
21014: 'A->T',H119L,6
21015: 'T->A',H119Q,5
21015: 'T->C',H119H,305
21015: 'T->G',H119Q,2
21016: 'A->G',T120A,8
21017: 'C->T',T120I,489
21018: 'A->C',T120T,3
21018: 'A->G',T120T,152
21019: 'G->A',A121T,25
21019: 'G->T',A121S,45
21020: 'C->A',A121D,35
21020: 'C->T',A121V,44
21021: 'T->A',A121A,2
21021: 'T->C',A121A,18
21022: 'A->G',N122D,76
21022: 'A->T',N122Y,14
21023: 'A->C',N122T,13
21023: 'A->G',N122S,42
21023: 'A->T',N122I,1
21024: 'T->C',N122N,242
21025: 'A->C',K123Q,2
21025: 'A->G',K123E,9
21026: 'A->C',K123T,3
21026: 'A->G',K123R,96
21027: 'A->C',K123N,3
21027: 'A->G',K123K,142
21027: 'A->T',K123N,6
21030: 'G->T',W124C,11
21031: 'G->T',D125Y,1
21033: 'T->C',D125D,402
21034: 'C->A',L126I,73
21034: 'C->G',L126V,14
21034: 'C->T',L126F,3600
21036: 'C->A',L126L,3
21036: 'C->T',L126L,472
21037: 'A->C',I127L,6
21037: 'A->G',I127V,252
21037: 'A->T',I127F,2
21038: 'T->C',I127T,1
21039: 'T->C',I127I,35
21039: 'T->G',I127M,4
21040: 'A->C',I128L,1
21040: 'A->G',I128V,237
21042: 'T->C',I128I,15
21042: 'T->G',I128M,16
21043: 'A->G',S129G,38
21043: 'A->T',S129C,16
21044: 'G->C',S129T,17
21045: 'T->C',S129S,431
21046: 'G->T',D130Y,1
21048: 'T->C',D130D,610
21049: 'A->T',M131L,2
21051: 'G->A',M131I,27
21051: 'G->T',M131I,7
21053: 'A->T',Y132F,9
21054: 'C->T',Y132Y,742
21055: 'G->A',D133N,534
21055: 'G->T',D133Y,5
21056: 'A->G',D133G,3
21057: 'C->A',D133E,11
21057: 'C->T',D133D,4561
21058: 'C->A',P134T,1
21058: 'C->T',P134S,4509
21059: 'C->A',P134H,2
21059: 'C->T',P134L,108
21060: 'T->A',P134P,2
21060: 'T->C',P134P,7
21062: 'A->C',K135T,4
21062: 'A->G',K135R,144
21063: 'G->A',K135K,43
21063: 'G->T',K135N,18
21064: 'A->G',T136A,2
21065: 'C->A',T136N,1
21065: 'C->G',T136S,1
21065: 'C->T',T136I,48
21066: 'T->A',T136T,13
21066: 'T->C',T136T,29
21066: 'T->G',T136T,5
21068: 'A->C',K137T,2
21068: 'A->G',K137R,2
21069: 'A->G',K137K,59
21070: 'A->C',N138H,3
21070: 'A->G',N138D,13
21070: 'A->T',N138Y,1
21071: 'A->C',N138T,15
21071: 'A->G',N138S,33
21072: 'T->A',N138K,2
21072: 'T->C',N138N,138
21072: 'T->G',N138K,4
21073: 'G->A',V139I,114
21073: 'G->T',V139F,55
21074: 'T->A',V139D,1
21074: 'T->C',V139A,48
21074: 'T->G',V139G,1
21075: 'T->A',V139V,19
21075: 'T->C',V139V,128
21075: 'T->G',V139V,5
21076: 'A->G',T140A,38
21077: 'C->A',T140K,105
21077: 'C->G',T140R,46
21077: 'C->T',T140I,8083
21078: 'A->C',T140T,10
21078: 'A->G',T140T,35
21078: 'A->T',T140T,16
21079: 'A->C',K141Q,239
21079: 'A->G',K141E,31
21080: 'A->C',K141T,10
21080: 'A->G',K141R,298
21081: 'A->C',K141N,19
21081: 'A->G',K141K,107
21081: 'A->T',K141N,8
21082: 'G->A',E142K,8
21082: 'G->C',E142Q,176
21083: 'A->C',E142A,11
21083: 'A->G',E142G,6
21083: 'A->T',E142V,108
21084: 'A->C',E142D,16
21084: 'A->G',E142E,12
21084: 'A->T',E142D,2
21085: 'A->C',N143H,68
21086: 'A->G',N143S,1
21087: 'T->C',N143N,1614
21088: 'G->A',D144N,14
21088: 'G->T',D144Y,528
21089: 'A->C',D144A,8
21089: 'A->G',D144G,13
21089: 'A->T',D144V,6
21090: 'C->A',D144E,18
21090: 'C->T',D144D,58
21091: 'T->A',S145T,3
21091: 'T->C',S145P,17
21091: 'T->G',S145A,2
21093: 'T->A',S145S,1
21093: 'T->C',S145S,223
21095: 'A->G',K146R,2
21096: 'A->G',K146K,436
21097: 'G->A',E147K,1
21097: 'G->C',E147Q,31
21098: 'A->C',E147A,4
21098: 'A->G',E147G,13
21098: 'A->T',E147V,2
21099: 'G->A',E147E,83
21099: 'G->C',E147D,1
21099: 'G->T',E147D,375
21100: 'G->A',G148S,32
21100: 'G->T',G148C,15
21101: 'G->A',G148D,6
21101: 'G->T',G148V,21
21102: 'T->C',G148G,8
21102: 'T->G',G148G,1
21103: 'T->C',F149L,23
21103: 'T->G',F149V,6
21104: 'T->C',F149S,1
21105: 'T->A',F149L,9
21105: 'T->C',F149F,10
21107: 'T->A',F150Y,4
21107: 'T->C',F150S,3
21108: 'C->T',F150F,1590
21109: 'A->C',T151P,5
21109: 'A->G',T151A,132
21110: 'C->A',T151N,23
21110: 'C->T',T151I,3332
21111: 'T->A',T151T,11
21111: 'T->C',T151T,165
21111: 'T->G',T151T,27
21112: 'T->C',Y152H,9
21113: 'A->G',Y152C,3
21114: 'C->T',Y152Y,254
21115: 'A->G',I153V,72
21116: 'T->C',I153T,6
21117: 'T->A',I153I,5
21117: 'T->C',I153I,24
21117: 'T->G',I153M,8
21118: 'T->A',C154S,5
21118: 'T->C',C154R,13
21118: 'T->G',C154G,8
21119: 'G->A',C154Y,16
21119: 'G->C',C154S,45
21119: 'G->T',C154F,366
21120: 'T->C',C154C,126
21120: 'T->G',C154W,1
21121: 'G->A',G155R,54
21121: 'G->T',G155W,6
21122: 'G->A',G155E,6
21122: 'G->C',G155A,1
21122: 'G->T',G155V,18
21123: 'G->A',G155G,87
21123: 'G->C',G155G,26
21123: 'G->T',G155G,4834
21124: 'T->C',F156L,15
21125: 'T->C',F156S,2
21126: 'T->C',F156F,58
21127: 'A->G',I157V,320
21127: 'A->T',I157L,7
21128: 'T->C',I157T,89
21129: 'A->C',I157I,1
21129: 'A->G',I157M,10
21130: 'C->A',Q158K,7
21131: 'A->C',Q158P,1
21131: 'A->G',Q158R,48
21131: 'A->T',Q158L,5
21132: 'A->C',Q158H,3
21132: 'A->G',Q158Q,83
21133: 'C->A',Q159K,80
21134: 'A->G',Q159R,37
21134: 'A->T',Q159L,8
21135: 'A->C',Q159H,4
21135: 'A->G',Q159Q,51
21136: 'A->C',K160Q,1
21136: 'A->G',K160E,21
21137: 'A->G',K160R,39114
21138: 'G->A',K160K,227
21138: 'G->T',K160N,4
21139: 'C->A',L161I,10
21139: 'C->T',L161L,504
21140: 'T->C',L161P,1
21141: 'A->C',L161L,4
21141: 'A->G',L161L,468
21141: 'A->T',L161L,2
21142: 'G->A',A162T,67
21142: 'G->T',A162S,138
21143: 'C->T',A162V,145
21144: 'T->A',A162A,13
21144: 'T->C',A162A,124
21144: 'T->G',A162A,15
21145: 'C->A',L163I,31
21145: 'C->G',L163V,2
21145: 'C->T',L163F,1592
21146: 'T->A',L163H,74
21146: 'T->C',L163P,62
21146: 'T->G',L163R,20
21147: 'T->A',L163L,148
21147: 'T->C',L163L,82
21147: 'T->G',L163L,3
21148: 'G->A',G164R,5
21149: 'G->A',G164E,27
21149: 'G->C',G164A,4
21149: 'G->T',G164V,4
21150: 'A->C',G164G,27
21150: 'A->G',G164G,200
21150: 'A->T',G164G,19
21151: 'G->A',G165S,3
21151: 'G->C',G165R,4
21151: 'G->T',G165C,31
21152: 'G->A',G165D,4
21152: 'G->C',G165A,4
21152: 'G->T',G165V,6
21153: 'T->A',G165G,6
21153: 'T->C',G165G,30
21154: 'T->A',S166T,12
21154: 'T->C',S166P,2
21154: 'T->G',S166A,168
21155: 'C->T',S166F,1
21156: 'C->A',S166S,41
21156: 'C->T',S166S,648
21157: 'G->A',V167M,1011
21157: 'G->T',V167L,37
21158: 'T->C',V167A,264
21158: 'T->G',V167G,2
21159: 'G->A',V167V,371
21159: 'G->T',V167V,212
21160: 'G->A',A168T,57
21160: 'G->T',A168S,46
21161: 'C->T',A168V,1019
21162: 'T->A',A168A,4
21162: 'T->C',A168A,152
21163: 'A->C',I169L,85
21163: 'A->G',I169V,247
21163: 'A->T',I169L,32
21164: 'T->C',I169T,15
21165: 'A->G',I169M,28
21166: 'A->C',K170Q,2
21166: 'A->G',K170E,2
21167: 'A->G',K170R,3
21167: 'A->T',K170M,1
21168: 'G->A',K170K,63
21168: 'G->C',K170N,2
21168: 'G->T',K170N,2
21169: 'A->C',I171L,11
21169: 'A->G',I171V,93
21170: 'T->C',I171T,4
21170: 'T->G',I171R,1
21171: 'A->C',I171I,3
21171: 'A->G',I171M,77
21171: 'A->T',I171I,10
21173: 'C->T',T172I,2
21174: 'A->C',T172T,4
21174: 'A->G',T172T,33
21174: 'A->T',T172T,5
21177: 'A->G',E173E,34
21178: 'C->A',H174N,10
21178: 'C->G',H174D,2
21178: 'C->T',H174Y,435
21179: 'A->G',H174R,255
21179: 'A->T',H174L,1
21180: 'T->A',H174Q,6
21180: 'T->C',H174H,48
21180: 'T->G',H174Q,12
21181: 'T->C',S175P,1
21182: 'C->T',S175F,1
21183: 'T->A',S175S,3
21183: 'T->C',S175S,62
21183: 'T->G',S175S,9
21187: 'A->C',N177H,2
21188: 'A->G',N177S,133
21189: 'T->C',N177N,349
21189: 'T->G',N177K,1
21190: 'G->A',A178T,40
21190: 'G->T',A178S,28
21191: 'C->A',A178D,12
21191: 'C->G',A178G,3
21191: 'C->T',A178V,2011
21192: 'T->A',A178A,5
21192: 'T->C',A178A,105
21192: 'T->G',A178A,191
21193: 'G->A',D179N,69
21193: 'G->T',D179Y,744
21194: 'A->C',D179A,24
21194: 'A->G',D179G,6316
21194: 'A->T',D179V,1
21195: 'T->A',D179E,1
21195: 'T->C',D179D,121
21195: 'T->G',D179E,1
21196: 'C->A',L180I,115
21197: 'T->C',L180P,1
21198: 'T->C',L180L,64
21201: 'T->C',Y181Y,108
21202: 'A->G',K182E,31
21203: 'A->C',K182T,6
21203: 'A->G',K182R,1027
21203: 'A->T',K182M,2
21204: 'G->A',K182K,134
21204: 'G->C',K182N,2
21204: 'G->T',K182N,1368
21205: 'C->A',L183I,261
21205: 'C->G',L183V,6
21205: 'C->T',L183F,207
21206: 'T->A',L183H,6
21206: 'T->C',L183P,7
21206: 'T->G',L183R,1
21207: 'C->A',L183L,4
21207: 'C->T',L183L,625
21208: 'A->C',M184L,7
21208: 'A->G',M184V,6
21208: 'A->T',M184L,5
21209: 'T->C',M184T,20
21210: 'G->A',M184I,81
21210: 'G->C',M184I,1
21210: 'G->T',M184I,81
21212: 'G->A',G185E,20
21212: 'G->C',G185A,12
21213: 'A->C',G185G,5
21213: 'A->G',G185G,1787
21214: 'C->A',H186N,23
21214: 'C->G',H186D,8
21214: 'C->T',H186Y,796
21215: 'A->G',H186R,108
21215: 'A->T',H186L,1
21216: 'C->A',H186Q,121
21216: 'C->T',H186H,815
21218: 'T->A',F187Y,11
21218: 'T->G',F187C,6
21219: 'C->T',F187F,886
21220: 'G->A',A188T,131
21220: 'G->C',A188P,4
21220: 'G->T',A188S,2126
21221: 'C->T',A188V,113
21222: 'A->C',A188A,5
21222: 'A->G',A188A,296
21222: 'A->T',A188A,2548
21223: 'T->A',W189R,4
21223: 'T->C',W189R,3
21223: 'T->G',W189G,1
21224: 'G->T',W189L,2
21225: 'G->T',W189C,99
21228: 'G->T',W190C,2
21229: 'A->G',T191A,1
21230: 'C->A',T191K,2
21230: 'C->T',T191I,2
21231: 'A->C',T191T,9
21231: 'A->G',T191T,355
21231: 'A->T',T191T,10
21232: 'G->A',A192T,113
21232: 'G->T',A192S,66
21233: 'C->T',A192V,267
21234: 'C->A',A192A,178
21234: 'C->G',A192A,2
21234: 'C->T',A192A,17047
21235: 'T->A',F193I,1
21235: 'T->C',F193L,14
21236: 'T->A',F193Y,5
21236: 'T->C',F193S,4
21237: 'T->A',F193L,2
21237: 'T->C',F193F,15
21237: 'T->G',F193L,11
21238: 'G->A',V194I,91
21238: 'G->C',V194L,1
21238: 'G->T',V194F,9
21239: 'T->C',V194A,35
21239: 'T->G',V194G,1
21240: 'T->A',V194V,5
21240: 'T->C',V194V,194
21240: 'T->G',V194V,18
21241: 'A->C',T195P,1
21241: 'A->G',T195A,29
21241: 'A->T',T195S,2
21242: 'C->A',T195N,5
21242: 'C->G',T195S,5
21242: 'C->T',T195I,286
21243: 'T->A',T195T,12
21243: 'T->C',T195T,17
21244: 'A->G',N196D,3
21244: 'A->T',N196Y,6
21245: 'A->C',N196T,3
21245: 'A->G',N196S,57
21245: 'A->T',N196I,2
21246: 'T->C',N196N,64
21246: 'T->G',N196K,4
21247: 'G->A',V197M,1
21247: 'G->C',V197L,2
21247: 'G->T',V197L,5
21248: 'T->A',V197E,1
21248: 'T->C',V197A,350
21248: 'T->G',V197G,1
21249: 'G->A',V197V,45
21249: 'G->C',V197V,208
21249: 'G->T',V197V,515
21250: 'A->C',N198H,3
21251: 'A->C',N198T,2
21252: 'T->A',N198K,2
21252: 'T->C',N198N,608
21253: 'G->A',A199T,20
21253: 'G->T',A199S,7
21254: 'C->A',A199E,1
21254: 'C->T',A199V,91
21255: 'G->A',A199A,395
21255: 'G->C',A199A,93303
21255: 'G->T',A199A,6055
21256: 'T->A',S200T,1
21257: 'C->T',S200L,1
21258: 'A->C',S200S,32
21258: 'A->G',S200S,235
21258: 'A->T',S200S,3
21259: 'T->A',S201T,4
21259: 'T->G',S201A,9
21260: 'C->T',S201L,1
21261: 'A->C',S201S,24
21261: 'A->G',S201S,853
21261: 'A->T',S201S,5
21262: 'T->A',S202T,4
21263: 'C->G',S202C,3
21263: 'C->T',S202F,4
21264: 'T->A',S202S,26
21264: 'T->C',S202S,154
21264: 'T->G',S202S,11
21266: 'A->G',E203G,3
21267: 'A->G',E203E,57
21267: 'A->T',E203D,3
21268: 'G->A',A204T,12
21268: 'G->T',A204S,75
21269: 'C->A',A204E,3
21269: 'C->G',A204G,3
21270: 'A->C',A204A,119
21270: 'A->G',A204A,217
21270: 'A->T',A204A,23
21272: 'T->A',F205Y,1
21272: 'T->C',F205S,1
21273: 'T->C',F205F,17
21274: 'T->A',L206I,13
21274: 'T->C',L206L,19
21276: 'A->G',L206L,9
21277: 'A->C',I207L,3
21277: 'A->G',I207V,91
21278: 'T->C',I207T,32
21279: 'T->A',I207I,40
21279: 'T->C',I207I,70
21280: 'G->A',G208R,1
21281: 'G->C',G208A,137
21281: 'G->T',G208V,1
21282: 'A->C',G208G,29
21282: 'A->G',G208G,268
21283: 'T->A',C209S,10
21283: 'T->C',C209R,12
21284: 'G->A',C209Y,1
21285: 'T->C',C209C,27
21287: 'A->G',N210S,132
21288: 'T->C',N210N,24
21289: 'T->C',Y211H,51
21290: 'A->C',Y211S,1
21290: 'A->G',Y211C,2
21290: 'A->T',Y211F,1
21291: 'T->C',Y211Y,802
21292: 'C->A',L212I,41
21292: 'C->T',L212F,141
21293: 'T->G',L212R,58
21294: 'T->A',L212L,409
21294: 'T->C',L212L,20
21294: 'T->G',L212L,11
21295: 'G->A',G213S,691
21295: 'G->C',G213R,1
21295: 'G->T',G213C,310
21296: 'G->A',G213D,460
21296: 'G->T',G213V,12
21297: 'C->A',G213G,54
21297: 'C->G',G213G,3
21297: 'C->T',G213G,285
21298: 'A->C',K214Q,6
21298: 'A->G',K214E,11
21299: 'A->C',K214T,6
21299: 'A->G',K214R,34
21299: 'A->T',K214I,1
21300: 'A->C',K214N,2
21300: 'A->G',K214K,96
21301: 'C->A',P215T,2639
21301: 'C->T',P215S,264
21302: 'C->A',P215Q,101
21302: 'C->G',P215R,1
21302: 'C->T',P215L,7559
21303: 'A->C',P215P,2
21303: 'A->G',P215P,65
21303: 'A->T',P215P,1
21304: 'C->A',R216S,12091
21304: 'C->G',R216G,4
21304: 'C->T',R216C,56115
21305: 'G->A',R216H,11127
21305: 'G->C',R216P,1
21305: 'G->T',R216L,49
21306: 'C->A',R216R,9
21306: 'C->G',R216R,1
21306: 'C->T',R216R,18998
21307: 'G->A',E217K,95
21307: 'G->C',E217Q,18
21308: 'A->C',E217A,32
21308: 'A->G',E217G,18
21308: 'A->T',E217V,9
21309: 'A->C',E217D,3
21309: 'A->G',E217E,69
21309: 'A->T',E217D,3
21310: 'C->A',Q218K,156
21310: 'C->G',Q218E,2
21311: 'A->C',Q218P,2
21311: 'A->G',Q218R,66
21311: 'A->T',Q218L,8
21312: 'A->C',Q218H,4
21312: 'A->G',Q218Q,129
21312: 'A->T',Q218H,12
21313: 'A->C',I219L,27
21313: 'A->G',I219V,58
21313: 'A->T',I219L,2
21314: 'T->C',I219T,1
21315: 'A->C',I219I,2
21315: 'A->G',I219M,24
21315: 'A->T',I219I,7
21316: 'G->A',D220N,379
21316: 'G->C',D220H,2
21316: 'G->T',D220Y,44
21317: 'A->C',D220A,7
21317: 'A->G',D220G,3
21318: 'T->A',D220E,5
21318: 'T->C',D220D,66
21318: 'T->G',D220E,1
21319: 'G->A',G221S,1
21319: 'G->T',G221C,1
21320: 'G->C',G221A,2
21321: 'T->A',G221G,1
21321: 'T->C',G221G,40
21321: 'T->G',G221G,1
21322: 'T->A',Y222N,2
21322: 'T->C',Y222H,28
21323: 'A->G',Y222C,267
21323: 'A->T',Y222F,1
21324: 'T->C',Y222Y,103
21325: 'G->A',V223I,88
21325: 'G->T',V223F,12
21326: 'T->A',V223D,1
21326: 'T->C',V223A,61
21326: 'T->G',V223G,4
21327: 'C->A',V223V,4
21327: 'C->G',V223V,1
21327: 'C->T',V223V,88
21328: 'A->G',M224V,4
21329: 'T->C',M224T,7
21330: 'G->T',M224I,18
21331: 'C->T',H225Y,1
21332: 'A->T',H225L,2
21333: 'T->C',H225H,892
21333: 'T->G',H225Q,4
21334: 'G->C',A226P,2
21334: 'G->T',A226S,432
21335: 'C->T',A226V,1
21336: 'A->C',A226A,208
21336: 'A->G',A226A,16
21336: 'A->T',A226A,27
21337: 'A->T',N227Y,1
21338: 'A->G',N227S,9
21339: 'T->C',N227N,80
21339: 'T->G',N227K,3
21340: 'T->C',Y228H,1
21341: 'A->T',Y228F,1
21342: 'C->T',Y228Y,1094
21343: 'A->C',I229L,15
21343: 'A->G',I229V,177
21343: 'A->T',I229L,11
21344: 'T->C',I229T,10
21344: 'T->G',I229R,1
21345: 'A->C',I229I,2
21345: 'A->G',I229M,19
21345: 'A->T',I229I,2
21346: 'T->A',F230I,1
21346: 'T->C',F230L,28
21347: 'T->A',F230Y,38
21348: 'T->C',F230F,22
21348: 'T->G',F230L,1
21349: 'T->G',W231G,7
21350: 'G->C',W231S,1
21350: 'G->T',W231L,2
21352: 'A->C',R232R,19
21352: 'A->G',R232G,2
21353: 'G->T',R232M,1
21354: 'G->A',R232R,268
21354: 'G->T',R232S,1
21355: 'A->C',N233H,2
21355: 'A->T',N233Y,1
21356: 'A->C',N233T,32
21356: 'A->G',N233S,63
21357: 'T->C',N233N,457
21357: 'T->G',N233K,1
21358: 'A->G',T234A,47
21359: 'C->T',T234I,129
21360: 'A->C',T234T,1
21360: 'A->G',T234T,71
21360: 'A->T',T234T,1
21361: 'A->C',N235H,3
21361: 'A->G',N235D,10
21361: 'A->T',N235Y,3
21362: 'A->C',N235T,25
21362: 'A->G',N235S,109
21362: 'A->T',N235I,4
21363: 'T->A',N235K,2
21363: 'T->C',N235N,1563
21363: 'T->G',N235K,4
21364: 'C->A',P236T,7
21364: 'C->G',P236A,26
21364: 'C->T',P236S,3629
21365: 'C->A',P236Q,68
21365: 'C->G',P236R,1
21365: 'C->T',P236L,2317
21366: 'A->C',P236P,13
21366: 'A->G',P236P,318
21366: 'A->T',P236P,29
21367: 'A->C',I237L,14
21367: 'A->G',I237V,22
21367: 'A->T',I237F,94
21368: 'T->A',I237N,3
21368: 'T->C',I237T,83
21368: 'T->G',I237S,14
21369: 'T->A',I237I,1324
21369: 'T->C',I237I,478
21369: 'T->G',I237M,8
21370: 'C->A',Q238K,2
21370: 'C->G',Q238E,185
21371: 'A->C',Q238P,11
21371: 'A->G',Q238R,130
21371: 'A->T',Q238L,4
21372: 'G->A',Q238Q,182
21372: 'G->C',Q238H,19
21372: 'G->T',Q238H,13363
21373: 'T->A',L239M,1
21373: 'T->C',L239L,36
21373: 'T->G',L239V,8
21374: 'T->C',L239S,2
21374: 'T->G',L239W,36
21375: 'G->A',L239L,509
21375: 'G->T',L239F,28
21376: 'T->C',S240P,1
21376: 'T->G',S240A,37
21377: 'C->A',S240Y,16
21377: 'C->T',S240F,2
21378: 'T->A',S240S,6
21378: 'T->C',S240S,38
21378: 'T->G',S240S,16
21379: 'T->A',S241T,16
21379: 'T->C',S241P,42
21379: 'T->G',S241A,6
21380: 'C->T',S241F,196
21381: 'C->A',S241S,43
21381: 'C->G',S241S,1
21381: 'C->T',S241S,154
21382: 'T->C',Y242H,11
21383: 'A->G',Y242C,1
21383: 'A->T',Y242F,1
21384: 'T->C',Y242Y,199
21385: 'T->G',S243A,1
21386: 'C->G',S243C,1
21386: 'C->T',S243F,3
21387: 'T->A',S243S,1
21387: 'T->C',S243S,40
21387: 'T->G',S243S,64
21388: 'T->A',L244I,4
21388: 'T->C',L244L,32
21388: 'T->G',L244V,2
21390: 'A->C',L244F,43
21390: 'A->G',L244L,1200
21390: 'A->T',L244F,3
21391: 'T->A',F245I,3
21391: 'T->C',F245L,3
21391: 'T->G',F245V,2
21392: 'T->G',F245C,1
21393: 'T->C',F245F,29
21394: 'G->T',D246Y,2
21395: 'A->G',D246G,9
21396: 'C->A',D246E,1
21396: 'C->T',D246D,376
21397: 'A->C',M247L,4
21397: 'A->G',M247V,36
21397: 'A->T',M247L,2
21398: 'T->C',M247T,13
21399: 'G->A',M247I,7
21399: 'G->T',M247I,138
21400: 'A->C',S248R,2
21400: 'A->G',S248G,39
21400: 'A->T',S248C,14
21401: 'G->A',S248N,26
21401: 'G->T',S248I,820
21402: 'T->C',S248S,36
21402: 'T->G',S248R,1
21403: 'A->C',K249Q,3
21403: 'A->G',K249E,3
21404: 'A->C',K249T,2
21404: 'A->G',K249R,42
21404: 'A->T',K249I,2
21405: 'A->C',K249N,5
21405: 'A->G',K249K,3047
21405: 'A->T',K249N,128
21406: 'T->C',F250L,20
21407: 'T->C',F250S,2
21408: 'T->A',F250L,2
21408: 'T->C',F250F,292
21409: 'C->A',P251T,128
21409: 'C->T',P251S,123
21410: 'C->A',P251H,7
21410: 'C->T',P251L,238
21411: 'C->A',P251P,15
21411: 'C->T',P251P,328
21412: 'C->A',L252I,284
21412: 'C->G',L252V,1
21412: 'C->T',L252F,2
21414: 'T->C',L252L,62
21416: 'A->G',K253R,5
21416: 'A->T',K253I,1
21417: 'A->C',K253N,9
21417: 'A->G',K253K,68
21417: 'A->T',K253N,1
21418: 'T->C',L254L,62
21419: 'T->C',L254S,3
21420: 'A->G',L254L,23
21420: 'A->T',L254F,2
21421: 'A->C',R255R,58
21421: 'A->G',R255G,2
21421: 'A->T',R255W,1
21422: 'G->A',R255K,125
21422: 'G->C',R255T,4
21422: 'G->T',R255M,4
21423: 'G->A',R255R,91
21423: 'G->T',R255S,166
21424: 'G->A',G256S,22
21426: 'T->A',G256G,1
21426: 'T->C',G256G,60
21427: 'A->G',T257A,52
21427: 'A->T',T257S,30
21428: 'C->G',T257S,11
21428: 'C->T',T257I,17
21429: 'T->A',T257T,135
21429: 'T->C',T257T,22
21430: 'G->A',A258T,1
21430: 'G->T',A258S,13
21431: 'C->A',A258D,1
21431: 'C->T',A258V,584
21432: 'T->A',A258A,3
21432: 'T->C',A258A,70
21432: 'T->G',A258A,10
21433: 'G->A',V259I,291
21433: 'G->C',V259L,35
21433: 'G->T',V259F,5
21434: 'T->C',V259A,9
21434: 'T->G',V259G,3
21435: 'T->C',V259V,54
21435: 'T->G',V259V,2
21436: 'A->G',M260V,47
21437: 'T->G',M260R,1
21438: 'G->A',M260I,5
21438: 'G->C',M260I,1
21438: 'G->T',M260I,44
21439: 'T->A',S261T,3
21439: 'T->C',S261P,6
21439: 'T->G',S261A,15
21440: 'C->A',S261Y,33
21440: 'C->G',S261C,1
21440: 'C->T',S261F,681
21441: 'T->A',S261S,2
21441: 'T->C',S261S,27
21441: 'T->G',S261S,122
21442: 'T->C',L262L,40
21442: 'T->G',L262V,2
21443: 'T->C',L262S,8
21444: 'A->G',L262L,61
21444: 'A->T',L262F,25
21445: 'A->C',K263Q,2
21445: 'A->G',K263E,1
21446: 'A->C',K263T,31
21446: 'A->G',K263R,16
21447: 'A->C',K263N,8
21447: 'A->G',K263K,53
21447: 'A->T',K263N,3
21448: 'G->A',E264K,49
21449: 'A->C',E264A,11
21449: 'A->G',E264G,342
21449: 'A->T',E264V,1
21450: 'A->C',E264D,41
21450: 'A->G',E264E,38
21450: 'A->T',E264D,3
21451: 'G->A',G265S,205
21451: 'G->T',G265C,78
21452: 'G->A',G265D,63
21452: 'G->C',G265A,4
21452: 'G->T',G265V,217
21453: 'T->A',G265G,1
21453: 'T->C',G265G,14
21454: 'C->A',Q266K,9
21455: 'A->C',Q266P,5
21455: 'A->G',Q266R,8
21455: 'A->T',Q266L,7
21456: 'A->C',Q266H,8
21456: 'A->G',Q266Q,8
21456: 'A->T',Q266H,1
21457: 'A->G',I267V,60
21457: 'A->T',I267F,25
21458: 'T->C',I267T,953
21458: 'T->G',I267S,8
21459: 'C->A',I267I,38
21459: 'C->T',I267I,156
21460: 'A->G',N268D,7
21461: 'A->C',N268T,15
21461: 'A->G',N268S,54
21461: 'A->T',N268I,1
21462: 'T->A',N268K,130
21462: 'T->C',N268N,252
21462: 'T->G',N268K,2
21463: 'G->A',D269N,5
21463: 'G->C',D269H,1
21463: 'G->T',D269Y,1
21464: 'A->C',D269A,6
21464: 'A->G',D269G,52
21465: 'T->C',D269D,143
21465: 'T->G',D269E,1362
21466: 'A->G',M270V,199
21466: 'A->T',M270L,20
21467: 'T->A',M270K,2
21467: 'T->C',M270T,16
21467: 'T->G',M270R,1
21468: 'G->A',M270I,67
21468: 'G->C',M270I,4
21468: 'G->T',M270I,2364
21469: 'A->C',I271L,3
21469: 'A->G',I271V,39
21470: 'T->C',I271T,7
21470: 'T->G',I271S,1
21471: 'T->A',I271I,1
21471: 'T->C',I271I,24
21472: 'T->A',L272I,10
21472: 'T->C',L272L,24
21473: 'T->C',L272S,27
21474: 'A->C',L272F,7
21474: 'A->G',L272L,96
21474: 'A->T',L272F,2
21475: 'T->C',S273P,7
21475: 'T->G',S273A,13
21476: 'C->A',S273Y,5
21476: 'C->T',S273F,20
21477: 'T->A',S273S,2
21477: 'T->C',S273S,42
21477: 'T->G',S273S,8
21478: 'C->A',L274I,11
21478: 'C->G',L274V,2
21478: 'C->T',L274F,6
21479: 'T->G',L274R,1
21480: 'T->A',L274L,10
21480: 'T->C',L274L,13
21480: 'T->G',L274L,9
21481: 'C->A',L275I,4
21481: 'C->G',L275V,4
21481: 'C->T',L275F,6
21482: 'T->C',L275P,2
21482: 'T->G',L275R,2
21483: 'T->C',L275L,24
21483: 'T->G',L275L,1
21484: 'A->C',S276R,1
21484: 'A->G',S276G,21
21484: 'A->T',S276C,9
21485: 'G->A',S276N,303
21485: 'G->T',S276I,1352
21486: 'T->A',S276R,1
21486: 'T->C',S276S,32
21487: 'A->C',K277Q,5
21487: 'A->G',K277E,2
21488: 'A->C',K277T,4
21488: 'A->G',K277R,108
21488: 'A->T',K277I,2
21489: 'A->C',K277N,54
21489: 'A->G',K277K,42
21489: 'A->T',K277N,25
21490: 'G->A',G278S,4
21491: 'G->A',G278D,1
21491: 'G->C',G278A,1
21491: 'G->T',G278V,2
21492: 'T->C',G278G,19
21492: 'T->G',G278G,1
21493: 'A->C',R279R,3
21493: 'A->G',R279G,17
21494: 'G->A',R279K,37
21494: 'G->T',R279I,16
21495: 'A->C',R279S,4
21495: 'A->G',R279R,106
21495: 'A->T',R279S,1
21496: 'C->A',L280I,30
21496: 'C->T',L280F,4
21498: 'T->C',L280L,30
21498: 'T->G',L280L,1
21499: 'A->G',I281V,139
21499: 'A->T',I281L,8
21500: 'T->A',I281K,1
21500: 'T->C',I281T,30
21501: 'A->C',I281I,2
21501: 'A->G',I281M,4
21501: 'A->T',I281I,2
21502: 'A->C',I282L,24
21502: 'A->G',I282V,7
21503: 'T->G',I282S,1
21504: 'T->A',I282I,12
21504: 'T->C',I282I,6
21506: 'G->A',R283K,1
21507: 'A->G',R283R,130
21508: 'G->A',E284K,598
21509: 'A->C',E284A,17
21509: 'A->G',E284G,35
21510: 'A->C',E284D,9
21510: 'A->G',E284E,26
21510: 'A->T',E284D,3
21511: 'A->G',N285D,10
21512: 'A->C',N285T,31
21512: 'A->G',N285S,64
21513: 'C->A',N285K,1
21513: 'C->T',N285N,427
21514: 'A->G',N286D,6
21514: 'A->T',N286Y,2
21515: 'A->C',N286T,1
21515: 'A->G',N286S,24
21516: 'C->A',N286K,1
21516: 'C->G',N286K,2
21516: 'C->T',N286N,1792
21517: 'A->C',R287R,31
21517: 'A->G',R287G,12
21518: 'G->A',R287K,149
21518: 'G->C',R287T,11
21518: 'G->T',R287I,3985
21519: 'A->C',R287S,45
21519: 'A->G',R287R,105
21519: 'A->T',R287S,15
21520: 'G->A',V288I,33
21520: 'G->C',V288L,44
21520: 'G->T',V288F,1048
21521: 'T->C',V288A,10
21522: 'T->A',V288V,2
21522: 'T->C',V288V,28
21522: 'T->G',V288V,1
21523: 'G->A',V289I,92
21523: 'G->T',V289F,273
21524: 'T->G',V289G,2
21525: 'T->C',V289V,31
21525: 'T->G',V289V,32
21526: 'A->C',I290L,1
21526: 'A->G',I290V,317
21527: 'T->C',I290T,42
21527: 'T->G',I290S,6
21528: 'T->A',I290I,1
21528: 'T->C',I290I,39
21529: 'T->A',S291T,2
21529: 'T->C',S291P,18
21529: 'T->G',S291A,17
21530: 'C->A',S291Y,2
21530: 'C->G',S291C,799
21530: 'C->T',S291F,16
21531: 'T->A',S291S,1
21531: 'T->C',S291S,9


==> data/MutationSummary_10202021/3CL_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
10055: 'A->C',S1R,1
10055: 'A->G',S1G,305
10055: 'A->T',S1C,7
10056: 'G->A',S1N,225
10057: 'T->C',S1S,69
10058: 'G->T',G2C,1
10060: 'T->C',G2G,1087
10061: 'T->G',F3V,54
10062: 'T->G',F3C,1
10063: 'T->C',F3F,74
10064: 'A->G',R4G,1
10065: 'G->A',R4K,139
10065: 'G->T',R4I,1
10066: 'A->C',R4S,8
10066: 'A->G',R4R,96
10066: 'A->T',R4S,1
10067: 'A->C',K5Q,12
10067: 'A->G',K5E,4
10068: 'A->C',K5T,1
10068: 'A->G',K5R,11
10069: 'A->C',K5N,1
10069: 'A->G',K5K,40
10070: 'A->C',M6L,11
10070: 'A->G',M6V,7
10070: 'A->T',M6L,5
10071: 'T->C',M6T,3
10072: 'G->A',M6I,16
10072: 'G->C',M6I,1
10072: 'G->T',M6I,18
10073: 'G->A',A7T,254
10073: 'G->T',A7S,15
10074: 'C->T',A7V,92
10075: 'A->C',A7A,25
10075: 'A->G',A7A,1289
10075: 'A->T',A7A,79
10076: 'T->C',F8L,181
10076: 'T->G',F8V,2
10077: 'T->A',F8Y,25
10077: 'T->C',F8S,3
10077: 'T->G',F8C,8
10078: 'C->A',F8L,10
10078: 'C->T',F8F,4745
10079: 'C->T',P9S,48
10081: 'A->C',P9P,13
10081: 'A->G',P9P,148
10081: 'A->T',P9P,13
10082: 'T->A',S10T,14
10082: 'T->G',S10A,2
10083: 'C->G',S10C,1
10083: 'C->T',S10F,1
10084: 'T->A',S10S,1080
10084: 'T->C',S10S,344
10084: 'T->G',S10S,214
10085: 'G->A',G11S,4
10087: 'T->C',G11G,45
10089: 'A->G',K12R,163
10090: 'A->C',K12N,1
10090: 'A->G',K12K,59
10091: 'G->A',V13I,84
10092: 'T->C',V13A,5
10093: 'T->A',V13V,73
10093: 'T->C',V13V,141
10093: 'T->G',V13V,27
10096: 'G->A',E14E,128
10096: 'G->T',E14D,1
10097: 'G->A',G15S,9942
10097: 'G->T',G15C,845
10098: 'G->A',G15D,71
10098: 'G->T',G15V,14
10099: 'T->A',G15G,1
10099: 'T->C',G15G,55
10100: 'T->A',C16S,24
10102: 'T->C',C16C,46
10103: 'A->G',M17V,228
10104: 'T->C',M17T,25
10105: 'G->A',M17I,117
10105: 'G->C',M17I,1
10105: 'G->T',M17I,740
10106: 'G->A',V18I,127
10106: 'G->T',V18L,66
10107: 'T->C',V18A,64
10108: 'A->C',V18V,1
10108: 'A->G',V18V,1502
10108: 'A->T',V18V,7
10109: 'C->A',Q19K,3
10109: 'C->G',Q19E,1
10110: 'A->G',Q19R,5
10110: 'A->T',Q19L,1
10111: 'A->C',Q19H,2
10111: 'A->G',Q19Q,40
10111: 'A->T',Q19H,1
10112: 'G->A',V20I,43
10112: 'G->T',V20L,18
10113: 'T->C',V20A,70
10114: 'A->G',V20V,47
10114: 'A->T',V20V,3
10115: 'A->G',T21A,28
10116: 'C->A',T21N,14
10116: 'C->G',T21S,4
10116: 'C->T',T21I,2133
10117: 'T->A',T21T,1
10117: 'T->C',T21T,4
10117: 'T->G',T21T,51
10118: 'T->A',C22S,1
10118: 'T->C',C22R,1
10119: 'G->A',C22Y,1
10119: 'G->C',C22S,1
10120: 'T->C',C22C,48
10121: 'G->A',G23S,240
10121: 'G->T',G23C,10
10122: 'G->A',G23D,15
10122: 'G->C',G23A,3
10122: 'G->T',G23V,134
10123: 'T->C',G23G,76
10124: 'A->G',T24A,584
10124: 'A->T',T24S,10
10125: 'C->A',T24K,1
10125: 'C->G',T24R,1
10125: 'C->T',T24I,695
10126: 'A->C',T24T,3
10126: 'A->G',T24T,74
10127: 'A->G',T25A,14
10128: 'C->A',T25N,2
10128: 'C->G',T25S,9
10128: 'C->T',T25I,141
10129: 'T->C',T25T,141
10129: 'T->G',T25T,1
10130: 'A->G',T26A,17
10131: 'C->T',T26I,3
10132: 'A->C',T26T,5
10132: 'A->G',T26T,15
10132: 'A->T',T26T,33
10133: 'C->T',L27F,9
10135: 'T->A',L27L,55
10135: 'T->C',L27L,137
10138: 'C->T',N28N,5183
10139: 'G->A',G29S,1
10141: 'T->A',G29G,3
10141: 'T->C',G29G,28
10141: 'T->G',G29G,1
10142: 'C->A',L30I,13
10142: 'C->G',L30V,3
10142: 'C->T',L30F,20
10144: 'T->A',L30L,1
10144: 'T->C',L30L,30
10144: 'T->G',L30L,8
10148: 'C->A',L32I,31
10148: 'C->T',L32F,4
10150: 'T->A',L32L,5
10150: 'T->C',L32L,163
10151: 'G->A',D33N,10
10151: 'G->C',D33H,2
10151: 'G->T',D33Y,77
10152: 'A->C',D33A,7
10152: 'A->G',D33G,311
10153: 'T->A',D33E,12
10153: 'T->C',D33D,586
10153: 'T->G',D33E,3
10154: 'G->A',D34N,41
10154: 'G->C',D34H,2
10154: 'G->T',D34Y,1
10155: 'A->C',D34A,2
10155: 'A->G',D34G,59
10156: 'C->A',D34E,18
10156: 'C->G',D34E,1
10156: 'C->T',D34D,6141
10157: 'G->A',V35I,294
10157: 'G->T',V35L,40
10158: 'T->C',V35A,35
10159: 'A->G',V35V,70
10159: 'A->T',V35V,16
10160: 'G->A',V36I,40
10162: 'T->A',V36V,1
10162: 'T->C',V36V,21
10162: 'T->G',V36V,11
10163: 'T->A',Y37N,6
10163: 'T->C',Y37H,77
10164: 'A->C',Y37S,1
10164: 'A->G',Y37C,27
10165: 'C->T',Y37Y,597
10166: 'T->A',C38S,6
10166: 'T->G',C38G,2
10167: 'G->T',C38F,2
10168: 'T->C',C38C,33
10171: 'A->C',P39P,4
10171: 'A->G',P39P,141
10171: 'A->T',P39P,12
10172: 'A->C',R40R,19
10173: 'G->C',R40T,1
10174: 'A->G',R40R,15
10175: 'C->T',H41Y,1
10176: 'A->T',H41L,1
10177: 'T->C',H41H,129
10177: 'T->G',H41Q,1
10178: 'G->A',V42M,2
10178: 'G->T',V42L,31
10179: 'T->C',V42A,4
10180: 'G->A',V42V,131
10180: 'G->C',V42V,15
10180: 'G->T',V42V,1230
10181: 'A->C',I43L,25
10181: 'A->G',I43V,179
10182: 'T->C',I43T,5
10183: 'C->A',I43I,69
10183: 'C->G',I43M,2
10183: 'C->T',I43I,761
10184: 'T->A',C44S,1
10186: 'C->T',C44C,3891
10187: 'A->G',T45A,18
10187: 'A->T',T45S,2
10188: 'C->A',T45N,26
10188: 'C->G',T45S,2
10188: 'C->T',T45I,801
10189: 'C->A',T45T,234
10189: 'C->G',T45T,4
10189: 'C->T',T45T,943
10190: 'T->C',S46P,73
10190: 'T->G',S46A,14
10191: 'C->A',S46Y,21
10191: 'C->T',S46F,530
10192: 'T->A',S46S,79
10192: 'T->C',S46S,142
10192: 'T->G',S46S,19
10193: 'G->A',E47K,3954
10193: 'G->C',E47Q,6
10194: 'A->C',E47A,44
10194: 'A->G',E47G,87
10194: 'A->T',E47V,8
10195: 'A->C',E47D,14
10195: 'A->G',E47E,19865
10195: 'A->T',E47D,3884
10196: 'G->A',D48N,64
10196: 'G->T',D48Y,38
10197: 'A->C',D48A,3
10197: 'A->G',D48G,6
10198: 'C->A',D48E,8
10198: 'C->G',D48E,1
10198: 'C->T',D48D,1291
10199: 'A->C',M49L,6
10199: 'A->G',M49V,16
10199: 'A->T',M49L,1
10200: 'T->C',M49T,15
10201: 'G->A',M49I,6
10201: 'G->C',M49I,2
10201: 'G->T',M49I,519
10202: 'C->A',L50I,5
10202: 'C->G',L50V,1
10202: 'C->T',L50F,1200
10203: 'T->C',L50P,1
10203: 'T->G',L50R,4
10204: 'T->A',L50L,27
10204: 'T->C',L50L,70
10204: 'T->G',L50L,7
10205: 'A->G',N51D,4
10206: 'A->G',N51S,15
10207: 'C->A',N51K,7
10207: 'C->G',N51K,2
10207: 'C->T',N51N,1230
10208: 'C->T',P52S,15
10209: 'C->T',P52L,9
10210: 'T->A',P52P,1
10210: 'T->C',P52P,21
10211: 'A->G',N53D,9
10212: 'A->G',N53S,8
10213: 'T->C',N53N,92
10213: 'T->G',N53K,2
10216: 'T->C',Y54Y,95
10219: 'A->C',E55D,19
10219: 'A->G',E55E,106
10219: 'A->T',E55D,3
10220: 'G->A',D56N,11
10220: 'G->T',D56Y,2
10222: 'T->C',D56D,56
10223: 'T->C',L57L,13
10224: 'T->C',L57S,3
10225: 'A->G',L57L,180
10226: 'C->T',L58F,115
10228: 'C->A',L58L,32
10228: 'C->T',L58L,3181
10229: 'A->C',I59L,7
10229: 'A->G',I59V,55
10231: 'T->A',I59I,4
10231: 'T->C',I59I,25
10231: 'T->G',I59M,2
10232: 'C->G',R60G,1
10232: 'C->T',R60C,376
10233: 'G->T',R60L,733
10234: 'T->C',R60R,26
10234: 'T->G',R60R,2
10236: 'A->G',K61R,131
10237: 'G->A',K61K,33
10238: 'T->G',S62A,3
10240: 'T->C',S62S,215
10240: 'T->G',S62S,3
10243: 'T->C',N63N,258
10244: 'C->T',H64Y,30
10246: 'T->C',H64H,141
10247: 'A->G',N65D,2
10248: 'A->G',N65S,59
10249: 'T->C',N65N,274
10252: 'C->T',F66F,4253
10253: 'T->A',L67M,1
10253: 'T->C',L67L,1845
10253: 'T->G',L67V,12
10254: 'T->C',L67S,216
10255: 'G->A',L67L,104
10255: 'G->C',L67F,3
10255: 'G->T',L67F,541
10256: 'G->A',V68I,78
10256: 'G->T',V68L,22
10257: 'T->C',V68A,10
10258: 'A->G',V68V,250
10258: 'A->T',V68V,5
10259: 'C->A',Q69K,4
10259: 'C->G',Q69E,8
10260: 'A->G',Q69R,150
10260: 'A->T',Q69L,5
10261: 'G->A',Q69Q,103
10261: 'G->C',Q69H,1
10261: 'G->T',Q69H,82
10262: 'G->A',A70T,121
10262: 'G->T',A70S,54
10263: 'C->A',A70D,9
10263: 'C->T',A70V,528
10264: 'T->A',A70A,48
10264: 'T->C',A70A,75
10264: 'T->G',A70A,47
10265: 'G->A',G71S,2973
10265: 'G->T',G71C,7
10266: 'G->A',G71D,81
10266: 'G->T',G71V,64
10267: 'T->C',G71G,21
10268: 'A->C',N72H,1
10268: 'A->G',N72D,3
10268: 'A->T',N72Y,9
10269: 'A->C',N72T,9
10269: 'A->G',N72S,62
10269: 'A->T',N72I,1
10270: 'T->A',N72K,6
10270: 'T->C',N72N,56
10270: 'T->G',N72K,1
10271: 'G->A',V73I,2420
10271: 'G->T',V73F,26
10272: 'T->A',V73D,1
10272: 'T->C',V73A,17
10273: 'T->A',V73V,3
10273: 'T->C',V73V,180
10273: 'T->G',V73V,49
10275: 'A->C',Q74P,7
10275: 'A->G',Q74R,3
10276: 'A->C',Q74H,21
10276: 'A->G',Q74Q,35
10277: 'C->A',L75I,222
10277: 'C->G',L75V,1
10277: 'C->T',L75F,3314
10278: 'T->A',L75H,2
10278: 'T->C',L75P,2
10278: 'T->G',L75R,9
10279: 'C->A',L75L,12
10279: 'C->G',L75L,1
10279: 'C->T',L75L,7470
10280: 'A->C',R76R,14
10281: 'G->A',R76K,37
10281: 'G->T',R76M,7
10282: 'G->A',R76R,134
10282: 'G->T',R76S,140
10283: 'G->A',V77I,160
10283: 'G->C',V77L,3
10283: 'G->T',V77F,3
10284: 'T->C',V77A,15
10285: 'T->A',V77V,1
10285: 'T->C',V77V,79
10285: 'T->G',V77V,57
10286: 'A->C',I78L,2
10286: 'A->G',I78V,650
10286: 'A->T',I78F,1
10287: 'T->A',I78N,3
10287: 'T->C',I78T,130
10287: 'T->G',I78S,106
10288: 'T->A',I78I,16
10288: 'T->C',I78I,107
10288: 'T->G',I78M,5
10291: 'A->C',G79G,130
10291: 'A->G',G79G,51
10292: 'C->A',H80N,58
10292: 'C->T',H80Y,17
10293: 'A->G',H80R,3
10294: 'T->C',H80H,51
10294: 'T->G',H80Q,1
10295: 'T->C',S81P,3
10295: 'T->G',S81A,201
10296: 'C->A',S81Y,10
10296: 'C->G',S81C,1
10296: 'C->T',S81F,485
10297: 'T->A',S81S,7
10297: 'T->C',S81S,29
10297: 'T->G',S81S,5
10298: 'A->G',M82V,7
10299: 'T->C',M82T,7
10300: 'G->A',M82I,35
10300: 'G->C',M82I,1
10300: 'G->T',M82I,268
10301: 'C->A',Q83K,649
10302: 'A->G',Q83R,7
10302: 'A->T',Q83L,30
10303: 'A->C',Q83H,10
10303: 'A->G',Q83Q,226
10303: 'A->T',Q83H,267
10304: 'A->C',N84H,23
10304: 'A->G',N84D,10
10304: 'A->T',N84Y,5
10305: 'A->C',N84T,2
10305: 'A->G',N84S,132
10305: 'A->T',N84I,2
10306: 'T->A',N84K,1
10306: 'T->C',N84N,17
10309: 'T->C',C85C,239
10310: 'G->A',V86I,199
10310: 'G->T',V86L,19
10311: 'T->A',V86E,2
10311: 'T->C',V86A,172
10312: 'A->G',V86V,37
10312: 'A->T',V86V,18
10313: 'C->A',L87I,44
10313: 'C->T',L87F,90
10315: 'T->C',L87L,82
10316: 'A->C',K88Q,1
10317: 'A->C',K88T,12
10317: 'A->G',K88R,3320
10318: 'G->A',K88K,34
10318: 'G->T',K88N,153
10319: 'C->A',L89I,2
10319: 'C->T',L89F,62136
10321: 'T->A',L89L,2
10321: 'T->C',L89L,46
10321: 'T->G',L89L,1
10322: 'A->G',K90E,1
10323: 'A->C',K90T,1
10323: 'A->G',K90R,42758
10324: 'G->A',K90K,88
10324: 'G->T',K90N,108
10325: 'G->A',V91I,61
10326: 'T->C',V91A,6
10327: 'T->A',V91V,9
10327: 'T->C',V91V,25
10328: 'G->A',D92N,50
10328: 'G->T',D92Y,6
10329: 'A->C',D92A,16
10329: 'A->G',D92G,357
10329: 'A->T',D92V,2
10330: 'T->A',D92E,11
10330: 'T->C',D92D,455
10330: 'T->G',D92E,14
10331: 'A->G',T93A,27
10331: 'A->T',T93S,4
10332: 'C->T',T93I,1118
10333: 'A->C',T93T,26
10333: 'A->G',T93T,46
10333: 'A->T',T93T,76
10334: 'G->A',A94T,156
10334: 'G->C',A94P,2
10334: 'G->T',A94S,20
10335: 'C->A',A94D,1
10335: 'C->G',A94G,1
10335: 'C->T',A94V,754
10336: 'C->A',A94A,9
10336: 'C->T',A94A,698
10337: 'A->C',N95H,3
10338: 'A->G',N95S,4
10339: 'T->C',N95N,145
10340: 'C->A',P96T,53
10340: 'C->T',P96S,2215
10341: 'C->A',P96H,70
10341: 'C->G',P96R,3
10341: 'C->T',P96L,2317
10342: 'T->A',P96P,3
10342: 'T->C',P96P,31
10342: 'T->G',P96P,1
10343: 'A->G',K97E,1
10344: 'A->C',K97T,4
10344: 'A->G',K97R,199
10344: 'A->T',K97M,2
10345: 'G->A',K97K,162
10345: 'G->T',K97N,2
10346: 'A->G',T98A,19
10346: 'A->T',T98S,7
10347: 'C->T',T98I,2
10348: 'A->G',T98T,404
10348: 'A->T',T98T,2
10349: 'C->A',P99T,13
10349: 'C->T',P99S,57
10350: 'C->T',P99L,60
10351: 'T->C',P99P,39
10353: 'A->C',K100T,116
10353: 'A->G',K100R,278
10354: 'G->A',K100K,80
10354: 'G->T',K100N,407
10355: 'T->C',Y101H,1
10356: 'A->C',Y101S,10
10356: 'A->G',Y101C,233
10357: 'T->C',Y101Y,66
10359: 'A->G',K102R,255
10360: 'G->A',K102K,407
10360: 'G->T',K102N,15
10361: 'T->A',F103I,6
10361: 'T->C',F103L,1
10361: 'T->G',F103V,1
10362: 'T->A',F103Y,1
10362: 'T->C',F103S,5
10362: 'T->G',F103C,16
10363: 'T->A',F103L,12
10363: 'T->C',F103F,75
10363: 'T->G',F103L,1
10364: 'G->A',V104I,198
10364: 'G->C',V104L,1
10364: 'G->T',V104F,167
10365: 'T->C',V104A,28
10365: 'T->G',V104G,2
10366: 'T->A',V104V,5
10366: 'T->C',V104V,88
10366: 'T->G',V104V,22
10367: 'C->T',R105C,1
10368: 'G->A',R105H,172
10369: 'C->A',R105R,37
10369: 'C->G',R105R,1
10369: 'C->T',R105R,9307
10370: 'A->C',I106L,1
10370: 'A->G',I106V,74
10370: 'A->T',I106F,43
10371: 'T->C',I106T,21
10371: 'T->G',I106S,42
10372: 'T->A',I106I,2
10372: 'T->C',I106I,164
10372: 'T->G',I106M,4
10373: 'C->A',Q107K,1
10374: 'A->G',Q107R,31
10375: 'A->G',Q107Q,177
10375: 'A->T',Q107H,4
10376: 'C->A',P108T,36
10376: 'C->G',P108A,3
10376: 'C->T',P108S,5340
10377: 'C->A',P108Q,111
10377: 'C->T',P108L,1256
10378: 'A->C',P108P,7
10378: 'A->G',P108P,53
10378: 'A->T',P108P,8
10379: 'G->A',G109R,49
10381: 'A->C',G109G,2
10381: 'A->G',G109G,40
10382: 'C->A',Q110K,6
10384: 'G->A',Q110Q,325
10384: 'G->C',Q110H,7
10384: 'G->T',Q110H,48
10385: 'A->G',T111A,2
10386: 'C->A',T111N,1
10386: 'C->G',T111S,1
10387: 'T->A',T111T,25
10387: 'T->C',T111T,179
10387: 'T->G',T111T,17
10388: 'T->C',F112L,192
10390: 'T->C',F112F,16
10390: 'T->G',F112L,5
10391: 'T->A',S113T,5
10391: 'T->G',S113A,6
10393: 'A->C',S113S,13
10393: 'A->G',S113S,68
10393: 'A->T',S113S,6
10394: 'G->A',V114M,17
10394: 'G->T',V114L,84
10395: 'T->C',V114A,12
10395: 'T->G',V114G,2
10396: 'G->A',V114V,52
10396: 'G->C',V114V,45
10396: 'G->T',V114V,8733
10397: 'T->C',L115L,19
10397: 'T->G',L115V,1
10399: 'A->G',L115L,841
10400: 'G->A',A116T,55
10400: 'G->T',A116S,10
10401: 'C->T',A116V,615
10402: 'T->A',A116A,2
10402: 'T->C',A116A,53
10402: 'T->G',A116A,10
10403: 'T->A',C117S,4
10404: 'G->C',C117S,1
10405: 'T->C',C117C,98
10407: 'A->G',Y118C,1
10408: 'C->T',Y118Y,1125
10409: 'A->G',N119D,15
10410: 'A->C',N119T,10
10410: 'A->G',N119S,75
10411: 'T->C',N119N,183
10412: 'G->A',G120S,112
10413: 'G->A',G120D,3
10414: 'T->C',G120G,15
10415: 'T->A',S121T,5
10415: 'T->G',S121A,7
10416: 'C->T',S121L,396
10417: 'A->G',S121S,120
10417: 'A->T',S121S,128
10418: 'C->T',P122S,34
10419: 'C->G',P122R,2
10419: 'C->T',P122L,1
10420: 'A->C',P122P,4
10420: 'A->G',P122P,71
10420: 'A->T',P122P,4
10421: 'T->C',S123P,2
10421: 'T->G',S123A,10
10422: 'C->A',S123Y,4
10422: 'C->G',S123C,1
10422: 'C->T',S123F,37
10423: 'T->A',S123S,3
10423: 'T->C',S123S,217
10423: 'T->G',S123S,14
10424: 'G->A',G124S,1
10426: 'T->A',G124G,2
10426: 'T->C',G124G,15
10427: 'G->A',V125I,105
10427: 'G->C',V125L,2
10428: 'T->C',V125A,3
10429: 'T->A',V125V,2
10429: 'T->C',V125V,26
10429: 'T->G',V125V,8
10431: 'A->G',Y126C,3
10432: 'C->T',Y126Y,273
10435: 'A->C',Q127H,12
10435: 'A->G',Q127Q,45
10435: 'A->T',Q127H,1
10436: 'T->A',C128S,16
10437: 'G->A',C128Y,1
10438: 'T->C',C128C,31
10439: 'G->A',A129T,9
10439: 'G->T',A129S,4
10440: 'C->T',A129V,2002
10441: 'T->A',A129A,3
10441: 'T->C',A129A,29
10442: 'A->G',M130V,24
10442: 'A->T',M130L,1
10443: 'T->G',M130R,4
10444: 'G->A',M130I,23
10444: 'G->T',M130I,88
10445: 'A->C',R131R,29
10446: 'G->A',R131K,3
10446: 'G->T',R131M,2
10447: 'G->A',R131R,318
10448: 'C->A',P132T,11
10448: 'C->G',P132A,23
10448: 'C->T',P132S,2351
10449: 'C->A',P132H,182
10449: 'C->T',P132L,2553
10450: 'C->A',P132P,26
10450: 'C->T',P132P,3964
10452: 'A->G',N133S,1
10453: 'T->C',N133N,414
10454: 'T->A',F134I,30
10454: 'T->C',F134L,9
10455: 'T->A',F134Y,4
10455: 'T->C',F134S,18
10455: 'T->G',F134C,43
10456: 'C->A',F134L,8
10456: 'C->G',F134L,1
10456: 'C->T',F134F,2411
10458: 'C->G',T135S,2
10458: 'C->T',T135I,604
10459: 'T->A',T135T,4
10459: 'T->C',T135T,26
10459: 'T->G',T135T,6
10460: 'A->G',I136V,21
10460: 'A->T',I136F,3
10461: 'T->C',I136T,5
10462: 'T->C',I136I,19
10463: 'A->C',K137Q,1
10464: 'A->T',K137M,37
10465: 'G->A',K137K,293
10466: 'G->A',G138S,2
10468: 'T->C',G138G,53
10469: 'T->G',S139A,2
10471: 'A->C',S139S,99
10471: 'A->G',S139S,253
10471: 'A->T',S139S,29
10474: 'C->T',F140F,574
10475: 'C->A',L141I,1
10475: 'C->T',L141F,2
10477: 'T->A',L141L,14
10477: 'T->C',L141L,4
10478: 'A->C',N142H,10
10478: 'A->G',N142D,16
10479: 'A->G',N142S,39
10479: 'A->T',N142I,10
10480: 'T->C',N142N,648
10481: 'G->A',G143S,4
10483: 'T->C',G143G,16
10484: 'T->G',S144A,2
10485: 'C->T',S144L,1
10486: 'A->C',S144S,37
10486: 'A->G',S144S,259
10486: 'A->T',S144S,7
10487: 'T->A',C145S,2
10488: 'G->A',C145Y,3
10488: 'G->T',C145F,1
10489: 'T->C',C145C,68
10492: 'T->C',G146G,8
10493: 'A->T',S147C,1
10495: 'T->C',S147S,22
10496: 'G->A',V148I,68
10496: 'G->T',V148F,1
10497: 'T->C',V148A,16
10498: 'T->A',V148V,12
10498: 'T->C',V148V,24
10498: 'T->G',V148V,2
10501: 'T->C',G149G,16
10501: 'T->G',G149G,8
10504: 'T->C',F150F,65
10505: 'A->C',N151H,1
10505: 'A->G',N151D,15
10505: 'A->T',N151Y,14
10506: 'A->C',N151T,1
10506: 'A->G',N151S,7
10506: 'A->T',N151I,1
10507: 'C->T',N151N,7266
10508: 'A->G',I152V,12
10509: 'T->C',I152T,35
10510: 'A->G',I152M,7
10510: 'A->T',I152I,1
10511: 'G->A',D153N,3
10512: 'A->G',D153G,124
10513: 'T->C',D153D,131
10513: 'T->G',D153E,3
10514: 'T->C',Y154H,1
10515: 'A->G',Y154C,4
10516: 'T->C',Y154Y,120
10517: 'G->A',D155N,53
10517: 'G->C',D155H,8
10517: 'G->T',D155Y,2
10518: 'A->C',D155A,4
10518: 'A->G',D155G,18
10519: 'C->A',D155E,19
10519: 'C->G',D155E,1
10520: 'T->A',C156S,1
10520: 'T->C',C156R,28
10520: 'T->G',C156G,9
10521: 'G->A',C156Y,115
10521: 'G->T',C156F,160
10522: 'T->C',C156C,69
10522: 'T->G',C156W,2
10523: 'G->A',V157I,99
10523: 'G->C',V157L,1085
10523: 'G->T',V157F,22
10524: 'T->C',V157A,3
10525: 'C->A',V157V,40
10525: 'C->T',V157V,2081
10526: 'T->A',S158T,2
10526: 'T->G',S158A,5
10527: 'C->A',S158Y,1
10527: 'C->T',S158F,44
10528: 'T->A',S158S,4
10528: 'T->C',S158S,116
10528: 'T->G',S158S,1
10529: 'T->A',F159I,2
10529: 'T->C',F159L,67
10530: 'T->C',F159S,1
10531: 'T->C',F159F,30
10531: 'T->G',F159L,1
10532: 'T->A',C160S,11
10533: 'G->A',C160Y,147
10533: 'G->T',C160F,2961
10534: 'T->C',C160C,23
10537: 'C->T',Y161Y,2308
10538: 'A->C',M162L,5
10538: 'A->G',M162V,22
10538: 'A->T',M162L,1
10539: 'T->C',M162T,1
10540: 'G->A',M162I,46
10540: 'G->C',M162I,2
10540: 'G->T',M162I,562
10543: 'C->T',H163H,2077
10544: 'C->A',H164N,1
10544: 'C->T',H164Y,1
10546: 'T->C',H164H,78
10547: 'A->C',M165L,5
10547: 'A->G',M165V,1
10548: 'T->A',M165K,1
10549: 'G->A',M165I,1
10549: 'G->C',M165I,1
10549: 'G->T',M165I,23
10551: 'A->G',E166G,2
10552: 'A->G',E166E,320
10553: 'T->A',L167I,1
10553: 'T->C',L167L,75
10555: 'A->G',L167L,29
10556: 'C->A',P168T,1
10556: 'C->G',P168A,2
10556: 'C->T',P168S,91
10557: 'C->G',P168R,1
10557: 'C->T',P168L,1
10558: 'A->G',P168P,38
10558: 'A->T',P168P,22
10559: 'A->C',T169P,1
10559: 'A->G',T169A,7
10559: 'A->T',T169S,1
10560: 'C->T',T169I,106
10561: 'T->A',T169T,34
10561: 'T->C',T169T,98
10561: 'T->G',T169T,7
10562: 'G->A',G170R,6
10563: 'G->T',G170V,8
10564: 'A->C',G170G,6
10564: 'A->G',G170G,71
10565: 'G->A',V171I,203
10565: 'G->C',V171L,15
10565: 'G->T',V171F,9
10566: 'T->C',V171A,1
10567: 'T->A',V171V,3
10567: 'T->C',V171V,58
10567: 'T->G',V171V,64
10568: 'C->T',H172Y,1
10570: 'T->C',H172H,99
10571: 'G->A',A173T,39
10571: 'G->T',A173S,22
10572: 'C->A',A173D,2
10572: 'C->G',A173G,1
10572: 'C->T',A173V,45
10573: 'T->A',A173A,72
10573: 'T->C',A173A,66
10573: 'T->G',A173A,37
10576: 'C->A',G174G,1
10576: 'C->T',G174G,493
10577: 'A->T',T175S,6
10578: 'C->T',T175I,2
10579: 'A->G',T175T,65
10579: 'A->T',T175T,73
10582: 'C->T',D176D,4326
10583: 'T->C',L177L,14
10583: 'T->G',L177V,8
10585: 'A->G',L177L,167
10585: 'A->T',L177F,1
10587: 'A->C',E178A,32
10587: 'A->G',E178G,18
10588: 'A->C',E178D,22
10588: 'A->G',E178E,36
10588: 'A->T',E178D,5
10589: 'G->T',G179C,1
10591: 'T->C',G179G,202
10592: 'A->C',N180H,5
10592: 'A->G',N180D,68
10592: 'A->T',N180Y,5
10593: 'A->C',N180T,3
10593: 'A->G',N180S,8
10594: 'C->A',N180K,30
10594: 'C->G',N180K,11
10594: 'C->T',N180N,1167
10595: 'T->C',F181L,1
10597: 'T->C',F181F,63
10600: 'T->C',Y182Y,206
10601: 'G->A',G183R,1
10603: 'A->G',G183G,66
10604: 'C->A',P184T,20
10604: 'C->T',P184S,671
10605: 'C->A',P184H,1113
10605: 'C->G',P184R,1
10605: 'C->T',P184L,609
10606: 'T->C',P184P,48
10606: 'T->G',P184P,20
10609: 'T->C',F185F,54
10610: 'G->A',V186I,83
10610: 'G->T',V186F,793
10611: 'T->C',V186A,15
10612: 'T->A',V186V,116
10612: 'T->C',V186V,47
10612: 'T->G',V186V,12
10615: 'C->T',D187D,4725
10616: 'A->C',R188R,32
10616: 'A->G',R188G,1
10617: 'G->A',R188K,82
10617: 'G->T',R188M,2
10618: 'G->A',R188R,241
10618: 'G->T',R188S,29
10619: 'C->A',Q189K,7
10620: 'A->T',Q189L,1
10621: 'A->C',Q189H,2
10621: 'A->G',Q189Q,149
10622: 'A->G',T190A,7
10623: 'C->T',T190I,674
10624: 'A->C',T190T,4
10624: 'A->G',T190T,27
10624: 'A->T',T190T,4
10625: 'G->A',A191T,183
10625: 'G->T',A191S,20
10626: 'C->G',A191G,2
10626: 'C->T',A191V,2018
10627: 'A->C',A191A,6
10627: 'A->G',A191A,159
10627: 'A->T',A191A,23
10629: 'A->T',Q192L,1
10630: 'A->G',Q192Q,47
10631: 'G->A',A193T,342
10631: 'G->C',A193P,4
10631: 'G->T',A193S,48
10632: 'C->T',A193V,872
10633: 'A->C',A193A,5
10633: 'A->G',A193A,65
10633: 'A->T',A193A,93
10634: 'G->A',A194T,27
10634: 'G->T',A194S,115
10635: 'C->T',A194V,57
10636: 'T->A',A194A,83
10636: 'T->C',A194A,193
10636: 'T->G',A194A,61
10637: 'G->A',G195S,49
10637: 'G->T',G195C,7
10638: 'G->A',G195D,17
10638: 'G->C',G195A,2
10639: 'T->A',G195G,12
10639: 'T->C',G195G,64
10639: 'T->G',G195G,5
10640: 'A->G',T196A,43
10641: 'C->T',T196M,2404
10642: 'G->A',T196T,308
10642: 'G->C',T196T,8
10642: 'G->T',T196T,3797
10643: 'G->A',D197N,63
10643: 'G->T',D197Y,4
10645: 'C->A',D197E,3
10645: 'C->G',D197E,1
10645: 'C->T',D197D,820
10646: 'A->G',T198A,677
10646: 'A->T',T198S,13
10647: 'C->T',T198I,306
10648: 'A->G',T198T,27
10648: 'A->T',T198T,1
10649: 'A->C',T199P,4
10649: 'A->G',T199A,172
10650: 'C->A',T199N,21
10650: 'C->T',T199I,211
10651: 'T->C',T199T,9
10652: 'A->G',I200V,10
10653: 'T->C',I200T,1
10654: 'T->C',I200I,105
10654: 'T->G',I200M,1
10655: 'A->G',T201A,9
10657: 'A->C',T201T,1
10657: 'A->G',T201T,737
10657: 'A->T',T201T,11
10658: 'G->A',V202I,44
10658: 'G->C',V202L,1
10658: 'G->T',V202F,12
10659: 'T->C',V202A,4
10660: 'T->C',V202V,71
10660: 'T->G',V202V,1
10661: 'A->T',N203Y,4
10662: 'A->C',N203T,4
10662: 'A->T',N203I,1
10663: 'T->C',N203N,86
10664: 'G->A',V204I,51
10664: 'G->C',V204L,1
10664: 'G->T',V204F,1
10665: 'T->A',V204D,5
10665: 'T->C',V204A,36
10665: 'T->G',V204G,1
10666: 'T->C',V204V,94
10667: 'T->A',L205I,4
10667: 'T->C',L205L,5
10667: 'T->G',L205V,4209
10669: 'A->G',L205L,51
10670: 'G->T',A206S,5
10671: 'C->T',A206V,1
10672: 'T->A',A206A,1
10672: 'T->C',A206A,20
10672: 'T->G',A206A,136
10675: 'G->T',W207C,2
10676: 'T->C',L208L,12
10678: 'G->A',L208L,165
10678: 'G->C',L208F,1
10678: 'G->T',L208F,7
10679: 'T->C',Y209H,59
10680: 'A->T',Y209F,2
10681: 'C->T',Y209Y,2426
10682: 'G->A',A210T,1
10682: 'G->C',A210P,1
10682: 'G->T',A210S,2
10683: 'C->T',A210V,3
10684: 'T->A',A210A,26
10684: 'T->C',A210A,60
10684: 'T->G',A210A,1
10685: 'G->T',A211S,8
10687: 'T->A',A211A,37
10687: 'T->C',A211A,189
10687: 'T->G',A211A,1
10688: 'G->A',V212I,308
10688: 'G->C',V212L,1
10688: 'G->T',V212F,1757
10689: 'T->C',V212A,40
10689: 'T->G',V212G,1
10690: 'T->C',V212V,27
10691: 'A->C',I213L,1
10691: 'A->G',I213V,1371
10691: 'A->T',I213L,6
10692: 'T->A',I213K,3
10692: 'T->C',I213T,151
10693: 'A->C',I213I,3
10693: 'A->G',I213M,13
10693: 'A->T',I213I,12
10694: 'A->G',N214D,2
10695: 'A->C',N214T,2
10695: 'A->G',N214S,2
10696: 'T->A',N214K,2
10696: 'T->C',N214N,106
10697: 'G->A',G215R,57
10698: 'G->A',G215E,11
10698: 'G->C',G215A,8
10699: 'A->C',G215G,32
10699: 'A->G',G215G,109
10699: 'A->T',G215G,1
10700: 'G->A',D216N,27
10700: 'G->C',D216H,29
10701: 'A->G',D216G,2
10701: 'A->T',D216V,1
10702: 'C->A',D216E,6
10702: 'C->T',D216D,4935
10703: 'A->C',R217R,8
10703: 'A->G',R217G,21
10703: 'A->T',R217W,1
10704: 'G->A',R217K,28
10704: 'G->C',R217T,2
10704: 'G->T',R217M,36
10705: 'G->A',R217R,99
10705: 'G->T',R217S,390
10706: 'T->C',W218R,1
10706: 'T->G',W218G,3
10707: 'G->C',W218S,2
10707: 'G->T',W218L,1
10708: 'G->T',W218C,2
10709: 'T->C',F219L,1
10709: 'T->G',F219V,3
10711: 'T->C',F219F,39
10712: 'C->A',L220I,46
10712: 'C->G',L220V,1
10712: 'C->T',L220F,1407
10713: 'T->A',L220H,3
10713: 'T->G',L220R,9
10714: 'C->A',L220L,2
10714: 'C->G',L220L,2
10714: 'C->T',L220L,807
10715: 'A->C',N221H,217
10715: 'A->G',N221D,3
10715: 'A->T',N221Y,3
10716: 'A->C',N221T,4
10716: 'A->G',N221S,1098
10717: 'T->A',N221K,1
10717: 'T->C',N221N,318
10717: 'T->G',N221K,8
10718: 'C->A',R222R,25
10718: 'C->G',R222G,1
10719: 'G->A',R222Q,71
10719: 'G->C',R222P,7
10719: 'G->T',R222L,27
10720: 'A->C',R222R,35
10720: 'A->G',R222R,138
10720: 'A->T',R222R,1
10721: 'T->A',F223I,10
10721: 'T->C',F223L,156
10721: 'T->G',F223V,329
10722: 'T->A',F223Y,3
10722: 'T->C',F223S,36
10722: 'T->G',F223C,4
10723: 'T->A',F223L,33
10723: 'T->C',F223F,60
10724: 'A->G',T224A,63
10724: 'A->T',T224S,2
10725: 'C->A',T224N,15
10725: 'C->T',T224I,89
10726: 'C->A',T224T,49
10726: 'C->T',T224T,571
10727: 'A->G',T225A,13
10727: 'A->T',T225S,10
10728: 'C->T',T225I,1250
10729: 'A->G',T225T,406
10729: 'A->T',T225T,1
10730: 'A->C',T226P,5
10730: 'A->G',T226A,8
10730: 'A->T',T226S,268
10731: 'C->A',T226N,32
10731: 'C->T',T226I,27
10732: 'T->A',T226T,3
10732: 'T->C',T226T,92
10732: 'T->G',T226T,6
10733: 'C->A',L227I,33
10733: 'C->T',L227F,501
10734: 'T->C',L227P,42
10734: 'T->G',L227R,45
10735: 'T->A',L227L,36
10735: 'T->C',L227L,19
10736: 'A->T',N228Y,5
10737: 'A->C',N228T,6
10737: 'A->G',N228S,154
10738: 'T->A',N228K,29
10738: 'T->C',N228N,302
10738: 'T->G',N228K,8
10739: 'G->A',D229N,1
10739: 'G->T',D229Y,1
10741: 'C->A',D229E,33
10741: 'C->T',D229D,5563
10742: 'T->A',F230I,1
10742: 'T->C',F230L,3
10744: 'T->C',F230F,316
10747: 'C->T',N231N,3719
10748: 'C->A',L232I,65
10748: 'C->T',L232F,385
10749: 'T->G',L232R,1
10750: 'T->A',L232L,4
10750: 'T->C',L232L,295
10750: 'T->G',L232L,2
10751: 'G->A',V233M,210
10751: 'G->T',V233L,7
10752: 'T->A',V233E,11
10752: 'T->C',V233A,55
10753: 'G->A',V233V,88
10753: 'G->C',V233V,1
10753: 'G->T',V233V,583
10754: 'G->A',A234T,223
10754: 'G->T',A234S,55
10755: 'C->T',A234V,1161
10756: 'T->A',A234A,1
10756: 'T->C',A234A,36
10756: 'T->G',A234A,4
10757: 'A->G',M235V,2
10759: 'G->A',M235I,12
10759: 'G->C',M235I,3
10759: 'G->T',M235I,125
10760: 'A->G',K236E,1
10761: 'A->G',K236R,1115
10762: 'G->A',K236K,19
10762: 'G->T',K236N,2
10763: 'T->C',Y237H,8
10764: 'A->C',Y237S,142
10764: 'A->G',Y237C,42
10764: 'A->T',Y237F,3
10765: 'C->T',Y237Y,752
10766: 'A->G',N238D,1
10766: 'A->T',N238Y,7
10767: 'A->C',N238T,33
10767: 'A->G',N238S,23
10767: 'A->T',N238I,1
10768: 'T->C',N238N,38
10769: 'T->C',Y239H,14
10770: 'A->G',Y239C,362
10771: 'T->C',Y239Y,414
10773: 'A->C',E240A,3
10773: 'A->G',E240G,1
10774: 'A->G',E240E,26
10775: 'C->A',P241T,13
10775: 'C->T',P241S,2627
10776: 'C->A',P241H,317
10776: 'C->T',P241L,1882
10777: 'T->A',P241P,6
10777: 'T->C',P241P,68
10777: 'T->G',P241P,12
10778: 'C->A',L242I,9
10778: 'C->G',L242V,1
10778: 'C->T',L242L,363
10779: 'T->C',L242P,1
10779: 'T->G',L242R,1
10780: 'A->G',L242L,35
10780: 'A->T',L242L,9
10781: 'A->G',T243A,27
10782: 'C->A',T243K,2
10782: 'C->T',T243I,141
10783: 'A->C',T243T,1
10783: 'A->G',T243T,113
10784: 'C->A',Q244K,4
10784: 'C->G',Q244E,1
10785: 'A->G',Q244R,25
10785: 'A->T',Q244L,2
10786: 'A->C',Q244H,2
10786: 'A->G',Q244Q,169
10786: 'A->T',Q244H,5
10787: 'G->A',D245N,32
10787: 'G->T',D245Y,3
10788: 'A->C',D245A,2
10788: 'A->G',D245G,1
10788: 'A->T',D245V,3
10789: 'C->A',D245E,3
10789: 'C->T',D245D,3345
10790: 'C->A',H246N,20
10790: 'C->G',H246D,24
10790: 'C->T',H246Y,1704
10791: 'A->G',H246R,45
10791: 'A->T',H246L,6
10792: 'T->A',H246Q,4
10792: 'T->C',H246H,113
10792: 'T->G',H246Q,1
10793: 'G->A',V247I,220
10793: 'G->C',V247L,4
10793: 'G->T',V247F,1150
10794: 'T->C',V247A,20
10795: 'T->A',V247V,28
10795: 'T->C',V247V,122
10795: 'T->G',V247V,2
10796: 'G->A',D248N,16
10796: 'G->C',D248H,2
10796: 'G->T',D248Y,11
10797: 'A->C',D248A,5
10797: 'A->G',D248G,3
10798: 'C->A',D248E,489
10798: 'C->T',D248D,1378
10799: 'A->C',I249L,7
10799: 'A->G',I249V,47
10800: 'T->C',I249T,205
10800: 'T->G',I249R,9
10801: 'A->G',I249M,2
10801: 'A->T',I249I,2
10802: 'C->A',L250I,6
10802: 'C->T',L250L,943
10803: 'T->C',L250P,1
10804: 'A->G',L250L,73
10804: 'A->T',L250L,41
10805: 'G->A',G251R,58
10805: 'G->C',G251R,1
10806: 'G->A',G251E,9
10806: 'G->T',G251V,4
10807: 'A->C',G251G,2
10807: 'A->G',G251G,12
10808: 'C->A',P252T,12
10808: 'C->T',P252S,17
10809: 'C->A',P252H,3
10809: 'C->T',P252L,155
10810: 'T->A',P252P,32
10810: 'T->C',P252P,250
10810: 'T->G',P252P,185
10811: 'C->A',L253I,4
10811: 'C->G',L253V,3
10811: 'C->T',L253F,53
10812: 'T->A',L253H,8
10813: 'T->A',L253L,5
10813: 'T->C',L253L,52
10813: 'T->G',L253L,4
10814: 'T->A',S254T,1
10814: 'T->G',S254A,19
10815: 'C->A',S254Y,12
10815: 'C->G',S254C,5
10815: 'C->T',S254F,596
10816: 'T->A',S254S,676
10816: 'T->C',S254S,74
10816: 'T->G',S254S,12
10817: 'G->A',A255T,3
10818: 'C->T',A255V,396
10819: 'T->A',A255A,9
10819: 'T->C',A255A,195
10819: 'T->G',A255A,12
10820: 'C->G',Q256E,1
10821: 'A->G',Q256R,2
10821: 'A->T',Q256L,2
10822: 'A->G',Q256Q,39
10823: 'A->G',T257A,55
10824: 'C->G',T257S,1
10824: 'C->T',T257I,419
10825: 'T->A',T257T,40
10825: 'T->C',T257T,35
10825: 'T->G',T257T,7
10826: 'G->C',G258R,3
10827: 'G->A',G258E,1
10828: 'A->C',G258G,22
10828: 'A->G',G258G,276
10828: 'A->T',G258G,1
10829: 'A->C',I259L,1653
10829: 'A->G',I259V,70
10829: 'A->T',I259F,2
10830: 'T->C',I259T,64
10831: 'T->A',I259I,1002
10831: 'T->C',I259I,243
10831: 'T->G',I259M,10
10832: 'G->A',A260T,79
10832: 'G->T',A260S,8
10833: 'C->A',A260D,4
10833: 'C->G',A260G,1
10833: 'C->T',A260V,5936
10834: 'C->A',A260A,25
10834: 'C->G',A260A,1
10834: 'C->T',A260A,2633
10835: 'G->A',V261I,330
10835: 'G->T',V261F,152
10836: 'T->C',V261A,36
10836: 'T->G',V261G,3
10837: 'T->A',V261V,1
10837: 'T->C',V261V,28
10837: 'T->G',V261V,14
10838: 'T->A',L262I,3
10838: 'T->C',L262L,65
10838: 'T->G',L262V,7
10840: 'A->C',L262F,5
10840: 'A->G',L262L,200
10841: 'G->A',D263N,156
10841: 'G->T',D263Y,5
10842: 'A->C',D263A,41
10842: 'A->G',D263G,295
10843: 'T->C',D263D,117
10843: 'T->G',D263E,1
10844: 'A->C',M264L,4
10844: 'A->G',M264V,133
10844: 'A->T',M264L,1
10845: 'T->A',M264K,1
10846: 'G->A',M264I,39
10846: 'G->C',M264I,1
10846: 'G->T',M264I,678
10847: 'T->C',C265R,1
10847: 'T->G',C265G,2
10848: 'G->C',C265S,2
10849: 'T->C',C265C,83
10850: 'G->A',A266T,205
10850: 'G->C',A266P,1
10850: 'G->T',A266S,122
10851: 'C->T',A266V,393
10852: 'T->A',A266A,38
10852: 'T->C',A266A,84
10852: 'T->G',A266A,113
10853: 'T->G',S267A,2
10854: 'C->T',S267L,102
10855: 'A->C',S267S,59
10855: 'A->G',S267S,326
10855: 'A->T',S267S,5
10856: 'T->C',L268L,26
10858: 'A->G',L268L,12
10858: 'A->T',L268F,1
10860: 'A->G',K269R,24
10861: 'A->G',K269K,139
10862: 'G->C',E270Q,6
10863: 'A->C',E270A,18
10863: 'A->G',E270G,26
10863: 'A->T',E270V,11
10864: 'A->C',E270D,94
10864: 'A->G',E270E,76
10864: 'A->T',E270D,3
10865: 'T->C',L271L,58
10865: 'T->G',L271V,3
10867: 'A->G',L271L,25
10868: 'C->A',L272M,45
10868: 'C->G',L272V,6
10868: 'C->T',L272L,2042
10869: 'T->A',L272Q,2
10870: 'G->A',L272L,274
10870: 'G->C',L272L,57
10870: 'G->T',L272L,15662
10871: 'C->A',Q273K,226
10872: 'A->C',Q273P,1
10872: 'A->G',Q273R,35
10872: 'A->T',Q273L,100
10873: 'A->C',Q273H,33
10873: 'A->G',Q273Q,103
10874: 'A->C',N274H,9
10874: 'A->G',N274D,658
10874: 'A->T',N274Y,7
10875: 'A->C',N274T,14
10875: 'A->G',N274S,1067
10875: 'A->T',N274I,3
10876: 'T->A',N274K,3
10876: 'T->C',N274N,43
10876: 'T->G',N274K,4
10877: 'G->A',G275S,82
10877: 'G->C',G275R,1
10877: 'G->T',G275C,1
10879: 'T->C',G275G,25
10880: 'A->C',M276L,160
10880: 'A->G',M276V,262
10880: 'A->T',M276L,12
10881: 'T->C',M276T,82
10882: 'G->A',M276I,57
10882: 'G->C',M276I,4
10882: 'G->T',M276I,76
10883: 'A->C',N277H,7
10883: 'A->G',N277D,24
10883: 'A->T',N277Y,7
10884: 'A->C',N277T,67
10884: 'A->G',N277S,209
10884: 'A->T',N277I,1
10885: 'T->A',N277K,7
10885: 'T->C',N277N,139
10885: 'T->G',N277K,1
10886: 'G->A',G278R,279
10886: 'G->C',G278R,1
10887: 'G->A',G278E,42
10887: 'G->T',G278V,2
10888: 'A->C',G278G,33
10888: 'A->G',G278G,41
10889: 'C->A',R279S,12
10889: 'C->T',R279C,949
10890: 'G->A',R279H,72
10891: 'T->C',R279R,86
10891: 'T->G',R279R,4
10892: 'A->C',T280P,1
10892: 'A->G',T280A,31
10893: 'C->A',T280N,193
10893: 'C->T',T280I,268
10894: 'C->A',T280T,5
10894: 'C->G',T280T,1
10894: 'C->T',T280T,199
10895: 'A->G',I281V,52
10895: 'A->T',I281L,32
10896: 'T->C',I281T,1
10897: 'A->G',I281M,7
10897: 'A->T',I281I,2
10898: 'T->C',L282L,26
10898: 'T->G',L282V,3
10899: 'T->C',L282S,4
10900: 'G->A',L282L,52
10900: 'G->T',L282F,24
10901: 'G->A',G283S,461
10901: 'G->C',G283R,58
10901: 'G->T',G283C,180
10902: 'G->A',G283D,114
10902: 'G->C',G283A,1
10903: 'T->C',G283G,19
10904: 'A->G',S284G,452
10904: 'A->T',S284C,32
10905: 'G->A',S284N,22
10905: 'G->C',S284T,1
10905: 'G->T',S284I,101
10906: 'T->C',S284S,100
10907: 'G->A',A285T,56
10907: 'G->C',A285P,2
10907: 'G->T',A285S,15
10908: 'C->A',A285D,4
10908: 'C->T',A285V,622
10909: 'T->C',A285A,31
10909: 'T->G',A285A,3
10910: 'T->A',L286I,2
10910: 'T->C',L286L,32
10912: 'A->G',L286L,498
10913: 'T->A',L287I,2
10913: 'T->C',L287L,64
10913: 'T->G',L287V,5
10915: 'A->G',L287L,84
10918: 'A->C',E288D,21
10918: 'A->G',E288E,81
10918: 'A->T',E288D,22
10919: 'G->T',D289Y,1
10921: 'T->C',D289D,109
10924: 'A->G',E290E,92
10927: 'T->C',F291F,32
10927: 'T->G',F291L,2
10928: 'A->G',T292A,9
10928: 'A->T',T292S,1
10929: 'C->T',T292I,4
10930: 'A->G',T292T,19
10930: 'A->T',T292T,5
10931: 'C->A',P293T,12
10931: 'C->T',P293S,102
10933: 'T->A',P293P,5
10933: 'T->C',P293P,105
10933: 'T->G',P293P,8
10934: 'T->A',F294I,1
10935: 'T->C',F294S,2
10936: 'T->C',F294F,44
10937: 'G->T',D295Y,3
10938: 'A->T',D295V,2
10939: 'T->C',D295D,47
10940: 'G->A',V296I,1032
10940: 'G->T',V296F,1
10941: 'T->C',V296A,3
10942: 'T->A',V296V,14
10942: 'T->C',V296V,25
10943: 'G->A',V297I,1245
10943: 'G->C',V297L,1
10943: 'G->T',V297F,13
10944: 'T->C',V297A,9
10945: 'T->C',V297V,28
10946: 'A->G',R298G,118
10947: 'G->A',R298K,87
10947: 'G->C',R298T,1
10947: 'G->T',R298I,10
10948: 'A->C',R298S,41
10948: 'A->G',R298R,847
10951: 'A->G',Q299Q,67


==> data/MutationSummary_10202021/Envelope_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
26246: 'T->A',M1K,1
26247: 'G->T',M1I,1
26248: 'T->C',Y2H,10
26248: 'T->G',Y2D,1
26249: 'A->G',Y2C,1
26250: 'C->T',Y2Y,71
26251: 'T->C',S3P,45
26251: 'T->G',S3A,2
26252: 'C->T',S3L,38
26253: 'A->C',S3S,38
26253: 'A->G',S3S,24
26253: 'A->T',S3S,40
26254: 'T->A',F4I,3
26254: 'T->C',F4L,23
26255: 'T->A',F4Y,1
26255: 'T->C',F4S,1
26256: 'C->A',F4L,18
26256: 'C->G',F4L,3
26256: 'C->T',F4F,3653
26257: 'G->A',V5I,403
26257: 'G->C',V5L,23
26257: 'G->T',V5F,32
26258: 'T->C',V5A,15
26259: 'T->A',V5V,16
26259: 'T->C',V5V,27
26259: 'T->G',V5V,8
26260: 'T->A',S6T,18
26260: 'T->C',S6P,9
26260: 'T->G',S6A,3
26261: 'C->T',S6L,21
26262: 'G->A',S6S,529
26262: 'G->C',S6S,81
26262: 'G->T',S6S,779
26263: 'G->A',E7K,47
26264: 'A->G',E7G,2
26264: 'A->T',E7V,5
26265: 'A->C',E7D,20
26265: 'A->G',E7E,51
26265: 'A->T',E7D,3
26266: 'G->A',E8K,25
26266: 'G->C',E8Q,2
26267: 'A->C',E8A,5
26267: 'A->G',E8G,27
26267: 'A->T',E8V,1
26268: 'G->A',E8E,111
26268: 'G->C',E8D,27
26268: 'G->T',E8D,278
26269: 'A->G',T9A,38
26269: 'A->T',T9S,8
26270: 'C->G',T9R,3
26270: 'C->T',T9I,2238
26271: 'A->C',T9T,82
26271: 'A->G',T9T,100
26271: 'A->T',T9T,35
26272: 'G->A',G10S,21
26272: 'G->C',G10R,5
26272: 'G->T',G10C,81
26273: 'G->T',G10V,8
26274: 'T->A',G10G,2
26274: 'T->C',G10G,10
26275: 'A->G',T11A,46
26276: 'C->T',T11M,10
26277: 'G->A',T11T,75
26277: 'G->C',T11T,1
26277: 'G->T',T11T,64
26278: 'T->C',L12L,35
26279: 'T->C',L12S,1
26280: 'A->C',L12F,1
26280: 'A->G',L12L,138
26280: 'A->T',L12F,3
26281: 'A->C',I13L,68
26281: 'A->G',I13V,103
26281: 'A->T',I13L,6
26283: 'A->C',I13I,1
26283: 'A->G',I13M,16
26283: 'A->T',I13I,5
26284: 'G->A',V14I,53
26284: 'G->C',V14L,10
26284: 'G->T',V14F,22
26285: 'T->C',V14A,35
26286: 'T->A',V14V,15
26286: 'T->C',V14V,112
26287: 'A->G',N15D,3
26288: 'A->G',N15S,1
26289: 'T->C',N15N,85
26290: 'A->G',S16G,19
26290: 'A->T',S16C,2
26291: 'G->A',S16N,117
26291: 'G->C',S16T,15
26291: 'G->T',S16I,30
26292: 'C->T',S16S,44
26293: 'G->A',V17I,3
26293: 'G->T',V17L,5
26294: 'T->C',V17A,8
26295: 'A->G',V17V,18
26295: 'A->T',V17V,34
26296: 'C->A',L18I,10
26296: 'C->G',L18V,6
26296: 'C->T',L18F,41
26297: 'T->C',L18P,3
26298: 'T->C',L18L,43
26298: 'T->G',L18L,4
26299: 'C->A',L19I,47
26299: 'C->G',L19V,38
26299: 'C->T',L19F,161
26300: 'T->C',L19P,2
26301: 'T->A',L19L,12
26301: 'T->C',L19L,113
26301: 'T->G',L19L,14
26302: 'T->A',F20I,23
26302: 'T->C',F20L,101
26303: 'T->C',F20S,6
26304: 'T->A',F20L,3
26304: 'T->C',F20F,42
26304: 'T->G',F20L,51
26305: 'C->A',L21I,75
26305: 'C->G',L21V,1056
26305: 'C->T',L21F,2794
26306: 'T->C',L21P,8
26307: 'T->A',L21L,636
26307: 'T->C',L21L,29
26307: 'T->G',L21L,19
26308: 'G->A',A22T,12
26308: 'G->T',A22S,31
26309: 'C->G',A22G,1
26309: 'C->T',A22V,52
26310: 'T->A',A22A,21
26310: 'T->C',A22A,13
26311: 'T->C',F23L,8
26311: 'T->G',F23V,1
26312: 'T->C',F23S,3
26312: 'T->G',F23C,3
26313: 'C->A',F23L,60
26313: 'C->G',F23L,2
26313: 'C->T',F23F,2941
26314: 'G->A',V24M,773
26314: 'G->C',V24L,66
26314: 'G->T',V24L,124
26315: 'T->C',V24A,249
26316: 'G->A',V24V,2
26316: 'G->T',V24V,18
26317: 'G->A',V25I,1
26317: 'G->T',V25L,2
26318: 'T->A',V25E,2
26318: 'T->C',V25A,23
26319: 'A->C',V25V,7
26319: 'A->G',V25V,1488
26319: 'A->T',V25V,41
26320: 'T->A',F26I,24
26320: 'T->C',F26L,61
26320: 'T->G',F26V,1
26321: 'T->C',F26S,16
26321: 'T->G',F26C,2
26322: 'C->A',F26L,143
26322: 'C->G',F26L,1
26322: 'C->T',F26F,308
26323: 'T->A',L27M,1
26323: 'T->C',L27L,18
26324: 'T->C',L27S,16
26325: 'G->A',L27L,836
26325: 'G->T',L27F,33
26326: 'C->A',L28I,3
26326: 'C->G',L28V,4
26326: 'C->T',L28L,213
26327: 'T->C',L28P,3
26328: 'A->C',L28L,15
26328: 'A->G',L28L,10
26328: 'A->T',L28L,15
26329: 'G->A',V29I,7
26329: 'G->T',V29F,2
26330: 'T->C',V29A,10
26331: 'T->C',V29V,265
26331: 'T->G',V29V,1
26332: 'A->G',T30A,222
26332: 'A->T',T30S,3
26333: 'C->G',T30R,18
26333: 'C->T',T30I,345
26334: 'A->C',T30T,30
26334: 'A->G',T30T,19
26334: 'A->T',T30T,6
26335: 'C->A',L31I,2
26335: 'C->G',L31V,4
26335: 'C->T',L31L,185
26336: 'T->A',L31Q,1
26336: 'T->C',L31P,1
26337: 'A->G',L31L,6
26337: 'A->T',L31L,2
26338: 'G->A',A32T,5
26339: 'C->A',A32D,2
26339: 'C->T',A32V,10
26340: 'C->A',A32A,2
26340: 'C->T',A32A,731
26341: 'A->C',I33L,1
26341: 'A->T',I33F,5
26342: 'T->A',I33N,2
26342: 'T->C',I33T,71
26343: 'C->G',I33M,2
26343: 'C->T',I33I,1
26344: 'C->T',L34F,5
26345: 'T->A',L34H,2
26345: 'T->C',L34P,2
26345: 'T->G',L34R,1
26347: 'A->C',T35P,4
26347: 'A->G',T35A,7
26347: 'A->T',T35S,2
26348: 'C->T',T35I,1
26349: 'T->A',T35T,5
26350: 'G->A',A36T,24
26350: 'G->T',A36S,9
26351: 'C->T',A36V,51
26352: 'G->A',A36A,56
26352: 'G->C',A36A,1
26352: 'G->T',A36A,16
26353: 'C->A',L37I,5
26353: 'C->T',L37F,103
26354: 'T->C',L37P,7
26354: 'T->G',L37R,1
26355: 'T->A',L37L,1
26355: 'T->G',L37L,4
26356: 'C->A',R38R,2
26356: 'C->G',R38G,6
26357: 'G->A',R38Q,3
26358: 'A->G',R38R,676
26358: 'A->T',R38R,2
26359: 'T->C',L39L,3
26361: 'G->A',L39L,1
26362: 'T->C',C40R,1
26362: 'T->G',C40G,1
26363: 'G->T',C40F,29
26365: 'G->A',A41T,38
26365: 'G->T',A41S,178
26366: 'C->A',A41E,2
26366: 'C->T',A41V,472
26367: 'G->A',A41A,12
26367: 'G->C',A41A,33
26367: 'G->T',A41A,208
26368: 'T->A',Y42N,1
26368: 'T->C',Y42H,7
26369: 'A->G',Y42C,11
26369: 'A->T',Y42F,2
26370: 'C->T',Y42Y,120
26371: 'T->A',C43S,1
26372: 'G->A',C43Y,1
26372: 'G->T',C43F,294
26373: 'C->T',C43C,18
26374: 'T->A',C44S,3
26374: 'T->C',C44R,4
26374: 'T->G',C44G,1
26375: 'G->A',C44Y,59
26375: 'G->T',C44F,28
26376: 'C->T',C44C,107
26377: 'A->G',N45D,10
26377: 'A->T',N45Y,10
26378: 'A->C',N45T,2
26379: 'T->C',N45N,6
26380: 'A->G',I46V,146
26382: 'T->G',I46M,10
26383: 'G->A',V47I,2
26383: 'G->C',V47L,8
26383: 'G->T',V47F,42
26385: 'T->A',V47V,17
26385: 'T->C',V47V,37
26386: 'A->G',N48D,6
26386: 'A->T',N48Y,3
26387: 'A->C',N48T,1
26387: 'A->G',N48S,10
26388: 'C->A',N48K,3
26388: 'C->T',N48N,346
26389: 'G->A',V49M,56
26389: 'G->C',V49L,3
26389: 'G->T',V49L,1146
26390: 'T->A',V49E,1
26390: 'T->C',V49A,12
26391: 'G->A',V49V,13
26391: 'G->T',V49V,89
26392: 'A->G',S50G,60
26392: 'A->T',S50C,30
26393: 'G->C',S50T,3
26393: 'G->T',S50I,76
26394: 'T->C',S50S,36
26395: 'C->A',L51I,103
26395: 'C->T',L51F,150
26397: 'T->A',L51L,2
26397: 'T->C',L51L,24
26398: 'G->A',V52I,123
26398: 'G->C',V52L,5
26398: 'G->T',V52L,359
26399: 'T->A',V52E,1
26399: 'T->G',V52G,1
26400: 'A->C',V52V,1
26400: 'A->G',V52V,16
26400: 'A->T',V52V,29
26401: 'A->C',K53Q,2
26401: 'A->G',K53E,1
26402: 'A->G',K53R,45
26402: 'A->T',K53I,1
26403: 'A->G',K53K,11
26403: 'A->T',K53N,1
26404: 'C->A',P54T,2
26404: 'C->T',P54S,11
26405: 'C->T',P54L,7
26406: 'T->A',P54P,6
26406: 'T->C',P54P,90
26406: 'T->G',P54P,36
26407: 'T->C',S55P,2
26407: 'T->G',S55A,1
26408: 'C->A',S55Y,11
26408: 'C->G',S55C,42
26408: 'C->T',S55F,1219
26409: 'T->A',S55S,8
26409: 'T->C',S55S,103
26409: 'T->G',S55S,38
26410: 'T->C',F56L,41
26410: 'T->G',F56V,1
26411: 'T->C',F56S,9
26411: 'T->G',F56C,1
26412: 'T->C',F56F,9
26412: 'T->G',F56L,2
26414: 'A->T',Y57F,1
26415: 'C->T',Y57Y,79
26416: 'G->A',V58I,311
26416: 'G->C',V58L,102
26416: 'G->T',V58F,4307
26417: 'T->C',V58A,2
26418: 'T->A',V58V,2
26418: 'T->C',V58V,46
26418: 'T->G',V58V,9
26419: 'T->C',Y59H,2
26420: 'A->C',Y59S,1
26420: 'A->G',Y59C,15
26421: 'C->T',Y59Y,67
26422: 'T->A',S60T,16
26422: 'T->G',S60A,12
26423: 'C->A',S60Y,21
26423: 'C->T',S60F,1
26424: 'T->A',S60S,11
26424: 'T->C',S60S,3823
26424: 'T->G',S60S,162
26425: 'C->T',R61C,49
26426: 'G->A',R61H,153
26426: 'G->T',R61L,86
26427: 'T->A',R61R,39
26427: 'T->C',R61R,54
26427: 'T->G',R61R,17
26428: 'G->A',V62I,35
26428: 'G->C',V62L,43
26428: 'G->T',V62F,3487
26429: 'T->C',V62A,1
26430: 'T->A',V62V,2
26430: 'T->C',V62V,25
26431: 'A->G',K63E,1
26432: 'A->G',K63R,13
26432: 'A->T',K63I,1
26433: 'A->C',K63N,1
26433: 'A->G',K63K,209
26434: 'A->C',N64H,3
26434: 'A->T',N64Y,3
26435: 'A->C',N64T,33
26435: 'A->G',N64S,136
26435: 'A->T',N64I,4
26436: 'T->A',N64K,10
26436: 'T->C',N64N,140
26436: 'T->G',N64K,12
26437: 'C->A',L65M,10
26437: 'C->T',L65L,171
26438: 'T->A',L65Q,2
26438: 'T->C',L65P,3
26439: 'G->A',L65L,58
26439: 'G->C',L65L,18
26439: 'G->T',L65L,784
26440: 'A->C',N66H,6
26440: 'A->G',N66D,5
26440: 'A->T',N66Y,73
26441: 'A->C',N66T,27
26441: 'A->G',N66S,24
26441: 'A->T',N66I,19
26442: 'T->A',N66K,27
26442: 'T->C',N66N,121
26442: 'T->G',N66K,22
26443: 'T->A',S67T,2
26443: 'T->C',S67P,112
26443: 'T->G',S67A,1
26444: 'C->A',S67Y,1
26444: 'C->G',S67C,2
26444: 'C->T',S67F,110
26445: 'T->A',S67S,2
26445: 'T->C',S67S,55
26445: 'T->G',S67S,7
26446: 'T->A',S68T,3
26446: 'T->C',S68P,129
26446: 'T->G',S68A,79
26447: 'C->A',S68Y,49
26447: 'C->G',S68C,51
26447: 'C->T',S68F,2081
26448: 'T->A',S68S,1
26448: 'T->C',S68S,137
26448: 'T->G',S68S,10
26449: 'A->C',R69R,4
3723: 'T->C',F26L,10


==> data/MutationSummary_10202021/Exonuclease_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
18040: 'G->A',A1T,12
18040: 'G->T',A1S,767
18041: 'C->G',A1G,1
18041: 'C->T',A1V,12
18042: 'T->A',A1A,72
18042: 'T->C',A1A,200
18042: 'T->G',A1A,50
18043: 'G->A',E2K,1
18043: 'G->C',E2Q,17
18044: 'A->C',E2A,4
18044: 'A->G',E2G,13
18044: 'A->T',E2V,19
18045: 'A->C',E2D,8
18045: 'A->G',E2E,34
18046: 'A->C',N3H,6
18046: 'A->G',N3D,4
18047: 'A->C',N3T,4
18047: 'A->G',N3S,22
18048: 'T->C',N3N,165
18049: 'G->A',V4I,88
18049: 'G->C',V4L,129
18049: 'G->T',V4L,14
18050: 'T->C',V4A,11
18051: 'A->C',V4V,6
18051: 'A->G',V4V,94
18051: 'A->T',V4V,15
18052: 'A->G',T5A,15
18053: 'C->T',T5I,84
18054: 'A->G',T5T,81
18054: 'A->T',T5T,4
18055: 'G->A',G6R,227
18056: 'G->A',G6E,2
18056: 'G->T',G6V,12
18057: 'A->C',G6G,7
18057: 'A->G',G6G,37
18058: 'C->A',L7I,5
18058: 'C->T',L7F,8
18060: 'C->A',L7L,108
18060: 'C->G',L7L,16
18060: 'C->T',L7L,5457
18063: 'T->C',F8F,24
18065: 'A->G',K9R,3
18066: 'A->G',K9K,70
18067: 'G->A',D10N,1
18067: 'G->T',D10Y,11
18069: 'T->C',D10D,68
18069: 'T->G',D10E,2
18072: 'T->C',C11C,38
18075: 'T->A',S12R,1
18075: 'T->C',S12S,22
18076: 'A->C',K13Q,1
18077: 'A->C',K13T,4
18077: 'A->G',K13R,151
18078: 'G->A',K13K,41
18078: 'G->C',K13N,2
18078: 'G->T',K13N,153
18079: 'G->A',V14I,456
18079: 'G->T',V14L,2237
18080: 'T->C',V14A,10
18081: 'A->G',V14V,83
18082: 'A->C',I15L,10
18082: 'A->G',I15V,123
18083: 'T->A',I15N,2
18083: 'T->C',I15T,741
18083: 'T->G',I15S,3
18084: 'C->A',I15I,6
18084: 'C->G',I15M,2
18084: 'C->T',I15I,569
18085: 'A->C',T16P,1
18085: 'A->G',T16A,67
18086: 'C->A',T16N,41
18086: 'C->G',T16S,4
18086: 'C->T',T16I,21519
18087: 'T->A',T16T,26
18087: 'T->C',T16T,136
18087: 'T->G',T16T,296
18088: 'G->A',G17R,71
18088: 'G->C',G17R,6
18088: 'G->T',G17W,124
18089: 'G->A',G17E,6
18089: 'G->C',G17A,1
18089: 'G->T',G17V,1
18090: 'G->A',G17G,265
18090: 'G->T',G17G,188
18091: 'T->C',L18L,139
18093: 'A->C',L18F,1
18093: 'A->G',L18L,107
18093: 'A->T',L18F,3
18094: 'C->T',H19Y,2
18095: 'A->G',H19R,1
18096: 'T->C',H19H,189
18097: 'C->T',P20S,1
18099: 'T->A',P20P,17
18099: 'T->C',P20P,220
18099: 'T->G',P20P,2
18100: 'A->G',T21A,131
18101: 'C->T',T21I,1
18102: 'A->C',T21T,4
18102: 'A->G',T21T,118
18102: 'A->T',T21T,6
18104: 'A->G',Q22R,2
18104: 'A->T',Q22L,30
18105: 'G->A',Q22Q,180
18105: 'G->C',Q22H,180
18105: 'G->T',Q22H,1084
18106: 'G->T',A23S,560
18107: 'C->A',A23E,1
18108: 'A->C',A23A,11
18108: 'A->G',A23A,105
18108: 'A->T',A23A,235
18109: 'C->A',P24T,27
18109: 'C->T',P24S,58
18110: 'C->A',P24H,3
18110: 'C->T',P24L,71
18111: 'T->A',P24P,91
18111: 'T->C',P24P,85
18111: 'T->G',P24P,6
18114: 'A->C',T25T,3
18114: 'A->G',T25T,87
18114: 'A->T',T25T,15
18115: 'C->A',H26N,127
18115: 'C->G',H26D,13
18115: 'C->T',H26Y,6557
18116: 'A->G',H26R,38
18117: 'C->A',H26Q,17
18117: 'C->T',H26H,162
18118: 'C->A',L27I,109
18118: 'C->T',L27F,57
18119: 'T->A',L27H,29
18119: 'T->C',L27P,1
18119: 'T->G',L27R,18
18120: 'C->A',L27L,2
18120: 'C->G',L27L,1
18120: 'C->T',L27L,280
18121: 'A->C',S28R,2
18121: 'A->G',S28G,183
18121: 'A->T',S28C,4
18122: 'G->A',S28N,14
18122: 'G->C',S28T,1
18122: 'G->T',S28I,140
18123: 'T->C',S28S,45
18124: 'G->T',V29F,1
18125: 'T->C',V29A,7
18126: 'T->A',V29V,282
18126: 'T->C',V29V,1064
18127: 'G->A',D30N,5
18127: 'G->T',D30Y,5
18128: 'A->C',D30A,2
18128: 'A->G',D30G,20
18129: 'C->A',D30E,5
18129: 'C->T',D30D,4181
18130: 'A->G',T31A,25
18130: 'A->T',T31S,7
18131: 'C->A',T31N,31
18131: 'C->G',T31S,2
18131: 'C->T',T31I,11209
18132: 'T->A',T31T,17
18132: 'T->C',T31T,777
18133: 'A->G',K32E,3
18134: 'A->C',K32T,1
18134: 'A->G',K32R,54
18135: 'A->C',K32N,17
18135: 'A->G',K32K,65
18136: 'T->C',F33L,6
18137: 'T->A',F33Y,3
18137: 'T->G',F33C,20
18138: 'C->A',F33L,2
18138: 'C->G',F33L,1
18138: 'C->T',F33F,548
18139: 'A->G',K34E,10
18140: 'A->G',K34R,33
18140: 'A->T',K34I,25
18141: 'A->G',K34K,62
18141: 'A->T',K34N,1
18142: 'A->G',T35A,20
18143: 'C->A',T35N,5
18143: 'C->T',T35I,31
18144: 'T->A',T35T,23
18144: 'T->C',T35T,200
18144: 'T->G',T35T,15
18145: 'G->A',E36K,6
18146: 'A->C',E36A,52
18146: 'A->G',E36G,92
18146: 'A->T',E36V,15
18147: 'A->C',E36D,9
18147: 'A->G',E36E,29
18147: 'A->T',E36D,5
18148: 'G->A',G37S,123
18148: 'G->T',G37C,176
18149: 'G->A',G37D,5
18149: 'G->T',G37V,214
18150: 'T->C',G37G,136
18151: 'T->C',L38L,19
18153: 'A->G',L38L,302
18154: 'T->A',C39S,1
18155: 'G->A',C39Y,6
18155: 'G->T',C39F,150
18156: 'T->C',C39C,33
18157: 'G->A',V40I,35
18157: 'G->T',V40F,58
18158: 'T->C',V40A,23
18159: 'T->A',V40V,15
18159: 'T->C',V40V,73
18159: 'T->G',V40V,7
18160: 'G->A',D41N,27
18160: 'G->T',D41Y,7
18161: 'A->C',D41A,15
18161: 'A->G',D41G,2
18162: 'C->A',D41E,9
18162: 'C->T',D41D,498
18163: 'A->C',I42L,9
18163: 'A->G',I42V,14
18163: 'A->T',I42L,7
18164: 'T->A',I42K,2
18164: 'T->C',I42T,160
18165: 'A->C',I42I,1
18165: 'A->G',I42M,5
18166: 'C->A',P43T,2
18166: 'C->G',P43A,4
18166: 'C->T',P43S,1122
18167: 'C->A',P43H,108
18167: 'C->T',P43L,5624
18168: 'T->A',P43P,24
18168: 'T->C',P43P,82
18168: 'T->G',P43P,33
18169: 'G->A',G44S,1325
18169: 'G->C',G44R,6
18169: 'G->T',G44C,836
18170: 'G->A',G44D,18
18170: 'G->C',G44A,1
18170: 'G->T',G44V,145
18171: 'C->A',G44G,25
18171: 'C->G',G44G,4
18171: 'C->T',G44G,4388
18172: 'A->G',I45V,25
18172: 'A->T',I45L,11
18173: 'T->A',I45K,2
18173: 'T->C',I45T,153
18174: 'A->G',I45M,29
18175: 'C->A',P46T,4
18175: 'C->G',P46A,1
18175: 'C->T',P46S,1937
18176: 'C->A',P46H,22
18176: 'C->T',P46L,22901
18177: 'T->A',P46P,2
18177: 'T->C',P46P,145
18178: 'A->G',K47E,2
18179: 'A->G',K47R,27
18180: 'G->A',K47K,593
18180: 'G->T',K47N,102
18181: 'G->A',D48N,225
18181: 'G->T',D48Y,24
18182: 'A->C',D48A,2
18182: 'A->G',D48G,43
18182: 'A->T',D48V,2
18183: 'C->A',D48E,1
18183: 'C->G',D48E,1
18183: 'C->T',D48D,985
18184: 'A->C',M49L,9
18184: 'A->G',M49V,92
18184: 'A->T',M49L,13
18185: 'T->C',M49T,51
18186: 'G->A',M49I,38
18186: 'G->C',M49I,26
18186: 'G->T',M49I,2907
18187: 'A->G',T50A,28
18187: 'A->T',T50S,4
18188: 'C->A',T50N,71
18188: 'C->G',T50S,2
18188: 'C->T',T50I,27
18189: 'C->A',T50T,34
18189: 'C->T',T50T,1191
18190: 'T->C',Y51H,2
18191: 'A->G',Y51C,1
18191: 'A->T',Y51F,9
18192: 'T->C',Y51Y,44
18194: 'G->A',R52K,27
18194: 'G->T',R52I,6
18195: 'A->C',R52S,13
18195: 'A->G',R52R,20
18195: 'A->T',R52S,4
18196: 'A->C',R53R,7
18197: 'G->A',R53K,141
18198: 'A->G',R53R,8
18199: 'C->A',L54I,16
18199: 'C->T',L54F,4
18201: 'C->A',L54L,4
18201: 'C->T',L54L,28
18202: 'A->G',I55V,73
18202: 'A->T',I55F,15
18203: 'T->C',I55T,31
18204: 'C->A',I55I,114
18204: 'C->T',I55I,41
18207: 'T->C',S56S,26
18208: 'A->G',M57V,107
18208: 'A->T',M57L,6
18209: 'T->A',M57K,2
18209: 'T->C',M57T,48
18210: 'G->A',M57I,25
18210: 'G->C',M57I,1
18210: 'G->T',M57I,514
18211: 'A->C',M58L,16
18211: 'A->G',M58V,2
18211: 'A->T',M58L,1
18212: 'T->A',M58K,1
18212: 'T->C',M58T,2
18213: 'G->A',M58I,81
18213: 'G->T',M58I,292
18214: 'G->A',G59S,1137
18214: 'G->T',G59C,37
18215: 'G->T',G59V,1
18216: 'T->C',G59G,48
18216: 'T->G',G59G,1
18217: 'T->C',F60L,12
18218: 'T->A',F60Y,1
18218: 'T->C',F60S,8
18219: 'T->C',F60F,2
18220: 'A->C',K61Q,2
18221: 'A->C',K61T,2
18221: 'A->G',K61R,28
18222: 'A->G',K61K,43
18223: 'A->C',M62L,15
18223: 'A->G',M62V,101
18223: 'A->T',M62L,4
18224: 'T->C',M62T,1230
18225: 'G->A',M62I,17
18225: 'G->C',M62I,9
18225: 'G->T',M62I,815
18226: 'A->C',N63H,8
18226: 'A->G',N63D,9
18226: 'A->T',N63Y,3
18227: 'A->C',N63T,2
18227: 'A->G',N63S,53
18228: 'T->A',N63K,9
18228: 'T->C',N63N,122
18228: 'T->G',N63K,1
18229: 'T->C',Y64H,7
18230: 'A->G',Y64C,41
18230: 'A->T',Y64F,4
18231: 'T->C',Y64Y,342
18232: 'C->A',Q65K,1
18232: 'C->G',Q65E,1
18233: 'A->G',Q65R,17
18233: 'A->T',Q65L,2
18234: 'A->C',Q65H,72
18234: 'A->G',Q65Q,36
18234: 'A->T',Q65H,4
18235: 'G->A',V66I,17
18235: 'G->T',V66F,1
18236: 'T->C',V66A,1
18237: 'T->A',V66V,3
18237: 'T->C',V66V,53
18238: 'A->G',N67D,19
18238: 'A->T',N67Y,1
18239: 'A->C',N67T,14
18239: 'A->G',N67S,28
18240: 'T->A',N67K,1
18240: 'T->C',N67N,58
18240: 'T->G',N67K,6
18241: 'G->A',G68S,185
18241: 'G->T',G68C,2
18242: 'G->A',G68D,5
18242: 'G->C',G68A,1
18242: 'G->T',G68V,30
18243: 'T->C',G68G,14
18244: 'T->C',Y69H,12
18245: 'A->G',Y69C,1
18246: 'C->T',Y69Y,791
18247: 'C->A',P70T,14
18247: 'C->T',P70S,233
18248: 'C->A',P70H,17
18248: 'C->T',P70L,714
18249: 'T->A',P70P,20
18249: 'T->C',P70P,53
18249: 'T->G',P70P,1
18250: 'A->G',N71D,16
18250: 'A->T',N71Y,3
18251: 'A->C',N71T,1
18251: 'A->G',N71S,24
18252: 'C->G',N71K,1
18252: 'C->T',N71N,3334
18253: 'A->C',M72L,1
18253: 'A->G',M72V,44
18254: 'T->C',M72T,49
18255: 'G->A',M72I,989
18255: 'G->C',M72I,38
18255: 'G->T',M72I,7490
18256: 'T->C',F73L,3
18258: 'T->C',F73F,61
18259: 'A->C',I74L,1
18259: 'A->G',I74V,368
18259: 'A->T',I74F,1
18260: 'T->C',I74T,435
18260: 'T->G',I74S,28
18261: 'C->A',I74I,73
18261: 'C->G',I74M,1
18261: 'C->T',I74I,520
18262: 'A->G',T75A,57
18262: 'A->T',T75S,2
18263: 'C->A',T75N,24
18263: 'C->T',T75I,122
18264: 'C->A',T75T,19
18264: 'C->G',T75T,1
18264: 'C->T',T75T,1855
18265: 'C->A',R76S,25
18265: 'C->T',R76C,140
18266: 'G->A',R76H,50
18266: 'G->T',R76L,56
18267: 'C->A',R76R,28
18267: 'C->G',R76R,3
18267: 'C->T',R76R,767
18268: 'G->A',E77K,14
18269: 'A->C',E77A,5
18269: 'A->G',E77G,31
18269: 'A->T',E77V,3
18270: 'A->C',E77D,53
18270: 'A->G',E77E,72
18270: 'A->T',E77D,11
18271: 'G->A',E78K,40
18272: 'A->C',E78A,12
18272: 'A->G',E78G,16
18273: 'A->C',E78D,41
18273: 'A->G',E78E,318
18273: 'A->T',E78D,8
18274: 'G->A',A79T,16
18274: 'G->T',A79S,38
18275: 'C->T',A79V,12
18276: 'T->C',A79A,44
18277: 'A->G',I80V,36
18278: 'T->A',I80K,4
18278: 'T->C',I80T,57
18279: 'A->G',I80M,10
18279: 'A->T',I80I,1
18280: 'A->C',R81R,19
18280: 'A->G',R81G,23
18281: 'G->A',R81K,183
18281: 'G->T',R81I,19
18282: 'A->C',R81S,12
18282: 'A->G',R81R,106
18283: 'C->A',H82N,6
18283: 'C->T',H82Y,97
18284: 'A->G',H82R,250
18284: 'A->T',H82L,4
18285: 'T->A',H82Q,2
18285: 'T->C',H82H,68
18285: 'T->G',H82Q,7
18286: 'G->A',V83I,89
18286: 'G->T',V83L,4
18287: 'T->C',V83A,29
18288: 'A->C',V83V,2
18288: 'A->G',V83V,70
18288: 'A->T',V83V,1
18290: 'G->A',R84H,2
18290: 'G->T',R84L,1
18291: 'T->A',R84R,1
18291: 'T->C',R84R,101
18291: 'T->G',R84R,8
18292: 'G->A',A85T,4
18292: 'G->T',A85S,2296
18293: 'C->T',A85V,1
18294: 'A->C',A85A,3
18294: 'A->G',A85A,294
18294: 'A->T',A85A,20
18297: 'G->T',W86C,1
18298: 'A->C',I87L,40
18298: 'A->G',I87V,231
18299: 'T->C',I87T,140
18300: 'T->A',I87I,81
18300: 'T->C',I87I,362
18300: 'T->G',I87M,139
18301: 'G->A',G88S,13
18302: 'G->C',G88A,2
18303: 'C->A',G88G,37
18303: 'C->T',G88G,1008
18304: 'T->A',F89I,2
18304: 'T->C',F89L,27
18304: 'T->G',F89V,2
18305: 'T->A',F89Y,1
18305: 'T->C',F89S,1
18305: 'T->G',F89C,3
18306: 'C->A',F89L,8
18306: 'C->T',F89F,474
18307: 'G->T',D90Y,1
18309: 'T->C',D90D,130
18310: 'G->A',V91I,42
18310: 'G->C',V91L,1
18310: 'G->T',V91F,19
18311: 'T->C',V91A,72
18311: 'T->G',V91G,38
18312: 'C->A',V91V,312
18312: 'C->T',V91V,1078
18315: 'G->A',E92E,1564
18316: 'G->T',G93W,1
18317: 'G->C',G93A,2
18318: 'G->A',G93G,159
18318: 'G->C',G93G,19
18318: 'G->T',G93G,1847
18319: 'T->A',C94S,6
18320: 'G->T',C94F,1
18321: 'T->C',C94C,168
18322: 'C->A',H95N,1
18322: 'C->T',H95Y,603
18323: 'A->G',H95R,7
18323: 'A->T',H95L,3
18324: 'T->A',H95Q,3
18324: 'T->C',H95H,79
18324: 'T->G',H95Q,5
18325: 'G->A',A96T,11
18325: 'G->T',A96S,13
18326: 'C->T',A96V,1429
18327: 'T->A',A96A,7
18327: 'T->C',A96A,175
18327: 'T->G',A96A,1
18328: 'A->G',T97A,143
18329: 'C->A',T97N,34
18329: 'C->G',T97S,1
18329: 'C->T',T97I,775
18330: 'T->A',T97T,10
18330: 'T->C',T97T,52
18331: 'A->C',R98R,1
18331: 'A->G',R98G,9
18332: 'G->A',R98K,58
18332: 'G->C',R98T,4
18332: 'G->T',R98I,63
18333: 'A->C',R98S,2
18333: 'A->G',R98R,64
18333: 'A->T',R98S,10
18334: 'G->A',E99K,1
18335: 'A->C',E99A,68
18335: 'A->G',E99G,25
18335: 'A->T',E99V,2
18336: 'A->C',E99D,63
18336: 'A->G',E99E,60
18336: 'A->T',E99D,51
18337: 'G->A',A100T,15
18337: 'G->T',A100S,1343
18338: 'C->A',A100D,5
18338: 'C->G',A100G,4
18338: 'C->T',A100V,22
18339: 'T->A',A100A,38
18339: 'T->C',A100A,15
18339: 'T->G',A100A,2
18340: 'G->A',V101I,341
18340: 'G->T',V101F,23
18341: 'T->C',V101A,9
18341: 'T->G',V101G,1
18342: 'T->A',V101V,8
18342: 'T->C',V101V,151
18344: 'G->T',G102V,2
18345: 'T->A',G102G,1
18345: 'T->C',G102G,65
18345: 'T->G',G102G,1
18346: 'A->G',T103A,9
18346: 'A->T',T103S,3
18347: 'C->T',T103I,1
18348: 'C->A',T103T,35
18348: 'C->T',T103T,5625
18350: 'A->G',N104S,3
18352: 'T->A',L105I,2
18352: 'T->C',L105L,21
18352: 'T->G',L105V,2
18353: 'T->C',L105S,1
18354: 'A->G',L105L,16
18355: 'C->A',P106T,1
18356: 'C->T',P106L,3
18357: 'T->A',P106P,19
18357: 'T->C',P106P,56
18357: 'T->G',P106P,99
18358: 'T->A',L107I,2
18358: 'T->C',L107L,67
18358: 'T->G',L107V,7
18359: 'T->C',L107S,23
18360: 'A->G',L107L,6317
18360: 'A->T',L107F,1
18363: 'G->A',Q108Q,187
18364: 'C->A',L109I,107
18364: 'C->T',L109L,84
18365: 'T->A',L109Q,2
18366: 'A->G',L109L,1228
18366: 'A->T',L109L,4
18368: 'G->T',G110V,1
18369: 'T->C',G110G,25
18369: 'T->G',G110G,26
18370: 'T->C',F111L,7
18371: 'T->A',F111Y,3
18371: 'T->C',F111S,1
18372: 'T->A',F111L,3
18372: 'T->C',F111F,47
18372: 'T->G',F111L,2
18373: 'T->A',S112T,1
18373: 'T->C',S112P,1
18373: 'T->G',S112A,6
18374: 'C->G',S112C,2
18375: 'T->A',S112S,11
18375: 'T->C',S112S,157
18376: 'A->C',T113P,2
18376: 'A->G',T113A,24
18377: 'C->T',T113I,3251
18378: 'A->C',T113T,6
18378: 'A->G',T113T,37
18378: 'A->T',T113T,12
18379: 'G->A',G114S,67
18379: 'G->T',G114C,349
18380: 'G->A',G114D,17
18380: 'G->C',G114A,1
18380: 'G->T',G114V,52
18381: 'T->C',G114G,10
18382: 'G->A',V115I,116
18382: 'G->C',V115L,1
18382: 'G->T',V115F,152
18383: 'T->C',V115A,52
18384: 'T->A',V115V,16
18384: 'T->C',V115V,133
18385: 'A->G',N116D,200
18385: 'A->T',N116Y,1
18386: 'A->G',N116S,23
18386: 'A->T',N116I,1
18387: 'C->G',N116K,2
18387: 'C->T',N116N,121
18388: 'C->A',L117I,192
18388: 'C->T',L117L,161
18389: 'T->A',L117Q,1
18389: 'T->C',L117P,2
18390: 'A->C',L117L,2
18390: 'A->G',L117L,132
18390: 'A->T',L117L,7
18391: 'G->A',V118I,67
18391: 'G->C',V118L,2
18391: 'G->T',V118F,63
18392: 'T->C',V118A,8
18392: 'T->G',V118G,3
18393: 'T->A',V118V,16
18393: 'T->C',V118V,58
18393: 'T->G',V118V,51
18394: 'G->A',A119T,40
18394: 'G->C',A119P,4
18394: 'G->T',A119S,476
18395: 'C->T',A119V,5603
18396: 'T->A',A119A,21
18396: 'T->C',A119A,86
18397: 'G->A',V120I,772
18397: 'G->T',V120L,389
18398: 'T->C',V120A,124
18399: 'A->G',V120V,444
18400: 'C->A',P121T,1
18400: 'C->G',P121A,3
18400: 'C->T',P121S,150
18401: 'C->T',P121L,307
18402: 'T->A',P121P,26
18402: 'T->C',P121P,651
18402: 'T->G',P121P,4
18403: 'A->G',T122A,218
18404: 'C->T',T122I,21
18405: 'A->C',T122T,2
18405: 'A->G',T122T,52
18408: 'T->C',G123G,47
18409: 'T->C',Y124H,4
18410: 'A->G',Y124C,74
18410: 'A->T',Y124F,6
18411: 'T->C',Y124Y,70
18412: 'G->A',V125I,248
18412: 'G->C',V125L,3
18412: 'G->T',V125F,1961
18414: 'T->A',V125V,10
18414: 'T->C',V125V,30
18414: 'T->G',V125V,27
18415: 'G->A',D126N,2
18416: 'A->G',D126G,1
18417: 'T->C',D126D,1941
18418: 'A->G',T127A,1
18418: 'A->T',T127S,1
18419: 'C->A',T127K,1
18419: 'C->T',T127I,1
18420: 'A->G',T127T,25
18421: 'C->G',P128A,1
18421: 'C->T',P128S,416
18422: 'C->A',P128H,10
18423: 'T->A',P128P,3
18423: 'T->C',P128P,27
18424: 'A->G',N129D,56931
18424: 'A->T',N129Y,51
18425: 'A->C',N129T,36
18425: 'A->G',N129S,44
18425: 'A->T',N129I,2
18426: 'T->C',N129N,230
18427: 'A->G',N130D,2
18427: 'A->T',N130Y,48
18428: 'A->C',N130T,59
18428: 'A->G',N130S,28
18428: 'A->T',N130I,1
18429: 'T->A',N130K,3
18429: 'T->C',N130N,589
18429: 'T->G',N130K,2
18431: 'C->T',T131I,282
18432: 'A->C',T131T,5
18432: 'A->G',T131T,55
18432: 'A->T',T131T,2
18433: 'G->A',D132N,198
18433: 'G->C',D132H,3
18433: 'G->T',D132Y,50
18434: 'A->C',D132A,13
18434: 'A->G',D132G,26
18434: 'A->T',D132V,2
18435: 'T->A',D132E,4
18435: 'T->C',D132D,210
18435: 'T->G',D132E,93
18436: 'T->A',F133I,4
18436: 'T->C',F133L,35
18436: 'T->G',F133V,11
18437: 'T->A',F133Y,1
18437: 'T->C',F133S,3
18437: 'T->G',F133C,14
18438: 'T->A',F133L,14
18438: 'T->C',F133F,42
18438: 'T->G',F133L,3
18439: 'T->A',S134T,7
18439: 'T->G',S134A,40
18440: 'C->A',S134Y,17
18440: 'C->T',S134F,215
18441: 'C->A',S134S,39
18441: 'C->T',S134S,1267
18442: 'A->C',R135R,19
18442: 'A->G',R135G,46
18443: 'G->A',R135K,78
18443: 'G->T',R135I,23
18444: 'A->C',R135S,2
18444: 'A->G',R135R,118
18444: 'A->T',R135S,29
18445: 'G->A',V136I,254
18445: 'G->C',V136L,6
18445: 'G->T',V136F,51
18447: 'T->A',V136V,8
18447: 'T->C',V136V,118
18447: 'T->G',V136V,7
18448: 'A->G',S137G,75
18448: 'A->T',S137C,19
18449: 'G->A',S137N,30
18449: 'G->T',S137I,2256
18450: 'T->C',S137S,48
18450: 'T->G',S137R,3
18451: 'G->A',A138T,2
18451: 'G->T',A138S,24
18452: 'C->G',A138G,1
18452: 'C->T',A138V,899
18453: 'T->A',A138A,25
18453: 'T->C',A138A,125
18453: 'T->G',A138A,1
18454: 'A->C',K139Q,3
18455: 'A->G',K139R,29
18455: 'A->T',K139I,6
18456: 'A->G',K139K,104
18456: 'A->T',K139N,50
18457: 'C->A',P140T,345
18457: 'C->G',P140A,5
18457: 'C->T',P140S,1827
18458: 'C->A',P140Q,3
18458: 'C->T',P140L,303
18459: 'A->G',P140P,23
18459: 'A->T',P140P,22
18460: 'C->T',P141S,7
18461: 'C->T',P141L,3
18462: 'G->A',P141P,256
18462: 'G->C',P141P,2
18462: 'G->T',P141P,470
18463: 'C->A',P142T,150
18463: 'C->T',P142S,1241
18464: 'C->A',P142H,737
18464: 'C->T',P142L,111
18465: 'T->A',P142P,19
18465: 'T->C',P142P,772
18465: 'T->G',P142P,7
18466: 'G->A',G143R,93
18467: 'G->A',G143E,15
18467: 'G->T',G143V,2
18468: 'A->C',G143G,195
18468: 'A->G',G143G,3095
18468: 'A->T',G143G,8
18469: 'G->A',D144N,46
18469: 'G->T',D144Y,56
18470: 'A->C',D144A,19
18470: 'A->G',D144G,215
18470: 'A->T',D144V,3
18471: 'T->A',D144E,56
18471: 'T->C',D144D,1647
18471: 'T->G',D144E,135
18472: 'C->A',Q145K,24
18473: 'A->C',Q145P,21
18473: 'A->G',Q145R,36
18473: 'A->T',Q145L,32
18474: 'A->C',Q145H,20
18474: 'A->G',Q145Q,48
18474: 'A->T',Q145H,3
18475: 'T->C',F146L,7
18477: 'T->C',F146F,111
18478: 'A->G',K147E,10
18479: 'A->C',K147T,4
18479: 'A->G',K147R,59
18479: 'A->T',K147I,14
18480: 'A->C',K147N,7
18480: 'A->G',K147K,45
18481: 'C->A',H148N,6
18481: 'C->T',H148Y,85
18482: 'A->G',H148R,1
18482: 'A->T',H148L,2
18483: 'C->A',H148Q,4
18483: 'C->T',H148H,1134
18484: 'C->A',L149I,13
18484: 'C->T',L149F,6
18486: 'C->A',L149L,4
18486: 'C->G',L149L,19
18486: 'C->T',L149L,7036
18487: 'A->C',I150L,2
18487: 'A->G',I150V,52
18487: 'A->T',I150L,8
18488: 'T->C',I150T,1801
18488: 'T->G',I150R,1
18489: 'A->G',I150M,14
18490: 'C->A',P151T,21
18490: 'C->T',P151S,191
18491: 'C->A',P151Q,80
18491: 'C->T',P151L,256
18492: 'A->C',P151P,1
18492: 'A->G',P151P,41
18492: 'A->T',P151P,13
18493: 'C->A',L152I,15
18493: 'C->T',L152F,94
18494: 'T->C',L152P,1
18495: 'T->A',L152L,5
18495: 'T->C',L152L,63
18495: 'T->G',L152L,29
18496: 'A->C',M153L,1
18496: 'A->G',M153V,35
18497: 'T->C',M153T,14
18498: 'G->A',M153I,24
18498: 'G->C',M153I,5
18498: 'G->T',M153I,1316
18499: 'T->A',Y154N,2
18499: 'T->C',Y154H,4530
18500: 'A->G',Y154C,34
18501: 'C->T',Y154Y,2425
18502: 'A->C',K155Q,3
18502: 'A->G',K155E,1
18503: 'A->C',K155T,3
18503: 'A->G',K155R,75
18503: 'A->T',K155I,2
18504: 'A->C',K155N,5
18504: 'A->G',K155K,68
18504: 'A->T',K155N,2
18506: 'G->T',G156V,18
18507: 'A->C',G156G,11
18507: 'A->G',G156G,75
18507: 'A->T',G156G,1
18508: 'C->A',L157I,188
18508: 'C->G',L157V,3
18508: 'C->T',L157F,7329
18509: 'T->A',L157H,10
18509: 'T->C',L157P,16
18509: 'T->G',L157R,68
18510: 'T->A',L157L,1
18510: 'T->C',L157L,135
18510: 'T->G',L157L,12
18511: 'C->A',P158T,50
18511: 'C->G',P158A,2
18511: 'C->T',P158S,920
18512: 'C->A',P158H,42
18512: 'C->T',P158L,177
18513: 'T->A',P158P,10
18513: 'T->C',P158P,63
18513: 'T->G',P158P,42
18516: 'G->T',W159C,11
18517: 'A->C',N160H,38
18517: 'A->G',N160D,2
18517: 'A->T',N160Y,1
18518: 'A->C',N160T,24
18518: 'A->G',N160S,190
18519: 'T->C',N160N,61
18519: 'T->G',N160K,1
18520: 'G->A',V161I,92
18520: 'G->C',V161L,1
18520: 'G->T',V161L,111
18521: 'T->C',V161A,13
18522: 'A->C',V161V,4
18522: 'A->G',V161V,68
18522: 'A->T',V161V,20
18523: 'G->A',V162M,11
18523: 'G->T',V162L,162
18524: 'T->A',V162E,1
18524: 'T->C',V162A,9
18525: 'G->A',V162V,18
18525: 'G->C',V162V,5
18525: 'G->T',V162V,903
18526: 'C->A',R163S,1
18526: 'C->T',R163C,1471
18527: 'G->A',R163H,52
18527: 'G->T',R163L,12
18528: 'T->C',R163R,47
18529: 'A->C',I164L,4
18529: 'A->G',I164V,315
18529: 'A->T',I164L,1
18530: 'T->C',I164T,57
18531: 'A->C',I164I,1
18531: 'A->G',I164M,29
18531: 'A->T',I164I,7
18532: 'A->G',K165E,1
18533: 'A->C',K165T,2
18533: 'A->G',K165R,212
18534: 'G->A',K165K,192
18534: 'G->T',K165N,91
18535: 'A->C',I166L,25
18535: 'A->G',I166V,394
18536: 'T->C',I166T,38
18536: 'T->G',I166S,6
18537: 'T->A',I166I,29
18537: 'T->C',I166I,40
18538: 'G->A',V167I,193
18538: 'G->T',V167L,3166
18539: 'T->C',V167A,21
18540: 'A->C',V167V,3
18540: 'A->G',V167V,64
18541: 'C->A',Q168K,12
18542: 'A->T',Q168L,1
18543: 'A->G',Q168Q,45
18544: 'A->G',M169V,35
18545: 'T->C',M169T,680
18545: 'T->G',M169R,2
18546: 'G->A',M169I,29
18546: 'G->C',M169I,4
18546: 'G->T',M169I,1195
18547: 'T->C',L170L,17
18549: 'A->C',L170F,4
18549: 'A->G',L170L,27
18550: 'A->G',S171G,1386
18551: 'G->A',S171N,16
18551: 'G->C',S171T,2
18552: 'T->A',S171R,1
18552: 'T->C',S171S,15
18553: 'G->T',D172Y,1
18555: 'C->A',D172E,1
18555: 'C->T',D172D,20007
18556: 'A->G',T173A,27
18556: 'A->T',T173S,1
18557: 'C->A',T173K,30
18557: 'C->T',T173I,360
18558: 'A->C',T173T,2
18558: 'A->G',T173T,14
18559: 'C->A',L174I,3
18559: 'C->T',L174F,108
18560: 'T->A',L174H,14
18561: 'T->C',L174L,166
18561: 'T->G',L174L,22
18562: 'A->C',K175Q,1
18562: 'A->G',K175E,51
18563: 'A->G',K175R,28
18564: 'A->C',K175N,6
18564: 'A->G',K175K,14
18565: 'A->C',N176H,8
18565: 'A->G',N176D,124
18565: 'A->T',N176Y,1
18566: 'A->C',N176T,22
18566: 'A->G',N176S,46
18566: 'A->T',N176I,1
18567: 'T->C',N176N,268
18567: 'T->G',N176K,3
18568: 'C->A',L177I,22
18568: 'C->G',L177V,5
18568: 'C->T',L177F,3825
18569: 'T->A',L177H,1
18569: 'T->C',L177P,8
18569: 'T->G',L177R,135
18570: 'C->A',L177L,58
18570: 'C->G',L177L,5
18570: 'C->T',L177L,4261
18571: 'T->A',S178T,10
18571: 'T->G',S178A,10
18572: 'C->A',S178Y,3
18572: 'C->G',S178C,1
18572: 'C->T',S178F,3
18573: 'T->A',S178S,43
18573: 'T->C',S178S,44
18574: 'G->A',D179N,45
18575: 'A->C',D179A,15
18575: 'A->G',D179G,29
18576: 'C->A',D179E,11
18576: 'C->T',D179D,1110
18577: 'A->C',R180R,2
18577: 'A->G',R180G,22
18578: 'G->A',R180K,23
18578: 'G->T',R180I,41
18579: 'A->C',R180S,14
18579: 'A->G',R180R,17
18579: 'A->T',R180S,5
18580: 'G->A',V181I,194
18580: 'G->T',V181F,4
18581: 'T->C',V181A,45
18582: 'C->A',V181V,26
18582: 'C->T',V181V,890
18583: 'G->A',V182I,648
18583: 'G->C',V182L,50
18583: 'G->T',V182L,1137
18584: 'T->C',V182A,43
18585: 'A->C',V182V,5
18585: 'A->G',V182V,344
18585: 'A->T',V182V,18
18586: 'T->C',F183L,60
18586: 'T->G',F183V,13
18588: 'T->A',F183L,12
18588: 'T->C',F183F,45
18588: 'T->G',F183L,1
18589: 'G->A',V184I,67
18589: 'G->T',V184F,114
18590: 'T->C',V184A,16
18591: 'C->A',V184V,52
18591: 'C->G',V184V,174
18591: 'C->T',V184V,213
18592: 'T->C',L185L,22
18592: 'T->G',L185V,7
18593: 'T->C',L185S,22
18594: 'A->G',L185L,204
18596: 'G->T',W186L,4
18597: 'G->T',W186C,7
18598: 'G->A',A187T,21
18598: 'G->T',A187S,117
18599: 'C->T',A187V,70
18600: 'A->C',A187A,5
18600: 'A->G',A187A,620
18600: 'A->T',A187A,41
18601: 'C->G',H188D,1
18601: 'C->T',H188Y,146
18602: 'A->G',H188R,7
18602: 'A->T',H188L,1
18603: 'T->A',H188Q,8
18603: 'T->C',H188H,321
18603: 'T->G',H188Q,22
18604: 'G->A',G189S,5
18604: 'G->T',G189C,56
18605: 'G->T',G189V,8
18606: 'C->A',G189G,1
18606: 'C->G',G189G,1
18606: 'C->T',G189G,897
18607: 'T->C',F190L,5
18609: 'T->A',F190L,4
18609: 'T->C',F190F,17
18612: 'G->A',E191E,78
18612: 'G->C',E191D,1
18612: 'G->T',E191D,24
18613: 'T->C',L192L,19
18615: 'G->A',L192L,38
18615: 'G->C',L192F,5
18615: 'G->T',L192F,17
18616: 'A->G',T193A,26
18618: 'A->C',T193T,1
18618: 'A->G',T193T,99
18619: 'T->A',S194T,1
18619: 'T->G',S194A,15
18620: 'C->G',S194C,8
18621: 'T->A',S194S,1
18621: 'T->C',S194S,24
18622: 'A->G',M195V,4
18623: 'T->A',M195K,12
18623: 'T->C',M195T,3053
18624: 'G->A',M195I,6
18624: 'G->T',M195I,252
18625: 'A->C',K196Q,4
18625: 'A->G',K196E,1
18626: 'A->C',K196T,7
18626: 'A->G',K196R,101
18627: 'G->A',K196K,17
18627: 'G->T',K196N,83
18629: 'A->G',Y197C,19
18630: 'T->C',Y197Y,725
18631: 'T->C',F198L,4
18631: 'T->G',F198V,2
18632: 'T->A',F198Y,2
18632: 'T->G',F198C,55
18633: 'T->A',F198L,2
18633: 'T->C',F198F,51
18633: 'T->G',F198L,1
18634: 'G->A',V199M,28
18634: 'G->C',V199L,2
18634: 'G->T',V199L,193
18635: 'T->C',V199A,32
18636: 'G->A',V199V,220
18636: 'G->C',V199V,1
18636: 'G->T',V199V,461
18637: 'A->C',K200Q,1
18638: 'A->C',K200T,1
18638: 'A->G',K200R,51
18639: 'A->G',K200K,25
18639: 'A->T',K200N,2
18640: 'A->C',I201L,24
18640: 'A->G',I201V,49
18640: 'A->T',I201L,1
18641: 'T->C',I201T,58
18642: 'A->C',I201I,1
18642: 'A->G',I201M,20
18642: 'A->T',I201I,8
18644: 'G->C',G202A,3
18645: 'A->G',G202G,117
18645: 'A->T',G202G,1
18646: 'C->A',P203T,36
18646: 'C->T',P203S,941
18647: 'C->A',P203H,280
18647: 'C->T',P203L,5443
18648: 'T->A',P203P,36
18648: 'T->C',P203P,179
18648: 'T->G',P203P,18
18649: 'G->A',E204K,13
18649: 'G->C',E204Q,22
18650: 'A->C',E204A,11
18650: 'A->G',E204G,31
18650: 'A->T',E204V,41
18651: 'G->A',E204E,372
18651: 'G->C',E204D,969
18651: 'G->T',E204D,3898
18652: 'C->A',R205S,3
18652: 'C->T',R205C,1217
18653: 'G->A',R205H,50
18653: 'G->T',R205L,154
18654: 'C->A',R205R,39
18654: 'C->G',R205R,2
18654: 'C->T',R205R,650
18655: 'A->C',T206P,1
18655: 'A->G',T206A,1
18655: 'A->T',T206S,34
18656: 'C->A',T206N,23
18656: 'C->T',T206I,53
18657: 'C->A',T206T,121
18657: 'C->G',T206T,2
18657: 'C->T',T206T,7398
18660: 'T->C',C207C,109
18661: 'T->A',C208S,161
18662: 'G->C',C208S,220
18662: 'G->T',C208F,2
18663: 'T->C',C208C,95
18664: 'C->A',L209I,2
18664: 'C->T',L209L,630
18666: 'A->C',L209L,4
18666: 'A->G',L209L,51
18669: 'T->C',C210C,168
18670: 'G->A',D211N,20
18670: 'G->C',D211H,10
18670: 'G->T',D211Y,36
18671: 'A->C',D211A,55
18671: 'A->G',D211G,112
18671: 'A->T',D211V,7
18672: 'T->A',D211E,2
18672: 'T->C',D211D,156
18672: 'T->G',D211E,3
18673: 'A->C',R212R,2
18673: 'A->G',R212G,26
18674: 'G->A',R212K,345
18674: 'G->C',R212T,3
18674: 'G->T',R212I,22
18675: 'A->C',R212S,21
18675: 'A->G',R212R,5329
18676: 'C->A',R213S,52
18676: 'C->T',R213C,130
18677: 'G->A',R213H,55
18677: 'G->C',R213P,1
18677: 'G->T',R213L,369
18678: 'T->A',R213R,109
18678: 'T->C',R213R,41
18678: 'T->G',R213R,7
18679: 'G->A',A214T,27
18679: 'G->T',A214S,19
18680: 'C->G',A214G,1
18680: 'C->T',A214V,62
18681: 'C->A',A214A,15
18681: 'C->T',A214A,818
18682: 'A->G',T215A,488
18682: 'A->T',T215S,2
18683: 'C->T',T215I,315
18684: 'A->C',T215T,2
18684: 'A->G',T215T,115
18684: 'A->T',T215T,3
18685: 'T->A',C216S,17
18685: 'T->C',C216R,11
18685: 'T->G',C216G,1
18686: 'G->C',C216S,3
18686: 'G->T',C216F,197
18687: 'C->T',C216C,3794
18688: 'T->A',F217I,4
18688: 'T->C',F217L,167
18688: 'T->G',F217V,7
18689: 'T->A',F217Y,202
18689: 'T->C',F217S,32
18689: 'T->G',F217C,5
18690: 'T->C',F217F,22
18690: 'T->G',F217L,9
18691: 'T->A',S218T,2
18691: 'T->G',S218A,390
18692: 'C->A',S218Y,8
18692: 'C->T',S218F,58
18693: 'C->A',S218S,63
18693: 'C->T',S218S,1719
18694: 'A->C',T219P,7
18694: 'A->G',T219A,42
18694: 'A->T',T219S,8
18695: 'C->A',T219N,619
18695: 'C->G',T219S,1
18695: 'C->T',T219I,393
18696: 'T->A',T219T,176
18696: 'T->C',T219T,66
18696: 'T->G',T219T,31
18697: 'G->A',A220T,110
18697: 'G->T',A220S,19
18698: 'C->A',A220D,1
18698: 'C->T',A220V,1310
18699: 'T->A',A220A,5
18699: 'T->C',A220A,313
18699: 'T->G',A220A,189
18700: 'T->A',S221T,14
18700: 'T->C',S221P,32
18700: 'T->G',S221A,24
18701: 'C->T',S221L,24
18702: 'A->C',S221S,22
18702: 'A->G',S221S,116
18702: 'A->T',S221S,150
18703: 'G->A',D222N,74
18703: 'G->T',D222Y,243
18704: 'A->C',D222A,7
18704: 'A->G',D222G,21
18704: 'A->T',D222V,21
18705: 'C->A',D222E,6
18705: 'C->T',D222D,750
18706: 'A->G',T223A,16
18707: 'C->A',T223N,24
18707: 'C->T',T223I,3
18708: 'T->C',T223T,52
18708: 'T->G',T223T,3
18709: 'T->A',Y224N,1
18709: 'T->C',Y224H,8
18710: 'A->G',Y224C,307
18711: 'T->C',Y224Y,272
18712: 'G->A',A225T,29
18712: 'G->T',A225S,21
18713: 'C->T',A225V,885
18714: 'C->A',A225A,76
18714: 'C->T',A225A,309
18717: 'T->C',C226C,47
18717: 'T->G',C226W,1
18719: 'G->T',W227L,16
18720: 'G->T',W227C,2
18721: 'C->A',H228N,2
18721: 'C->T',H228Y,34
18722: 'A->G',H228R,258
18722: 'A->T',H228L,11
18723: 'T->A',H228Q,1
18723: 'T->C',H228H,216
18723: 'T->G',H228Q,4
18726: 'T->C',H229H,45
18727: 'T->A',S230T,3
18727: 'T->C',S230P,11
18728: 'C->A',S230Y,2
18728: 'C->T',S230F,4
18729: 'T->C',S230S,109
18730: 'A->G',I231V,46
18730: 'A->T',I231F,3
18731: 'T->A',I231N,5
18731: 'T->C',I231T,68
18731: 'T->G',I231S,1
18732: 'T->A',I231I,25
18732: 'T->C',I231I,213
18732: 'T->G',I231M,10
18733: 'G->A',G232R,20
18733: 'G->C',G232R,1
18734: 'G->A',G232E,9
18734: 'G->T',G232V,2
18735: 'A->C',G232G,22
18735: 'A->G',G232G,175
18735: 'A->T',G232G,12
18736: 'T->C',F233L,687
18736: 'T->G',F233V,2
18737: 'T->C',F233S,8
18737: 'T->G',F233C,1
18738: 'T->A',F233L,2
18738: 'T->C',F233F,91
18739: 'G->A',D234N,16
18739: 'G->T',D234Y,90
18740: 'A->C',D234A,4
18740: 'A->G',D234G,137
18741: 'T->A',D234E,1
18741: 'T->C',D234D,50
18741: 'T->G',D234E,46
18742: 'T->A',Y235N,3
18742: 'T->C',Y235H,47
18743: 'A->G',Y235C,40
18743: 'A->T',Y235F,2
18744: 'C->T',Y235Y,36272
18745: 'G->A',V236I,51
18745: 'G->C',V236L,6
18745: 'G->T',V236F,291
18746: 'T->C',V236A,23
18747: 'C->A',V236V,86
18747: 'C->G',V236V,222
18747: 'C->T',V236V,4899
18748: 'T->C',Y237H,19
18749: 'A->G',Y237C,7
18750: 'T->C',Y237Y,297
18751: 'A->G',N238D,56
18752: 'A->G',N238S,16
18753: 'T->C',N238N,441
18754: 'C->A',P239T,2
18754: 'C->G',P239A,1
18754: 'C->T',P239S,48
18755: 'C->T',P239L,93
18756: 'G->A',P239P,411
18756: 'G->C',P239P,9
18756: 'G->T',P239P,2573
18757: 'T->C',F240L,35
18758: 'T->C',F240S,42
18758: 'T->G',F240C,2
18759: 'T->C',F240F,37
18760: 'A->C',M241L,1
18760: 'A->G',M241V,148
18760: 'A->T',M241L,3
18761: 'T->C',M241T,94
18762: 'G->A',M241I,28
18762: 'G->C',M241I,2
18762: 'G->T',M241I,291
18763: 'A->C',I242L,9
18763: 'A->G',I242V,66
18763: 'A->T',I242F,2
18764: 'T->C',I242T,23
18764: 'T->G',I242S,5
18765: 'T->A',I242I,20
18765: 'T->C',I242I,25
18765: 'T->G',I242M,1
18766: 'G->T',D243Y,1
18767: 'A->C',D243A,2
18768: 'T->C',D243D,37
18769: 'G->A',V244I,40
18769: 'G->T',V244F,12
18770: 'T->C',V244A,7
18771: 'T->A',V244V,2
18771: 'T->C',V244V,42
18771: 'T->G',V244V,12
18773: 'A->G',Q245R,9
18773: 'A->T',Q245L,6
18774: 'A->G',Q245Q,43
18777: 'A->C',Q246H,1
18777: 'A->G',Q246Q,139
18778: 'T->A',W247R,2
18778: 'T->C',W247R,2
18779: 'G->T',W247L,7
18780: 'G->T',W247C,63
18781: 'G->A',G248S,87
18781: 'G->C',G248R,1
18781: 'G->T',G248C,217
18782: 'G->A',G248D,57
18782: 'G->T',G248V,565
18783: 'T->C',G248G,46
18784: 'T->A',F249I,2
18784: 'T->C',F249L,33
18784: 'T->G',F249V,1
18785: 'T->A',F249Y,4
18785: 'T->C',F249S,12
18785: 'T->G',F249C,2
18786: 'T->A',F249L,1
18786: 'T->C',F249F,20
18786: 'T->G',F249L,2
18787: 'A->G',T250A,63
18787: 'A->T',T250S,2
18788: 'C->A',T250K,62
18788: 'C->T',T250I,3623
18789: 'A->C',T250T,5
18789: 'A->G',T250T,173
18789: 'A->T',T250T,11
18790: 'G->A',G251S,93
18790: 'G->T',G251C,39
18791: 'G->T',G251V,2
18792: 'T->A',G251G,3
18792: 'T->C',G251G,55
18793: 'A->G',N252D,10
18793: 'A->T',N252Y,1
18794: 'A->C',N252T,1
18794: 'A->G',N252S,22
18794: 'A->T',N252I,1
18795: 'C->A',N252K,73
18795: 'C->G',N252K,1
18795: 'C->T',N252N,554
18796: 'C->T',L253L,1239
18798: 'A->C',L253L,5
18798: 'A->G',L253L,757
18798: 'A->T',L253L,10
18799: 'C->A',Q254K,44
18800: 'A->G',Q254R,5
18800: 'A->T',Q254L,9
18801: 'A->C',Q254H,3
18801: 'A->G',Q254Q,35
18801: 'A->T',Q254H,8
18802: 'A->C',S255R,15
18802: 'A->G',S255G,34
18802: 'A->T',S255C,33
18803: 'G->A',S255N,186
18803: 'G->T',S255I,2017
18804: 'C->A',S255R,14
18804: 'C->T',S255S,1652
18805: 'A->G',N256D,4
18806: 'A->G',N256S,22
18807: 'C->A',N256K,7
18807: 'C->T',N256N,487
18808: 'C->A',H257N,1
18808: 'C->T',H257Y,1
18810: 'T->C',H257H,165
18811: 'G->A',D258N,51
18811: 'G->T',D258Y,34
18812: 'A->C',D258A,1132
18812: 'A->G',D258G,218
18813: 'T->C',D258D,565
18813: 'T->G',D258E,2
18814: 'C->A',L259M,23
18814: 'C->G',L259V,6
18814: 'C->T',L259L,2004
18815: 'T->A',L259Q,2
18815: 'T->C',L259P,6
18815: 'T->G',L259R,1
18816: 'G->A',L259L,437
18816: 'G->C',L259L,147
18816: 'G->T',L259L,1751
18817: 'T->A',Y260N,17
18817: 'T->C',Y260H,60
18818: 'A->G',Y260C,243
18818: 'A->T',Y260F,4
18819: 'T->C',Y260Y,68
18821: 'G->A',C261Y,2
18822: 'T->C',C261C,53
18824: 'A->G',Q262R,36
18824: 'A->T',Q262L,20
18825: 'A->C',Q262H,5
18825: 'A->G',Q262Q,58
18825: 'A->T',Q262H,11
18826: 'G->A',V263I,203
18826: 'G->C',V263L,2
18826: 'G->T',V263F,320
18827: 'T->C',V263A,24
18828: 'C->A',V263V,15
18828: 'C->T',V263V,3257
18830: 'A->G',H264R,3
18831: 'T->C',H264H,123
18832: 'G->A',G265S,61
18832: 'G->T',G265C,71
18833: 'G->A',G265D,24
18833: 'G->T',G265V,44
18834: 'T->C',G265G,27
18835: 'A->G',N266D,48
18835: 'A->T',N266Y,1
18836: 'A->C',N266T,5
18836: 'A->G',N266S,183
18836: 'A->T',N266I,6
18837: 'T->A',N266K,1
18837: 'T->C',N266N,837
18837: 'T->G',N266K,2
18838: 'G->A',A267T,1
18838: 'G->T',A267S,17
18839: 'C->T',A267V,88
18840: 'A->C',A267A,3
18840: 'A->G',A267A,148
18840: 'A->T',A267A,11
18841: 'C->T',H268Y,2
18842: 'A->T',H268L,4
18843: 'T->C',H268H,88
18844: 'G->A',V269I,166
18844: 'G->T',V269L,3
18846: 'A->C',V269V,1
18846: 'A->G',V269V,182
18846: 'A->T',V269V,134
18847: 'G->T',A270S,2
18848: 'C->G',A270G,1
18849: 'T->A',A270A,1
18849: 'T->C',A270A,241
18850: 'A->G',S271G,9
18851: 'G->A',S271N,16
18851: 'G->T',S271I,2
18852: 'T->A',S271R,1
18852: 'T->C',S271S,84
18853: 'T->A',C272S,3
18854: 'G->A',C272Y,70
18854: 'G->C',C272S,2
18854: 'G->T',C272F,33
18855: 'T->C',C272C,37
18858: 'T->C',D273D,67
18859: 'G->T',A274S,2116
18861: 'A->C',A274A,8
18861: 'A->G',A274A,130
18861: 'A->T',A274A,20
18862: 'A->C',I275L,25
18862: 'A->G',I275V,52
18863: 'T->A',I275N,5
18863: 'T->C',I275T,276
18863: 'T->G',I275S,3
18864: 'C->A',I275I,3
18864: 'C->T',I275I,201
18865: 'A->C',M276L,4
18866: 'T->C',M276T,4
18867: 'G->A',M276I,11
18867: 'G->T',M276I,6
18868: 'A->G',T277A,11
18869: 'C->A',T277N,3
18870: 'T->A',T277T,4
18870: 'T->C',T277T,46
18871: 'A->C',R278R,1
18872: 'G->A',R278K,15
18873: 'G->A',R278R,63
18873: 'G->T',R278S,3
18874: 'T->C',C279R,1
18875: 'G->T',C279F,1
18876: 'T->C',C279C,2364
18877: 'C->A',L280I,14
18877: 'C->G',L280V,1
18877: 'C->T',L280L,65325
18878: 'T->C',L280P,2
18879: 'A->G',L280L,31
18879: 'A->T',L280L,7
18880: 'G->A',A281T,168
18880: 'G->T',A281S,296
18881: 'C->G',A281G,7
18881: 'C->T',A281V,254
18882: 'T->A',A281A,2
18882: 'T->C',A281A,200
18882: 'T->G',A281A,2
18883: 'G->A',V282I,135
18883: 'G->T',V282F,1
18884: 'T->C',V282A,11
18884: 'T->G',V282G,1
18885: 'C->A',V282V,14
18885: 'C->T',V282V,419
18886: 'C->A',H283N,65
18886: 'C->T',H283Y,160
18887: 'A->G',H283R,110
18887: 'A->T',H283L,3
18888: 'C->A',H283Q,55
18888: 'C->T',H283H,829
18889: 'G->A',E284K,33
18890: 'A->C',E284A,5
18890: 'A->G',E284G,22
18890: 'A->T',E284V,1
18891: 'G->A',E284E,58
18891: 'G->C',E284D,2
18891: 'G->T',E284D,3316
18892: 'T->A',C285S,1
18892: 'T->C',C285R,2
18892: 'T->G',C285G,4
18893: 'G->A',C285Y,3
18895: 'T->C',F286L,2
18896: 'T->A',F286Y,1
18897: 'T->C',F286F,233
18898: 'G->A',V287I,31
18898: 'G->C',V287L,1
18898: 'G->T',V287F,1027
18899: 'T->C',V287A,18
18900: 'T->C',V287V,69
18900: 'T->G',V287V,1
18901: 'A->C',K288Q,1
18901: 'A->G',K288E,69
18902: 'A->C',K288T,12
18902: 'A->G',K288R,126
18902: 'A->T',K288M,3
18903: 'G->A',K288K,288
18903: 'G->T',K288N,24
18904: 'C->A',R289S,11
18904: 'C->T',R289C,100
18905: 'G->A',R289H,4646
18905: 'G->T',R289L,39
18906: 'T->A',R289R,1
18906: 'T->C',R289R,56
18906: 'T->G',R289R,4
18907: 'G->A',V290I,111
18907: 'G->T',V290F,928
18908: 'T->C',V290A,1
18909: 'T->A',V290V,6
18909: 'T->C',V290V,71
18910: 'G->A',D291N,53
18910: 'G->C',D291H,2
18910: 'G->T',D291Y,221
18911: 'A->C',D291A,4
18911: 'A->G',D291G,6
18912: 'C->A',D291E,25
18912: 'C->T',D291D,213
18915: 'G->T',W292C,2
18916: 'A->G',T293A,43
18916: 'A->T',T293S,2
18917: 'C->A',T293N,11
18917: 'C->T',T293I,108
18918: 'T->A',T293T,3
18918: 'T->C',T293T,36
18919: 'A->C',I294L,1
18919: 'A->G',I294V,86
18920: 'T->C',I294T,74
18920: 'T->G',I294S,2
18921: 'T->A',I294I,13
18921: 'T->C',I294I,33
18921: 'T->G',I294M,7
18922: 'G->A',E295K,32
18922: 'G->C',E295Q,1
18923: 'A->C',E295A,3
18923: 'A->G',E295G,12
18923: 'A->T',E295V,1
18924: 'A->C',E295D,5
18924: 'A->G',E295E,195
18924: 'A->T',E295D,3
18925: 'T->C',Y296H,11
18927: 'T->C',Y296Y,1076
18928: 'C->A',P297T,8
18928: 'C->G',P297A,1
18928: 'C->T',P297S,1601
18929: 'C->A',P297H,18
18929: 'C->T',P297L,455
18930: 'T->A',P297P,1
18930: 'T->C',P297P,59
18930: 'T->G',P297P,1
18931: 'A->C',I298L,24
18931: 'A->G',I298V,447
18931: 'A->T',I298L,17
18932: 'T->C',I298T,165
18932: 'T->G',I298R,1
18933: 'A->C',I298I,1
18933: 'A->G',I298M,13
18933: 'A->T',I298I,2
18934: 'A->G',I299V,29
18935: 'T->C',I299T,1
18936: 'T->A',I299I,12
18936: 'T->C',I299I,574
18937: 'G->A',G300S,46
18937: 'G->T',G300C,784
18938: 'G->A',G300D,41
18938: 'G->T',G300V,6
18939: 'T->C',G300G,2171
18940: 'G->A',D301N,15
18940: 'G->T',D301Y,14
18941: 'A->C',D301A,44
18941: 'A->G',D301G,137
18941: 'A->T',D301V,4
18942: 'T->A',D301E,26
18942: 'T->C',D301D,198
18942: 'T->G',D301E,94
18943: 'G->C',E302Q,1
18944: 'A->G',E302G,10
18945: 'A->G',E302E,275
18946: 'C->A',L303M,19
18946: 'C->T',L303L,248
18947: 'T->C',L303P,114
18948: 'G->A',L303L,9
18948: 'G->C',L303L,8
18948: 'G->T',L303L,1150
18949: 'A->C',K304Q,7
18949: 'A->G',K304E,191
18950: 'A->C',K304T,87
18950: 'A->G',K304R,101
18950: 'A->T',K304M,2
18951: 'G->A',K304K,42
18951: 'G->C',K304N,4
18951: 'G->T',K304N,760
18952: 'A->C',I305L,6
18952: 'A->G',I305V,112
18953: 'T->C',I305T,19
18954: 'T->A',I305I,73
18954: 'T->C',I305I,26
18956: 'A->G',N306S,112
18957: 'T->C',N306N,188
18957: 'T->G',N306K,4
18958: 'G->A',A307T,33
18958: 'G->C',A307P,1
18958: 'G->T',A307S,48
18959: 'C->A',A307E,11
18959: 'C->T',A307V,436
18960: 'G->A',A307A,528
18960: 'G->T',A307A,73
18961: 'G->A',A308T,13
18961: 'G->T',A308S,63
18962: 'C->T',A308V,151
18963: 'T->C',A308A,137
18963: 'T->G',A308A,105
18964: 'T->A',C309S,1
18964: 'T->G',C309G,1
18965: 'G->A',C309Y,2
18966: 'T->C',C309C,18
18967: 'A->C',R310R,3
18969: 'A->G',R310R,72
18970: 'A->C',K311Q,1
18970: 'A->G',K311E,8
18971: 'A->C',K311T,5
18971: 'A->G',K311R,61
18971: 'A->T',K311M,7
18972: 'G->A',K311K,682
18972: 'G->C',K311N,17
18972: 'G->T',K311N,845
18973: 'G->A',V312I,94
18973: 'G->T',V312F,171
18974: 'T->C',V312A,59
18975: 'T->A',V312V,18
18975: 'T->C',V312V,57
18975: 'T->G',V312V,6
18976: 'C->G',Q313E,3
18977: 'A->T',Q313L,3
18978: 'A->C',Q313H,1
18978: 'A->G',Q313Q,171
18979: 'C->A',H314N,2
18979: 'C->T',H314Y,622
18980: 'A->C',H314P,4
18980: 'A->G',H314R,8
18981: 'C->A',H314Q,10
18981: 'C->G',H314Q,5
18981: 'C->T',H314H,3893
18982: 'A->C',M315L,1
18982: 'A->G',M315V,13
18982: 'A->T',M315L,6
18983: 'T->A',M315K,6
18983: 'T->C',M315T,37
18983: 'T->G',M315R,3
18984: 'G->A',M315I,68
18984: 'G->C',M315I,7
18984: 'G->T',M315I,1021
18985: 'G->A',V316I,229
18985: 'G->T',V316F,721
18986: 'T->C',V316A,116
18987: 'T->A',V316V,1252
18987: 'T->C',V316V,55
18987: 'T->G',V316V,2
18988: 'G->A',V317I,109
18989: 'T->A',V317D,2
18989: 'T->C',V317A,9
18990: 'T->A',V317V,8
18990: 'T->C',V317V,154
18991: 'A->G',K318E,9
18992: 'A->C',K318T,1
18992: 'A->G',K318R,164
18993: 'A->C',K318N,2
18993: 'A->G',K318K,47
18993: 'A->T',K318N,1
18994: 'G->A',A319T,87
18994: 'G->T',A319S,49
18995: 'C->T',A319V,38
18996: 'T->A',A319A,30
18996: 'T->C',A319A,31
18996: 'T->G',A319A,5
18997: 'G->A',A320T,84
18997: 'G->T',A320S,25
18998: 'C->A',A320E,26
18998: 'C->T',A320V,2543
18999: 'A->C',A320A,138
18999: 'A->G',A320A,48
18999: 'A->T',A320A,13
19000: 'T->C',L321L,608
19000: 'T->G',L321V,8
19002: 'A->C',L321F,3
19002: 'A->G',L321L,254
19002: 'A->T',L321F,1
19003: 'T->A',L322I,5
19003: 'T->C',L322L,52
19003: 'T->G',L322V,54
19004: 'T->C',L322S,10
19005: 'A->C',L322F,1
19005: 'A->G',L322L,54
19005: 'A->T',L322F,2
19006: 'G->A',A323T,14
19006: 'G->T',A323S,7715
19007: 'C->T',A323V,352
19008: 'A->C',A323A,26
19008: 'A->G',A323A,59
19008: 'A->T',A323A,44
19009: 'G->A',D324N,2125
19009: 'G->C',D324H,5
19009: 'G->T',D324Y,3876
19010: 'A->C',D324A,5
19010: 'A->G',D324G,39
19011: 'C->A',D324E,448
19011: 'C->G',D324E,1
19011: 'C->T',D324D,4052
19013: 'A->C',K325T,1
19013: 'A->G',K325R,21
19013: 'A->T',K325I,1
19014: 'A->C',K325N,1
19014: 'A->G',K325K,295
19014: 'A->T',K325N,7
19015: 'T->A',F326I,23
19015: 'T->C',F326L,78
19015: 'T->G',F326V,1
19016: 'T->A',F326Y,9
19016: 'T->C',F326S,72
19017: 'C->A',F326L,8
19017: 'C->T',F326F,6443
19018: 'C->A',P327T,46
19018: 'C->G',P327A,2
19018: 'C->T',P327S,1118
19019: 'C->A',P327Q,236
19019: 'C->T',P327L,2191
19020: 'A->C',P327P,6
19020: 'A->G',P327P,57
19020: 'A->T',P327P,205
19021: 'G->A',V328I,336
19021: 'G->C',V328L,1
19021: 'G->T',V328F,181
19022: 'T->C',V328A,17
19023: 'T->A',V328V,7
19023: 'T->C',V328V,47
19023: 'T->G',V328V,6
19024: 'C->A',L329I,62
19024: 'C->G',L329V,5
19024: 'C->T',L329F,10
19026: 'T->A',L329L,12
19026: 'T->C',L329L,93
19026: 'T->G',L329L,36
19027: 'C->A',H330N,5
19027: 'C->T',H330Y,155
19028: 'A->C',H330P,10
19028: 'A->G',H330R,9
19029: 'C->A',H330Q,11
19029: 'C->T',H330H,1145
19031: 'A->G',D331G,1
19032: 'C->A',D331E,1
19032: 'C->T',D331D,2422
19033: 'A->C',I332L,6
19033: 'A->G',I332V,79
19033: 'A->T',I332F,8
19035: 'T->A',I332I,41
19035: 'T->C',I332I,3940
19038: 'T->C',G333G,114
19040: 'A->G',N334S,5
19041: 'C->T',N334N,191
19042: 'C->T',P335S,6
19043: 'C->A',P335H,1
19044: 'T->A',P335P,2
19044: 'T->C',P335P,156
19044: 'T->G',P335P,1
19046: 'A->G',K336R,95
19047: 'A->C',K336N,2
19047: 'A->G',K336K,28
19048: 'G->A',A337T,4
19048: 'G->T',A337S,20
19049: 'C->T',A337V,6
19050: 'T->C',A337A,1440
19051: 'A->C',I338L,70
19051: 'A->G',I338V,49
19052: 'T->C',I338T,23
19053: 'T->A',I338I,4
19053: 'T->C',I338I,118
19053: 'T->G',I338M,3
19054: 'A->C',K339Q,2
19055: 'A->C',K339T,1
19055: 'A->G',K339R,57
19055: 'A->T',K339M,1
19056: 'G->A',K339K,477
19056: 'G->C',K339N,11
19056: 'G->T',K339N,83
19057: 'T->C',C340R,2
19058: 'G->T',C340F,8
19059: 'T->C',C340C,101
19060: 'G->A',V341I,23
19060: 'G->T',V341L,104
19061: 'T->C',V341A,39
19062: 'A->G',V341V,66
19062: 'A->T',V341V,55
19063: 'C->A',P342T,26
19063: 'C->T',P342S,213
19064: 'C->A',P342H,17
19064: 'C->T',P342L,12
19065: 'T->A',P342P,5
19065: 'T->C',P342P,65
19065: 'T->G',P342P,11
19066: 'C->A',Q343K,12
19067: 'A->C',Q343P,6
19067: 'A->G',Q343R,15
19067: 'A->T',Q343L,39
19068: 'A->C',Q343H,14
19068: 'A->G',Q343Q,30
19068: 'A->T',Q343H,4
19069: 'G->A',A344T,16
19069: 'G->T',A344S,273
19070: 'C->A',A344D,3
19070: 'C->T',A344V,484
19071: 'T->A',A344A,23
19071: 'T->C',A344A,88
19071: 'T->G',A344A,1
19072: 'G->A',D345N,42
19072: 'G->T',D345Y,1510
19073: 'A->C',D345A,16
19073: 'A->G',D345G,267
19074: 'T->C',D345D,328
19074: 'T->G',D345E,82
19075: 'G->A',V346I,89
19075: 'G->C',V346L,1
19075: 'G->T',V346L,14
19076: 'T->C',V346A,9
19077: 'A->C',V346V,53
19077: 'A->G',V346V,44
19077: 'A->T',V346V,2
19078: 'G->A',E347K,18
19078: 'G->C',E347Q,1
19079: 'A->C',E347A,19
19079: 'A->G',E347G,8626
19079: 'A->T',E347V,6
19080: 'A->C',E347D,38
19080: 'A->G',E347E,176
19080: 'A->T',E347D,2
19083: 'G->T',W348C,5
19084: 'A->C',K349Q,25
19084: 'A->G',K349E,30
19085: 'A->C',K349T,8
19085: 'A->G',K349R,196
19085: 'A->T',K349M,8
19086: 'G->A',K349K,121
19086: 'G->C',K349N,67
19086: 'G->T',K349N,2885
19087: 'T->C',F350L,12
19088: 'T->A',F350Y,11
19088: 'T->C',F350S,15
19088: 'T->G',F350C,2
19089: 'C->A',F350L,2
19089: 'C->T',F350F,477
19090: 'T->C',Y351H,4
19091: 'A->G',Y351C,4
19091: 'A->T',Y351F,2
19092: 'T->C',Y351Y,142
19095: 'T->A',D352E,7
19095: 'T->C',D352D,263
19096: 'G->A',A353T,345
19096: 'G->T',A353S,93
19097: 'C->A',A353E,4
19097: 'C->T',A353V,588
19098: 'A->C',A353A,147
19098: 'A->G',A353A,140
19098: 'A->T',A353A,8
19099: 'C->A',Q354K,3
19099: 'C->G',Q354E,9
19100: 'A->G',Q354R,84
19100: 'A->T',Q354L,2
19101: 'G->A',Q354Q,120
19101: 'G->C',Q354H,53
19101: 'G->T',Q354H,1412
19102: 'C->G',P355A,1
19102: 'C->T',P355S,404
19103: 'C->T',P355L,39
19104: 'T->A',P355P,1
19104: 'T->C',P355P,80
19104: 'T->G',P355P,15
19105: 'T->A',C356S,1
19105: 'T->C',C356R,11
19106: 'G->A',C356Y,41
19106: 'G->C',C356S,1
19106: 'G->T',C356F,13
19107: 'T->C',C356C,44
19108: 'A->G',S357G,43
19108: 'A->T',S357C,1
19109: 'G->A',S357N,85
19109: 'G->C',S357T,3
19109: 'G->T',S357I,505
19110: 'T->C',S357S,28
19110: 'T->G',S357R,3
19111: 'G->A',D358N,15
19111: 'G->T',D358Y,55
19112: 'A->C',D358A,8
19112: 'A->G',D358G,26
19113: 'C->A',D358E,21
19113: 'C->G',D358E,1
19113: 'C->T',D358D,520
19114: 'A->G',K359E,1
19115: 'A->C',K359T,1
19115: 'A->G',K359R,44
19116: 'A->C',K359N,10
19116: 'A->G',K359K,231
19116: 'A->T',K359N,4
19117: 'G->A',A360T,36
19117: 'G->T',A360S,1045
19118: 'C->A',A360D,1
19118: 'C->G',A360G,4
19118: 'C->T',A360V,1691
19119: 'T->A',A360A,2
19119: 'T->C',A360A,193
19119: 'T->G',A360A,6
19120: 'T->C',Y361H,6
19121: 'A->G',Y361C,74
19121: 'A->T',Y361F,27
19122: 'T->C',Y361Y,73
19123: 'A->G',K362E,2
19124: 'A->G',K362R,9
19124: 'A->T',K362I,2
19125: 'A->C',K362N,116
19125: 'A->G',K362K,70
19126: 'A->G',I363V,1988
19127: 'T->C',I363T,272
19128: 'A->G',I363M,1
19129: 'G->A',E364K,52
19130: 'A->C',E364A,20
19130: 'A->G',E364G,1
19131: 'A->C',E364D,21
19131: 'A->G',E364E,11
19131: 'A->T',E364D,1
19132: 'G->A',E365K,73
19133: 'A->C',E365A,19
19133: 'A->G',E365G,7
19134: 'A->C',E365D,4
19134: 'A->G',E365E,90
19134: 'A->T',E365D,1
19135: 'T->A',L366I,2
19135: 'T->C',L366L,80
19135: 'T->G',L366V,3
19136: 'T->C',L366S,3
19137: 'A->C',L366F,5
19137: 'A->G',L366L,309
19137: 'A->T',L366F,208
19138: 'T->A',F367I,5
19138: 'T->C',F367L,24
19138: 'T->G',F367V,7
19139: 'T->A',F367Y,3
19139: 'T->C',F367S,27
19139: 'T->G',F367C,6
19140: 'C->A',F367L,4
19140: 'C->T',F367F,324
19141: 'T->C',Y368H,1
19142: 'A->T',Y368F,2
19143: 'T->C',Y368Y,79
19144: 'T->A',S369T,2
19144: 'T->G',S369A,7
19145: 'C->A',S369Y,2
19145: 'C->G',S369C,1
19145: 'C->T',S369F,714
19146: 'T->C',S369S,94
19146: 'T->G',S369S,2
19147: 'T->A',Y370N,2
19147: 'T->C',Y370H,12
19148: 'A->G',Y370C,36
19148: 'A->T',Y370F,7
19149: 'T->C',Y370Y,202
19150: 'G->A',A371T,289
19150: 'G->C',A371P,3
19150: 'G->T',A371S,8
19151: 'C->A',A371D,8
19151: 'C->G',A371G,2
19151: 'C->T',A371V,1713
19152: 'C->A',A371A,23
19152: 'C->T',A371A,690
19153: 'A->G',T372A,36
19153: 'A->T',T372S,4
19154: 'C->A',T372K,2
19154: 'C->T',T372I,1048
19155: 'A->C',T372T,36
19155: 'A->G',T372T,26
19156: 'C->A',H373N,18
19156: 'C->T',H373Y,407
19157: 'A->G',H373R,2
19157: 'A->T',H373L,4
19158: 'T->C',H373H,198
19158: 'T->G',H373Q,7
19159: 'T->A',S374T,2
19159: 'T->G',S374A,237
19160: 'C->A',S374Y,9
19160: 'C->G',S374C,1
19160: 'C->T',S374F,9862
19161: 'T->A',S374S,16
19161: 'T->C',S374S,200
19161: 'T->G',S374S,14
19162: 'G->A',D375N,1918
19162: 'G->C',D375H,12
19162: 'G->T',D375Y,387
19163: 'A->C',D375A,7
19163: 'A->G',D375G,150
19164: 'C->A',D375E,103
19164: 'C->T',D375D,7683
19165: 'A->G',K376E,35
19166: 'A->C',K376T,43
19166: 'A->G',K376R,110
19167: 'A->C',K376N,5
19167: 'A->G',K376K,7891
19167: 'A->T',K376N,3
19168: 'T->C',F377L,22
19169: 'T->A',F377Y,10
19169: 'T->G',F377C,4
19170: 'C->A',F377L,67
19170: 'C->T',F377F,4177
19171: 'A->C',T378P,6
19171: 'A->G',T378A,27
19172: 'C->A',T378K,21
19172: 'C->T',T378I,1782
19173: 'A->C',T378T,5
19173: 'A->G',T378T,12
19173: 'A->T',T378T,3
19174: 'G->A',D379N,26
19174: 'G->T',D379Y,354
19175: 'A->C',D379A,125
19175: 'A->G',D379G,254
19175: 'A->T',D379V,4
19176: 'T->A',D379E,5
19176: 'T->C',D379D,654
19176: 'T->G',D379E,16
19177: 'G->A',G380S,3
19177: 'G->C',G380R,1
19177: 'G->T',G380C,4
19178: 'G->A',G380D,2
19179: 'T->C',G380G,139
19179: 'T->G',G380G,1
19180: 'G->A',V381I,256
19180: 'G->C',V381L,2
19180: 'G->T',V381L,1953
19181: 'T->C',V381A,15
19182: 'A->G',V381V,675
19182: 'A->T',V381V,15
19183: 'T->A',C382S,1
19183: 'T->C',C382R,2
19184: 'G->C',C382S,1
19184: 'G->T',C382F,10
19185: 'C->T',C382C,3076
19186: 'C->A',L383I,252
19186: 'C->G',L383V,2
19186: 'C->T',L383L,2934
19187: 'T->A',L383Q,16
19188: 'A->C',L383L,2
19188: 'A->G',L383L,106
19189: 'T->C',F384L,18
19190: 'T->A',F384Y,1
19191: 'T->C',F384F,34
19191: 'T->G',F384L,1
19193: 'G->T',W385L,1
19194: 'G->T',W385C,1
19195: 'A->C',N386H,3
19197: 'T->C',N386N,46
19198: 'T->A',C387S,6
19199: 'G->A',C387Y,1
19200: 'C->T',C387C,197
19201: 'A->G',N388D,55
19201: 'A->T',N388Y,2
19202: 'A->C',N388T,1
19202: 'A->G',N388S,5
19203: 'T->C',N388N,77
19204: 'G->A',V389I,43
19205: 'T->C',V389A,38
19206: 'C->A',V389V,15
19206: 'C->G',V389V,1
19206: 'C->T',V389V,382
19207: 'G->A',D390N,153
19207: 'G->C',D390H,1
19207: 'G->T',D390Y,49
19208: 'A->C',D390A,11
19208: 'A->G',D390G,134
19209: 'T->C',D390D,60
19209: 'T->G',D390E,26
19210: 'A->G',R391G,31
19211: 'G->A',R391K,61
19211: 'G->T',R391I,5
19212: 'A->C',R391S,9
19212: 'A->G',R391R,112
19212: 'A->T',R391S,1
19213: 'T->C',Y392H,6
19214: 'A->G',Y392C,19
19214: 'A->T',Y392F,1
19215: 'T->C',Y392Y,318
19216: 'C->G',P393A,1
19216: 'C->T',P393S,21
19217: 'C->A',P393H,11
19217: 'C->T',P393L,134
19218: 'T->A',P393P,9
19218: 'T->C',P393P,7
19218: 'T->G',P393P,3
19219: 'G->A',A394T,176
19219: 'G->T',A394S,100
19220: 'C->T',A394V,790718
19221: 'T->C',A394A,48
19222: 'A->G',N395D,1
19223: 'A->G',N395S,35
19224: 'T->A',N395K,1
19224: 'T->C',N395N,184
19224: 'T->G',N395K,1
19225: 'T->G',S396A,59
19227: 'C->A',S396S,8
19227: 'C->T',S396S,108
19228: 'A->G',I397V,123
19230: 'T->A',I397I,3
19230: 'T->C',I397I,108
19230: 'T->G',I397M,1
19231: 'G->A',V398I,32
19232: 'T->C',V398A,50
19233: 'T->C',V398V,47
19233: 'T->G',V398V,1
19235: 'G->T',C399F,13
19236: 'T->C',C399C,28
19237: 'A->C',R400R,1
19238: 'G->A',R400K,7
19238: 'G->T',R400I,5
19239: 'A->C',R400S,2
19239: 'A->G',R400R,387
19242: 'T->C',F401F,152
19243: 'G->A',D402N,3
19245: 'C->T',D402D,1681
19246: 'A->C',T403P,16
19246: 'A->G',T403A,8
19247: 'C->A',T403N,27
19247: 'C->G',T403S,3
19247: 'C->T',T403I,31
19248: 'T->C',T403T,86
19249: 'A->C',R404R,2
19250: 'G->A',R404K,69
19250: 'G->C',R404T,1
19251: 'A->G',R404R,72
19252: 'G->A',V405M,8
19252: 'G->T',V405L,141
19253: 'T->C',V405A,7
19254: 'G->A',V405V,39
19254: 'G->C',V405V,4
19254: 'G->T',V405V,303
19255: 'C->A',L406I,30
19255: 'C->T',L406L,847
19256: 'T->C',L406P,3
19257: 'A->C',L406L,13
19257: 'A->G',L406L,292
19257: 'A->T',L406L,59
19258: 'T->A',S407T,3
19258: 'T->G',S407A,6
19259: 'C->G',S407C,1
19259: 'C->T',S407F,35
19260: 'T->A',S407S,2
19260: 'T->C',S407S,90
19260: 'T->G',S407S,1
19261: 'A->G',N408D,10
19262: 'A->C',N408T,12
19262: 'A->G',N408S,62
19263: 'C->A',N408K,37
19263: 'C->T',N408N,4338
19264: 'C->A',L409I,3
19264: 'C->T',L409F,1490
19265: 'T->A',L409H,7
19266: 'T->A',L409L,4
19266: 'T->C',L409L,96
19266: 'T->G',L409L,2
19268: 'A->G',N410S,11
19269: 'C->A',N410K,1
19269: 'C->T',N410N,5601
19270: 'T->A',L411M,20
19270: 'T->C',L411L,26
19270: 'T->G',L411V,49
19272: 'G->A',L411L,36
19272: 'G->T',L411F,38
19273: 'C->A',P412T,140
19273: 'C->G',P412A,1
19273: 'C->T',P412S,2334
19274: 'C->A',P412H,7877
19274: 'C->G',P412R,1
19274: 'C->T',P412L,117
19275: 'T->A',P412P,137
19275: 'T->C',P412P,57
19275: 'T->G',P412P,11
19276: 'G->A',G413S,78
19276: 'G->C',G413R,6
19276: 'G->T',G413C,18
19277: 'G->A',G413D,4
19277: 'G->C',G413A,6
19277: 'G->T',G413V,14
19278: 'T->A',G413G,2
19278: 'T->C',G413G,147
19278: 'T->G',G413G,23
19279: 'T->A',C414S,18
19279: 'T->C',C414R,4
19279: 'T->G',C414G,4
19280: 'G->A',C414Y,7
19280: 'G->C',C414S,3
19280: 'G->T',C414F,27
19281: 'T->C',C414C,47
19281: 'T->G',C414W,6
19282: 'G->A',D415N,5
19282: 'G->C',D415H,8
19282: 'G->T',D415Y,38
19283: 'A->C',D415A,10
19283: 'A->G',D415G,58
19283: 'A->T',D415V,4
19284: 'T->A',D415E,1
19284: 'T->C',D415D,100
19284: 'T->G',D415E,5
19285: 'G->A',G416S,92
19285: 'G->C',G416R,4
19285: 'G->T',G416C,5
19286: 'G->A',G416D,2
19286: 'G->C',G416A,8
19286: 'G->T',G416V,2
19287: 'T->A',G416G,7
19287: 'T->C',G416G,58
19287: 'T->G',G416G,4
19288: 'G->A',G417S,13
19288: 'G->T',G417C,6
19289: 'G->A',G417D,9
19289: 'G->T',G417V,2
19290: 'C->A',G417G,1
19290: 'C->G',G417G,2
19290: 'C->T',G417G,487
19291: 'A->C',S418R,3
19291: 'A->G',S418G,123
19291: 'A->T',S418C,51
19292: 'G->A',S418N,3
19292: 'G->C',S418T,1
19292: 'G->T',S418I,869
19293: 'T->A',S418R,3
19293: 'T->C',S418S,45
19294: 'T->A',L419M,2
19294: 'T->C',L419L,20
19294: 'T->G',L419V,4
19295: 'T->G',L419W,5
19296: 'G->A',L419L,388
19296: 'G->C',L419F,2
19296: 'G->T',L419F,1
19297: 'T->C',Y420H,5
19297: 'T->G',Y420D,3
19298: 'A->C',Y420S,83
19298: 'A->G',Y420C,17
19298: 'A->T',Y420F,34
19299: 'T->C',Y420Y,874
19300: 'G->A',V421I,7
19300: 'G->C',V421L,6
19300: 'G->T',V421L,115
19301: 'T->A',V421E,1
19301: 'T->C',V421A,58
19301: 'T->G',V421G,343
19302: 'A->C',V421V,9
19302: 'A->G',V421V,83
19302: 'A->T',V421V,48
19303: 'A->G',N422D,2
19303: 'A->T',N422Y,2
19304: 'A->G',N422S,20
19305: 'T->A',N422K,3
19305: 'T->C',N422N,483
19306: 'A->G',K423E,2
19307: 'A->C',K423T,2
19307: 'A->G',K423R,87
19307: 'A->T',K423I,1
19308: 'A->G',K423K,134
19309: 'C->A',H424N,1
19309: 'C->T',H424Y,5
19310: 'A->G',H424R,11
19311: 'T->C',H424H,136
19312: 'G->A',A425T,21
19312: 'G->T',A425S,45
19313: 'C->A',A425E,2
19313: 'C->G',A425G,1
19313: 'C->T',A425V,56
19314: 'A->C',A425A,103
19314: 'A->G',A425A,40
19314: 'A->T',A425A,22
19315: 'T->C',F426L,2
19315: 'T->G',F426V,2
19316: 'T->A',F426Y,4
19316: 'T->C',F426S,2
19317: 'C->A',F426L,2
19317: 'C->G',F426L,1
19317: 'C->T',F426F,224
19318: 'C->T',H427Y,88
19319: 'A->T',H427L,19
19320: 'C->T',H427H,1067
19321: 'A->C',T428P,1
19321: 'A->G',T428A,16
19322: 'C->A',T428K,1
19322: 'C->T',T428I,1
19323: 'A->C',T428T,1
19323: 'A->G',T428T,99
19324: 'C->A',P429T,39
19324: 'C->G',P429A,1
19324: 'C->T',P429S,118
19325: 'C->A',P429Q,54
19325: 'C->T',P429L,208
19326: 'A->C',P429P,1
19326: 'A->G',P429P,66
19326: 'A->T',P429P,22
19327: 'G->A',A430T,175
19327: 'G->T',A430S,62
19328: 'C->T',A430V,367
19329: 'T->A',A430A,2
19329: 'T->C',A430A,234
19329: 'T->G',A430A,8
19330: 'T->A',F431I,4
19330: 'T->C',F431L,86
19330: 'T->G',F431V,12
19331: 'T->A',F431Y,2
19331: 'T->C',F431S,5
19331: 'T->G',F431C,4
19332: 'T->A',F431L,8
19332: 'T->C',F431F,42
19332: 'T->G',F431L,1
19333: 'G->A',D432N,38
19333: 'G->T',D432Y,7
19334: 'A->C',D432A,6
19334: 'A->G',D432G,22
19335: 'T->A',D432E,14
19335: 'T->C',D432D,171
19335: 'T->G',D432E,3
19336: 'A->G',K433E,2
19337: 'A->C',K433T,1
19337: 'A->G',K433R,33
19337: 'A->T',K433I,2
19338: 'A->C',K433N,1
19338: 'A->G',K433K,74
19338: 'A->T',K433N,2
19339: 'A->C',S434R,13
19339: 'A->G',S434G,73
19339: 'A->T',S434C,10
19340: 'G->A',S434N,139
19340: 'G->T',S434I,47
19341: 'T->A',S434R,1
19341: 'T->C',S434S,18
19341: 'T->G',S434R,9
19342: 'G->A',A435T,8
19342: 'G->T',A435S,17
19343: 'C->A',A435D,4
19343: 'C->G',A435G,1
19343: 'C->T',A435V,495
19344: 'T->A',A435A,4
19344: 'T->C',A435A,51
19344: 'T->G',A435A,62
19345: 'T->A',F436I,9
19345: 'T->C',F436L,57
19345: 'T->G',F436V,5
19346: 'T->C',F436S,1
19346: 'T->G',F436C,3
19347: 'T->A',F436L,3
19347: 'T->C',F436F,28
19348: 'G->A',V437I,91
19348: 'G->T',V437F,209
19349: 'T->A',V437D,1
19349: 'T->C',V437A,29
19349: 'T->G',V437G,5
19350: 'T->A',V437V,1
19350: 'T->C',V437V,134
19351: 'A->G',N438D,6
19351: 'A->T',N438Y,1
19352: 'A->C',N438T,5
19352: 'A->G',N438S,549
19352: 'A->T',N438I,1
19353: 'T->A',N438K,7
19353: 'T->C',N438N,37
19353: 'T->G',N438K,13
19354: 'T->C',L439L,39
19356: 'A->G',L439L,19
19356: 'A->T',L439F,4
19357: 'A->C',K440Q,4
19358: 'A->G',K440R,18
19358: 'A->T',K440I,1
19359: 'A->C',K440N,45
19359: 'A->G',K440K,30
19359: 'A->T',K440N,1
19360: 'C->A',Q441K,6
19361: 'A->C',Q441P,38
19361: 'A->G',Q441R,2
19361: 'A->T',Q441L,2
19362: 'A->C',Q441H,1
19362: 'A->G',Q441Q,29
19363: 'T->A',L442I,1
19363: 'T->C',L442L,533
19363: 'T->G',L442V,25
19364: 'T->C',L442S,138
19365: 'A->G',L442L,19
19365: 'A->T',L442F,1
19366: 'C->A',P443T,3
19366: 'C->G',P443A,2
19366: 'C->T',P443S,1380
19367: 'C->A',P443Q,6
19367: 'C->G',P443R,9
19367: 'C->T',P443L,188
19368: 'A->C',P443P,21
19368: 'A->G',P443P,127
19368: 'A->T',P443P,8
19369: 'T->A',F444I,11
19369: 'T->C',F444L,1
19369: 'T->G',F444V,1
19370: 'T->A',F444Y,5
19370: 'T->G',F444C,2
19371: 'T->C',F444F,28
19372: 'T->C',F445L,10
19372: 'T->G',F445V,6
19373: 'T->A',F445Y,1
19373: 'T->C',F445S,1
19373: 'T->G',F445C,1
19374: 'C->A',F445L,7
19374: 'C->G',F445L,1
19374: 'C->T',F445F,2383
19375: 'T->A',Y446N,3
19375: 'T->C',Y446H,9
19376: 'A->G',Y446C,1
19376: 'A->T',Y446F,1
19377: 'T->C',Y446Y,69
19378: 'T->A',Y447N,3
19378: 'T->C',Y447H,85
19379: 'A->C',Y447S,2
19379: 'A->G',Y447C,1
19380: 'C->T',Y447Y,684
19381: 'T->C',S448P,1
19381: 'T->G',S448A,12
19382: 'C->A',S448Y,2
19382: 'C->T',S448F,1
19383: 'T->A',S448S,18
19383: 'T->C',S448S,296
19383: 'T->G',S448S,7
19384: 'G->A',D449N,137
19384: 'G->T',D449Y,6
19385: 'A->C',D449A,6
19385: 'A->G',D449G,108
19385: 'A->T',D449V,3
19386: 'C->A',D449E,11
19386: 'C->T',D449D,352
19387: 'A->C',S450R,109
19387: 'A->G',S450G,62
19387: 'A->T',S450C,2
19388: 'G->A',S450N,342
19388: 'G->C',S450T,2
19388: 'G->T',S450I,349
19389: 'T->A',S450R,15
19389: 'T->C',S450S,53
19389: 'T->G',S450R,685
19390: 'C->A',P451T,18
19390: 'C->T',P451S,33274
19391: 'C->A',P451Q,10
19391: 'C->G',P451R,2
19391: 'C->T',P451L,197
19392: 'A->C',P451P,20
19392: 'A->G',P451P,73
19392: 'A->T',P451P,12
19393: 'T->A',C452S,2
19393: 'T->C',C452R,1
19393: 'T->G',C452G,4
19395: 'T->C',C452C,25
19396: 'G->A',E453K,4
19396: 'G->C',E453Q,2
19397: 'A->C',E453A,35
19397: 'A->G',E453G,3
19397: 'A->T',E453V,3
19398: 'G->A',E453E,67
19398: 'G->C',E453D,13
19398: 'G->T',E453D,3906
19399: 'T->A',S454T,1
19400: 'C->A',S454Y,1
19401: 'T->A',S454S,18
19401: 'T->C',S454S,94
19401: 'T->G',S454S,13
19402: 'C->A',H455N,2
19402: 'C->T',H455Y,1186
19403: 'A->C',H455P,2
19403: 'A->G',H455R,65
19404: 'T->A',H455Q,91
19404: 'T->C',H455H,653
19404: 'T->G',H455Q,5
19405: 'G->A',G456R,1
19406: 'G->A',G456E,5
19407: 'A->C',G456G,23
19407: 'A->G',G456G,150
19407: 'A->T',G456G,140
19408: 'A->C',K457Q,17
19409: 'A->G',K457R,62
19410: 'A->C',K457N,5
19410: 'A->G',K457K,75
19413: 'A->G',Q458Q,11
19414: 'G->A',V459I,40
19414: 'G->C',V459L,1
19414: 'G->T',V459L,313
19415: 'T->C',V459A,2
19415: 'T->G',V459G,1
19416: 'A->C',V459V,5
19416: 'A->G',V459V,278
19416: 'A->T',V459V,81
19417: 'G->T',V460L,118
19419: 'G->A',V460V,938
19419: 'G->C',V460V,3
19419: 'G->T',V460V,110
19420: 'T->A',S461T,2
19420: 'T->C',S461P,15
19420: 'T->G',S461A,22
19421: 'C->T',S461L,137
19422: 'A->C',S461S,23
19422: 'A->G',S461S,189
19422: 'A->T',S461S,13
19423: 'G->C',D462H,1
19423: 'G->T',D462Y,1
19424: 'A->G',D462G,21
19425: 'T->C',D462D,124
19425: 'T->G',D462E,11
19426: 'A->G',I463V,55
19426: 'A->T',I463L,4
19427: 'T->G',I463R,3
19428: 'A->C',I463I,2
19428: 'A->T',I463I,28
19429: 'G->A',D464N,43
19429: 'G->T',D464Y,47
19430: 'A->C',D464A,4
19430: 'A->G',D464G,2
19431: 'T->C',D464D,57
19431: 'T->G',D464E,4
19432: 'T->C',Y465H,1
19432: 'T->G',Y465D,1
19433: 'A->T',Y465F,6
19434: 'T->C',Y465Y,159
19435: 'G->A',V466I,5
19435: 'G->T',V466L,3
19436: 'T->A',V466E,1
19436: 'T->G',V466G,1
19437: 'A->C',V466V,1
19437: 'A->G',V466V,27
19438: 'C->A',P467T,1
19439: 'C->A',P467Q,1
19439: 'C->T',P467L,1
19440: 'A->C',P467P,7
19440: 'A->G',P467P,81
19440: 'A->T',P467P,1
19441: 'C->T',L468L,101
19442: 'T->A',L468Q,2
19443: 'A->G',L468L,70
19443: 'A->T',L468L,4
19444: 'A->C',K469Q,3
19445: 'A->G',K469R,43
19446: 'G->A',K469K,67
19446: 'G->T',K469N,3
19447: 'T->C',S470P,2
19447: 'T->G',S470A,9
19448: 'C->A',S470Y,1
19448: 'C->T',S470F,1
19449: 'T->A',S470S,49
19449: 'T->C',S470S,168
19449: 'T->G',S470S,6
19450: 'G->A',A471T,19
19450: 'G->T',A471S,7
19451: 'C->T',A471V,120
19452: 'T->A',A471A,327
19452: 'T->C',A471A,141
19452: 'T->G',A471A,2
19453: 'A->C',T472P,3
19453: 'A->G',T472A,18
19454: 'C->G',T472R,1
19454: 'C->T',T472M,98
19455: 'G->A',T472T,112
19455: 'G->T',T472T,300
19456: 'T->C',C473R,4
19457: 'G->A',C473Y,1
19457: 'G->T',C473F,1
19458: 'T->C',C473C,35
19458: 'T->G',C473W,1
19459: 'A->C',I474L,4
19459: 'A->G',I474V,230
19459: 'A->T',I474L,1
19460: 'T->A',I474K,1
19460: 'T->C',I474T,1
19461: 'A->T',I474I,5
19462: 'A->G',T475A,38
19463: 'C->A',T475K,4
19463: 'C->T',T475I,1
19464: 'A->C',T475T,9
19464: 'A->G',T475T,48
19464: 'A->T',T475T,2
19465: 'C->A',R476S,6
19465: 'C->T',R476C,9
19466: 'G->A',R476H,8
19466: 'G->C',R476P,3
19466: 'G->T',R476L,1
19467: 'T->C',R476R,176
19467: 'T->G',R476R,8
19468: 'T->A',C477S,4
19469: 'G->A',C477Y,3
19470: 'C->T',C477C,99
19472: 'A->G',N478S,1
19472: 'A->T',N478I,1
19473: 'T->C',N478N,402
19474: 'T->A',L479I,3
19474: 'T->C',L479L,27
19474: 'T->G',L479V,2
19476: 'A->G',L479L,949
19476: 'A->T',L479F,1
19477: 'G->T',G480C,2
19478: 'G->T',G480V,2
19479: 'T->A',G480G,11
19479: 'T->C',G480G,89
19479: 'T->G',G480G,2
19480: 'G->A',G481S,147
19480: 'G->C',G481R,1
19480: 'G->T',G481C,357
19481: 'G->A',G481D,1
19481: 'G->T',G481V,91
19482: 'T->A',G481G,3
19482: 'T->C',G481G,61
19482: 'T->G',G481G,5
19483: 'G->T',A482S,1
19484: 'C->A',A482D,1
19484: 'C->T',A482V,187
19485: 'T->A',A482A,9
19485: 'T->C',A482A,35
19485: 'T->G',A482A,4
19486: 'G->A',V483I,4
19487: 'T->A',V483D,1
19487: 'T->C',V483A,1
19487: 'T->G',V483G,2
19488: 'C->A',V483V,31
19488: 'C->G',V483V,9
19488: 'C->T',V483V,1776
19489: 'T->A',C484S,2
19490: 'G->A',C484Y,5
19490: 'G->T',C484F,1
19491: 'T->C',C484C,11
19492: 'A->C',R485R,2
19492: 'A->G',R485G,19
19493: 'G->A',R485K,52
19493: 'G->C',R485T,2
19493: 'G->T',R485I,5
19494: 'A->C',R485S,2
19494: 'A->G',R485R,38
19495: 'C->A',H486N,1
19495: 'C->T',H486Y,254
19496: 'A->G',H486R,220
19496: 'A->T',H486L,3
19497: 'T->A',H486Q,1
19497: 'T->C',H486H,279
19497: 'T->G',H486Q,7
19498: 'C->G',H487D,2
19498: 'C->T',H487Y,2
19500: 'T->C',H487H,120
19500: 'T->G',H487Q,4
19501: 'G->T',A488S,4
19502: 'C->A',A488D,18
19502: 'C->G',A488G,1
19502: 'C->T',A488V,26
19503: 'T->C',A488A,62
19503: 'T->G',A488A,1
19504: 'A->C',N489H,2
19504: 'A->G',N489D,9
19505: 'A->C',N489T,2
19505: 'A->G',N489S,164
19505: 'A->T',N489I,6
19506: 'T->A',N489K,9
19506: 'T->C',N489N,41
19506: 'T->G',N489K,6
19507: 'G->A',E490K,3
19507: 'G->C',E490Q,1
19508: 'A->C',E490A,10
19508: 'A->G',E490G,68
19508: 'A->T',E490V,1
19509: 'G->A',E490E,764
19509: 'G->T',E490D,675
19510: 'T->A',Y491N,1
19510: 'T->C',Y491H,11
19511: 'A->C',Y491S,1
19511: 'A->G',Y491C,11
19512: 'C->T',Y491Y,2767
19513: 'A->C',R492R,7
19514: 'G->A',R492K,10
19514: 'G->C',R492T,1
19514: 'G->T',R492I,3
19515: 'A->G',R492R,1170
19515: 'A->T',R492S,3
19516: 'T->A',L493M,1
19516: 'T->C',L493L,693
19516: 'T->G',L493V,27
19517: 'T->C',L493S,13
19517: 'T->G',L493W,10
19518: 'G->A',L493L,75
19518: 'G->C',L493F,48
19518: 'G->T',L493F,1985
19519: 'T->A',Y494N,1
19519: 'T->C',Y494H,995
19519: 'T->G',Y494D,1
19520: 'A->C',Y494S,1
19520: 'A->G',Y494C,23
19520: 'A->T',Y494F,4
19521: 'T->C',Y494Y,645
19522: 'C->A',L495I,33
19522: 'C->G',L495V,6
19523: 'T->A',L495H,1
19523: 'T->G',L495R,3
19524: 'C->A',L495L,105
19524: 'C->G',L495L,24
19524: 'C->T',L495L,40545
19525: 'G->A',D496N,239
19525: 'G->C',D496H,9
19525: 'G->T',D496Y,1292
19526: 'A->C',D496A,156
19526: 'A->G',D496G,151
19526: 'A->T',D496V,4
19527: 'T->A',D496E,29
19527: 'T->C',D496D,79
19527: 'T->G',D496E,8
19528: 'G->A',A497T,5
19528: 'G->C',A497P,1
19528: 'G->T',A497S,63
19529: 'C->A',A497D,5
19529: 'C->T',A497V,34
19530: 'T->A',A497A,3
19530: 'T->C',A497A,610
19530: 'T->G',A497A,28
19531: 'T->A',Y498N,1
19531: 'T->C',Y498H,20
19532: 'A->G',Y498C,128
19533: 'T->C',Y498Y,152
19534: 'A->G',N499D,1
19535: 'A->C',N499T,1
19536: 'C->A',N499K,1
19536: 'C->T',N499N,62
19537: 'A->C',M500L,1
19537: 'A->G',M500V,58
19537: 'A->T',M500L,11
19538: 'T->A',M500K,8
19538: 'T->C',M500T,141
19538: 'T->G',M500R,43
19539: 'G->A',M500I,7
19539: 'G->C',M500I,1
19539: 'G->T',M500I,31
19540: 'A->C',M501L,28
19540: 'A->G',M501V,119
19540: 'A->T',M501L,2
19541: 'T->A',M501K,2
19541: 'T->C',M501T,412
19541: 'T->G',M501R,1
19542: 'G->A',M501I,140
19542: 'G->C',M501I,24
19542: 'G->T',M501I,5582
19543: 'A->C',I502L,26
19543: 'A->G',I502V,123
19544: 'T->C',I502T,29
19544: 'T->G',I502S,1
19545: 'C->A',I502I,72
19545: 'C->T',I502I,363
19546: 'T->A',S503T,11
19546: 'T->C',S503P,5
19546: 'T->G',S503A,28
19547: 'C->T',S503L,284
19548: 'A->C',S503S,9
19548: 'A->G',S503S,115
19548: 'A->T',S503S,88
19549: 'G->A',A504T,26
19549: 'G->T',A504S,1923
19550: 'C->A',A504D,55
19550: 'C->T',A504V,172
19551: 'T->A',A504A,12
19551: 'T->C',A504A,297
19551: 'T->G',A504A,1
19552: 'G->T',G505C,3
19553: 'G->A',G505D,1
19553: 'G->C',G505A,1
19554: 'C->A',G505G,118
19554: 'C->G',G505G,11
19554: 'C->T',G505G,2457
19555: 'T->C',F506L,4
19556: 'T->G',F506C,6
19557: 'T->A',F506L,7
19557: 'T->C',F506F,44
19558: 'A->G',S507G,54
19558: 'A->T',S507C,9
19559: 'G->A',S507N,59
19559: 'G->C',S507T,1
19559: 'G->T',S507I,52
19560: 'C->A',S507R,3
19560: 'C->G',S507R,8
19560: 'C->T',S507S,4340
19561: 'T->C',L508L,55
19561: 'T->G',L508V,2
19562: 'T->C',L508S,2
19563: 'G->A',L508L,1399
19563: 'G->C',L508F,3
19563: 'G->T',L508F,822
19564: 'T->C',W509R,3
19565: 'G->T',W509L,2
19566: 'G->T',W509C,17
19567: 'G->A',V510I,92
19567: 'G->T',V510F,118
19568: 'T->C',V510A,7
19569: 'T->C',V510V,11
19569: 'T->G',V510V,2
19570: 'T->C',Y511H,7
19572: 'C->T',Y511Y,3188
19573: 'A->G',K512E,1
19574: 'A->G',K512R,44
19575: 'A->C',K512N,3
19575: 'A->G',K512K,55
19575: 'A->T',K512N,1
19577: 'A->C',Q513P,30
19577: 'A->G',Q513R,23
19577: 'A->T',Q513L,27
19578: 'A->C',Q513H,1
19578: 'A->G',Q513Q,334
19578: 'A->T',Q513H,2
19579: 'T->C',F514L,15
19581: 'T->C',F514F,35
19582: 'G->A',D515N,12
19582: 'G->T',D515Y,7
19583: 'A->C',D515A,9
19583: 'A->G',D515G,52
19584: 'T->A',D515E,2
19584: 'T->C',D515D,507
19585: 'A->G',T516A,16
19586: 'C->A',T516N,60
19586: 'C->G',T516S,2
19586: 'C->T',T516I,1802
19587: 'T->A',T516T,3
19587: 'T->C',T516T,58
19587: 'T->G',T516T,20
19588: 'T->C',Y517H,3
19589: 'A->G',Y517C,4
19589: 'A->T',Y517F,14
19590: 'T->C',Y517Y,767
19592: 'A->C',N518T,7
19592: 'A->G',N518S,1
19593: 'C->T',N518N,2224
19594: 'C->A',L519I,27
19594: 'C->G',L519V,9
19594: 'C->T',L519F,2
19595: 'T->C',L519P,2
19596: 'C->A',L519L,62
19596: 'C->G',L519L,15
19596: 'C->T',L519L,834
19597: 'T->A',W520R,1
5338: 'T->G',S470A,17


==> data/MutationSummary_10202021/Helicase_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
16237: 'G->T',A1S,11
16238: 'C->A',A1D,1
16238: 'C->T',A1V,1
16239: 'T->A',A1A,11
16239: 'T->C',A1A,472
16239: 'T->G',A1A,4
16240: 'G->A',V2I,6
16242: 'T->A',V2V,5808
16242: 'T->C',V2V,59
16242: 'T->G',V2V,2443
16243: 'G->A',G3R,5
16243: 'G->T',G3W,8
16245: 'G->A',G3G,309
16245: 'G->T',G3G,291
16246: 'G->A',A4T,3
16246: 'G->T',A4S,154
16247: 'C->T',A4V,524
16248: 'T->A',A4A,16
16248: 'T->C',A4A,52
16248: 'T->G',A4A,12
16251: 'T->C',C5C,35
16252: 'G->T',V6F,7
16254: 'T->A',V6V,6
16254: 'T->C',V6V,73
16254: 'T->G',V6V,9
16255: 'C->A',L7I,1
16255: 'C->T',L7F,2
16256: 'T->C',L7P,4
16256: 'T->G',L7R,1
16257: 'T->C',L7L,31
16259: 'G->A',C8Y,1
16260: 'C->T',C8C,7886
16261: 'A->C',N9H,18
16261: 'A->G',N9D,3
16261: 'A->T',N9Y,20
16262: 'A->C',N9T,20
16262: 'A->G',N9S,55
16262: 'A->T',N9I,1
16263: 'T->A',N9K,1
16263: 'T->C',N9N,119
16263: 'T->G',N9K,11
16264: 'T->G',S10A,7
16266: 'A->C',S10S,1
16266: 'A->G',S10S,157
16267: 'C->G',Q11E,1
16268: 'A->G',Q11R,9
16269: 'G->A',Q11Q,1081
16269: 'G->T',Q11H,3
16271: 'C->T',T12I,3
16272: 'T->A',T12T,1
16272: 'T->C',T12T,97
16272: 'T->G',T12T,22
16273: 'T->A',S13T,5
16274: 'C->T',S13L,145
16275: 'A->C',S13S,88
16275: 'A->G',S13S,159
16275: 'A->T',S13S,9
16276: 'T->C',L14L,70
16277: 'T->C',L14S,1
16278: 'A->G',L14L,23
16279: 'A->C',R15R,22
16280: 'G->A',R15K,37
16281: 'A->G',R15R,87
16282: 'T->C',C16R,1
16284: 'T->C',C16C,25
16285: 'G->A',G17S,10
16285: 'G->T',G17C,2
16287: 'T->A',G17G,1
16287: 'T->C',G17G,18
16287: 'T->G',G17G,6
16288: 'G->A',A18T,124
16288: 'G->T',A18S,27
16289: 'C->T',A18V,2847
16290: 'T->A',A18A,9
16290: 'T->C',A18A,62
16290: 'T->G',A18A,56
16293: 'C->T',C19C,7692
16295: 'T->A',I20K,1
16295: 'T->C',I20T,1
16296: 'A->C',I20I,1
16296: 'A->G',I20M,7
16296: 'A->T',I20I,2
16297: 'C->G',R21G,1
16298: 'G->T',R21L,7
16299: 'T->A',R21R,1
16299: 'T->C',R21R,33
16300: 'A->C',R22R,1
16301: 'G->A',R22K,70
16302: 'A->G',R22R,23
16303: 'C->T',P23S,5
16304: 'C->T',P23L,1
16305: 'A->C',P23P,3
16305: 'A->G',P23P,95
16305: 'A->T',P23P,84
16306: 'T->C',F24L,25
16307: 'T->A',F24Y,1
16307: 'T->C',F24S,19
16307: 'T->G',F24C,7
16308: 'C->A',F24L,5
16308: 'C->T',F24F,3458
16309: 'T->A',L25I,3
16309: 'T->C',L25L,29
16309: 'T->G',L25V,2
16311: 'A->C',L25F,1
16311: 'A->G',L25L,459
16311: 'A->T',L25F,3
16313: 'G->A',C26Y,2
16314: 'T->C',C26C,62
16315: 'T->A',C27S,1
16315: 'T->G',C27G,2
16316: 'G->C',C27S,1
16317: 'T->C',C27C,260
16317: 'T->G',C27W,2
16318: 'A->C',K28Q,1
16318: 'A->G',K28E,4
16319: 'A->C',K28T,8
16319: 'A->G',K28R,6
16320: 'A->C',K28N,2
16320: 'A->G',K28K,156
16320: 'A->T',K28N,3
16321: 'T->A',C29S,3
16322: 'G->A',C29Y,3
16322: 'G->T',C29F,1
16323: 'C->T',C29C,4315
16324: 'T->A',C30S,5
16324: 'T->C',C30R,4
16325: 'G->C',C30S,1
16325: 'G->T',C30F,7
16326: 'T->C',C30C,38
16327: 'T->A',Y31N,2
16327: 'T->C',Y31H,28
16328: 'A->G',Y31C,8
16328: 'A->T',Y31F,1
16329: 'C->T',Y31Y,2377
16330: 'G->A',D32N,10
16330: 'G->T',D32Y,3
16331: 'A->G',D32G,10
16332: 'C->A',D32E,26
16332: 'C->T',D32D,854
16333: 'C->T',H33Y,2
16335: 'T->C',H33H,228
16335: 'T->G',H33Q,1
16336: 'G->A',V34I,59
16336: 'G->T',V34F,6
16337: 'T->C',V34A,7
16338: 'C->A',V34V,2
16338: 'C->G',V34V,8
16338: 'C->T',V34V,8917
16339: 'A->C',I35L,10
16339: 'A->G',I35V,86
16340: 'T->C',I35T,27
16341: 'A->C',I35I,14
16341: 'A->G',I35M,34
16341: 'A->T',I35I,9
16342: 'T->A',S36T,2
16342: 'T->C',S36P,104
16342: 'T->G',S36A,69
16343: 'C->T',S36L,85
16344: 'A->C',S36S,1
16344: 'A->G',S36S,155
16344: 'A->T',S36S,21
16345: 'A->G',T37A,1
16346: 'C->T',T37I,2
16347: 'A->G',T37T,115
16347: 'A->T',T37T,2
16348: 'T->A',S38T,5
16348: 'T->C',S38P,158
16349: 'C->T',S38L,940
16350: 'A->C',S38S,2
16350: 'A->G',S38S,25
16353: 'T->C',H39H,85
16354: 'A->C',K40Q,4
16354: 'A->G',K40E,7
16355: 'A->C',K40T,2
16355: 'A->G',K40R,11
16356: 'A->C',K40N,11
16356: 'A->G',K40K,197
16357: 'T->C',L41L,157
16357: 'T->G',L41V,1
16358: 'T->C',L41S,2
16359: 'A->C',L41F,40
16359: 'A->G',L41L,61
16359: 'A->T',L41F,2
16360: 'G->A',V42I,12
16361: 'T->C',V42A,11
16362: 'C->A',V42V,37
16362: 'C->G',V42V,10
16362: 'C->T',V42V,2086
16363: 'T->A',L43M,4
16363: 'T->C',L43L,64
16363: 'T->G',L43V,1
16365: 'G->A',L43L,93
16365: 'G->C',L43F,4
16365: 'G->T',L43F,643
16366: 'T->C',S44P,4
16366: 'T->G',S44A,2
16367: 'C->T',S44F,2
16368: 'T->C',S44S,20
16368: 'T->G',S44S,2
16369: 'G->A',V45I,8
16370: 'T->C',V45A,11
16371: 'T->C',V45V,194
16372: 'A->G',N46D,2
16373: 'A->C',N46T,41
16373: 'A->G',N46S,66
16374: 'T->C',N46N,472
16375: 'C->A',P47T,47
16375: 'C->T',P47S,2359
16376: 'C->A',P47Q,1
16376: 'C->T',P47L,1443
16377: 'G->A',P47P,1753
16377: 'G->C',P47P,47
16377: 'G->T',P47P,1772
16378: 'T->A',Y48N,1
16378: 'T->C',Y48H,4
16380: 'T->C',Y48Y,73
16381: 'G->A',V49I,176
16381: 'G->T',V49F,8
16382: 'T->C',V49A,23
16383: 'T->A',V49V,3
16383: 'T->C',V49V,23
16383: 'T->G',V49V,9
16386: 'C->T',C50C,814
16387: 'A->C',N51H,4
16387: 'A->G',N51D,3
16387: 'A->T',N51Y,22
16388: 'A->C',N51T,55
16388: 'A->G',N51S,16
16389: 'T->A',N51K,3
16389: 'T->C',N51N,134
16390: 'G->A',A52T,18
16390: 'G->T',A52S,98
16391: 'C->A',A52D,16
16391: 'C->T',A52V,2638
16392: 'T->A',A52A,48
16392: 'T->C',A52A,239
16392: 'T->G',A52A,21
16393: 'C->A',P53T,38
16393: 'C->G',P53A,3
16393: 'C->T',P53S,3117
16394: 'C->A',P53Q,118
16394: 'C->T',P53L,12950
16395: 'A->C',P53P,7
16395: 'A->G',P53P,242
16395: 'A->T',P53P,138
16396: 'G->A',G54S,370
16396: 'G->T',G54C,509
16397: 'G->A',G54D,6
16397: 'G->T',G54V,100
16398: 'T->C',G54G,318
16398: 'T->G',G54G,1
16400: 'G->A',C55Y,3
16401: 'T->C',C55C,29
16402: 'G->A',D56N,6
16402: 'G->C',D56H,2
16402: 'G->T',D56Y,44
16403: 'A->C',D56A,24
16403: 'A->G',D56G,67
16404: 'T->A',D56E,1
16404: 'T->C',D56D,169
16404: 'T->G',D56E,2
16405: 'G->A',V57I,49
16405: 'G->C',V57L,1
16405: 'G->T',V57F,24
16406: 'T->A',V57D,1
16406: 'T->C',V57A,16
16406: 'T->G',V57G,11
16407: 'C->A',V57V,12
16407: 'C->G',V57V,2
16407: 'C->T',V57V,101
16408: 'A->G',T58A,15
16408: 'A->T',T58S,2
16409: 'C->T',T58I,127
16410: 'A->C',T58T,6
16410: 'A->G',T58T,72
16410: 'A->T',T58T,27
16411: 'G->A',D59N,24
16411: 'G->C',D59H,2
16411: 'G->T',D59Y,99
16412: 'A->T',D59V,7
16413: 'T->C',D59D,112
16413: 'T->G',D59E,1
16414: 'G->A',V60M,1
16414: 'G->T',V60L,27
16415: 'T->C',V60A,25
16416: 'G->A',V60V,42
16416: 'G->C',V60V,1
16416: 'G->T',V60V,387
16417: 'A->G',T61A,15
16418: 'C->A',T61N,66
16418: 'C->T',T61I,43
16419: 'T->A',T61T,4
16419: 'T->C',T61T,135
16419: 'T->G',T61T,45
16420: 'C->A',Q62K,23
16421: 'A->G',Q62R,158
16421: 'A->T',Q62L,9
16422: 'A->C',Q62H,3
16422: 'A->G',Q62Q,53
16422: 'A->T',Q62H,1
16423: 'C->A',L63I,8
16425: 'T->A',L63L,188
16425: 'T->C',L63L,36
16425: 'T->G',L63L,686
16426: 'T->A',Y64N,1
16426: 'T->C',Y64H,30
16427: 'A->G',Y64C,38
16428: 'C->T',Y64Y,3117
16429: 'T->C',L65L,111
16429: 'T->G',L65V,4
16430: 'T->C',L65S,3
16431: 'A->C',L65F,1
16431: 'A->G',L65L,373
16434: 'A->C',G66G,41
16434: 'A->G',G66G,13
16434: 'A->T',G66G,21
16435: 'G->A',G67S,36
16435: 'G->T',G67C,9
16436: 'G->A',G67D,1
16436: 'G->T',G67V,4
16437: 'T->C',G67G,4
16438: 'A->G',M68V,31
16439: 'T->A',M68K,4
16439: 'T->C',M68T,44
16440: 'G->T',M68I,7
16441: 'A->C',S69R,4
16441: 'A->G',S69G,24
16442: 'G->A',S69N,42
16442: 'G->T',S69I,1
16443: 'C->A',S69R,1
16443: 'C->T',S69S,617
16444: 'T->C',Y70H,25
16445: 'A->T',Y70F,13
16446: 'T->C',Y70Y,64
16447: 'T->A',Y71N,1
16447: 'T->C',Y71H,15
16448: 'A->G',Y71C,42
16448: 'A->T',Y71F,1
16449: 'T->C',Y71Y,45
16452: 'T->C',C72C,52
16453: 'A->G',K73E,28
16454: 'A->C',K73T,8
16454: 'A->G',K73R,17
16454: 'A->T',K73I,89
16455: 'A->C',K73N,81
16455: 'A->G',K73K,155
16455: 'A->T',K73N,6
16456: 'T->A',S74T,5
16456: 'T->C',S74P,1540
16456: 'T->G',S74A,37
16457: 'C->T',S74L,2117
16458: 'A->C',S74S,13
16458: 'A->G',S74S,29
16458: 'A->T',S74S,2
16459: 'C->G',H75D,1
16461: 'T->C',H75H,505
16462: 'A->C',K76Q,1
16463: 'A->G',K76R,47
16463: 'A->T',K76I,1
16464: 'A->G',K76K,19
16465: 'C->A',P77T,24
16465: 'C->G',P77A,1
16465: 'C->T',P77S,48
16466: 'C->A',P77Q,89
16466: 'C->T',P77L,924367
16467: 'A->G',P77P,53
16468: 'C->A',P78T,12
16468: 'C->T',P78S,13508
16469: 'C->A',P78H,4
16469: 'C->T',P78L,417
16470: 'C->A',P78P,16
16470: 'C->T',P78P,336
16471: 'A->C',I79L,69
16471: 'A->G',I79V,1060
16472: 'T->C',I79T,6
16473: 'T->A',I79I,1
16473: 'T->C',I79I,130
16474: 'A->G',S80G,2223
16474: 'A->T',S80C,2
16475: 'G->A',S80N,60
16476: 'T->C',S80S,260
16476: 'T->G',S80R,1
16477: 'T->A',F81I,1
16477: 'T->C',F81L,9
16477: 'T->G',F81V,1
16478: 'T->A',F81Y,1
16479: 'T->C',F81F,561
16479: 'T->G',F81L,3
16480: 'C->A',P82T,32
16480: 'C->G',P82A,1
16480: 'C->T',P82S,100
16481: 'C->A',P82Q,1
16481: 'C->T',P82L,13
16482: 'A->C',P82P,82
16482: 'A->G',P82P,457
16482: 'A->T',P82P,91
16483: 'T->A',L83M,1
16483: 'T->C',L83L,89
16483: 'T->G',L83V,1
16485: 'G->A',L83L,93
16485: 'G->T',L83F,15
16487: 'G->A',C84Y,6
16487: 'G->C',C84S,1
16487: 'G->T',C84F,21
16488: 'T->C',C84C,38
16489: 'G->A',A85T,35
16489: 'G->C',A85P,1
16489: 'G->T',A85S,8
16490: 'C->T',A85V,70
16491: 'T->A',A85A,1
16491: 'T->C',A85A,58
16491: 'T->G',A85A,3
16492: 'A->G',N86D,5
16493: 'A->C',N86T,4
16493: 'A->G',N86S,50
16494: 'T->C',N86N,361
16495: 'G->A',G87R,1
16496: 'G->A',G87E,56
16496: 'G->C',G87A,2
16496: 'G->T',G87V,6
16497: 'A->C',G87G,8
16497: 'A->G',G87G,74
16498: 'C->A',Q88K,1
16499: 'A->G',Q88R,11
16499: 'A->T',Q88L,12
16500: 'A->C',Q88H,20995
16500: 'A->G',Q88Q,52
16500: 'A->T',Q88H,28
16501: 'G->A',V89I,73
16501: 'G->C',V89L,1
16502: 'T->C',V89A,2
16503: 'T->A',V89V,15
16503: 'T->C',V89V,108
16503: 'T->G',V89V,3
16504: 'T->C',F90L,2
16506: 'T->A',F90L,2
16506: 'T->C',F90F,96
16507: 'G->A',G91S,4
16508: 'G->T',G91V,8
16509: 'T->A',G91G,2
16509: 'T->C',G91G,72
16510: 'T->A',L92I,6
16510: 'T->C',L92L,37
16511: 'T->C',L92S,7
16512: 'A->G',L92L,833
16513: 'T->A',Y93N,2
16513: 'T->C',Y93H,3
16513: 'T->G',Y93D,4
16514: 'A->G',Y93C,24
16514: 'A->T',Y93F,1
16515: 'T->C',Y93Y,119
16516: 'A->C',K94Q,1
16517: 'A->C',K94T,2
16517: 'A->G',K94R,2
16518: 'A->C',K94N,2
16518: 'A->G',K94K,17
16519: 'A->T',N95Y,1
16520: 'A->C',N95T,5
16520: 'A->G',N95S,3
16521: 'T->A',N95K,7
16521: 'T->C',N95N,1088
16521: 'T->G',N95K,1
16522: 'A->G',T96A,22
16522: 'A->T',T96S,1
16523: 'C->A',T96K,4
16523: 'C->T',T96I,280
16524: 'A->C',T96T,1
16524: 'A->G',T96T,81
16526: 'G->T',C97F,1
16527: 'T->C',C97C,22
16528: 'G->A',V98I,104
16528: 'G->T',V98F,1390
16529: 'T->C',V98A,178
16529: 'T->G',V98G,1
16530: 'T->A',V98V,32
16530: 'T->C',V98V,117
16531: 'G->A',G99S,2
16532: 'G->T',G99V,1
16533: 'T->C',G99G,22
16534: 'A->G',S100G,1156
16534: 'A->T',S100C,1
16535: 'G->A',S100N,27
16535: 'G->C',S100T,2
16535: 'G->T',S100I,6
16536: 'C->T',S100S,456
16537: 'G->A',D101N,84
16537: 'G->C',D101H,2
16537: 'G->T',D101Y,44
16538: 'A->C',D101A,29
16538: 'A->G',D101G,250
16538: 'A->T',D101V,12
16539: 'T->A',D101E,1
16539: 'T->C',D101D,413
16539: 'T->G',D101E,1
16540: 'A->G',N102D,28
16540: 'A->T',N102Y,2
16541: 'A->C',N102T,82
16541: 'A->G',N102S,580
16541: 'A->T',N102I,30
16542: 'T->A',N102K,1
16542: 'T->C',N102N,382
16542: 'T->G',N102K,1
16543: 'G->A',V103I,82
16543: 'G->T',V103F,52
16544: 'T->C',V103A,10
16544: 'T->G',V103G,29
16545: 'T->A',V103V,2
16545: 'T->C',V103V,33
16545: 'T->G',V103V,4
16546: 'A->G',T104A,8
16546: 'A->T',T104S,2
16547: 'C->A',T104N,13
16547: 'C->T',T104I,83
16548: 'T->A',T104T,112
16548: 'T->C',T104T,183
16548: 'T->G',T104T,19
16549: 'G->A',D105N,70
16549: 'G->T',D105Y,1078
16550: 'A->C',D105A,141
16550: 'A->G',D105G,119
16550: 'A->T',D105V,5
16551: 'C->A',D105E,6
16551: 'C->T',D105D,136
16553: 'T->A',F106Y,3
16554: 'T->C',F106F,156
16555: 'A->G',N107D,2
16556: 'A->G',N107S,1
16557: 'T->C',N107N,56
16558: 'G->A',A108T,69
16558: 'G->T',A108S,68
16559: 'C->T',A108V,136
16560: 'A->C',A108A,4
16560: 'A->G',A108A,143
16560: 'A->T',A108A,45
16561: 'A->C',I109L,2
16561: 'A->G',I109V,17
16561: 'A->T',I109F,2
16563: 'T->A',I109I,192
16563: 'T->C',I109I,97
16564: 'G->A',A110T,145
16564: 'G->C',A110P,2
16564: 'G->T',A110S,435
16565: 'C->T',A110V,3
16566: 'A->C',A110A,7
16566: 'A->G',A110A,47
16566: 'A->T',A110A,20
16567: 'A->G',T111A,5
16567: 'A->T',T111S,1
16568: 'C->T',T111I,107
16569: 'A->C',T111T,3
16569: 'A->G',T111T,338
16569: 'A->T',T111T,1
16570: 'T->A',C112S,35
16571: 'G->C',C112S,3
16571: 'G->T',C112F,6
16572: 'T->C',C112C,157
16572: 'T->G',C112W,1
16573: 'G->A',D113N,6
16573: 'G->T',D113Y,22
16574: 'A->G',D113G,3
16575: 'C->A',D113E,4
16575: 'C->G',D113E,1
16575: 'C->T',D113D,4862
16576: 'T->C',W114R,2
16579: 'A->G',T115A,12
16579: 'A->T',T115S,1
16580: 'C->A',T115K,12
16580: 'C->T',T115I,696
16581: 'A->C',T115T,1
16581: 'A->G',T115T,24
16581: 'A->T',T115T,95
16582: 'A->C',N116H,2
16582: 'A->G',N116D,4
16582: 'A->T',N116Y,3
16583: 'A->C',N116T,49
16583: 'A->G',N116S,112
16583: 'A->T',N116I,1
16584: 'T->A',N116K,4
16584: 'T->C',N116N,47
16584: 'T->G',N116K,2
16585: 'G->A',A117T,143
16585: 'G->T',A117S,10
16586: 'C->A',A117D,1
16586: 'C->T',A117V,56
16587: 'T->A',A117A,14
16587: 'T->C',A117A,51
16588: 'G->A',G118S,59
16588: 'G->T',G118C,182
16589: 'G->T',G118V,12
16590: 'T->C',G118G,20
16591: 'G->A',D119N,4
16591: 'G->C',D119H,3
16591: 'G->T',D119Y,46
16592: 'A->C',D119A,4
16592: 'A->G',D119G,60
16593: 'T->C',D119D,181
16594: 'T->C',Y120H,1
16595: 'A->G',Y120C,1
16596: 'C->T',Y120Y,1039
16597: 'A->G',I121V,48
16598: 'T->C',I121T,1
16599: 'T->A',I121I,3
16599: 'T->C',I121I,54
16600: 'T->A',L122I,2
16600: 'T->C',L122L,12
16600: 'T->G',L122V,8
16601: 'T->C',L122S,9
16602: 'A->C',L122F,1
16602: 'A->G',L122L,190
16602: 'A->T',L122F,1
16603: 'G->A',A123T,1
16603: 'G->T',A123S,15
16604: 'C->T',A123V,6
16605: 'T->A',A123A,105
16605: 'T->C',A123A,220
16605: 'T->G',A123A,3
16606: 'A->G',N124D,29
16607: 'A->C',N124T,5
16607: 'A->G',N124S,79
16607: 'A->T',N124I,12
16608: 'C->A',N124K,1
16608: 'C->T',N124N,666
16609: 'A->G',T125A,957
16610: 'C->A',T125N,57
16610: 'C->T',T125I,90
16611: 'C->A',T125T,195
16611: 'C->T',T125T,255
16612: 'T->A',C126S,1
16612: 'T->C',C126R,10
16612: 'T->G',C126G,2
16613: 'G->T',C126F,1
16614: 'T->C',C126C,58
16615: 'A->G',T127A,66
16615: 'A->T',T127S,2
16616: 'C->A',T127N,531
16616: 'C->T',T127I,2173
16617: 'T->A',T127T,44
16617: 'T->C',T127T,57
16617: 'T->G',T127T,1
16619: 'A->C',E128A,3
16619: 'A->G',E128G,10
16620: 'A->G',E128E,149
16620: 'A->T',E128D,1
16621: 'A->C',R129R,16
16621: 'A->G',R129G,7
16622: 'G->A',R129K,395
16622: 'G->C',R129T,1
16622: 'G->T',R129I,5
16623: 'A->G',R129R,18
16624: 'C->A',L130I,10
16624: 'C->T',L130F,7
16626: 'C->A',L130L,1
16626: 'C->G',L130L,3
16626: 'C->T',L130L,743
16627: 'A->G',K131E,1
16628: 'A->G',K131R,35
16629: 'G->A',K131K,57
16629: 'G->T',K131N,5
16630: 'C->A',L132I,1
16632: 'T->C',L132L,157
16632: 'T->G',L132L,5
16633: 'T->A',F133I,3
16635: 'T->C',F133F,44
16636: 'G->C',A134P,1
16636: 'G->T',A134S,93
16637: 'C->G',A134G,36
16638: 'A->C',A134A,4
16638: 'A->G',A134A,113
16638: 'A->T',A134A,38
16639: 'G->A',A135T,1
16639: 'G->T',A135S,89
16640: 'C->A',A135E,4
16640: 'C->T',A135V,12
16641: 'A->C',A135A,5
16641: 'A->G',A135A,75
16641: 'A->T',A135A,144
16644: 'A->G',E136E,354
16646: 'C->T',T137M,57
16647: 'G->A',T137T,639
16647: 'G->C',T137T,60
16647: 'G->T',T137T,9104
16648: 'C->A',L138I,7
16648: 'C->T',L138F,1
16650: 'C->A',L138L,59
16650: 'C->T',L138L,1702
16652: 'A->G',K139R,22
16653: 'A->G',K139K,96
16654: 'G->A',A140T,19
16654: 'G->T',A140S,30
16655: 'C->T',A140V,22
16656: 'T->A',A140A,3
16656: 'T->C',A140A,582
16656: 'T->G',A140A,1
16657: 'A->G',T141A,1
16657: 'A->T',T141S,1
16658: 'C->A',T141N,144
16658: 'C->G',T141S,4
16658: 'C->T',T141I,1460
16659: 'T->A',T141T,73
16659: 'T->C',T141T,55
16659: 'T->G',T141T,9
16660: 'G->A',E142K,1
16661: 'A->T',E142V,3
16662: 'G->A',E142E,182
16665: 'G->A',E143E,72
16665: 'G->C',E143D,1
16667: 'C->T',T144I,170
16668: 'A->C',T144T,4
16668: 'A->G',T144T,140
16668: 'A->T',T144T,2
16669: 'T->C',F145L,8
16669: 'T->G',F145V,20
16670: 'T->C',F145S,3
16671: 'T->A',F145L,1
16671: 'T->C',F145F,209
16673: 'A->G',K146R,1
16674: 'A->G',K146K,40
16675: 'C->A',L147M,14
16675: 'C->T',L147L,268
16676: 'T->G',L147R,227
16677: 'G->A',L147L,89
16677: 'G->T',L147L,53
16678: 'T->A',S148T,3
16679: 'C->A',S148Y,6
16679: 'C->T',S148F,28
16680: 'T->C',S148S,63
16680: 'T->G',S148S,15
16681: 'T->C',Y149H,18
16682: 'A->G',Y149C,36
16682: 'A->T',Y149F,17
16683: 'T->C',Y149Y,374
16684: 'G->A',G150S,25
16686: 'T->C',G150G,22
16687: 'A->C',I151L,6
16687: 'A->G',I151V,794
16687: 'A->T',I151F,4
16688: 'T->A',I151N,2
16688: 'T->C',I151T,14
16688: 'T->G',I151S,129
16689: 'T->A',I151I,24
16689: 'T->C',I151I,23
16690: 'G->C',A152P,7
16690: 'G->T',A152S,8
16691: 'C->T',A152V,13
16692: 'T->C',A152A,804
16693: 'A->G',T153A,50
16694: 'C->A',T153N,18
16694: 'C->G',T153S,1
16694: 'C->T',T153I,1721
16695: 'T->A',T153T,29
16695: 'T->C',T153T,81
16695: 'T->G',T153T,3
16696: 'G->A',V154I,19
16696: 'G->T',V154L,368
16697: 'T->C',V154A,42
16698: 'A->C',V154V,2
16698: 'A->G',V154V,51
16698: 'A->T',V154V,2
16699: 'C->A',R155S,34
16699: 'C->G',R155G,6
16699: 'C->T',R155C,277
16700: 'G->A',R155H,81
16700: 'G->T',R155L,125
16701: 'T->C',R155R,56
16701: 'T->G',R155R,6
16703: 'A->G',E156G,2
16704: 'A->C',E156D,25
16704: 'A->G',E156E,93
16704: 'A->T',E156D,27
16705: 'G->A',V157M,52
16705: 'G->T',V157L,240
16706: 'T->C',V157A,4
16707: 'G->A',V157V,21
16707: 'G->C',V157V,1
16707: 'G->T',V157V,142
16708: 'C->A',L158M,25
16708: 'C->G',L158V,21
16708: 'C->T',L158L,572
16709: 'T->A',L158Q,1
16709: 'T->C',L158P,2
16710: 'G->A',L158L,363
16710: 'G->T',L158L,132
16711: 'T->A',S159T,1
16711: 'T->G',S159A,19
16712: 'C->A',S159Y,2
16712: 'C->T',S159F,15
16713: 'T->A',S159S,22
16713: 'T->C',S159S,54
16713: 'T->G',S159S,16
16715: 'A->G',D160G,2
16716: 'C->G',D160E,676
16716: 'C->T',D160D,668
16717: 'A->C',R161R,8
16717: 'A->G',R161G,1
16718: 'G->A',R161K,76
16718: 'G->T',R161I,1
16719: 'A->G',R161R,106
16720: 'G->A',E162K,62
16721: 'A->C',E162A,20
16722: 'A->C',E162D,8
16722: 'A->G',E162E,302
16722: 'A->T',E162D,1
16723: 'T->C',L163L,52
16723: 'T->G',L163V,2
16724: 'T->C',L163S,3
16725: 'A->G',L163L,114
16726: 'C->A',H164N,1
16726: 'C->G',H164D,2
16726: 'C->T',H164Y,23132
16727: 'A->G',H164R,6
16728: 'T->A',H164Q,3
16728: 'T->C',H164H,220
16728: 'T->G',H164Q,159
16729: 'C->A',L165I,13
16729: 'C->G',L165V,2
16729: 'C->T',L165F,27
16731: 'T->A',L165L,1
16731: 'T->C',L165L,123
16731: 'T->G',L165L,7
16732: 'T->A',S166T,3
16732: 'T->G',S166A,10
16733: 'C->T',S166L,3300
16734: 'A->C',S166S,6
16734: 'A->G',S166S,193
16734: 'A->T',S166S,6
16735: 'T->C',W167R,1
16738: 'G->C',E168Q,10
16739: 'A->C',E168A,15
16739: 'A->G',E168G,7
16740: 'A->C',E168D,23
16740: 'A->G',E168E,70
16740: 'A->T',E168D,30
16741: 'G->A',V169I,407
16741: 'G->C',V169L,2
16741: 'G->T',V169F,1976
16742: 'T->A',V169D,4
16742: 'T->C',V169A,20
16742: 'T->G',V169G,302
16743: 'T->A',V169V,17
16743: 'T->C',V169V,379
16744: 'G->A',G170S,238
16744: 'G->C',G170R,2
16744: 'G->T',G170C,41
16745: 'G->A',G170D,78
16745: 'G->C',G170A,4
16745: 'G->T',G170V,25
16746: 'T->A',G170G,2
16746: 'T->C',G170G,212
16747: 'A->C',K171Q,2
16748: 'A->G',K171R,1018
16749: 'A->C',K171N,3
16749: 'A->G',K171K,8
16750: 'C->A',P172T,8
16750: 'C->T',P172S,2217
16751: 'C->A',P172H,442
16751: 'C->G',P172R,2
16751: 'C->T',P172L,91
16752: 'T->A',P172P,2
16752: 'T->C',P172P,96
16752: 'T->G',P172P,3
16753: 'A->C',R173R,2
16754: 'G->A',R173K,19
16754: 'G->C',R173T,2
16755: 'A->C',R173S,2
16755: 'A->G',R173R,270
16756: 'C->A',P174T,1
16756: 'C->T',P174S,360
16757: 'C->A',P174Q,2
16757: 'C->T',P174L,2
16758: 'A->G',P174P,20
16758: 'A->T',P174P,3
16759: 'C->A',P175T,1
16759: 'C->G',P175A,4
16759: 'C->T',P175S,29
16760: 'C->A',P175Q,2
16760: 'C->T',P175L,8
16761: 'A->C',P175P,20
16761: 'A->G',P175P,35
16761: 'A->T',P175P,25
16762: 'C->G',L176V,4
16762: 'C->T',L176F,932
16763: 'T->G',L176R,2
16764: 'T->A',L176L,4
16764: 'T->C',L176L,465
16766: 'A->G',N177S,10
16767: 'C->T',N177N,2018
16768: 'C->A',R178R,42
16770: 'A->C',R178R,14
16770: 'A->G',R178R,80
16770: 'A->T',R178R,5
16773: 'T->C',N179N,41
16775: 'A->G',Y180C,150
16776: 'T->C',Y180Y,113
16777: 'G->A',V181I,1
16777: 'G->T',V181F,38
16779: 'C->A',V181V,28
16779: 'C->T',V181V,161
16780: 'T->C',F182L,5
16782: 'T->C',F182F,41
16784: 'C->T',T183I,33
16785: 'T->A',T183T,112
16785: 'T->C',T183T,59
16785: 'T->G',T183T,4
16786: 'G->A',G184S,4
16786: 'G->T',G184C,7
16787: 'G->A',G184D,9
16787: 'G->C',G184A,13
16787: 'G->T',G184V,3
16788: 'T->C',G184G,61
16788: 'T->G',G184G,7
16789: 'T->C',Y185H,2
16790: 'A->G',Y185C,7
16790: 'A->T',Y185F,2
16791: 'T->C',Y185Y,103
16792: 'C->T',R186C,63
16793: 'G->A',R186H,62
16793: 'G->T',R186L,1
16794: 'T->A',R186R,3
16794: 'T->C',R186R,334
16795: 'G->A',V187I,18
16795: 'G->C',V187L,10
16795: 'G->T',V187L,1074
16796: 'T->C',V187A,3
16797: 'A->C',V187V,27
16797: 'A->G',V187V,64
16797: 'A->T',V187V,1
16798: 'A->C',T188P,1
16798: 'A->G',T188A,66
16799: 'C->A',T188N,21
16800: 'T->A',T188T,4
16800: 'T->C',T188T,291
16800: 'T->G',T188T,1
16802: 'A->C',K189T,2
16802: 'A->G',K189R,26
16803: 'A->C',K189N,1
16803: 'A->G',K189K,27
16804: 'A->C',N190H,1
16804: 'A->G',N190D,8
16806: 'C->T',N190N,2408
16807: 'A->T',S191C,3
16808: 'G->A',S191N,10
16808: 'G->C',S191T,1
16809: 'T->C',S191S,11
16811: 'A->G',K192R,3
16812: 'A->G',K192K,29
16813: 'G->A',V193I,172
16813: 'G->T',V193L,435
16814: 'T->C',V193A,30
16815: 'A->C',V193V,1
16815: 'A->G',V193V,28
16816: 'C->A',Q194K,9
16817: 'A->C',Q194P,2
16818: 'A->C',Q194H,17
16818: 'A->G',Q194Q,117
16818: 'A->T',Q194H,1
16819: 'A->C',I195L,2
16819: 'A->G',I195V,38
16819: 'A->T',I195L,5
16820: 'T->C',I195T,396
16821: 'A->G',I195M,49
16821: 'A->T',I195I,3
16823: 'G->T',G196V,1
16824: 'A->C',G196G,9
16824: 'A->G',G196G,218
16824: 'A->T',G196G,241
16826: 'A->G',E197G,2
16827: 'G->A',E197E,1790
16827: 'G->T',E197D,12
16828: 'T->C',Y198H,6
16829: 'A->G',Y198C,31
16830: 'C->T',Y198Y,350
16831: 'A->G',T199A,7
16832: 'C->A',T199N,18
16832: 'C->T',T199I,3
16833: 'C->A',T199T,52
16833: 'C->T',T199T,516
16836: 'T->A',F200L,8
16836: 'T->C',F200F,64
16836: 'T->G',F200L,1
16837: 'G->A',E201K,2
16838: 'A->C',E201A,8
16838: 'A->G',E201G,15
16839: 'A->C',E201D,3
16839: 'A->G',E201E,67
16839: 'A->T',E201D,5
16840: 'A->C',K202Q,101
16841: 'A->G',K202R,4
16842: 'A->G',K202K,140
16843: 'G->A',G203S,48
16843: 'G->T',G203C,196
16844: 'G->A',G203D,6
16844: 'G->C',G203A,1
16844: 'G->T',G203V,45
16845: 'T->A',G203G,2
16845: 'T->C',G203G,168
16845: 'T->G',G203G,53
16846: 'G->A',D204N,48
16846: 'G->T',D204Y,386
16847: 'A->C',D204A,44
16847: 'A->G',D204G,2
16848: 'C->A',D204E,112
16848: 'C->T',D204D,189
16849: 'T->A',Y205N,46
16849: 'T->C',Y205H,1
16850: 'A->C',Y205S,1
16850: 'A->G',Y205C,2
16850: 'A->T',Y205F,5
16851: 'T->C',Y205Y,167
16852: 'G->A',G206S,69
16852: 'G->C',G206R,267
16852: 'G->T',G206C,2986
16853: 'G->A',G206D,94
16853: 'G->C',G206A,3
16853: 'G->T',G206V,1069
16854: 'T->A',G206G,663
16854: 'T->C',G206G,29
16854: 'T->G',G206G,2
16855: 'G->A',D207N,10
16855: 'G->C',D207H,2
16855: 'G->T',D207Y,82
16856: 'A->C',D207A,4
16856: 'A->G',D207G,107
16857: 'T->A',D207E,26
16857: 'T->C',D207D,1305
16857: 'T->G',D207E,3
16858: 'G->A',A208T,63
16858: 'G->C',A208P,1
16858: 'G->T',A208S,26
16859: 'C->A',A208D,2
16859: 'C->T',A208V,465
16860: 'T->A',A208A,36
16860: 'T->C',A208A,85
16861: 'G->A',V209I,91
16861: 'G->T',V209F,45
16862: 'T->A',V209D,1
16862: 'T->C',V209A,15
16862: 'T->G',V209G,2
16863: 'T->A',V209V,7
16863: 'T->C',V209V,86
16863: 'T->G',V209V,3
16864: 'G->A',V210I,3253
16864: 'G->C',V210L,10
16864: 'G->T',V210F,60
16865: 'T->G',V210G,7
16866: 'T->A',V210V,6
16866: 'T->C',V210V,76
16866: 'T->G',V210V,7
16867: 'T->A',Y211N,1
16867: 'T->C',Y211H,15
16868: 'A->G',Y211C,47
16868: 'A->T',Y211F,1
16869: 'C->T',Y211Y,931
16870: 'C->A',R212R,123
16870: 'C->G',R212G,67
16871: 'G->A',R212Q,67
16871: 'G->C',R212P,2
16871: 'G->T',R212L,6
16872: 'A->C',R212R,28
16872: 'A->G',R212R,324
16872: 'A->T',R212R,3
16873: 'G->A',G213S,276
16873: 'G->T',G213C,3
16875: 'T->C',G213G,28
16876: 'A->G',T214A,60
16877: 'C->T',T214I,1804
16878: 'A->C',T214T,3
16878: 'A->G',T214T,26
16878: 'A->T',T214T,74
16879: 'A->C',T215P,2
16879: 'A->G',T215A,25
16880: 'C->A',T215K,1
16880: 'C->T',T215I,9
16881: 'A->G',T215T,232
16881: 'A->T',T215T,2
16882: 'A->C',T216P,3
16882: 'A->G',T216A,15
16883: 'C->A',T216N,61
16883: 'C->T',T216I,42
16884: 'T->A',T216T,5
16884: 'T->C',T216T,39
16884: 'T->G',T216T,46
16885: 'T->A',Y217N,30
16885: 'T->C',Y217H,50
16886: 'A->G',Y217C,6
16887: 'C->T',Y217Y,26031
16889: 'A->G',K218R,17536
16890: 'A->G',K218K,133
16891: 'T->C',L219L,69
16891: 'T->G',L219V,6
16892: 'T->C',L219S,1
16893: 'A->G',L219L,26
16894: 'A->C',N220H,4
16895: 'A->C',N220T,3
16895: 'A->G',N220S,315
16896: 'T->C',N220N,111
16897: 'G->A',V221I,116
16897: 'G->C',V221L,4
16897: 'G->T',V221F,129
16898: 'T->C',V221A,18
16898: 'T->G',V221G,32
16899: 'T->A',V221V,17
16899: 'T->C',V221V,68
16899: 'T->G',V221V,3
16900: 'G->A',G222S,624
16900: 'G->C',G222R,10
16900: 'G->T',G222C,94
16901: 'G->A',G222D,90
16901: 'G->C',G222A,1
16902: 'T->C',G222G,66
16903: 'G->T',D223Y,1
16905: 'T->C',D223D,138
16906: 'T->A',Y224N,1
16906: 'T->C',Y224H,49
16907: 'A->G',Y224C,114
16907: 'A->T',Y224F,2
16908: 'T->C',Y224Y,174
16909: 'T->A',F225I,1
16909: 'T->C',F225L,10
16910: 'T->G',F225C,4
16911: 'T->C',F225F,82
16911: 'T->G',F225L,1
16912: 'G->A',V226M,18
16912: 'G->T',V226L,1807
16913: 'T->A',V226E,1
16913: 'T->C',V226A,6
16914: 'G->A',V226V,52
16914: 'G->C',V226V,2
16914: 'G->T',V226V,2257
16915: 'C->A',L227M,2
16915: 'C->T',L227L,10460
16916: 'T->C',L227P,1
16916: 'T->G',L227R,1
16917: 'G->A',L227L,521
16917: 'G->C',L227L,6
16917: 'G->T',L227L,1222
16918: 'A->G',T228A,8
16920: 'A->C',T228T,9
16920: 'A->G',T228T,153
16920: 'A->T',T228T,6
16922: 'C->T',S229L,1
16923: 'A->C',S229S,3
16923: 'A->G',S229S,1966
16923: 'A->T',S229S,8
16925: 'A->G',H230R,8
16926: 'T->C',H230H,259
16927: 'A->G',T231A,8
16928: 'C->T',T231I,103
16929: 'A->C',T231T,48
16929: 'A->G',T231T,157
16929: 'A->T',T231T,6
16930: 'G->A',V232I,114
16932: 'A->C',V232V,1
16932: 'A->G',V232V,2107
16932: 'A->T',V232V,21
16933: 'A->C',M233L,3
16933: 'A->G',M233V,38
16934: 'T->A',M233K,2
16934: 'T->C',M233T,3
16934: 'T->G',M233R,1
16935: 'G->A',M233I,41
16935: 'G->C',M233I,2
16935: 'G->T',M233I,2106
16936: 'C->T',P234S,51
16937: 'C->A',P234Q,4
16937: 'C->T',P234L,13
16938: 'A->C',P234P,4
16938: 'A->G',P234P,385
16938: 'A->T',P234P,50
16939: 'T->C',L235L,876
16941: 'A->G',L235L,75
16941: 'A->T',L235F,2
16942: 'A->C',S236R,1
16942: 'A->G',S236G,132
16942: 'A->T',S236C,2
16943: 'G->A',S236N,25
16943: 'G->C',S236T,5
16943: 'G->T',S236I,1016
16944: 'T->A',S236R,1
16944: 'T->C',S236S,253
16945: 'G->A',A237T,43
16945: 'G->T',A237S,130
16946: 'C->T',A237V,217
16947: 'A->C',A237A,3
16947: 'A->G',A237A,25
16947: 'A->T',A237A,10
16948: 'C->A',P238T,22
16948: 'C->T',P238S,530
16949: 'C->A',P238H,10
16949: 'C->T',P238L,45
16950: 'T->A',P238P,98
16950: 'T->C',P238P,174
16950: 'T->G',P238P,5
16951: 'A->G',T239A,4
16951: 'A->T',T239S,1
16952: 'C->T',T239I,1619
16953: 'A->C',T239T,10
16953: 'A->G',T239T,80
16954: 'C->A',L240I,7
16954: 'C->G',L240V,1
16954: 'C->T',L240L,2259
16956: 'A->C',L240L,1
16956: 'A->G',L240L,184
16956: 'A->T',L240L,1
16957: 'G->A',V241M,27
16957: 'G->T',V241L,225
16958: 'T->A',V241E,5
16958: 'T->C',V241A,45
16959: 'G->A',V241V,54
16959: 'G->C',V241V,4
16959: 'G->T',V241V,53
16960: 'C->A',P242T,10
16960: 'C->T',P242S,37
16961: 'C->T',P242L,59
16962: 'A->C',P242P,4
16962: 'A->G',P242P,204
16965: 'A->G',Q243Q,152
16966: 'G->A',E244K,7
16966: 'G->C',E244Q,1
16967: 'A->C',E244A,10
16967: 'A->G',E244G,31
16968: 'G->A',E244E,281
16968: 'G->C',E244D,1
16968: 'G->T',E244D,1226
16969: 'C->A',H245N,3
16969: 'C->G',H245D,1
16969: 'C->T',H245Y,74
16970: 'A->G',H245R,203
16971: 'C->A',H245Q,30
16971: 'C->G',H245Q,5
16971: 'C->T',H245H,100
16972: 'T->A',Y246N,1
16972: 'T->C',Y246H,8
16973: 'A->C',Y246S,1
16973: 'A->G',Y246C,18
16974: 'T->C',Y246Y,40
16975: 'G->A',V247I,76
16975: 'G->C',V247L,3
16975: 'G->T',V247F,1324
16976: 'T->A',V247D,3
16976: 'T->C',V247A,69
16976: 'T->G',V247G,1
16977: 'T->A',V247V,2
16977: 'T->C',V247V,55
16977: 'T->G',V247V,1
16978: 'A->C',R248R,2
16978: 'A->G',R248G,85
16979: 'G->A',R248K,116
16979: 'G->C',R248T,14
16979: 'G->T',R248I,63
16980: 'A->C',R248S,2
16980: 'A->G',R248R,85
16980: 'A->T',R248S,1
16981: 'A->C',I249L,1
16981: 'A->G',I249V,51
16982: 'T->C',I249T,2
16983: 'T->A',I249I,12
16983: 'T->C',I249I,82
16983: 'T->G',I249M,6
16984: 'A->G',T250A,39
16984: 'A->T',T250S,1
16985: 'C->A',T250N,100
16985: 'C->G',T250S,1
16985: 'C->T',T250I,1461
16986: 'T->A',T250T,50
16986: 'T->C',T250T,4917
16986: 'T->G',T250T,8
16987: 'G->A',G251S,842
16987: 'G->C',G251R,1
16987: 'G->T',G251C,5
16988: 'G->A',G251D,3
16988: 'G->T',G251V,3
16989: 'C->A',G251G,5
16989: 'C->T',G251G,266
16990: 'T->A',L252I,2
16990: 'T->C',L252L,103
16990: 'T->G',L252V,8
16992: 'A->G',L252L,174
16993: 'T->A',Y253N,27
16993: 'T->C',Y253H,943
16994: 'A->G',Y253C,2
16995: 'C->T',Y253Y,368
16996: 'C->A',P254T,183
16996: 'C->G',P254A,25
16996: 'C->T',P254S,45
16997: 'C->A',P254Q,30
16997: 'C->T',P254L,402
16998: 'A->C',P254P,7
16998: 'A->G',P254P,98
16998: 'A->T',P254P,31
16999: 'A->G',T255A,23
17000: 'C->T',T255I,210
17001: 'A->C',T255T,4
17001: 'A->G',T255T,92
17001: 'A->T',T255T,1
17002: 'C->A',L256I,14
17002: 'C->G',L256V,1
17002: 'C->T',L256F,1483
17004: 'C->A',L256L,183
17004: 'C->T',L256L,4622
17005: 'A->C',N257H,6
17005: 'A->G',N257D,2
17005: 'A->T',N257Y,1
17006: 'A->G',N257S,9
17006: 'A->T',N257I,2
17007: 'T->C',N257N,743
17008: 'A->G',I258V,329
17008: 'A->T',I258F,3
17009: 'T->C',I258T,148
17009: 'T->G',I258S,120
17010: 'C->A',I258I,93
17010: 'C->G',I258M,3
17010: 'C->T',I258I,3521
17011: 'T->A',S259T,7
17011: 'T->C',S259P,37
17011: 'T->G',S259A,13
17012: 'C->T',S259L,5174
17013: 'A->C',S259S,4
17013: 'A->G',S259S,100
17013: 'A->T',S259S,19
17014: 'G->A',D260N,66
17014: 'G->C',D260H,25
17014: 'G->T',D260Y,23768
17015: 'A->C',D260A,12
17015: 'A->G',D260G,29
17015: 'A->T',D260V,1
17016: 'T->A',D260E,1
17016: 'T->C',D260D,113
17016: 'T->G',D260E,10
17017: 'G->A',E261K,12
17017: 'G->C',E261Q,1
17018: 'A->C',E261A,16
17018: 'A->G',E261G,90
17018: 'A->T',E261V,3
17019: 'G->A',E261E,264
17019: 'G->C',E261D,108
17019: 'G->T',E261D,42184
17020: 'T->C',F262L,9
17020: 'T->G',F262V,3
17021: 'T->C',F262S,6
17021: 'T->G',F262C,2
17022: 'T->A',F262L,2
17022: 'T->C',F262F,20
17022: 'T->G',F262L,1
17023: 'T->A',S263T,8
17023: 'T->C',S263P,67
17023: 'T->G',S263A,151
17024: 'C->G',S263C,2
17024: 'C->T',S263F,138
17025: 'T->A',S263S,2
17025: 'T->C',S263S,70
17025: 'T->G',S263S,5
17026: 'A->C',S264R,1
17026: 'A->G',S264G,31
17026: 'A->T',S264C,4
17027: 'G->A',S264N,374
17027: 'G->T',S264I,65
17028: 'C->T',S264S,234
17029: 'A->G',N265D,7
17029: 'A->T',N265Y,42
17030: 'A->C',N265T,35
17030: 'A->G',N265S,334
17030: 'A->T',N265I,2
17031: 'T->A',N265K,3
17031: 'T->C',N265N,59
17032: 'G->A',V266I,38
17032: 'G->T',V266F,96
17033: 'T->C',V266A,36
17034: 'T->A',V266V,76
17034: 'T->C',V266V,101
17034: 'T->G',V266V,39
17035: 'G->A',A267T,43
17035: 'G->T',A267S,138
17036: 'C->T',A267V,304
17037: 'A->C',A267A,5
17037: 'A->G',A267A,37
17037: 'A->T',A267A,99
17038: 'A->C',N268H,148
17038: 'A->G',N268D,11
17039: 'A->C',N268T,27
17039: 'A->G',N268S,192
17039: 'A->T',N268I,1
17040: 'T->A',N268K,9
17040: 'T->C',N268N,115133
17040: 'T->G',N268K,56
17041: 'T->C',Y269H,17
17042: 'A->G',Y269C,76
17043: 'T->C',Y269Y,233
17045: 'A->C',Q270P,2
17045: 'A->G',Q270R,1
17045: 'A->T',Q270L,17
17046: 'A->C',Q270H,3
17046: 'A->G',Q270Q,43
17047: 'A->C',K271Q,76
17047: 'A->G',K271E,14
17048: 'A->C',K271T,4
17048: 'A->G',K271R,38
17049: 'G->A',K271K,43
17049: 'G->C',K271N,2
17049: 'G->T',K271N,210
17050: 'G->A',V272I,431
17050: 'G->C',V272L,1
17050: 'G->T',V272F,26
17051: 'T->C',V272A,8
17052: 'T->A',V272V,99
17052: 'T->C',V272V,25
17052: 'T->G',V272V,5
17053: 'G->A',G273S,6
17053: 'G->T',G273C,1
17055: 'T->C',G273G,25
17056: 'A->G',M274V,244
17056: 'A->T',M274L,24
17057: 'T->A',M274K,10
17057: 'T->C',M274T,31
17057: 'T->G',M274R,2
17058: 'G->A',M274I,93
17058: 'G->C',M274I,4
17058: 'G->T',M274I,2416
17059: 'C->A',Q275K,11
17060: 'A->G',Q275R,26
17060: 'A->T',Q275L,192
17061: 'A->C',Q275H,6
17061: 'A->G',Q275Q,94
17061: 'A->T',Q275H,1
17062: 'A->C',K276Q,8
17063: 'A->C',K276T,2
17063: 'A->G',K276R,219
17063: 'A->T',K276M,1
17064: 'G->A',K276K,42
17064: 'G->C',K276N,2
17064: 'G->T',K276N,480
17065: 'T->C',Y277H,68
17066: 'A->G',Y277C,296
17066: 'A->T',Y277F,24
17067: 'T->C',Y277Y,153
17068: 'T->A',S278T,10
17068: 'T->G',S278A,26
17069: 'C->A',S278Y,3
17069: 'C->T',S278F,72
17070: 'T->A',S278S,16
17070: 'T->C',S278S,207
17070: 'T->G',S278S,6
17071: 'A->G',T279A,14
17071: 'A->T',T279S,3
17072: 'C->T',T279I,26
17073: 'A->C',T279T,69
17073: 'A->G',T279T,31
17074: 'C->A',L280I,64
17074: 'C->T',L280F,244
17075: 'T->A',L280H,4
17076: 'C->A',L280L,16
17076: 'C->T',L280L,76
17077: 'C->A',Q281K,8
17077: 'C->G',Q281E,2
17078: 'A->G',Q281R,114
17078: 'A->T',Q281L,1
17079: 'G->A',Q281Q,1635
17079: 'G->T',Q281H,25
17082: 'A->C',G282G,4
17082: 'A->G',G282G,574
17082: 'A->T',G282G,4
17083: 'C->T',P283S,6
17085: 'A->C',P283P,1
17085: 'A->G',P283P,43
17085: 'A->T',P283P,7
17087: 'C->T',P284L,1
17088: 'T->A',P284P,53
17088: 'T->C',P284P,36
17088: 'T->G',P284P,7
17089: 'G->T',G285C,2
17091: 'T->A',G285G,3
17091: 'T->C',G285G,98
17094: 'T->A',T286T,21
17094: 'T->C',T286T,17
17094: 'T->G',T286T,37
17096: 'G->T',G287V,2
17097: 'T->C',G287G,27
17099: 'A->T',K288M,1
17100: 'G->A',K288K,33
17101: 'A->G',S289G,1
17103: 'T->C',S289S,89
17104: 'C->A',H290N,1
17104: 'C->T',H290Y,16212
17105: 'A->G',H290R,56
17105: 'A->T',H290L,5
17106: 'T->C',H290H,54
17106: 'T->G',H290Q,2
17107: 'T->A',F291I,4
17107: 'T->C',F291L,3
17107: 'T->G',F291V,5
17108: 'T->A',F291Y,27
17108: 'T->G',F291C,63
17109: 'T->C',F291F,32
17109: 'T->G',F291L,62
17110: 'G->A',A292T,11
17110: 'G->T',A292S,290
17111: 'C->T',A292V,26
17112: 'T->A',A292A,19
17112: 'T->C',A292A,51
17112: 'T->G',A292A,2
17113: 'A->G',I293V,54
17114: 'T->C',I293T,41
17114: 'T->G',I293S,3
17115: 'T->A',I293I,63
17115: 'T->C',I293I,182
17115: 'T->G',I293M,3
17116: 'G->A',G294S,76
17116: 'G->T',G294C,4
17117: 'G->A',G294D,3
17117: 'G->T',G294V,2
17118: 'C->A',G294G,29
17118: 'C->T',G294G,291
17119: 'C->A',L295I,191
17119: 'C->G',L295V,1
17119: 'C->T',L295L,1769
17120: 'T->A',L295Q,1
17120: 'T->C',L295P,1
17121: 'A->C',L295L,14
17121: 'A->G',L295L,54
17121: 'A->T',L295L,78
17122: 'G->A',A296T,998
17122: 'G->C',A296P,7
17122: 'G->T',A296S,18931
17123: 'C->G',A296G,1
17123: 'C->T',A296V,116
17124: 'T->A',A296A,8
17124: 'T->C',A296A,339
17124: 'T->G',A296A,85
17125: 'C->A',L297I,81
17125: 'C->G',L297V,235
17125: 'C->T',L297F,1785
17126: 'T->A',L297H,439
17126: 'T->C',L297P,184
17126: 'T->G',L297R,3
17127: 'C->A',L297L,156
17127: 'C->T',L297L,608
17128: 'T->C',Y298H,2
17129: 'A->G',Y298C,7
17130: 'C->T',Y298Y,213
17131: 'T->A',Y299N,1
17132: 'A->G',Y299C,7
17133: 'C->T',Y299Y,123
17134: 'C->A',P300T,21
17134: 'C->T',P300S,351
17135: 'C->A',P300H,158
17135: 'C->G',P300R,6
17135: 'C->T',P300L,3298
17136: 'T->A',P300P,26
17136: 'T->C',P300P,108
17136: 'T->G',P300P,13
17137: 'T->A',S301T,10
17137: 'T->C',S301P,113
17137: 'T->G',S301A,2
17138: 'C->A',S301Y,15
17138: 'C->T',S301F,246
17139: 'T->A',S301S,422
17139: 'T->C',S301S,118
17139: 'T->G',S301S,6
17140: 'G->A',A302T,16
17140: 'G->T',A302S,161
17141: 'C->A',A302D,11
17141: 'C->G',A302G,8
17141: 'C->T',A302V,20
17142: 'T->A',A302A,247
17142: 'T->C',A302A,122
17142: 'T->G',A302A,26
17143: 'C->T',R303C,37
17144: 'G->A',R303H,266
17144: 'G->T',R303L,45
17145: 'C->A',R303R,43
17145: 'C->G',R303R,2
17145: 'C->T',R303R,162
17146: 'A->C',I304L,22
17146: 'A->G',I304V,51
17146: 'A->T',I304L,98
17147: 'T->C',I304T,36
17148: 'A->C',I304I,2
17148: 'A->G',I304M,357
17148: 'A->T',I304I,22
17149: 'G->A',V305M,69
17149: 'G->T',V305L,45
17150: 'T->C',V305A,35
17151: 'G->T',V305V,40
17152: 'T->C',Y306H,4
17153: 'A->G',Y306C,156
17153: 'A->T',Y306F,4
17154: 'T->C',Y306Y,890
17155: 'A->G',T307A,14
17156: 'C->T',T307I,739
17157: 'A->C',T307T,1
17157: 'A->G',T307T,49
17158: 'G->A',A308T,2
17158: 'G->T',A308S,10
17159: 'C->T',A308V,3
17160: 'T->A',A308A,4
17160: 'T->C',A308A,32
17160: 'T->G',A308A,17
17161: 'T->A',C309S,2
17161: 'T->G',C309G,1
17163: 'C->T',C309C,193
17164: 'T->G',S310A,23
17165: 'C->T',S310F,1
17166: 'T->A',S310S,16
17166: 'T->C',S310S,121
17166: 'T->G',S310S,3
17168: 'A->T',H311L,1
17169: 'T->C',H311H,112
17170: 'G->A',A312T,9
17170: 'G->C',A312P,1
17170: 'G->T',A312S,1
17171: 'C->A',A312D,1
17171: 'C->T',A312V,1
17172: 'C->A',A312A,309
17172: 'C->T',A312A,1382
17173: 'G->C',A313P,1
17174: 'C->G',A313G,1
17175: 'T->A',A313A,18
17175: 'T->C',A313A,92
17176: 'G->A',V314I,8
17178: 'T->A',V314V,43
17178: 'T->C',V314V,210
17178: 'T->G',V314V,234
17179: 'G->A',D315N,2
17179: 'G->T',D315Y,55
17181: 'T->C',D315D,848
17182: 'G->A',A316T,87
17184: 'A->C',A316A,87
17184: 'A->G',A316A,19
17184: 'A->T',A316A,30
17185: 'C->A',L317I,21
17185: 'C->T',L317L,48
17187: 'A->C',L317L,1
17187: 'A->G',L317L,449
17187: 'A->T',L317L,3
17190: 'T->C',C318C,59
17191: 'G->A',E319K,4
17192: 'A->C',E319A,71
17192: 'A->G',E319G,137
17192: 'A->T',E319V,10
17193: 'G->A',E319E,110
17193: 'G->C',E319D,3
17193: 'G->T',E319D,5769
17195: 'A->G',K320R,5
17196: 'G->A',K320K,79
17196: 'G->T',K320N,1
17197: 'G->A',A321T,10
17197: 'G->T',A321S,91
17199: 'A->C',A321A,16
17199: 'A->G',A321A,50
17199: 'A->T',A321A,119
17200: 'T->A',L322I,5
17200: 'T->C',L322L,33
17200: 'T->G',L322V,13
17201: 'T->C',L322S,42
17202: 'A->G',L322L,33
17203: 'A->C',K323Q,2
17203: 'A->G',K323E,13
17204: 'A->C',K323T,7
17204: 'A->G',K323R,147
17204: 'A->T',K323I,2
17205: 'A->C',K323N,9
17205: 'A->G',K323K,153
17205: 'A->T',K323N,19
17206: 'T->A',Y324N,19
17206: 'T->C',Y324H,369
17207: 'A->C',Y324S,3
17207: 'A->G',Y324C,243
17207: 'A->T',Y324F,15
17208: 'T->C',Y324Y,149
17209: 'T->A',L325M,1
17209: 'T->C',L325L,4
17209: 'T->G',L325V,20
17211: 'G->A',L325L,54
17211: 'G->C',L325F,1
17211: 'G->T',L325F,376
17212: 'C->A',P326T,2
17212: 'C->T',P326S,12
17213: 'C->A',P326H,57
17213: 'C->T',P326L,213
17214: 'T->C',P326P,696
17214: 'T->G',P326P,8
17215: 'A->C',I327L,4
17215: 'A->G',I327V,29
17216: 'T->C',I327T,1
17217: 'A->G',I327M,2
17217: 'A->T',I327I,10
17218: 'G->A',D328N,110
17218: 'G->T',D328Y,47
17219: 'A->C',D328A,66
17219: 'A->G',D328G,32
17219: 'A->T',D328V,1
17220: 'T->C',D328D,178
17221: 'A->G',K329E,1
17222: 'A->G',K329R,46
17222: 'A->T',K329I,3
17223: 'A->G',K329K,64
17226: 'T->C',C330C,2
17227: 'A->G',S331G,2
17228: 'G->C',S331T,1
17229: 'T->C',S331S,13
17232: 'A->G',R332R,981
17233: 'A->C',I333L,17
17233: 'A->G',I333V,107
17234: 'T->A',I333N,1
17234: 'T->C',I333T,9
17235: 'T->A',I333I,4
17235: 'T->C',I333I,52
17236: 'A->G',I334V,41167
17237: 'T->C',I334T,6
17239: 'C->T',P335S,1
17241: 'T->A',P335P,78
17241: 'T->C',P335P,228
17241: 'T->G',P335P,4
17242: 'G->A',A336T,183
17242: 'G->T',A336S,11
17243: 'C->T',A336V,83
17244: 'A->C',A336A,1
17244: 'A->G',A336A,145
17244: 'A->T',A336A,1
17245: 'C->A',R337S,1
17245: 'C->T',R337C,54
17246: 'G->A',R337H,6
17246: 'G->T',R337L,9
17247: 'T->A',R337R,79
17247: 'T->C',R337R,1187
17247: 'T->G',R337R,21
17248: 'G->A',A338T,29
17248: 'G->C',A338P,1
17248: 'G->T',A338S,17
17249: 'C->T',A338V,297
17250: 'T->A',A338A,6
17250: 'T->C',A338A,171
17250: 'T->G',A338A,17
17251: 'C->A',R339S,2
17251: 'C->T',R339C,40
17252: 'G->A',R339H,113
17252: 'G->T',R339L,177
17253: 'T->C',R339R,47
17253: 'T->G',R339R,4
17254: 'G->A',V340I,42
17254: 'G->T',V340L,1
17255: 'T->C',V340A,1
17256: 'A->C',V340V,1
17256: 'A->G',V340V,166
17256: 'A->T',V340V,54
17257: 'G->A',E341K,1
17258: 'A->C',E341A,11
17258: 'A->G',E341G,1
17258: 'A->T',E341V,1
17259: 'G->A',E341E,19
17259: 'G->C',E341D,13
17259: 'G->T',E341D,59268
17261: 'G->A',C342Y,27
17261: 'G->T',C342F,31
17262: 'T->C',C342C,76
17265: 'T->C',F343F,9
17266: 'G->A',D344N,48
17266: 'G->C',D344H,12
17266: 'G->T',D344Y,20
17267: 'A->C',D344A,4
17267: 'A->G',D344G,429
17267: 'A->T',D344V,4
17268: 'T->A',D344E,15
17268: 'T->C',D344D,188
17268: 'T->G',D344E,2
17269: 'A->C',K345Q,3
17270: 'A->G',K345R,30
17271: 'A->C',K345N,1
17271: 'A->G',K345K,59
17274: 'C->T',F346F,594
17275: 'A->C',K347Q,3
17275: 'A->G',K347E,2
17276: 'A->G',K347R,36
17276: 'A->T',K347I,3
17277: 'A->C',K347N,13
17277: 'A->G',K347K,25
17277: 'A->T',K347N,1
17278: 'G->A',V348M,31
17278: 'G->C',V348L,10
17278: 'G->T',V348L,3054
17279: 'T->C',V348A,22
17280: 'G->A',V348V,11
17280: 'G->C',V348V,24
17280: 'G->T',V348V,3847
17283: 'T->C',N349N,77
17284: 'T->A',S350T,2
17284: 'T->C',S350P,2
17284: 'T->G',S350A,15
17285: 'C->T',S350L,1739
17286: 'A->C',S350S,3
17286: 'A->G',S350S,76
17286: 'A->T',S350S,46
17287: 'A->C',T351P,2
17287: 'A->G',T351A,30
17287: 'A->T',T351S,2
17288: 'C->A',T351K,1
17288: 'C->T',T351I,1689
17289: 'A->C',T351T,1
17289: 'A->G',T351T,32
17289: 'A->T',T351T,2
17290: 'T->C',L352L,37
17290: 'T->G',L352V,1
17292: 'A->G',L352L,61
17293: 'G->A',E353K,1
17294: 'A->G',E353G,8
17295: 'A->G',E353E,29
17296: 'C->A',Q354K,4
17297: 'A->C',Q354P,1
17297: 'A->G',Q354R,9
17297: 'A->T',Q354L,2
17298: 'G->A',Q354Q,22
17298: 'G->T',Q354H,101
17299: 'T->C',Y355H,15
17300: 'A->G',Y355C,38
17300: 'A->T',Y355F,3
17301: 'T->C',Y355Y,109
17302: 'G->A',V356I,16
17302: 'G->C',V356L,1
17302: 'G->T',V356F,729
17303: 'T->A',V356D,1
17303: 'T->C',V356A,15
17303: 'T->G',V356G,4
17304: 'C->A',V356V,50
17304: 'C->G',V356V,114
17304: 'C->T',V356V,3990
17305: 'T->C',F357L,11
17306: 'T->A',F357Y,2
17306: 'T->C',F357S,1
17307: 'T->A',F357L,1
17307: 'T->C',F357F,19
17308: 'T->A',C358S,4
17308: 'T->G',C358G,1
17310: 'T->C',C358C,371
17313: 'T->C',T359T,23
17313: 'T->G',T359T,2
17314: 'G->A',V360I,12
17314: 'G->T',V360L,14
17315: 'T->C',V360A,5
17316: 'A->G',V360V,55
17316: 'A->T',V360V,2
17317: 'A->C',N361H,5
17318: 'A->G',N361S,1
17319: 'T->C',N361N,106
17320: 'G->A',A362T,165
17320: 'G->T',A362S,402
17321: 'C->T',A362V,22
17322: 'A->C',A362A,4
17322: 'A->G',A362A,95
17322: 'A->T',A362A,69
17323: 'T->A',L363M,1
17323: 'T->C',L363L,48
17324: 'T->C',L363S,3
17325: 'G->A',L363L,68
17325: 'G->C',L363F,4
17325: 'G->T',L363F,225
17326: 'C->T',P364S,206
17327: 'C->A',P364H,44
17327: 'C->T',P364L,50
17328: 'T->A',P364P,20
17328: 'T->C',P364P,114
17328: 'T->G',P364P,7
17330: 'A->G',E365G,1
17331: 'G->A',E365E,169
17331: 'G->C',E365D,12
17331: 'G->T',E365D,13112
17332: 'A->G',T366A,103
17332: 'A->T',T366S,2
17333: 'C->A',T366K,1
17333: 'C->T',T366M,291
17334: 'G->A',T366T,433
17334: 'G->C',T366T,7
17334: 'G->T',T366T,1062
17335: 'A->C',T367P,7
17335: 'A->G',T367A,81
17336: 'C->A',T367K,2
17336: 'C->T',T367I,1560
17337: 'A->C',T367T,23
17337: 'A->G',T367T,8758
17337: 'A->T',T367T,2
17338: 'G->A',A368T,97
17338: 'G->C',A368P,8
17338: 'G->T',A368S,970
17339: 'C->G',A368G,1
17339: 'C->T',A368V,2403
17340: 'A->C',A368A,2
17340: 'A->G',A368A,57
17340: 'A->T',A368A,29
17341: 'G->A',D369N,23
17341: 'G->T',D369Y,13
17342: 'A->C',D369A,11
17342: 'A->G',D369G,48
17343: 'T->C',D369D,298
17343: 'T->G',D369E,57
17344: 'A->C',I370L,19
17344: 'A->G',I370V,1942
17345: 'T->C',I370T,10
17346: 'A->C',I370I,2
17346: 'A->G',I370M,48
17346: 'A->T',I370I,8
17347: 'G->A',V371I,9
17347: 'G->T',V371F,116
17348: 'T->C',V371A,12
17348: 'T->G',V371G,3
17349: 'T->A',V371V,3
17349: 'T->C',V371V,18
17349: 'T->G',V371V,30
17350: 'G->A',V372I,68
17350: 'G->T',V372F,12
17351: 'T->C',V372A,7
17352: 'C->A',V372V,15
17352: 'C->G',V372V,1
17352: 'C->T',V372V,587
17353: 'T->C',F373L,150
17353: 'T->G',F373V,6
17354: 'T->A',F373Y,3
17354: 'T->C',F373S,20
17354: 'T->G',F373C,1
17355: 'T->A',F373L,11
17355: 'T->C',F373F,23
17355: 'T->G',F373L,1
17357: 'A->G',D374G,1
17358: 'T->C',D374D,94
17361: 'A->G',E375E,29
17362: 'A->G',I376V,31
17363: 'T->C',I376T,158
17363: 'T->G',I376S,1
17364: 'T->A',I376I,6
17364: 'T->C',I376I,55
17364: 'T->G',I376M,10
17367: 'A->G',S377S,35
17367: 'A->T',S377S,48
17368: 'A->G',M378V,2
17370: 'G->A',M378I,21
17370: 'G->C',M378I,2
17370: 'G->T',M378I,30
17371: 'G->A',A379T,61
17371: 'G->T',A379S,296
17372: 'C->T',A379V,255
17373: 'C->A',A379A,24
17373: 'C->G',A379A,5
17373: 'C->T',A379A,2100
17374: 'A->G',T380A,2
17374: 'A->T',T380S,1
17375: 'C->T',T380I,350
17376: 'A->C',T380T,1
17376: 'A->G',T380T,75
17376: 'A->T',T380T,6
17377: 'A->G',N381D,3
17379: 'T->C',N381N,61
17380: 'T->C',Y382H,36
17381: 'A->G',Y382C,4
17382: 'T->C',Y382Y,117
17385: 'T->C',D383D,53
17385: 'T->G',D383E,173
17386: 'T->A',L384M,1
17386: 'T->C',L384L,4
17388: 'G->A',L384L,34
17388: 'G->T',L384F,11
17391: 'T->A',S385R,1
17391: 'T->C',S385S,68
17391: 'T->G',S385R,1
17392: 'G->A',V386I,6
17392: 'G->C',V386L,6
17392: 'G->T',V386F,3
17393: 'T->C',V386A,11
17394: 'T->A',V386V,74
17394: 'T->C',V386V,22
17394: 'T->G',V386V,2
17395: 'G->A',V387I,57
17396: 'T->C',V387A,11
17396: 'T->G',V387G,1
17397: 'C->A',V387V,4
17397: 'C->G',V387V,1
17397: 'C->T',V387V,240
17398: 'A->C',N388H,11
17398: 'A->T',N388Y,8
17399: 'A->C',N388T,19
17399: 'A->G',N388S,89
17399: 'A->T',N388I,2
17400: 'T->C',N388N,77
17401: 'G->A',A389T,73
17401: 'G->T',A389S,14
17402: 'C->A',A389D,17
17402: 'C->T',A389V,150
17403: 'C->A',A389A,6
17403: 'C->T',A389A,1869
17404: 'A->C',R390R,15
17405: 'G->A',R390K,5
17406: 'A->G',R390R,2170
17407: 'T->C',L391L,965
17407: 'T->G',L391V,27
17408: 'T->C',L391S,50
17409: 'A->G',L391L,100
17410: 'C->A',R392S,23
17410: 'C->G',R392G,8
17410: 'C->T',R392C,4180
17411: 'G->A',R392H,104
17411: 'G->T',R392L,118
17412: 'T->A',R392R,154
17412: 'T->C',R392R,59
17412: 'T->G',R392R,6
17413: 'G->A',A393T,6
17413: 'G->T',A393S,3
17414: 'C->G',A393G,1
17414: 'C->T',A393V,24
17415: 'T->A',A393A,5
17415: 'T->C',A393A,139
17417: 'A->G',K394R,31
17418: 'G->A',K394K,148
17418: 'G->C',K394N,1
17418: 'G->T',K394N,29
17419: 'C->T',H395Y,230
17420: 'A->C',H395P,2
17420: 'A->G',H395R,14
17421: 'C->A',H395Q,1
17421: 'C->T',H395H,573
17422: 'T->A',Y396N,1
17422: 'T->C',Y396H,22
17423: 'A->C',Y396S,4
17423: 'A->G',Y396C,62
17423: 'A->T',Y396F,8
17424: 'T->C',Y396Y,103
17425: 'G->A',V397M,149
17425: 'G->T',V397L,23
17426: 'T->C',V397A,181
17427: 'G->A',V397V,91
17427: 'G->C',V397V,4
17427: 'G->T',V397V,9025
17428: 'T->C',Y398H,16
17429: 'A->G',Y398C,53
17430: 'C->T',Y398Y,788
17431: 'A->G',I399V,436
17432: 'T->C',I399T,10
17433: 'T->A',I399I,44
17433: 'T->C',I399I,191
17436: 'C->A',G400G,46
17436: 'C->G',G400G,3
17436: 'C->T',G400G,736
17439: 'C->T',D401D,1022
17440: 'C->A',P402T,3
17440: 'C->T',P402S,836
17441: 'C->T',P402L,55
17442: 'T->A',P402P,42
17442: 'T->C',P402P,934
17442: 'T->G',P402P,59
17443: 'G->A',A403T,11
17443: 'G->T',A403S,445
17444: 'C->A',A403D,33
17444: 'C->T',A403V,172
17445: 'T->A',A403A,9
17445: 'T->C',A403A,479
17445: 'T->G',A403A,39
17448: 'A->G',Q404Q,76
17449: 'T->C',L405L,338
17451: 'A->G',L405L,50
17453: 'C->A',P406H,1
17454: 'T->A',P406P,105
17454: 'T->C',P406P,69
17454: 'T->G',P406P,16
17455: 'G->A',A407T,1
17455: 'G->T',A407S,21
17456: 'C->T',A407V,19
17457: 'A->C',A407A,1
17457: 'A->G',A407A,73
17458: 'C->A',P408T,3
17460: 'A->C',P408P,1
17460: 'A->G',P408P,305
17460: 'A->T',P408P,23
17461: 'C->T',R409C,33
17462: 'G->A',R409H,64
17462: 'G->C',R409P,1
17463: 'C->A',R409R,17
17463: 'C->G',R409R,5
17463: 'C->T',R409R,645
17464: 'A->G',T410A,1
17465: 'C->T',T410I,28
17466: 'A->C',T410T,9
17466: 'A->G',T410T,277
17466: 'A->T',T410T,4
17467: 'T->A',L411M,4
17467: 'T->C',L411L,32
17469: 'G->A',L411L,57
17469: 'G->T',L411F,4
17470: 'C->A',L412I,8
17470: 'C->T',L412L,684
17471: 'T->A',L412Q,2
17472: 'A->C',L412L,1
17472: 'A->G',L412L,17
17472: 'A->T',L412L,5
17473: 'A->G',T413A,53
17474: 'C->A',T413N,23
17474: 'C->T',T413I,1674
17475: 'T->A',T413T,3
17475: 'T->C',T413T,73
17475: 'T->G',T413T,5
17477: 'A->G',K414R,124
17477: 'A->T',K414M,1
17478: 'G->A',K414K,3957
17478: 'G->T',K414N,54
17479: 'G->A',G415S,744
17479: 'G->T',G415C,55
17480: 'G->A',G415D,3
17480: 'G->T',G415V,1
17481: 'C->A',G415G,6
17481: 'C->T',G415G,148
17482: 'A->C',T416P,4
17482: 'A->G',T416A,38
17482: 'A->T',T416S,22
17483: 'C->T',T416I,525
17484: 'A->C',T416T,10
17484: 'A->G',T416T,68
17485: 'C->A',L417I,1
17485: 'C->G',L417V,1
17485: 'C->T',L417L,217
17487: 'A->C',L417L,2
17487: 'A->G',L417L,224
17487: 'A->T',L417L,8
17488: 'G->A',E418K,86
17489: 'A->C',E418A,6
17489: 'A->G',E418G,1
17490: 'A->G',E418E,58
17491: 'C->G',P419A,3
17491: 'C->T',P419S,4774
17492: 'C->A',P419Q,1
17492: 'C->T',P419L,3
17493: 'A->C',P419P,13
17493: 'A->G',P419P,82
17493: 'A->T',P419P,86
17494: 'G->A',E420K,14
17494: 'G->C',E420Q,18
17495: 'A->C',E420A,3
17495: 'A->G',E420G,5
17495: 'A->T',E420V,2
17496: 'A->C',E420D,12
17496: 'A->G',E420E,10355
17496: 'A->T',E420D,1
17497: 'T->C',Y421H,255
17498: 'A->G',Y421C,3
17498: 'A->T',Y421F,1
17499: 'T->C',Y421Y,63
17500: 'T->G',F422V,1
17501: 'T->G',F422C,1
17502: 'C->T',F422F,3185
17505: 'T->C',N423N,156
17506: 'T->A',S424T,4
17506: 'T->G',S424A,22
17507: 'C->T',S424L,1
17508: 'A->C',S424S,34
17508: 'A->G',S424S,89
17508: 'A->T',S424S,77
17509: 'G->A',V425M,4
17509: 'G->T',V425L,9
17510: 'T->C',V425A,11
17511: 'G->A',V425V,50
17511: 'G->C',V425V,21
17511: 'G->T',V425V,56
17512: 'T->G',C426G,2
17513: 'G->C',C426S,44
17514: 'T->C',C426C,25
17515: 'A->G',R427G,4
17516: 'G->A',R427K,68
17516: 'G->T',R427I,9
17517: 'A->G',R427R,33
17518: 'C->A',L428I,22
17518: 'C->T',L428F,2695
17519: 'T->A',L428H,2
17520: 'T->A',L428L,1
17520: 'T->C',L428L,37
17521: 'A->G',M429V,101
17522: 'T->C',M429T,4
17523: 'G->A',M429I,24
17523: 'G->C',M429I,9
17523: 'G->T',M429I,3704
17524: 'A->C',K430Q,19
17524: 'A->G',K430E,20
17525: 'A->C',K430T,2
17525: 'A->G',K430R,2
17526: 'A->C',K430N,4
17526: 'A->G',K430K,21
17527: 'A->G',T431A,13
17528: 'C->A',T431N,110
17528: 'C->G',T431S,5
17528: 'C->T',T431I,1171
17529: 'T->A',T431T,3
17529: 'T->C',T431T,51
17530: 'A->C',I432L,1
17530: 'A->G',I432V,13
17530: 'A->T',I432L,3
17531: 'T->C',I432T,34
17532: 'A->C',I432I,10
17532: 'A->G',I432M,52
17532: 'A->T',I432I,2
17533: 'G->A',G433S,137
17533: 'G->C',G433R,4
17533: 'G->T',G433C,1102
17534: 'G->A',G433D,3
17534: 'G->C',G433A,3
17534: 'G->T',G433V,1
17535: 'T->C',G433G,41
17536: 'C->A',P434T,3
17536: 'C->T',P434S,45
17537: 'C->T',P434L,2
17538: 'A->C',P434P,3
17538: 'A->G',P434P,81
17538: 'A->T',P434P,158
17539: 'G->A',D435N,160
17539: 'G->C',D435H,1
17539: 'G->T',D435Y,48
17541: 'C->A',D435E,1
17541: 'C->T',D435D,123
17542: 'A->C',M436L,3
17542: 'A->G',M436V,41
17542: 'A->T',M436L,3
17543: 'T->A',M436K,1
17543: 'T->C',M436T,25
17543: 'T->G',M436R,2
17544: 'G->A',M436I,11
17544: 'G->T',M436I,38
17545: 'T->C',F437L,9
17546: 'T->C',F437S,1
17547: 'C->A',F437L,1
17547: 'C->T',F437F,114
17548: 'C->A',L438I,133
17548: 'C->T',L438F,5
17549: 'T->G',L438R,1
17550: 'C->A',L438L,239
17550: 'C->G',L438L,6
17550: 'C->T',L438L,7449
17551: 'G->A',G439R,8000
17551: 'G->C',G439R,2
17552: 'G->A',G439E,29
17552: 'G->T',G439V,14
17553: 'A->C',G439G,30
17553: 'A->G',G439G,213
17553: 'A->T',G439G,5
17554: 'A->G',T440A,18
17554: 'A->T',T440S,2
17555: 'C->A',T440N,27
17555: 'C->T',T440I,372
17556: 'T->A',T440T,8
17556: 'T->C',T440T,72
17556: 'T->G',T440T,36
17557: 'T->A',C441S,11
17557: 'T->G',C441G,2
17559: 'T->C',C441C,49
17560: 'C->A',R442R,43
17560: 'C->T',R442W,2
17561: 'G->A',R442Q,539
17561: 'G->T',R442L,59
17562: 'G->A',R442R,146
17562: 'G->T',R442R,1578
17563: 'C->G',R443G,43
17564: 'G->A',R443H,42
17565: 'T->C',R443R,1380
17565: 'T->G',R443R,13
17566: 'T->A',C444S,33
17567: 'G->A',C444Y,12
17568: 'T->C',C444C,83
17569: 'C->T',P445S,138
17571: 'T->A',P445P,55
17571: 'T->C',P445P,44
17571: 'T->G',P445P,146
17572: 'G->A',A446T,113
17572: 'G->C',A446P,4
17572: 'G->T',A446S,3640
17573: 'C->A',A446D,22
17573: 'C->G',A446G,4
17573: 'C->T',A446V,1330
17574: 'T->A',A446A,155
17574: 'T->C',A446A,2598
17574: 'T->G',A446A,7
17575: 'G->A',E447K,1
17575: 'G->C',E447Q,1
17576: 'A->C',E447A,1
17577: 'A->G',E447E,185
17578: 'A->G',I448V,4
17580: 'T->A',I448I,5
17580: 'T->C',I448I,17
17581: 'G->A',V449I,23
17581: 'G->T',V449F,1
17582: 'T->C',V449A,1
17583: 'T->A',V449V,29
17583: 'T->C',V449V,11
17583: 'T->G',V449V,320
17584: 'G->A',D450N,106
17584: 'G->C',D450H,1
17584: 'G->T',D450Y,81
17585: 'A->C',D450A,2
17585: 'A->G',D450G,73
17585: 'A->T',D450V,11
17586: 'C->A',D450E,1
17586: 'C->G',D450E,1
17586: 'C->T',D450D,831
17589: 'T->A',T451T,27
17589: 'T->C',T451T,92
17589: 'T->G',T451T,1
17590: 'G->A',V452M,5
17590: 'G->C',V452L,1
17590: 'G->T',V452L,256
17591: 'T->C',V452A,4
17592: 'G->A',V452V,143
17592: 'G->T',V452V,288
17593: 'A->G',S453G,39
17594: 'G->A',S453N,13
17595: 'T->C',S453S,24
17596: 'G->A',A454T,96
17596: 'G->T',A454S,6
17597: 'C->A',A454D,10
17597: 'C->T',A454V,309
17598: 'T->C',A454A,68
17598: 'T->G',A454A,15
17599: 'T->A',L455M,369
17599: 'T->C',L455L,8
17600: 'T->C',L455S,5
17601: 'G->A',L455L,92
17601: 'G->T',L455F,141
17602: 'G->A',V456I,49
17603: 'T->C',V456A,67
17604: 'T->A',V456V,1
17604: 'T->C',V456V,55
17604: 'T->G',V456V,5
17607: 'T->C',Y457Y,94
17608: 'G->A',D458N,13
17608: 'G->T',D458Y,84
17609: 'A->C',D458A,5
17609: 'A->G',D458G,44
17610: 'T->C',D458D,85
17611: 'A->G',N459D,65
17611: 'A->T',N459Y,1
17612: 'A->C',N459T,14
17612: 'A->G',N459S,52
17613: 'T->C',N459N,81
17613: 'T->G',N459K,1
17614: 'A->G',K460E,38
17615: 'A->C',K460T,2
17615: 'A->G',K460R,140167
17616: 'G->A',K460K,45
17616: 'G->T',K460N,18
17617: 'C->T',L461F,3
17619: 'T->A',L461L,2
17619: 'T->C',L461L,197
17619: 'T->G',L461L,2
17620: 'A->G',K462E,5
17621: 'A->C',K462T,4
17621: 'A->G',K462R,32
17621: 'A->T',K462I,1
17622: 'A->C',K462N,158
17622: 'A->G',K462K,160
17622: 'A->T',K462N,8
17623: 'G->A',A463T,102
17623: 'G->T',A463S,80
17624: 'C->A',A463E,1
17624: 'C->T',A463V,7
17625: 'A->C',A463A,1
17625: 'A->G',A463A,6
17626: 'C->A',H464N,54
17626: 'C->T',H464Y,1432
17627: 'A->G',H464R,162
17627: 'A->T',H464L,1
17628: 'T->A',H464Q,5
17628: 'T->C',H464H,142
17629: 'A->G',K465E,7
17630: 'A->G',K465R,19
17631: 'A->C',K465N,100
17631: 'A->G',K465K,41
17631: 'A->T',K465N,1
17632: 'G->A',D466N,63
17632: 'G->C',D466H,1
17632: 'G->T',D466Y,447
17633: 'A->C',D466A,1
17633: 'A->G',D466G,42
17634: 'C->A',D466E,291
17634: 'C->T',D466D,746
17635: 'A->C',K467Q,8
17635: 'A->G',K467E,13
17636: 'A->C',K467T,2
17636: 'A->G',K467R,196
17636: 'A->T',K467I,6
17637: 'A->C',K467N,16
17637: 'A->G',K467K,664
17637: 'A->T',K467N,4
17638: 'T->A',S468T,15
17638: 'T->G',S468A,1389
17639: 'C->T',S468L,1773
17640: 'A->C',S468S,56
17640: 'A->G',S468S,57
17640: 'A->T',S468S,8
17641: 'G->A',A469T,644
17641: 'G->T',A469S,76
17642: 'C->A',A469D,27
17642: 'C->T',A469V,300
17643: 'T->A',A469A,4
17643: 'T->C',A469A,115
17643: 'T->G',A469A,28
17644: 'C->A',Q470K,4
17644: 'C->G',Q470E,11
17645: 'A->G',Q470R,16
17645: 'A->T',Q470L,93
17646: 'A->C',Q470H,8
17646: 'A->G',Q470Q,105
17647: 'T->G',C471G,1
17648: 'G->T',C471F,1
17649: 'C->T',C471C,665
17650: 'T->C',F472L,4
17650: 'T->G',F472V,29
17652: 'T->C',F472F,79
17654: 'A->G',K473R,25
17655: 'A->G',K473K,28
17656: 'A->C',M474L,1
17656: 'A->G',M474V,25
17656: 'A->T',M474L,2
17657: 'T->A',M474K,1
17657: 'T->C',M474T,2
17658: 'G->A',M474I,138
17658: 'G->C',M474I,1
17658: 'G->T',M474I,2016
17659: 'T->C',F475L,52
17659: 'T->G',F475V,337
17660: 'T->C',F475S,11
17660: 'T->G',F475C,26
17661: 'T->C',F475F,40
17661: 'T->G',F475L,23
17662: 'T->C',Y476H,1
17663: 'A->G',Y476C,13
17664: 'T->C',Y476Y,58
17666: 'A->G',K477R,147
17667: 'G->A',K477K,708
17667: 'G->T',K477N,29
17670: 'T->C',G478G,23
17671: 'G->A',V479I,408
17671: 'G->T',V479F,52
17672: 'T->C',V479A,19
17673: 'T->A',V479V,1
17673: 'T->C',V479V,60
17673: 'T->G',V479V,17
17674: 'A->G',I480V,698
17675: 'T->C',I480T,10
17676: 'C->A',I480I,41
17676: 'C->T',I480I,5025
17677: 'A->G',T481A,10
17678: 'C->A',T481K,1
17678: 'C->T',T481M,4559
17679: 'G->A',T481T,275
17679: 'G->C',T481T,1
17679: 'G->T',T481T,6167
17681: 'A->G',H482R,9
17681: 'A->T',H482L,13
17682: 'T->C',H482H,175
17683: 'G->T',D483Y,27
17685: 'T->C',D483D,60
17686: 'G->A',V484I,66
17686: 'G->T',V484F,455
17687: 'T->A',V484D,1
17687: 'T->C',V484A,28
17688: 'T->A',V484V,2
17688: 'T->C',V484V,410
17688: 'T->G',V484V,7
17689: 'T->C',S485P,6
17689: 'T->G',S485A,19
17690: 'C->T',S485L,631
17691: 'A->C',S485S,34
17691: 'A->G',S485S,195
17691: 'A->T',S485S,1
17693: 'C->T',S486F,1
17694: 'T->A',S486S,8
17694: 'T->C',S486S,178
17694: 'T->G',S486S,124
17695: 'G->T',A487S,17
17697: 'A->C',A487A,14
17697: 'A->G',A487A,70
17697: 'A->T',A487A,99
17698: 'A->C',I488L,8
17698: 'A->T',I488F,5
17699: 'T->C',I488T,1
17699: 'T->G',I488S,2
17700: 'T->A',I488I,6
17700: 'T->C',I488I,87
17701: 'A->T',N489Y,1
17703: 'C->T',N489N,262
17704: 'A->C',R490R,2
17704: 'A->G',R490G,1
17706: 'G->A',R490R,301
17706: 'G->C',R490S,1
17706: 'G->T',R490S,11
17707: 'C->A',P491T,7
17707: 'C->T',P491S,1193
17708: 'C->T',P491L,5
17709: 'A->C',P491P,51
17709: 'A->G',P491P,528
17709: 'A->T',P491P,11
17711: 'A->G',Q492R,3
17712: 'A->G',Q492Q,34
17712: 'A->T',Q492H,9
17713: 'A->C',I493L,26
17713: 'A->G',I493V,152
17713: 'A->T',I493L,4
17714: 'T->C',I493T,1
17715: 'A->C',I493I,7
17715: 'A->G',I493M,8
17715: 'A->T',I493I,34
17716: 'G->A',G494S,2
17716: 'G->T',G494C,1
17718: 'C->A',G494G,18
17718: 'C->T',G494G,298
17719: 'G->A',V495M,4
17719: 'G->T',V495L,2
17720: 'T->C',V495A,10
17721: 'G->A',V495V,103
17721: 'G->C',V495V,9
17721: 'G->T',V495V,3436
17722: 'G->A',V496I,36
17722: 'G->T',V496L,314
17723: 'T->C',V496A,2
17724: 'A->G',V496V,85
17724: 'A->T',V496V,2
17725: 'A->C',R497R,26
17727: 'A->G',R497R,40
17729: 'A->C',E498A,15
17729: 'A->G',E498G,2
17729: 'A->T',E498V,1
17730: 'A->G',E498E,113
17731: 'T->A',F499I,3
17731: 'T->C',F499L,41
17731: 'T->G',F499V,3
17733: 'C->A',F499L,1
17733: 'C->T',F499F,1977
17734: 'C->A',L500I,55
17734: 'C->G',L500V,17
17734: 'C->T',L500F,250
17735: 'T->A',L500H,2
17735: 'T->C',L500P,33
17736: 'T->A',L500L,16
17736: 'T->C',L500L,195
17736: 'T->G',L500L,4
17737: 'A->G',T501A,92
17738: 'C->A',T501K,24
17738: 'C->T',T501I,566
17739: 'A->C',T501T,3
17739: 'A->G',T501T,113
17740: 'C->T',R502C,35
17741: 'G->A',R502H,45
17741: 'G->C',R502P,1
17741: 'G->T',R502L,19
17742: 'T->C',R502R,267
17742: 'T->G',R502R,2
17743: 'A->C',N503H,3
17743: 'A->G',N503D,93
17743: 'A->T',N503Y,302
17744: 'A->G',N503S,70
17744: 'A->T',N503I,4
17745: 'C->A',N503K,166
17745: 'C->G',N503K,27
17745: 'C->T',N503N,3407
17746: 'C->A',P504T,94
17746: 'C->G',P504A,8
17746: 'C->T',P504S,2800
17747: 'C->A',P504H,276
17747: 'C->T',P504L,4715
17748: 'T->A',P504P,330
17748: 'T->C',P504P,130
17748: 'T->G',P504P,30
17749: 'G->A',A505T,30
17749: 'G->C',A505P,7
17749: 'G->T',A505S,355
17750: 'C->A',A505D,6
17750: 'C->T',A505V,1362
17751: 'T->A',A505A,21
17751: 'T->C',A505A,80
17751: 'T->G',A505A,964
17753: 'G->T',W506L,13
17754: 'G->T',W506C,3
17755: 'A->C',R507R,28
17755: 'A->G',R507G,23
17756: 'G->A',R507K,906
17756: 'G->T',R507I,1
17757: 'A->C',R507S,1
17757: 'A->G',R507R,62
17758: 'A->C',K508Q,9
17758: 'A->G',K508E,36
17759: 'A->G',K508R,67
17760: 'A->C',K508N,11
17760: 'A->G',K508K,48
17760: 'A->T',K508N,2
17761: 'G->A',A509T,14
17761: 'G->C',A509P,3
17761: 'G->T',A509S,172
17762: 'C->A',A509D,10
17762: 'C->G',A509G,25
17762: 'C->T',A509V,6370
17763: 'T->A',A509A,10
17763: 'T->C',A509A,2937
17763: 'T->G',A509A,151
17764: 'G->A',V510I,27
17764: 'G->C',V510L,3
17764: 'G->T',V510F,3
17765: 'T->C',V510A,3
17766: 'C->A',V510V,18
17766: 'C->G',V510V,9
17766: 'C->T',V510V,4892
17767: 'T->A',F511I,5
17767: 'T->C',F511L,7
17767: 'T->G',F511V,18
17768: 'T->A',F511Y,2
17768: 'T->C',F511S,1
17768: 'T->G',F511C,3
17769: 'T->A',F511L,1
17769: 'T->C',F511F,96
17770: 'A->G',I512V,25
17771: 'T->C',I512T,2
17772: 'T->A',I512I,3
17772: 'T->C',I512I,99
17772: 'T->G',I512M,1
17773: 'T->A',S513T,16
17774: 'C->T',S513L,3
17775: 'A->C',S513S,3
17775: 'A->G',S513S,49
17775: 'A->T',S513S,6
17776: 'C->T',P514S,1
17777: 'C->T',P514L,1
17778: 'T->C',P514P,24
17778: 'T->G',P514P,11
17779: 'T->C',Y515H,1
17780: 'A->G',Y515C,1
17781: 'T->C',Y515Y,422
17784: 'T->A',N516K,1
17784: 'T->C',N516N,216
17786: 'C->T',S517L,1
17787: 'A->C',S517S,3
17787: 'A->G',S517S,70
17787: 'A->T',S517S,3
17788: 'C->G',Q518E,1
17790: 'G->A',Q518Q,147
17790: 'G->C',Q518H,28
17790: 'G->T',Q518H,1686
17792: 'A->G',N519S,5
17793: 'T->C',N519N,97
17793: 'T->G',N519K,1
17794: 'G->A',A520T,186
17794: 'G->T',A520S,150
17795: 'C->G',A520G,425
17795: 'C->T',A520V,1157
17796: 'T->A',A520A,8
17796: 'T->C',A520A,116
17796: 'T->G',A520A,8
17797: 'G->A',V521I,72
17797: 'G->T',V521L,2
17798: 'T->C',V521A,23
17799: 'A->G',V521V,1207
17799: 'A->T',V521V,27
17800: 'G->A',A522T,14
17800: 'G->T',A522S,9
17801: 'C->T',A522V,25
17802: 'C->A',A522A,128
17802: 'C->T',A522A,206
17803: 'T->A',S523T,1
17803: 'T->C',S523P,1
17803: 'T->G',S523A,295
17804: 'C->T',S523L,56
17805: 'A->C',S523S,58
17805: 'A->G',S523S,379
17805: 'A->T',S523S,15
17807: 'A->G',K524R,12
17808: 'G->A',K524K,216
17808: 'G->C',K524N,12
17808: 'G->T',K524N,358
17809: 'A->C',I525L,19
17809: 'A->G',I525V,16
17809: 'A->T',I525F,1
17810: 'T->G',I525S,1
17811: 'T->A',I525I,3
17811: 'T->C',I525I,229
17812: 'T->C',L526L,19
17812: 'T->G',L526V,1
17813: 'T->C',L526S,8
17813: 'T->G',L526W,4
17814: 'G->A',L526L,143
17814: 'G->T',L526F,106
17815: 'G->A',G527R,433
17816: 'G->A',G527E,1
17816: 'G->C',G527A,1
17816: 'G->T',G527V,49
17817: 'A->C',G527G,91
17817: 'A->G',G527G,40
17817: 'A->T',G527G,1
17818: 'C->A',L528I,60
17818: 'C->T',L528L,252
17819: 'T->A',L528Q,1
17819: 'T->C',L528P,4
17820: 'A->G',L528L,127
17820: 'A->T',L528L,2
17821: 'C->A',P529T,8
17821: 'C->G',P529A,2
17821: 'C->T',P529S,88
17822: 'C->A',P529Q,5
17822: 'C->G',P529R,1
17822: 'C->T',P529L,2701
17823: 'A->C',P529P,2
17823: 'A->G',P529P,215
17823: 'A->T',P529P,10
17824: 'A->G',T530A,2
17825: 'C->A',T530N,3
17825: 'C->T',T530I,667
17826: 'T->A',T530T,27
17826: 'T->C',T530T,78
17826: 'T->G',T530T,83
17827: 'C->A',Q531K,92
17828: 'A->G',Q531R,5
17828: 'A->T',Q531L,3
17829: 'A->G',Q531Q,16
17829: 'A->T',Q531H,13
17830: 'A->G',T532A,2
17831: 'C->A',T532N,1
17832: 'T->A',T532T,8
17832: 'T->C',T532T,22
17832: 'T->G',T532T,9
17833: 'G->A',V533I,1
17834: 'T->C',V533A,1
17835: 'T->A',V533V,19
17835: 'T->C',V533V,231
17835: 'T->G',V533V,2
17836: 'G->A',D534N,1
17837: 'A->C',D534A,1
17838: 'T->A',D534E,1
17838: 'T->C',D534D,81
17839: 'T->C',S535P,1
17840: 'C->T',S535L,2
17841: 'A->C',S535S,27
17841: 'A->G',S535S,174
17841: 'A->T',S535S,10
17842: 'T->G',S536A,2
17844: 'A->C',S536S,36
17844: 'A->G',S536S,190
17844: 'A->T',S536S,12
17846: 'A->T',Q537L,1
17847: 'G->A',Q537Q,3784
17847: 'G->T',Q537H,1
17848: 'G->A',G538S,2
17848: 'G->C',G538R,1
17848: 'G->T',G538C,2
17849: 'G->A',G538D,1
17849: 'G->T',G538V,2
17850: 'C->A',G538G,19
17850: 'C->G',G538G,21
17850: 'C->T',G538G,2438
17851: 'T->A',S539T,1
17852: 'C->T',S539L,4
17853: 'A->C',S539S,22
17853: 'A->G',S539S,71
17853: 'A->T',S539S,372
17854: 'G->A',E540K,1
17856: 'A->G',E540E,62
17857: 'T->C',Y541H,2
17858: 'A->C',Y541S,1
17858: 'A->G',Y541C,2505
17859: 'T->C',Y541Y,249
17860: 'G->A',D542N,95
17860: 'G->T',D542Y,53
17861: 'A->C',D542A,11
17861: 'A->G',D542G,310
17861: 'A->T',D542V,1
17862: 'C->A',D542E,34
17862: 'C->G',D542E,4
17862: 'C->T',D542D,2621
17863: 'T->A',Y543N,3
17863: 'T->C',Y543H,242
17864: 'A->G',Y543C,45
17864: 'A->T',Y543F,1
17865: 'T->C',Y543Y,2422
17866: 'G->A',V544I,48
17866: 'G->C',V544L,1
17866: 'G->T',V544F,1
17867: 'T->C',V544A,7
17868: 'C->A',V544V,6
17868: 'C->G',V544V,1
17868: 'C->T',V544V,110
17869: 'A->G',I545V,130
17869: 'A->T',I545L,2
17870: 'T->C',I545T,5
17871: 'A->C',I545I,4
17871: 'A->G',I545M,34
17872: 'T->C',F546L,14
17872: 'T->G',F546V,10
17873: 'T->A',F546Y,11
17873: 'T->C',F546S,1
17874: 'C->T',F546F,206
17875: 'A->G',T547A,37
17876: 'C->A',T547N,2
17876: 'C->T',T547I,54
17877: 'T->A',T547T,29
17877: 'T->C',T547T,173
17877: 'T->G',T547T,10
17878: 'C->G',Q548E,2
17879: 'A->C',Q548P,1
17879: 'A->T',Q548L,1
17880: 'A->C',Q548H,1
17880: 'A->G',Q548Q,333
17881: 'A->G',T549A,12
17881: 'A->T',T549S,82
17883: 'C->A',T549T,112
17883: 'C->G',T549T,1
17883: 'C->T',T549T,494
17884: 'A->G',T550A,20
17884: 'A->T',T550S,1
17885: 'C->G',T550S,1
17886: 'T->A',T550T,23
17886: 'T->C',T550T,75
17886: 'T->G',T550T,5
17887: 'G->A',E551K,4
17888: 'A->C',E551A,1
17888: 'A->G',E551G,8
17889: 'A->C',E551D,3
17889: 'A->G',E551E,37
17889: 'A->T',E551D,5
17890: 'A->G',T552A,4
17890: 'A->T',T552S,1
17891: 'C->A',T552K,1
17891: 'C->T',T552I,2
17892: 'A->C',T552T,49
17892: 'A->G',T552T,152
17892: 'A->T',T552T,8
17893: 'G->A',A553T,16
17893: 'G->C',A553P,2
17893: 'G->T',A553S,286
17894: 'C->G',A553G,1
17894: 'C->T',A553V,100
17895: 'T->A',A553A,13
17895: 'T->C',A553A,165
17895: 'T->G',A553A,17
17896: 'C->T',H554Y,3
17897: 'A->C',H554P,2
17898: 'C->T',H554H,223
17899: 'T->G',S555A,3
17900: 'C->A',S555Y,1
17900: 'C->T',S555F,2
17901: 'T->A',S555S,1
17901: 'T->C',S555S,316
17901: 'T->G',S555S,33
17903: 'G->A',C556Y,1
17904: 'T->C',C556C,20
17905: 'A->G',N557D,1
17906: 'A->G',N557S,25
17907: 'T->C',N557N,35
17908: 'G->A',V558I,110
17908: 'G->T',V558L,58
17909: 'T->C',V558A,3
17910: 'A->C',V558V,11
17910: 'A->G',V558V,102
17910: 'A->T',V558V,1
17911: 'A->G',N559D,1
17912: 'A->G',N559S,1
17913: 'C->T',N559N,1111
17914: 'A->C',R560R,22
17916: 'A->G',R560R,226
17919: 'T->C',F561F,53
17920: 'A->G',N562D,3
17921: 'A->C',N562T,3
17922: 'T->C',N562N,61
17924: 'T->C',V563A,2
17925: 'T->A',V563V,185
17925: 'T->C',V563V,9
17926: 'G->T',A564S,3
17927: 'C->T',A564V,1
17928: 'T->A',A564A,10
17928: 'T->C',A564A,99
17928: 'T->G',A564A,1
17929: 'A->G',I565V,98
17929: 'A->T',I565F,2
17930: 'T->C',I565T,8
17930: 'T->G',I565S,2
17931: 'T->A',I565I,2
17931: 'T->C',I565I,75
17933: 'C->A',T566N,1
17933: 'C->G',T566S,1
17934: 'C->A',T566T,591
17934: 'C->T',T566T,1050
17935: 'A->C',R567R,4
17937: 'A->G',R567R,119
17938: 'G->A',A568T,132
17938: 'G->T',A568S,27
17939: 'C->T',A568V,234
17940: 'A->C',A568A,5
17940: 'A->G',A568A,119
17940: 'A->T',A568A,21
17941: 'A->C',K569Q,11
17941: 'A->G',K569E,16
17942: 'A->G',K569R,3
17943: 'A->G',K569K,66
17944: 'G->A',V570I,97
17944: 'G->C',V570L,4
17944: 'G->T',V570L,1450
17945: 'T->A',V570E,1
17945: 'T->C',V570A,15
17945: 'T->G',V570G,2
17946: 'A->G',V570V,74
17946: 'A->T',V570V,15
17947: 'G->A',G571S,2
17948: 'G->A',G571D,3
17949: 'C->T',G571G,182
17950: 'A->C',I572L,3
17950: 'A->G',I572V,5
17950: 'A->T',I572L,23
17951: 'T->C',I572T,13
17952: 'A->G',I572M,1
17953: 'C->A',L573I,4
17953: 'C->G',L573V,1
17953: 'C->T',L573F,26
17955: 'T->A',L573L,1
17955: 'T->C',L573L,21
17955: 'T->G',L573L,8
17956: 'T->A',C574S,3
17956: 'T->C',C574R,6
17956: 'T->G',C574G,1
17957: 'G->T',C574F,5
17958: 'C->T',C574C,74
17959: 'A->C',I575L,2
17959: 'A->G',I575V,318
17959: 'A->T',I575L,3
17960: 'T->C',I575T,11
17961: 'A->G',I575M,139
17962: 'A->C',M576L,10
17962: 'A->G',M576V,87
17963: 'T->C',M576T,2529
17964: 'G->A',M576I,83
17964: 'G->C',M576I,11
17964: 'G->T',M576I,5073
17966: 'C->A',S577Y,2
17966: 'C->T',S577F,2
17967: 'T->A',S577S,5
17967: 'T->C',S577S,22
17967: 'T->G',S577S,3
17968: 'G->A',D578N,2
17968: 'G->T',D578Y,2
17969: 'A->C',D578A,24
17969: 'A->G',D578G,96
17970: 'T->C',D578D,649
17971: 'A->G',R579G,331
17972: 'G->A',R579K,51
17972: 'G->C',R579T,8
17972: 'G->T',R579I,55
17973: 'A->C',R579S,10
17973: 'A->G',R579R,96
17973: 'A->T',R579S,6
17974: 'G->A',D580N,109
17974: 'G->T',D580Y,51
17975: 'A->G',D580G,63
17976: 'C->A',D580E,91
17976: 'C->T',D580D,443
17977: 'C->A',L581I,44
17977: 'C->G',L581V,17
17977: 'C->T',L581F,6259
17979: 'T->C',L581L,61
17979: 'T->G',L581L,22
17980: 'T->A',Y582N,2
17980: 'T->C',Y582H,100
17981: 'A->C',Y582S,2
17982: 'T->C',Y582Y,45
17983: 'G->A',D583N,16
17983: 'G->T',D583Y,13
17984: 'A->C',D583A,10
17984: 'A->G',D583G,266
17984: 'A->T',D583V,1
17985: 'C->A',D583E,2
17985: 'C->T',D583D,266
17986: 'A->C',K584Q,2
17986: 'A->G',K584E,63
17987: 'A->C',K584T,2
17987: 'A->G',K584R,53
17988: 'G->A',K584K,54
17988: 'G->T',K584N,244
17989: 'T->C',L585L,7
17989: 'T->G',L585V,1
17991: 'G->A',L585L,76
17991: 'G->C',L585F,1
17992: 'C->A',Q586K,6
17993: 'A->G',Q586R,70
17993: 'A->T',Q586L,55
17994: 'A->C',Q586H,14
17994: 'A->G',Q586Q,32
17995: 'T->C',F587L,48
17997: 'T->C',F587F,90
17998: 'A->G',T588A,49
17999: 'C->A',T588K,5
17999: 'C->G',T588R,2
17999: 'C->T',T588I,4874
18000: 'A->G',T588T,59
18000: 'A->T',T588T,4
18001: 'A->C',S589R,8
18001: 'A->G',S589G,9
18001: 'A->T',S589C,18
18002: 'G->A',S589N,65
18002: 'G->C',S589T,51
18002: 'G->T',S589I,60
18003: 'T->C',S589S,12
18003: 'T->G',S589R,15
18004: 'C->A',L590I,12
18004: 'C->T',L590F,30
18005: 'T->C',L590P,3
18006: 'T->A',L590L,10
18006: 'T->C',L590L,79
18006: 'T->G',L590L,10
18007: 'G->A',E591K,64
18008: 'A->C',E591A,5
18008: 'A->G',E591G,40
18009: 'A->C',E591D,4
18009: 'A->G',E591E,19
18009: 'A->T',E591D,2
18010: 'A->G',I592V,131
18011: 'T->C',I592T,5
18012: 'T->A',I592I,7
18012: 'T->C',I592I,224
18012: 'T->G',I592M,1
18013: 'C->G',P593A,1
18013: 'C->T',P593S,3
18014: 'C->G',P593R,1
18014: 'C->T',P593L,1
18015: 'A->C',P593P,8
18015: 'A->G',P593P,94
18015: 'A->T',P593P,4
18016: 'C->T',R594C,6
18017: 'G->A',R594H,6
18017: 'G->T',R594L,2
18018: 'T->C',R594R,8341
18018: 'T->G',R594R,2
18019: 'A->C',R595R,1
22114: 'T->C',V521A,109
904: 'C->T',H245Y,678


==> data/MutationSummary_10202021/Membrane_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
11626: 'C->A',L51I,12
26523: 'A->C',M1L,1
26523: 'A->G',M1V,1
26524: 'T->C',M1T,5
26525: 'G->A',M1I,18
26526: 'G->A',A2T,547
26526: 'G->C',A2P,14
26526: 'G->T',A2S,6989
26527: 'C->A',A2E,5
26527: 'C->G',A2G,1
26527: 'C->T',A2V,2948
26528: 'A->C',A2A,14
26528: 'A->G',A2A,1010
26528: 'A->T',A2A,990
26529: 'G->A',D3N,68
26529: 'G->C',D3H,204
26529: 'G->T',D3Y,325
26530: 'A->C',D3A,21
26530: 'A->G',D3G,2952
26530: 'A->T',D3V,38
26531: 'T->A',D3E,1
26531: 'T->C',D3D,149
26531: 'T->G',D3E,11
26532: 'T->A',S4T,2
26532: 'T->C',S4P,48
26532: 'T->G',S4A,24
26533: 'C->A',S4Y,21
26533: 'C->G',S4C,2
26533: 'C->T',S4F,702
26534: 'C->A',S4S,21
26534: 'C->G',S4S,11
26535: 'A->C',N5H,4
26535: 'A->G',N5D,9
26535: 'A->T',N5Y,12
26536: 'A->G',N5S,18
26537: 'C->T',N5N,886
26538: 'G->A',G6S,141
26538: 'G->T',G6C,93
26539: 'G->A',G6D,165
26539: 'G->T',G6V,155
26540: 'T->A',G6G,1
26540: 'T->C',G6G,89
26541: 'A->G',T7A,14
26542: 'C->A',T7N,17
26542: 'C->T',T7I,589
26543: 'T->A',T7T,6
26543: 'T->C',T7T,114
26544: 'A->C',I8L,1
26544: 'A->G',I8V,43
26544: 'A->T',I8F,21
26545: 'T->A',I8N,1
26545: 'T->C',I8T,41
26545: 'T->G',I8S,2
26546: 'T->A',I8I,17
26546: 'T->C',I8I,331
26547: 'A->G',T9A,1
26547: 'A->T',T9S,18
26548: 'C->A',T9N,8
26548: 'C->G',T9S,1
26548: 'C->T',T9I,2
26549: 'C->A',T9T,24
26549: 'C->G',T9T,3
26549: 'C->T',T9T,743
26550: 'G->A',V10I,283
26550: 'G->T',V10F,37
26551: 'T->G',V10G,2
26552: 'T->A',V10V,11
26552: 'T->C',V10V,460
26552: 'T->G',V10V,9
26553: 'G->A',E11K,21
26553: 'G->C',E11Q,5
26554: 'A->C',E11A,23
26554: 'A->G',E11G,31
26554: 'A->T',E11V,4
26555: 'A->C',E11D,71
26555: 'A->G',E11E,97
26555: 'A->T',E11D,17
26556: 'G->A',E12K,4
26556: 'G->C',E12Q,6
26557: 'A->C',E12A,5
26557: 'A->G',E12G,8
26557: 'A->T',E12V,3
26558: 'G->A',E12E,188
26558: 'G->T',E12D,90
26559: 'C->A',L13I,5
26559: 'C->G',L13V,1
26559: 'C->T',L13F,22
26561: 'T->A',L13L,1
26561: 'T->C',L13L,49
26562: 'A->G',K14E,52
26563: 'A->C',K14T,5
26563: 'A->G',K14R,17
26563: 'A->T',K14I,1
26564: 'A->G',K14K,66
26565: 'A->C',K15Q,36
26565: 'A->G',K15E,76
26566: 'A->C',K15T,7
26566: 'A->G',K15R,225
26566: 'A->T',K15M,9
26567: 'G->A',K15K,182
26567: 'G->C',K15N,4
26567: 'G->T',K15N,656
26568: 'C->A',L16I,41
26568: 'C->T',L16F,34
26569: 'T->G',L16R,1
26570: 'C->A',L16L,23
26570: 'C->G',L16L,2
26570: 'C->T',L16L,761
26571: 'C->A',L17I,574
26571: 'C->G',L17V,10
26571: 'C->T',L17F,1208
26572: 'T->C',L17P,1
26573: 'T->A',L17L,15
26573: 'T->C',L17L,156
26574: 'G->A',E18K,1
26574: 'G->C',E18Q,7
26575: 'A->C',E18A,1
26575: 'A->G',E18G,1
26575: 'A->T',E18V,1
26576: 'A->G',E18E,33
26576: 'A->T',E18D,5
26577: 'C->A',Q19K,8
26577: 'C->G',Q19E,6
26578: 'A->G',Q19R,84
26579: 'A->C',Q19H,17
26579: 'A->G',Q19Q,130
26579: 'A->T',Q19H,80
26580: 'T->C',W20R,3
26582: 'G->T',W20C,3
26583: 'A->C',N21H,1
26583: 'A->G',N21D,1
26585: 'C->T',N21N,324
26586: 'C->A',L22I,17
26586: 'C->T',L22L,600
26587: 'T->A',L22Q,1
26588: 'A->C',L22L,10
26588: 'A->G',L22L,29
26588: 'A->T',L22L,17
26589: 'G->A',V23I,182
26589: 'G->C',V23L,510
26589: 'G->T',V23L,2000
26590: 'T->C',V23A,41
26590: 'T->G',V23G,1
26591: 'A->C',V23V,1
26591: 'A->G',V23V,32
26591: 'A->T',V23V,13
26592: 'A->C',I24L,4
26592: 'A->G',I24V,78
26592: 'A->T',I24L,17
26593: 'T->C',I24T,45
26594: 'A->C',I24I,6
26594: 'A->G',I24M,5
26594: 'A->T',I24I,85
26595: 'G->A',G25S,44
26595: 'G->T',G25C,9
26596: 'G->C',G25A,4
26596: 'G->T',G25V,2
26597: 'T->C',G25G,88
26598: 'T->C',F26L,35
26598: 'T->G',F26V,9
26599: 'T->A',F26Y,6
26599: 'T->C',F26S,10
26599: 'T->G',F26C,15
26600: 'C->A',F26L,30
26600: 'C->T',F26F,585
26601: 'C->A',L27I,29
26601: 'C->G',L27V,18
26601: 'C->T',L27L,453
26602: 'T->C',L27P,2
26603: 'A->C',L27L,2
26603: 'A->G',L27L,40
26603: 'A->T',L27L,14
26604: 'T->C',F28L,12815
26604: 'T->G',F28V,2
26605: 'T->C',F28S,10
26605: 'T->G',F28C,1
26606: 'C->A',F28L,83
26606: 'C->G',F28L,1
26606: 'C->T',F28F,7652
26607: 'C->A',L29I,10
26607: 'C->G',L29V,2
26607: 'C->T',L29F,2015
26608: 'T->A',L29H,1
26608: 'T->G',L29R,1
26609: 'T->A',L29L,2
26609: 'T->C',L29L,1030
26610: 'A->G',T30A,47
26610: 'A->T',T30S,3
26611: 'C->T',T30I,3293
26612: 'A->C',T30T,11
26612: 'A->G',T30T,153
26612: 'A->T',T30T,493
26613: 'T->A',W31R,1
26613: 'T->G',W31G,1
26614: 'G->T',W31L,48
26615: 'G->C',W31C,3
26615: 'G->T',W31C,134
26618: 'T->A',I32I,7
26618: 'T->C',I32I,152
26619: 'T->A',C33S,103
26619: 'T->G',C33G,3
26620: 'G->C',C33S,166
26620: 'G->T',C33F,533
26621: 'T->C',C33C,280
26622: 'C->A',L34I,10
26622: 'C->G',L34V,3
26622: 'C->T',L34F,1621
26624: 'T->C',L34L,51
26624: 'T->G',L34L,13
26625: 'C->A',L35I,1
26625: 'C->T',L35L,2479
26627: 'A->G',L35L,26
26627: 'A->T',L35L,12
26628: 'C->A',Q36K,1
26629: 'A->G',Q36R,4
26630: 'A->C',Q36H,1
26630: 'A->G',Q36Q,32
26631: 'T->C',F37L,1
26633: 'T->C',F37F,46
26634: 'G->A',A38T,1
26634: 'G->T',A38S,311
26635: 'C->T',A38V,1
26636: 'C->A',A38A,54
26636: 'C->T',A38A,233
26639: 'T->C',Y39Y,47
26640: 'G->C',A40P,5
26640: 'G->T',A40S,464
26641: 'C->T',A40V,20
26642: 'C->A',A40A,14
26642: 'C->T',A40A,238
26644: 'A->C',N41T,4
26644: 'A->G',N41S,48
26645: 'C->T',N41N,5668
26646: 'A->C',R42R,11
26647: 'G->A',R42K,64
26647: 'G->C',R42T,3
26647: 'G->T',R42M,2
26648: 'G->A',R42R,25
26648: 'G->T',R42S,3
26649: 'A->G',N43D,1
26650: 'A->G',N43S,95
26650: 'A->T',N43I,1
26651: 'T->C',N43N,91
26652: 'A->C',R44R,3
26652: 'A->G',R44G,2
26653: 'G->A',R44K,460
26653: 'G->T',R44M,27
26654: 'G->A',R44R,31
26654: 'G->T',R44S,236
26655: 'T->C',F45L,37
26655: 'T->G',F45V,1
26657: 'T->C',F45F,6
26658: 'T->C',L46L,9
26660: 'G->A',L46L,54
26660: 'G->T',L46F,647
26663: 'T->C',Y47Y,120
26664: 'A->C',I48L,60
26664: 'A->G',I48V,586
26664: 'A->T',I48L,15
26665: 'T->C',I48T,42
26666: 'A->G',I48M,13
26667: 'A->C',I49L,13
26667: 'A->G',I49V,42
26667: 'A->T',I49F,6
26668: 'T->C',I49T,74
26668: 'T->G',I49S,1
26669: 'T->C',I49I,212
26670: 'A->C',K50Q,1
26672: 'G->A',K50K,25
26673: 'T->A',L51I,2
26673: 'T->C',L51L,95
26675: 'A->G',L51L,30
26675: 'A->T',L51F,2
26676: 'A->C',I52L,6
26676: 'A->G',I52V,17
26676: 'A->T',I52F,56
26677: 'T->C',I52T,770
26677: 'T->G',I52S,8
26678: 'T->A',I52I,9
26678: 'T->C',I52I,78
26679: 'T->C',F53L,26
26680: 'T->A',F53Y,3
26680: 'T->C',F53S,40
26681: 'C->A',F53L,10
26681: 'C->G',F53L,2
26681: 'C->T',F53F,38868
26682: 'C->G',L54V,1
26684: 'C->A',L54L,35
26684: 'C->G',L54L,438
26684: 'C->T',L54L,194
26685: 'T->G',W55G,4
26686: 'G->T',W55L,50
26687: 'G->C',W55C,1
26687: 'G->T',W55C,34
26688: 'C->A',L56M,4
26688: 'C->T',L56L,242
26689: 'T->A',L56Q,2
26690: 'G->A',L56L,109
26690: 'G->C',L56L,28
26690: 'G->T',L56L,3216
26691: 'T->C',L57L,184
26692: 'T->C',L57S,51
26693: 'A->G',L57L,930
26693: 'A->T',L57F,9
26699: 'A->C',P59P,5
26699: 'A->G',P59P,32
26699: 'A->T',P59P,78
26700: 'G->A',V60I,54
26700: 'G->C',V60L,1
26700: 'G->T',V60L,573
26701: 'T->C',V60A,7
26702: 'A->C',V60V,9
26702: 'A->G',V60V,180
26702: 'A->T',V60V,11
26704: 'C->T',T61I,4
26705: 'T->A',T61T,6
26705: 'T->C',T61T,22
26705: 'T->G',T61T,18
26706: 'T->A',L62I,3
26706: 'T->C',L62L,219
26707: 'T->C',L62S,5
26708: 'A->G',L62L,58
26709: 'G->A',A63T,347
26709: 'G->T',A63S,532
26710: 'C->A',A63D,3
26710: 'C->T',A63V,351
26711: 'T->A',A63A,7
26711: 'T->C',A63A,36
26711: 'T->G',A63A,25
26712: 'T->A',C64S,15
26712: 'T->G',C64G,8
26713: 'G->A',C64Y,4
26713: 'G->C',C64S,64
26713: 'G->T',C64F,238
26714: 'T->C',C64C,60
26714: 'T->G',C64W,10
26715: 'T->C',F65L,5
26717: 'T->A',F65L,1
26717: 'T->C',F65F,14
26718: 'G->A',V66M,45
26718: 'G->C',V66L,53
26718: 'G->T',V66L,651
26719: 'T->C',V66A,57
26719: 'T->G',V66G,2
26720: 'G->A',V66V,750
26720: 'G->C',V66V,29
26720: 'G->T',V66V,760
26721: 'C->T',L67F,63
26722: 'T->A',L67H,10
26723: 'T->A',L67L,82
26723: 'T->C',L67L,81
26723: 'T->G',L67L,3
26724: 'G->A',A68T,1
26724: 'G->C',A68P,3
26724: 'G->T',A68S,277
26725: 'C->A',A68D,1
26725: 'C->G',A68G,1
26725: 'C->T',A68V,3
26726: 'T->A',A68A,20
26726: 'T->C',A68A,43
26726: 'T->G',A68A,3
26727: 'G->A',A69T,38
26727: 'G->C',A69P,2
26727: 'G->T',A69S,1327
26728: 'C->G',A69G,10
26728: 'C->T',A69V,383
26729: 'T->A',A69A,3
26729: 'T->C',A69A,2233
26729: 'T->G',A69A,3
26730: 'G->A',V70I,230
26730: 'G->C',V70L,13641
26730: 'G->T',V70F,1855
26731: 'T->C',V70A,74
26732: 'T->A',V70V,1
26732: 'T->C',V70V,301
26732: 'T->G',V70V,1
26733: 'T->A',Y71N,1
26733: 'T->C',Y71H,13
26734: 'A->G',Y71C,27
26734: 'A->T',Y71F,5
26735: 'C->T',Y71Y,42627
26736: 'A->C',R72R,1
26737: 'G->A',R72K,27
26737: 'G->C',R72T,3
26737: 'G->T',R72I,8
26738: 'A->G',R72R,25
26739: 'A->C',I73L,85
26739: 'A->G',I73V,62
26739: 'A->T',I73L,4
26741: 'A->C',I73I,1
26741: 'A->G',I73M,84
26741: 'A->T',I73I,342
26742: 'A->C',N74H,4
26742: 'A->G',N74D,61
26742: 'A->T',N74Y,2
26743: 'A->C',N74T,50
26743: 'A->G',N74S,51
26744: 'T->C',N74N,92
26744: 'T->G',N74K,1
26745: 'T->A',W75R,71
26745: 'T->C',W75R,8
26745: 'T->G',W75G,8
26746: 'G->C',W75S,17
26746: 'G->T',W75L,612
26747: 'G->T',W75C,9
26748: 'A->C',I76L,8
26748: 'A->G',I76V,932
26748: 'A->T',I76F,4
26749: 'T->A',I76N,2
26749: 'T->C',I76T,231
26749: 'T->G',I76S,25
26750: 'C->A',I76I,276
26750: 'C->G',I76M,6
26750: 'C->T',I76I,1291
26751: 'A->G',T77A,23
26751: 'A->T',T77S,16
26752: 'C->A',T77N,15
26752: 'C->T',T77I,65
26753: 'C->A',T77T,104
26753: 'C->G',T77T,2
26753: 'C->T',T77T,1132
26754: 'G->A',G78S,150
26754: 'G->C',G78R,1
26754: 'G->T',G78C,357
26755: 'G->A',G78D,10
26755: 'G->C',G78A,2
26755: 'G->T',G78V,14
26756: 'T->A',G78G,8
26756: 'T->C',G78G,50
26758: 'G->C',G79A,4
26758: 'G->T',G79V,201
26759: 'A->C',G79G,285
26759: 'A->G',G79G,3205
26759: 'A->T',G79G,87
26760: 'A->C',I80L,10
26760: 'A->G',I80V,126
26760: 'A->T',I80F,83
26761: 'T->C',I80T,69
26761: 'T->G',I80S,23
26762: 'T->A',I80I,28
26762: 'T->C',I80I,50
26762: 'T->G',I80M,15
26763: 'G->A',A81T,1
26763: 'G->T',A81S,10071
26765: 'T->A',A81A,4
26765: 'T->C',A81A,201
26765: 'T->G',A81A,7
26766: 'A->C',I82L,35
26766: 'A->G',I82V,221
26767: 'T->A',I82N,2
26767: 'T->C',I82T,939208
26767: 'T->G',I82S,2094
26768: 'C->A',I82I,165
26768: 'C->G',I82M,2
26768: 'C->T',I82I,1100
26769: 'G->A',A83T,184
26769: 'G->T',A83S,345
26770: 'C->T',A83V,32
26771: 'A->C',A83A,7
26771: 'A->G',A83A,46
26771: 'A->T',A83A,159
26772: 'A->C',M84L,13
26772: 'A->G',M84V,69
26772: 'A->T',M84L,53
26773: 'T->C',M84T,130
26774: 'G->A',M84I,63
26774: 'G->C',M84I,4
26774: 'G->T',M84I,341
26775: 'G->A',A85T,35
26775: 'G->T',A85S,1221
26776: 'C->A',A85D,15
26776: 'C->G',A85G,4
26776: 'C->T',A85V,699
26777: 'T->A',A85A,3
26777: 'T->C',A85A,180
26777: 'T->G',A85A,8
26778: 'T->A',C86S,49
26778: 'T->G',C86G,2
26779: 'G->C',C86S,24
26779: 'G->T',C86F,561
26780: 'T->C',C86C,29
26781: 'C->A',L87I,29
26781: 'C->G',L87V,2
26781: 'C->T',L87F,1693
26783: 'T->A',L87L,13
26783: 'T->C',L87L,67
26783: 'T->G',L87L,5
26784: 'G->A',V88I,48
26784: 'G->C',V88L,6
26784: 'G->T',V88L,99
26786: 'A->C',V88V,1
26786: 'A->G',V88V,4826
26786: 'A->T',V88V,11
26787: 'G->A',G89S,1958
26787: 'G->T',G89C,59
26788: 'G->A',G89D,8
26789: 'C->A',G89G,56
26789: 'C->T',G89G,278
26790: 'T->A',L90M,1
26790: 'T->C',L90L,35
26790: 'T->G',L90V,4
26791: 'T->C',L90S,39
26791: 'T->G',L90W,2
26792: 'G->A',L90L,54
26792: 'G->C',L90F,1
26792: 'G->T',L90F,132
26793: 'A->C',M91L,22
26793: 'A->G',M91V,57
26793: 'A->T',M91L,6
26794: 'T->C',M91T,25
26795: 'G->A',M91I,14
26795: 'G->T',M91I,21
26796: 'T->C',W92R,1
26798: 'G->T',W92C,1
26799: 'C->A',L93I,35
26799: 'C->T',L93F,67
26801: 'C->A',L93L,40
26801: 'C->G',L93L,89191
26801: 'C->T',L93L,10631
26802: 'A->C',S94R,5
26802: 'A->G',S94G,384
26802: 'A->T',S94C,15
26803: 'G->A',S94N,16
26803: 'G->C',S94T,147
26803: 'G->T',S94I,204
26804: 'C->A',S94R,5
26804: 'C->T',S94S,547
26805: 'T->A',Y95N,1
26805: 'T->C',Y95H,1
26807: 'C->T',Y95Y,125
26808: 'T->C',F96L,1
26809: 'T->A',F96Y,1
26810: 'C->T',F96F,98
26811: 'A->C',I97L,3
26811: 'A->G',I97V,160
26811: 'A->T',I97F,56
26812: 'T->C',I97T,131
26812: 'T->G',I97S,5
26813: 'T->A',I97I,43
26813: 'T->C',I97I,36
26813: 'T->G',I97M,2
26814: 'G->A',A98T,213
26814: 'G->T',A98S,1551
26815: 'C->A',A98D,1
26815: 'C->G',A98G,3
26815: 'C->T',A98V,107
26816: 'T->A',A98A,5
26816: 'T->C',A98A,65
26816: 'T->G',A98A,26
26817: 'T->A',S99T,2
26817: 'T->G',S99A,1
26818: 'C->A',S99Y,1
26818: 'C->T',S99F,3
26819: 'T->A',S99S,13
26819: 'T->C',S99S,318
26819: 'T->G',S99S,7
26820: 'T->A',F100I,15
26820: 'T->C',F100L,40
26820: 'T->G',F100V,2
26821: 'T->C',F100S,44
26822: 'C->A',F100L,22
26822: 'C->G',F100L,11
26822: 'C->T',F100F,3243
26823: 'A->C',R101R,5
26824: 'G->A',R101K,95
26824: 'G->T',R101I,2
26825: 'A->G',R101R,19
26826: 'C->T',L102L,177
26828: 'G->A',L102L,458
26828: 'G->C',L102L,94
26828: 'G->T',L102L,4069
26829: 'T->C',F103L,15
26830: 'T->A',F103Y,5
26831: 'T->A',F103L,9
26831: 'T->C',F103F,65
26832: 'G->A',A104T,5
26832: 'G->T',A104S,16
26833: 'C->T',A104V,1318
26834: 'G->A',A104A,440
26834: 'G->C',A104A,9
26834: 'G->T',A104A,1678
26835: 'C->T',R105C,1
26836: 'G->A',R105H,4
26837: 'T->A',R105R,6
26837: 'T->C',R105R,132
26838: 'A->G',T106A,1
26839: 'C->T',T106M,1
26840: 'G->A',T106T,223
26840: 'G->C',T106T,1
26840: 'G->T',T106T,1652
26841: 'C->T',R107C,7
26842: 'G->A',R107H,478
26842: 'G->T',R107L,45
26843: 'T->C',R107R,39
26843: 'T->G',R107R,3
26844: 'T->G',S108A,2
26845: 'C->G',S108C,1
26846: 'C->A',S108S,3
26846: 'C->T',S108S,170
26847: 'A->C',M109L,2
26847: 'A->G',M109V,118
26847: 'A->T',M109L,70
26848: 'T->C',M109T,18
26849: 'G->A',M109I,101
26849: 'G->C',M109I,39
26849: 'G->T',M109I,974
26855: 'A->C',S111S,18
26855: 'A->G',S111S,88
26855: 'A->T',S111S,65
26856: 'T->C',F112L,6
26857: 'T->A',F112Y,5
26858: 'C->A',F112L,1
26858: 'C->G',F112L,3
26858: 'C->T',F112F,3885
26861: 'T->C',N113N,1272
26862: 'C->A',P114T,1
26862: 'C->T',P114S,15
26863: 'C->T',P114L,3
26864: 'A->C',P114P,37
26864: 'A->G',P114P,126
26864: 'A->T',P114P,2453
26866: 'A->G',E115G,3
26867: 'A->G',E115E,139
26868: 'A->G',T116A,1
26869: 'C->A',T116N,2
26869: 'C->G',T116S,1
26869: 'C->T',T116I,2
26870: 'T->A',T116T,2
26870: 'T->C',T116T,75
26870: 'T->G',T116T,9
26871: 'A->C',N117H,3
26871: 'A->G',N117D,7
26871: 'A->T',N117Y,1
26872: 'A->G',N117S,8
26873: 'C->A',N117K,2
26873: 'C->G',N117K,10
26873: 'C->T',N117N,6080
26874: 'A->G',I118V,12
26875: 'T->C',I118T,9
26876: 'T->A',I118I,24
26876: 'T->C',I118I,17627
26877: 'C->G',L119V,1
26879: 'T->A',L119L,54
26879: 'T->C',L119L,708
26879: 'T->G',L119L,50
26880: 'C->A',L120I,44
26882: 'C->A',L120L,19
26882: 'C->G',L120L,305
26882: 'C->T',L120L,3243
26884: 'A->G',N121S,3
26884: 'A->T',N121I,1
26885: 'C->A',N121K,8
26885: 'C->T',N121N,5238
26886: 'G->A',V122M,4
26886: 'G->T',V122L,12
26887: 'T->C',V122A,12
26888: 'G->A',V122V,66
26888: 'G->T',V122V,21
26889: 'C->A',P123T,10
26889: 'C->G',P123A,1
26889: 'C->T',P123S,64
26890: 'C->A',P123Q,6
26890: 'C->T',P123L,28
26891: 'A->C',P123P,19
26891: 'A->G',P123P,1129
26891: 'A->T',P123P,64
26892: 'C->A',L124I,54
26892: 'C->G',L124V,24
26892: 'C->T',L124F,230
26893: 'T->G',L124R,1
26894: 'C->A',L124L,23
26894: 'C->G',L124L,16
26894: 'C->T',L124L,5726
26895: 'C->A',H125N,38
26895: 'C->G',H125D,5
26895: 'C->T',H125Y,3701
26896: 'A->G',H125R,118
26896: 'A->T',H125L,63
26897: 'T->A',H125Q,12
26897: 'T->C',H125H,214
26897: 'T->G',H125Q,14
26898: 'G->A',G126S,34
26898: 'G->T',G126C,23
26899: 'G->A',G126D,37
26899: 'G->T',G126V,1
26900: 'C->G',G126G,14
26900: 'C->T',G126G,131
26901: 'A->G',T127A,23
26901: 'A->T',T127S,10
26902: 'C->A',T127N,47
26902: 'C->T',T127I,50
26903: 'T->A',T127T,16
26903: 'T->C',T127T,92
26904: 'A->C',I128L,3
26904: 'A->G',I128V,84
26904: 'A->T',I128F,1
26905: 'T->C',I128T,55
26905: 'T->G',I128S,4
26906: 'T->C',I128I,44
26906: 'T->G',I128M,1
26907: 'C->A',L129M,97
26907: 'C->G',L129V,33
26907: 'C->T',L129L,2332
26908: 'T->A',L129Q,22
26908: 'T->C',L129P,1
26908: 'T->G',L129R,2
26909: 'G->A',L129L,361
26909: 'G->C',L129L,95
26909: 'G->T',L129L,291
26910: 'A->G',T130A,1
26911: 'C->A',T130N,1
26911: 'C->G',T130S,2
26911: 'C->T',T130I,28
26912: 'C->A',T130T,10
26912: 'C->G',T130T,6
26912: 'C->T',T130T,1072
26913: 'A->C',R131R,21
26914: 'G->A',R131K,1
26914: 'G->C',R131T,1
26914: 'G->T',R131I,98
26915: 'A->G',R131R,61
26916: 'C->A',P132T,2
26916: 'C->T',P132S,39
26918: 'G->A',P132P,952
26918: 'G->C',P132P,6
26918: 'G->T',P132P,2629
26919: 'C->A',L133I,6
26919: 'C->G',L133V,9
26921: 'T->A',L133L,5
26921: 'T->C',L133L,74
26921: 'T->G',L133L,6
26922: 'C->A',L134I,2
26922: 'C->T',L134L,846
26924: 'A->C',L134L,2
26924: 'A->G',L134L,267
26924: 'A->T',L134L,32
26925: 'G->A',E135K,1
26926: 'A->C',E135A,10
26926: 'A->G',E135G,6
26926: 'A->T',E135V,13
26927: 'A->C',E135D,1
26927: 'A->G',E135E,4078
26927: 'A->T',E135D,6
26928: 'A->G',S136G,52
26928: 'A->T',S136C,13
26929: 'G->A',S136N,315
26929: 'G->T',S136I,29
26930: 'T->C',S136S,48
26931: 'G->C',E137Q,2
26933: 'A->G',E137E,45
26934: 'C->A',L138I,284
26934: 'C->T',L138F,1
26935: 'T->C',L138P,20
26936: 'C->A',L138L,20
26936: 'C->G',L138L,2
26936: 'C->T',L138L,3678
26937: 'G->A',V139I,84
26937: 'G->T',V139L,8
26938: 'T->G',V139G,1
26939: 'A->G',V139V,21
26939: 'A->T',V139V,16
26940: 'A->C',I140L,2
26940: 'A->G',I140V,47
26942: 'C->A',I140I,58
26942: 'C->T',I140I,508
26945: 'A->C',G141G,76
26945: 'A->G',G141G,150
26945: 'A->T',G141G,18
26946: 'G->A',A142T,1
26946: 'G->T',A142S,24
26947: 'C->T',A142V,407
26948: 'T->A',A142A,1
26948: 'T->C',A142A,52
26949: 'G->C',V143L,5
26949: 'G->T',V143L,46
26951: 'G->A',V143V,298
26951: 'G->C',V143V,1471
26951: 'G->T',V143V,3697
26952: 'A->C',I144L,1
26952: 'A->G',I144V,121
26953: 'T->C',I144T,13
26954: 'C->A',I144I,17
26954: 'C->T',I144I,294
26955: 'C->T',L145F,68
26956: 'T->A',L145H,1
26957: 'T->A',L145L,42
26957: 'T->C',L145L,208
26957: 'T->G',L145L,18
26958: 'C->T',R146C,20
26959: 'G->A',R146H,444
26959: 'G->T',R146L,27
26960: 'T->C',R146R,237
26960: 'T->G',R146R,3
26961: 'G->A',G147R,6
26962: 'G->A',G147E,3
26963: 'A->C',G147G,5
26963: 'A->G',G147G,179
26963: 'A->T',G147G,4
26964: 'C->A',H148N,8
26964: 'C->T',H148Y,205
26965: 'A->G',H148R,60
26965: 'A->T',H148L,5
26966: 'T->A',H148Q,10
26966: 'T->C',H148H,1878
26966: 'T->G',H148Q,59
26967: 'C->A',L149I,13
26967: 'C->T',L149F,11
26969: 'T->A',L149L,2
26969: 'T->C',L149L,28
26969: 'T->G',L149L,16
26971: 'G->T',R150L,1
26972: 'T->C',R150R,11800
26972: 'T->G',R150R,5
26973: 'A->G',I151V,152
26975: 'T->A',I151I,139
26975: 'T->C',I151I,72
26975: 'T->G',I151M,4
26976: 'G->A',A152T,1
26976: 'G->T',A152S,36
26977: 'C->G',A152G,26
26978: 'T->A',A152A,51
26978: 'T->C',A152A,199
26978: 'T->G',A152A,10
26981: 'A->C',G153G,6
26981: 'A->G',G153G,114
26982: 'C->A',H154N,1
26982: 'C->T',H154Y,7
26984: 'C->A',H154Q,6
26984: 'C->T',H154H,240
26985: 'C->A',H155N,59
26985: 'C->G',H155D,2
26985: 'C->T',H155Y,2184
26986: 'A->C',H155P,25
26986: 'A->G',H155R,128
26986: 'A->T',H155L,17
26987: 'T->A',H155Q,2
26987: 'T->C',H155H,1363
26987: 'T->G',H155Q,10
26988: 'C->A',L156I,10
26988: 'C->G',L156V,1
26988: 'C->T',L156L,200
26989: 'T->C',L156P,1
26990: 'A->C',L156L,1
26990: 'A->G',L156L,130
26990: 'A->T',L156L,12
26993: 'A->C',G157G,9
26993: 'A->G',G157G,33
26994: 'C->A',R158S,13
26994: 'C->T',R158C,190
26995: 'G->A',R158H,62
26995: 'G->C',R158P,1
26995: 'G->T',R158L,258
26996: 'C->A',R158R,38
26996: 'C->G',R158R,3
26996: 'C->T',R158R,442
26997: 'T->C',C159R,1
26998: 'G->A',C159Y,3
26998: 'G->C',C159S,3
26998: 'G->T',C159F,16
26999: 'T->C',C159C,104
27000: 'G->A',D160N,1
27000: 'G->C',D160H,3
27000: 'G->T',D160Y,107
27001: 'A->C',D160A,2
27001: 'A->G',D160G,12
27002: 'C->A',D160E,17
27002: 'C->G',D160E,3
27002: 'C->T',D160D,2503
27003: 'A->C',I161L,2
27003: 'A->G',I161V,131
27003: 'A->T',I161F,9
27004: 'T->C',I161T,7
27005: 'C->A',I161I,23
27005: 'C->G',I161M,3
27005: 'C->T',I161I,10873
27006: 'A->C',K162Q,1
27006: 'A->G',K162E,4
27007: 'A->C',K162T,8
27007: 'A->G',K162R,53
27007: 'A->T',K162M,16
27008: 'G->A',K162K,239
27008: 'G->C',K162N,167
27008: 'G->T',K162N,305
27009: 'G->A',D163N,36
27009: 'G->C',D163H,4
27009: 'G->T',D163Y,1
27010: 'A->G',D163G,10
27011: 'C->A',D163E,21
27011: 'C->G',D163E,2
27011: 'C->T',D163D,173
27012: 'C->A',L164M,5
27012: 'C->T',L164L,534
27013: 'T->A',L164Q,1
27013: 'T->G',L164R,1
27014: 'G->A',L164L,211
27014: 'G->C',L164L,9
27014: 'G->T',L164L,5205
27015: 'C->T',P165S,1
27016: 'C->G',P165R,1
27016: 'C->T',P165L,1
27017: 'T->A',P165P,1042
27017: 'T->C',P165P,112
27017: 'T->G',P165P,1
27019: 'A->C',K166T,3
27019: 'A->G',K166R,70
27019: 'A->T',K166I,5
27020: 'A->C',K166N,1
27020: 'A->G',K166K,229
27020: 'A->T',K166N,4
27021: 'G->A',E167K,3
27021: 'G->C',E167Q,261
27022: 'A->C',E167A,2
27022: 'A->G',E167G,1
27022: 'A->T',E167V,2
27023: 'A->C',E167D,99
27023: 'A->G',E167E,22
27023: 'A->T',E167D,18
27024: 'A->C',I168L,93
27024: 'A->G',I168V,35
27024: 'A->T',I168F,7
27025: 'T->G',I168S,1
27026: 'C->A',I168I,3
27026: 'C->G',I168M,2
27026: 'C->T',I168I,157
27027: 'A->G',T169A,10
27027: 'A->T',T169S,2
27028: 'C->A',T169N,4
27028: 'C->T',T169I,5
27029: 'T->A',T169T,22
27029: 'T->C',T169T,71
27029: 'T->G',T169T,3
27030: 'G->A',V170I,37
27030: 'G->C',V170L,9
27032: 'T->A',V170V,11
27032: 'T->C',V170V,59
27032: 'T->G',V170V,8
27033: 'G->T',A171S,13
27034: 'C->G',A171G,2
27035: 'T->A',A171A,1
27035: 'T->C',A171A,117
27035: 'T->G',A171A,4
27036: 'A->G',T172A,1
27037: 'C->G',T172R,3
27038: 'A->G',T172T,97
27038: 'A->T',T172T,180
27039: 'T->A',S173T,189
27039: 'T->C',S173P,13
27039: 'T->G',S173A,27
27041: 'A->C',S173S,1
27041: 'A->G',S173S,20
27041: 'A->T',S173S,22
27042: 'C->A',R174R,18
27043: 'G->A',R174Q,19
27043: 'G->T',R174L,30
27044: 'A->C',R174R,3
27044: 'A->G',R174R,3
27044: 'A->T',R174R,5
27045: 'A->G',T175A,1
27046: 'C->A',T175K,24
27046: 'C->G',T175R,1
27046: 'C->T',T175M,1212
27047: 'G->A',T175T,1176
27047: 'G->C',T175T,8
27047: 'G->T',T175T,610
27048: 'C->T',L176F,1
27049: 'T->C',L176P,45
27051: 'T->G',S177A,11
27052: 'C->G',S177C,1
27053: 'T->A',S177S,20
27053: 'T->C',S177S,31
27053: 'T->G',S177S,2
27055: 'A->T',Y178F,5
27056: 'T->C',Y178Y,136
27057: 'T->A',Y179N,2
27059: 'C->T',Y179Y,5271
27061: 'A->G',K180R,445
27062: 'A->G',K180K,102
27062: 'A->T',K180N,2
27063: 'T->C',L181L,144
27063: 'T->G',L181V,1
27065: 'G->A',L181L,514
27065: 'G->T',L181F,31
27067: 'G->A',G182E,4
27068: 'A->C',G182G,20
27068: 'A->G',G182G,84
27068: 'A->T',G182G,10
27069: 'G->C',A183P,1
27070: 'C->T',A183V,1
27071: 'T->A',A183A,46
27071: 'T->C',A183A,346
27071: 'T->G',A183A,31
27072: 'T->G',S184A,13
27073: 'C->T',S184L,10
27074: 'G->A',S184S,236
27074: 'G->C',S184S,4
27074: 'G->T',S184S,2052
27075: 'C->A',Q185K,3
27076: 'A->G',Q185R,12
27076: 'A->T',Q185L,2
27077: 'G->A',Q185Q,79
27077: 'G->C',Q185H,2
27077: 'G->T',Q185H,235
27078: 'C->T',R186C,76
27079: 'G->A',R186H,15
27079: 'G->T',R186L,5
27080: 'T->A',R186R,1
27080: 'T->C',R186R,50
27080: 'T->G',R186R,3
27081: 'G->A',V187I,12
27082: 'T->C',V187A,1
27083: 'A->C',V187V,2
27083: 'A->G',V187V,117
27083: 'A->T',V187V,9
27084: 'G->A',A188T,67
27084: 'G->T',A188S,134
27085: 'C->A',A188E,1
27085: 'C->T',A188V,1
27086: 'A->C',A188A,2
27086: 'A->G',A188A,294
27086: 'A->T',A188A,65
27087: 'G->A',G189S,15
27087: 'G->T',G189C,51
27088: 'G->A',G189D,5
27088: 'G->T',G189V,31
27089: 'T->A',G189G,10
27089: 'T->C',G189G,45
27090: 'G->A',D190N,7
27091: 'A->G',D190G,1
27091: 'A->T',D190V,2
27092: 'C->A',D190E,79
27092: 'C->G',D190E,2
27092: 'C->T',D190D,1941
27094: 'C->T',S191L,3
27095: 'A->C',S191S,3
27095: 'A->G',S191S,35
27095: 'A->T',S191S,88
27097: 'G->T',G192V,1
27098: 'T->A',G192G,1
27098: 'T->C',G192G,20
27098: 'T->G',G192G,4
27099: 'T->C',F193L,3
27101: 'T->C',F193F,18
27102: 'G->T',A194S,18
27103: 'C->G',A194G,2
27103: 'C->T',A194V,38
27104: 'T->A',A194A,1
27104: 'T->C',A194A,131
27104: 'T->G',A194A,11
27106: 'C->T',A195V,2
27107: 'A->C',A195A,23
27107: 'A->G',A195A,623
27107: 'A->T',A195A,126
27108: 'T->A',Y196N,20
27108: 'T->C',Y196H,1
27109: 'A->C',Y196S,20
27110: 'C->T',Y196Y,713
27112: 'G->A',S197N,6152
27112: 'G->C',S197T,41
27112: 'G->T',S197I,18
27113: 'T->C',S197S,75
27113: 'T->G',S197R,7
27114: 'C->T',R198C,1
27116: 'C->A',R198R,5
27116: 'C->G',R198R,1
27116: 'C->T',R198R,376
27117: 'T->C',Y199H,6
27118: 'A->G',Y199C,1
27118: 'A->T',Y199F,5
27119: 'C->T',Y199Y,441
27120: 'A->C',R200R,1
27120: 'A->T',R200W,1
27121: 'G->A',R200K,7
27121: 'G->T',R200M,4
27122: 'G->A',R200R,82
27122: 'G->T',R200S,2
27123: 'A->G',I201V,284
27123: 'A->T',I201F,1
27124: 'T->C',I201T,43
27125: 'T->A',I201I,71
27125: 'T->C',I201I,125
27126: 'G->A',G202S,3
27127: 'G->A',G202D,1
27127: 'G->T',G202V,1
27128: 'C->A',G202G,143
27128: 'C->T',G202G,1848
27130: 'A->G',N203S,2
27131: 'C->T',N203N,2880
27132: 'T->C',Y204H,28
27133: 'A->T',Y204F,6
27134: 'T->C',Y204Y,965
27136: 'A->G',K205R,18
27136: 'A->T',K205I,1
27137: 'A->G',K205K,117
27137: 'A->T',K205N,1
27138: 'T->C',L206L,132
27139: 'T->C',L206S,1
27140: 'A->C',L206F,2
27140: 'A->G',L206L,17
27141: 'A->C',N207H,5
27141: 'A->G',N207D,15
27141: 'A->T',N207Y,3
27142: 'A->G',N207S,66
27143: 'C->A',N207K,165
27143: 'C->G',N207K,2
27143: 'C->T',N207N,4813
27144: 'A->C',T208P,8
27144: 'A->G',T208A,12
27144: 'A->T',T208S,20
27145: 'C->A',T208K,49
27145: 'C->G',T208R,17
27145: 'C->T',T208I,871
27146: 'A->C',T208T,6
27146: 'A->G',T208T,77
27146: 'A->T',T208T,194
27147: 'G->A',D209N,97
27147: 'G->C',D209H,145
27147: 'G->T',D209Y,2759
27148: 'A->C',D209A,4
27148: 'A->G',D209G,31
27148: 'A->T',D209V,5
27149: 'C->A',D209E,27
27149: 'C->G',D209E,2
27149: 'C->T',D209D,613
27150: 'C->A',H210N,3
27150: 'C->T',H210Y,19
27151: 'A->C',H210P,3
27151: 'A->G',H210R,21
27151: 'A->T',H210L,1
27152: 'T->A',H210Q,3
27152: 'T->C',H210H,104
27152: 'T->G',H210Q,2
27153: 'T->A',S211T,3
27153: 'T->C',S211P,2
27153: 'T->G',S211A,23
27154: 'C->A',S211Y,2
27154: 'C->T',S211F,17
27155: 'C->A',S211S,26
27155: 'C->T',S211S,365
27156: 'A->C',S212R,3
27156: 'A->G',S212G,950
27156: 'A->T',S212C,34
27157: 'G->A',S212N,61
27157: 'G->C',S212T,14
27157: 'G->T',S212I,211
27158: 'T->C',S212S,20
27159: 'A->G',S213G,6
27159: 'A->T',S213C,2
27160: 'G->A',S213N,12
27160: 'G->T',S213I,4
27161: 'C->T',S213S,95
27162: 'A->C',S214R,6
27162: 'A->G',S214G,8
27162: 'A->T',S214C,11
27163: 'G->A',S214N,22
27163: 'G->C',S214T,27
27163: 'G->T',S214I,373
27164: 'T->A',S214R,3
27164: 'T->C',S214S,37
27164: 'T->G',S214R,26
27165: 'G->A',D215N,32
27165: 'G->C',D215H,2
27165: 'G->T',D215Y,78
27166: 'A->C',D215A,3
27166: 'A->G',D215G,11
27167: 'C->T',D215D,506


==> data/MutationSummary_10202021/NSP10_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
13025: 'G->A',A1T,8
13025: 'G->T',A1S,5
13026: 'C->A',A1D,1
13026: 'C->G',A1G,1
13026: 'C->T',A1V,147
13027: 'T->A',A1A,101
13027: 'T->C',A1A,132
13027: 'T->G',A1A,46
13028: 'G->A',G2S,6
13028: 'G->T',G2C,1
13029: 'G->T',G2V,4
13030: 'T->A',G2G,13
13030: 'T->C',G2G,22
13030: 'T->G',G2G,1
13031: 'A->G',N3D,3
13031: 'A->T',N3Y,1
13032: 'A->C',N3T,10
13032: 'A->G',N3S,157
13032: 'A->T',N3I,5
13033: 'T->A',N3K,37
13033: 'T->C',N3N,60
13033: 'T->G',N3K,164
13034: 'G->A',A4T,20
13034: 'G->C',A4P,1
13034: 'G->T',A4S,1
13035: 'C->T',A4V,161
13036: 'A->C',A4A,3
13036: 'A->G',A4A,75
13036: 'A->T',A4A,17
13037: 'A->G',T5A,6
13037: 'A->T',T5S,2
13038: 'C->T',T5I,97
13039: 'A->C',T5T,5
13039: 'A->G',T5T,90
13039: 'A->T',T5T,31
13042: 'A->G',E6E,26
13042: 'A->T',E6D,3
13043: 'G->A',V7M,35
13043: 'G->T',V7L,75
13044: 'T->C',V7A,2
13045: 'G->A',V7V,143
13045: 'G->C',V7V,1
13045: 'G->T',V7V,364
13046: 'C->A',P8T,8
13046: 'C->T',P8S,319
13047: 'C->A',P8H,31
13047: 'C->T',P8L,92
13048: 'T->A',P8P,67
13048: 'T->C',P8P,151
13048: 'T->G',P8P,22
13049: 'G->A',A9T,19
13049: 'G->T',A9S,5
13050: 'C->A',A9D,4
13050: 'C->T',A9V,71
13051: 'C->A',A9A,9
13051: 'C->T',A9A,621
13052: 'A->G',N10D,3
13054: 'T->C',N10N,43
13055: 'T->G',S11A,3
13057: 'A->C',S11S,143
13057: 'A->G',S11S,28
13057: 'A->T',S11S,4288
13058: 'A->G',T12A,16
13058: 'A->T',T12S,2
13059: 'C->A',T12N,3
13059: 'C->G',T12S,3
13059: 'C->T',T12I,6890
13060: 'T->A',T12T,5
13060: 'T->C',T12T,446
13060: 'T->G',T12T,3
13061: 'G->A',V13I,43
13061: 'G->T',V13L,13
13063: 'A->G',V13V,191
13063: 'A->T',V13V,1
13064: 'T->C',L14L,89
13066: 'A->G',L14L,74
13067: 'T->A',S15T,1
13068: 'C->T',S15F,2
13069: 'T->A',S15S,40
13069: 'T->C',S15S,310
13069: 'T->G',S15S,23
13070: 'T->C',F16L,10
13072: 'C->A',F16L,5
13072: 'C->G',F16L,1
13072: 'C->T',F16F,533
13075: 'T->C',C17C,53
13076: 'G->A',A18T,7
13076: 'G->T',A18S,54
13077: 'C->T',A18V,37
13078: 'T->C',A18A,63
13078: 'T->G',A18A,232
13080: 'T->C',F19S,6
13080: 'T->G',F19C,27
13081: 'T->C',F19F,27
13082: 'G->A',A20T,15
13082: 'G->T',A20S,60
13083: 'C->T',A20V,3
13084: 'T->A',A20A,3
13084: 'T->C',A20A,17
13085: 'G->A',V21I,32
13085: 'G->C',V21L,1
13085: 'G->T',V21L,1
13086: 'T->C',V21A,5
13087: 'A->G',V21V,107
13087: 'A->T',V21V,3
13088: 'G->A',D22N,194
13088: 'G->C',D22H,1
13088: 'G->T',D22Y,2
13089: 'A->C',D22A,2
13089: 'A->G',D22G,3
13090: 'T->A',D22E,6
13090: 'T->C',D22D,266
13090: 'T->G',D22E,2
13091: 'G->A',A23T,19
13091: 'G->T',A23S,20
13092: 'C->T',A23V,2
13093: 'T->A',A23A,43
13093: 'T->C',A23A,53
13094: 'G->A',A24T,58
13094: 'G->T',A24S,477
13095: 'C->G',A24G,1
13095: 'C->T',A24V,190
13096: 'T->C',A24A,93
13098: 'A->C',K25T,2
13098: 'A->G',K25R,60
13099: 'A->C',K25N,3
13099: 'A->G',K25K,102
13100: 'G->T',A26S,16
13102: 'T->A',A26A,208
13102: 'T->C',A26A,59
13102: 'T->G',A26A,26
13103: 'T->C',Y27H,3
13105: 'C->T',Y27Y,923
13107: 'A->G',K28R,10
13108: 'A->C',K28N,1
13108: 'A->G',K28K,44
13108: 'A->T',K28N,1
13109: 'G->A',D29N,7
13109: 'G->T',D29Y,5
13110: 'A->C',D29A,43
13110: 'A->G',D29G,3
13110: 'A->T',D29V,1
13111: 'T->C',D29D,70
13111: 'T->G',D29E,3
13112: 'T->A',Y30N,3
13112: 'T->C',Y30H,3
13113: 'A->G',Y30C,8
13113: 'A->T',Y30F,1
13114: 'T->C',Y30Y,1058
13115: 'C->A',L31I,33
13115: 'C->T',L31L,3516
13116: 'T->A',L31Q,19
13117: 'A->C',L31L,1
13117: 'A->G',L31L,34
13117: 'A->T',L31L,1
13118: 'G->A',A32T,369
13118: 'G->T',A32S,45
13119: 'C->G',A32G,2
13119: 'C->T',A32V,3366
13120: 'T->C',A32A,62
13120: 'T->G',A32A,1
13121: 'A->G',S33G,32
13121: 'A->T',S33C,51
13122: 'G->A',S33N,312
13122: 'G->C',S33T,1
13122: 'G->T',S33I,9
13123: 'T->C',S33S,20
13124: 'G->A',G34R,44
13124: 'G->C',G34R,1
13125: 'G->A',G34E,9
13125: 'G->C',G34A,1
13125: 'G->T',G34V,28
13126: 'G->A',G34G,226
13126: 'G->C',G34G,4
13126: 'G->T',G34G,491
13127: 'G->A',G35R,47
13128: 'G->C',G35A,5
13129: 'A->C',G35G,259
13129: 'A->G',G35G,76
13129: 'A->T',G35G,1
13130: 'C->A',Q36K,16
13131: 'A->C',Q36P,3
13131: 'A->G',Q36R,91
13132: 'A->G',Q36Q,22
13133: 'C->A',P37T,1
13133: 'C->T',P37S,171
13134: 'C->A',P37Q,3
13134: 'C->G',P37R,1
13134: 'C->T',P37L,3
13135: 'A->C',P37P,3
13135: 'A->G',P37P,8
13135: 'A->T',P37P,9
13136: 'A->C',I38L,14
13136: 'A->G',I38V,64
13137: 'T->C',I38T,1
13138: 'C->A',I38I,2
13138: 'C->G',I38M,2
13138: 'C->T',I38I,2560
13139: 'A->G',T39A,29
13139: 'A->T',T39S,1
13140: 'C->A',T39N,33
13140: 'C->T',T39I,408
13141: 'T->C',T39T,82
13141: 'T->G',T39T,121
13143: 'A->G',N40S,10
13144: 'T->C',N40N,85
13144: 'T->G',N40K,4
13145: 'T->A',C41S,10
13145: 'T->G',C41G,2
13146: 'G->A',C41Y,6
13146: 'G->C',C41S,1
13146: 'G->T',C41F,8
13147: 'T->C',C41C,183
13147: 'T->G',C41W,1
13148: 'G->A',V42I,13
13150: 'T->A',V42V,3
13150: 'T->C',V42V,25
13152: 'A->G',K43R,37
13152: 'A->T',K43M,1
13153: 'G->A',K43K,135
13153: 'G->C',K43N,1
13153: 'G->T',K43N,17
13154: 'A->C',M44L,1
13154: 'A->G',M44V,2
13156: 'G->A',M44I,2
13156: 'G->T',M44I,1
13157: 'T->C',L45L,13
13159: 'G->A',L45L,71
13160: 'T->G',C46G,1
13161: 'G->A',C46Y,10
13161: 'G->T',C46F,4
13162: 'T->C',C46C,64
13163: 'A->G',T47A,6
13164: 'C->G',T47R,1
13164: 'C->T',T47I,174
13165: 'A->C',T47T,3
13165: 'A->G',T47T,35
13166: 'C->T',H48Y,624
13167: 'A->G',H48R,9
13168: 'C->T',H48H,3736
13169: 'A->G',T49A,9
13169: 'A->T',T49S,7
13170: 'C->A',T49N,151
13170: 'C->G',T49S,2
13170: 'C->T',T49I,285
13171: 'T->A',T49T,49
13171: 'T->C',T49T,84
13171: 'T->G',T49T,15
13174: 'T->A',G50G,10
13174: 'T->C',G50G,90
13175: 'A->G',T51A,22
13176: 'C->A',T51N,34
13176: 'C->T',T51I,2773
13177: 'T->A',T51T,27
13177: 'T->C',T51T,23
13177: 'T->G',T51T,21
13178: 'G->A',G52S,10
13179: 'G->C',G52A,2
13180: 'T->A',G52G,2
13180: 'T->C',G52G,193
13180: 'T->G',G52G,2
13181: 'C->A',Q53K,7
13182: 'A->G',Q53R,12
13182: 'A->T',Q53L,30
13183: 'G->A',Q53Q,106
13183: 'G->T',Q53H,260
13184: 'G->T',A54S,23
13185: 'C->A',A54E,2
13185: 'C->G',A54G,2
13186: 'A->C',A54A,24
13186: 'A->G',A54A,45
13186: 'A->T',A54A,130
13187: 'A->C',I55L,81
13187: 'A->G',I55V,41
13187: 'A->T',I55L,4
13188: 'T->A',I55K,16
13188: 'T->C',I55T,1530
13189: 'A->G',I55M,18
13189: 'A->T',I55I,11
13190: 'A->G',T56A,91
13191: 'C->T',T56I,1
13192: 'A->C',T56T,10
13192: 'A->G',T56T,49
13192: 'A->T',T56T,41
13193: 'G->A',V57I,30
13193: 'G->C',V57L,1
13193: 'G->T',V57F,30
13194: 'T->C',V57A,5
13195: 'T->A',V57V,40
13195: 'T->C',V57V,137
13196: 'A->G',T58A,33
13197: 'C->T',T58I,1481
13198: 'A->G',T58T,70
13199: 'C->A',P59T,211
13199: 'C->G',P59A,2
13199: 'C->T',P59S,4
13201: 'G->A',P59P,1389
13201: 'G->C',P59P,4
13201: 'G->T',P59P,2447
13203: 'A->C',E60A,5
13203: 'A->G',E60G,19
13204: 'A->C',E60D,14
13204: 'A->G',E60E,120
13204: 'A->T',E60D,45
13205: 'G->T',A61S,59
13206: 'C->G',A61G,1
13207: 'C->A',A61A,5
13207: 'C->G',A61A,2
13207: 'C->T',A61A,258
13208: 'A->C',N62H,23
13208: 'A->T',N62Y,7
13209: 'A->C',N62T,30
13209: 'A->G',N62S,35
13210: 'T->C',N62N,1605
13210: 'T->G',N62K,6
13211: 'A->G',M63V,57
13212: 'T->A',M63K,9
13212: 'T->C',M63T,92
13212: 'T->G',M63R,3
13213: 'G->A',M63I,61
13213: 'G->T',M63I,34
13215: 'A->G',D64G,3
13216: 'T->A',D64E,2
13216: 'T->C',D64D,4299
13216: 'T->G',D64E,121
13218: 'A->T',Q65L,2
13219: 'A->C',Q65H,3
13219: 'A->G',Q65Q,52
13220: 'G->A',E66K,8
13221: 'A->C',E66A,3
13221: 'A->G',E66G,3
13222: 'A->C',E66D,26
13222: 'A->G',E66E,241
13222: 'A->T',E66D,3
13223: 'T->A',S67T,1
13223: 'T->G',S67A,14
13225: 'C->A',S67S,30
13225: 'C->G',S67S,5
13225: 'C->T',S67S,262
13226: 'T->A',F68I,1
13226: 'T->C',F68L,4
13227: 'T->A',F68Y,1
13228: 'T->A',F68L,2
13228: 'T->C',F68F,33
13231: 'T->A',G69G,6
13231: 'T->C',G69G,24
13232: 'G->A',G70S,1
13234: 'T->A',G70G,1
13234: 'T->C',G70G,49
13234: 'T->G',G70G,25
13235: 'G->A',A71T,40
13235: 'G->T',A71S,6
13237: 'A->C',A71A,8
13237: 'A->G',A71A,133
13237: 'A->T',A71A,18
13240: 'G->A',S72S,283
13240: 'G->T',S72S,198
13242: 'G->C',C73S,9
13242: 'G->T',C73F,1
13243: 'T->C',C73C,24
13246: 'T->C',C74C,82
13247: 'C->A',L75M,34
13247: 'C->T',L75L,523
13249: 'G->A',L75L,481
13249: 'G->C',L75L,8
13249: 'G->T',L75L,759
13250: 'T->C',Y76H,10
13252: 'C->T',Y76Y,260
13253: 'T->C',C77R,2
13255: 'C->T',C77C,768
13256: 'C->T',R78C,1
13257: 'G->T',R78L,2
13258: 'T->C',R78R,174
13258: 'T->G',R78R,4
13259: 'T->A',C79S,123
13259: 'T->G',C79G,1
13261: 'C->T',C79C,654
13262: 'C->T',H80Y,144
13264: 'C->T',H80H,723
13265: 'A->G',I81V,70
13265: 'A->T',I81L,9
13266: 'T->C',I81T,335
13267: 'A->C',I81I,1
13267: 'A->G',I81M,8
13267: 'A->T',I81I,206
13268: 'G->A',D82N,85
13268: 'G->T',D82Y,12
13269: 'A->C',D82A,142
13269: 'A->G',D82G,70
13269: 'A->T',D82V,1
13270: 'T->A',D82E,4
13270: 'T->C',D82D,380
13270: 'T->G',D82E,18
13273: 'T->C',H83H,2532
13274: 'C->A',P84T,2
13274: 'C->T',P84S,948
13275: 'C->A',P84Q,106
13275: 'C->G',P84R,1
13275: 'C->T',P84L,445
13276: 'A->G',P84P,25
13276: 'A->T',P84P,10
13277: 'A->C',N85H,2
13277: 'A->G',N85D,507
13277: 'A->T',N85Y,4
13278: 'A->C',N85T,3
13278: 'A->G',N85S,152
13278: 'A->T',N85I,1
13279: 'T->C',N85N,2884
13279: 'T->G',N85K,5
13280: 'C->A',P86T,16
13280: 'C->T',P86S,468
13281: 'C->A',P86H,18
13281: 'C->T',P86L,20
13282: 'T->C',P86P,43
13282: 'T->G',P86P,4
13284: 'A->C',K87T,3
13284: 'A->G',K87R,19
13285: 'A->G',K87K,585
13285: 'A->T',K87N,27
13287: 'G->A',G88E,5
13287: 'G->T',G88V,3
13288: 'A->C',G88G,131
13288: 'A->G',G88G,444
13289: 'T->A',F89I,1
13289: 'T->C',F89L,68
13289: 'T->G',F89V,4
13290: 'T->A',F89Y,7
13290: 'T->C',F89S,19
13290: 'T->G',F89C,5
13291: 'T->C',F89F,6
13291: 'T->G',F89L,289
13294: 'T->C',C90C,25
13295: 'G->A',D91N,101
13295: 'G->T',D91Y,15
13296: 'A->C',D91A,286
13296: 'A->G',D91G,62
13296: 'A->T',D91V,12
13297: 'C->A',D91E,23
13297: 'C->T',D91D,3093
13298: 'T->A',L92I,1
13298: 'T->C',L92L,73
13298: 'T->G',L92V,3
13299: 'T->C',L92S,3
13300: 'A->G',L92L,125
13300: 'A->T',L92F,48
13302: 'A->G',K93R,6
13303: 'A->G',K93K,51
13304: 'G->A',G94S,4
13304: 'G->T',G94C,24
13306: 'T->C',G94G,14
13308: 'A->G',K95R,445
13308: 'A->T',K95M,3
13309: 'G->A',K95K,93
13309: 'G->T',K95N,9
13312: 'T->C',Y96Y,40
13313: 'G->A',V97I,32
13313: 'G->C',V97L,4
13313: 'G->T',V97L,24
13314: 'T->C',V97A,442
13315: 'A->C',V97V,1
13315: 'A->G',V97V,53
13317: 'A->G',Q98R,8
13318: 'A->G',Q98Q,26
13319: 'A->C',I99L,4
13319: 'A->G',I99V,57
13319: 'A->T',I99L,2
13320: 'T->C',I99T,1
13321: 'A->G',I99M,25
13322: 'C->A',P100T,2
13322: 'C->T',P100S,8
13323: 'C->A',P100H,2
13324: 'T->A',P100P,2
13324: 'T->C',P100P,107
13325: 'A->G',T101A,29
13325: 'A->T',T101S,1
13326: 'C->A',T101K,5
13326: 'C->G',T101R,1
13326: 'C->T',T101I,1692
13327: 'A->C',T101T,1
13327: 'A->G',T101T,39
13327: 'A->T',T101T,485
13328: 'A->C',T102P,8
13328: 'A->G',T102A,30
13329: 'C->A',T102N,59
13329: 'C->G',T102S,12
13329: 'C->T',T102I,5861
13330: 'T->A',T102T,2
13330: 'T->C',T102T,20
13330: 'T->G',T102T,53
13331: 'T->A',C103S,34
13331: 'T->C',C103R,114
13331: 'T->G',C103G,4
13332: 'G->A',C103Y,19
13332: 'G->C',C103S,4
13332: 'G->T',C103F,11
13333: 'T->C',C103C,49
13333: 'T->G',C103W,1
13334: 'G->A',A104T,230
13334: 'G->T',A104S,10
13335: 'C->A',A104D,17
13335: 'C->G',A104G,7
13335: 'C->T',A104V,3390
13336: 'T->C',A104A,42
13337: 'A->C',N105H,1
13337: 'A->G',N105D,1
13337: 'A->T',N105Y,5
13338: 'A->C',N105T,8
13338: 'A->G',N105S,93
13339: 'T->A',N105K,216
13339: 'T->C',N105N,606
13339: 'T->G',N105K,34
13340: 'G->T',D106Y,2
13341: 'A->G',D106G,1
13342: 'C->A',D106E,1
13342: 'C->G',D106E,2
13342: 'C->T',D106D,224
13343: 'C->T',P107S,3
13344: 'C->T',P107L,1
13345: 'T->A',P107P,7
13345: 'T->C',P107P,687
13345: 'T->G',P107P,17
13346: 'G->C',V108L,2
13346: 'G->T',V108L,7
13347: 'T->C',V108A,2
13348: 'G->A',V108V,46
13348: 'G->C',V108V,6
13348: 'G->T',V108V,1030
13349: 'G->A',G109S,6
13349: 'G->T',G109C,10
13350: 'G->T',G109V,11
13351: 'T->C',G109G,68
13353: 'T->A',F110Y,1
13354: 'T->C',F110F,252
13355: 'A->G',T111A,14
13356: 'C->A',T111K,14
13356: 'C->T',T111I,3781
13357: 'A->C',T111T,1
13357: 'A->G',T111T,51
13358: 'C->A',L112I,40
13358: 'C->G',L112V,4
13358: 'C->T',L112F,67
13360: 'T->A',L112L,5
13360: 'T->C',L112L,66
13362: 'A->G',K113R,11
13363: 'A->G',K113K,29
13364: 'A->C',N114H,1
13364: 'A->G',N114D,4
13365: 'A->C',N114T,76
13365: 'A->G',N114S,24
13365: 'A->T',N114I,1
13366: 'C->A',N114K,4
13366: 'C->T',N114N,1325
13367: 'A->G',T115A,25
13368: 'C->A',T115K,1
13368: 'C->T',T115I,159
13369: 'A->C',T115T,7
13369: 'A->G',T115T,86
13369: 'A->T',T115T,5
13370: 'G->A',V116I,60
13370: 'G->T',V116F,68
13371: 'T->C',V116A,12
13371: 'T->G',V116G,6
13372: 'C->A',V116V,11
13372: 'C->T',V116V,1094
13373: 'T->G',C117G,1
13374: 'G->T',C117F,3
13375: 'T->C',C117C,32
13376: 'A->C',T118P,1
13376: 'A->G',T118A,52
13377: 'C->A',T118N,19
13377: 'C->G',T118S,1
13377: 'C->T',T118I,209
13378: 'C->A',T118T,281
13378: 'C->G',T118T,2
13378: 'C->T',T118T,840
13379: 'G->A',V119I,377
13379: 'G->C',V119L,1
13379: 'G->T',V119F,9
13380: 'T->C',V119A,18
13380: 'T->G',V119G,4
13381: 'C->A',V119V,36
13381: 'C->G',V119V,8
13381: 'C->T',V119V,739
13382: 'T->C',C120R,2
13382: 'T->G',C120G,1
13383: 'G->C',C120S,1
13383: 'G->T',C120F,1
13384: 'C->G',C120W,1
13384: 'C->T',C120C,1095
13385: 'G->A',G121S,302
13385: 'G->C',G121R,1
13385: 'G->T',G121C,149
13386: 'G->A',G121D,13
13386: 'G->C',G121A,1
13386: 'G->T',G121V,10
13387: 'T->C',G121G,112
13388: 'A->C',M122L,11
13388: 'A->G',M122V,76
13388: 'A->T',M122L,21
13389: 'T->A',M122K,11
13389: 'T->C',M122T,89
13389: 'T->G',M122R,1
13390: 'G->A',M122I,90
13390: 'G->C',M122I,1
13390: 'G->T',M122I,654
13391: 'T->C',W123R,2
13391: 'T->G',W123G,1
13392: 'G->T',W123L,2
13394: 'A->C',K124Q,14
13394: 'A->G',K124E,16
13395: 'A->C',K124T,4
13395: 'A->G',K124R,73
13395: 'A->T',K124I,6
13396: 'A->C',K124N,58
13396: 'A->G',K124K,83
13396: 'A->T',K124N,30
13397: 'G->A',G125S,30
13397: 'G->T',G125C,134
13398: 'G->A',G125D,3
13398: 'G->C',G125A,1
13398: 'G->T',G125V,3
13399: 'T->C',G125G,29
13399: 'T->G',G125G,1
13400: 'T->A',Y126N,1
13400: 'T->C',Y126H,4
13400: 'T->G',Y126D,2
13401: 'A->C',Y126S,1
13401: 'A->G',Y126C,29
13401: 'A->T',Y126F,4
13402: 'T->C',Y126Y,90
13403: 'G->A',G127S,200
13403: 'G->T',G127C,162
13404: 'G->C',G127A,2
13404: 'G->T',G127V,8
13405: 'C->A',G127G,4
13405: 'C->G',G127G,6
13405: 'C->T',G127G,735
13406: 'T->A',C128S,1
13406: 'T->C',C128R,6
13406: 'T->G',C128G,3
13407: 'G->C',C128S,3
13407: 'G->T',C128F,7
13408: 'T->C',C128C,31
13408: 'T->G',C128W,30
13409: 'A->C',S129R,1
13409: 'A->G',S129G,340
13409: 'A->T',S129C,7
13410: 'G->A',S129N,141
13410: 'G->C',S129T,13
13410: 'G->T',S129I,84
13411: 'T->A',S129R,16
13411: 'T->C',S129S,24
13411: 'T->G',S129R,3
13412: 'T->G',C130G,10
13413: 'G->C',C130S,1
13413: 'G->T',C130F,2
13414: 'T->C',C130C,34
13414: 'T->G',C130W,1
13415: 'G->A',D131N,30
13415: 'G->T',D131Y,6
13416: 'A->C',D131A,12
13416: 'A->G',D131G,73
13416: 'A->T',D131V,27
13417: 'T->A',D131E,4
13417: 'T->C',D131D,396
13417: 'T->G',D131E,5
13418: 'C->A',Q132K,14
13418: 'C->G',Q132E,3
13419: 'A->G',Q132R,17
13419: 'A->T',Q132L,122
13420: 'A->G',Q132Q,53


==> data/MutationSummary_10202021/NSP11_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
13442: 'T->G',S1A,3
13443: 'C->T',S1L,5
13444: 'A->C',S1S,98
13444: 'A->G',S1S,115
13444: 'A->T',S1S,20
13445: 'G->A',A2T,5
13445: 'G->T',A2S,4
13446: 'C->A',A2D,3
13446: 'C->T',A2V,45
13447: 'T->A',A2A,8
13447: 'T->C',A2A,105
13447: 'T->G',A2A,54
13448: 'G->A',D3N,5
13449: 'A->G',D3G,8
13450: 'T->C',D3D,58
13450: 'T->G',D3E,1
13451: 'G->A',A4T,11
13452: 'C->T',A4V,55
13453: 'A->C',A4A,13
13453: 'A->G',A4A,67
13453: 'A->T',A4A,11
13454: 'C->A',Q5K,1
13455: 'A->G',Q5R,1
13455: 'A->T',Q5L,4
13456: 'A->C',Q5H,3
13456: 'A->G',Q5Q,97
13457: 'T->A',S6T,3
13457: 'T->C',S6P,3
13457: 'T->G',S6A,1
13458: 'C->G',S6W,3
13458: 'C->T',S6L,734
13459: 'G->A',S6S,620


==> data/MutationSummary_10202021/NSP1_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
266: 'A->T',M1L,1
268: 'G->T',M1I,1
269: 'G->A',E2K,463
269: 'G->C',E2Q,1
270: 'A->C',E2A,15
270: 'A->G',E2G,108
270: 'A->T',E2V,6
271: 'G->A',E2E,110
271: 'G->T',E2D,82
272: 'A->C',S3R,15
272: 'A->G',S3G,282
272: 'A->T',S3C,5
273: 'G->A',S3N,59
273: 'G->C',S3T,2
273: 'G->T',S3I,13
274: 'C->A',S3R,15
274: 'C->T',S3S,1227
275: 'C->A',L4I,14
275: 'C->G',L4V,1
275: 'C->T',L4F,1398
276: 'T->A',L4H,14
276: 'T->C',L4P,45
277: 'T->A',L4L,58
277: 'T->C',L4L,747
277: 'T->G',L4L,13
278: 'G->A',V5I,147
278: 'G->T',V5F,44
279: 'T->A',V5D,11
279: 'T->C',V5A,91
279: 'T->G',V5G,1
280: 'C->A',V5V,33
280: 'C->G',V5V,1
280: 'C->T',V5V,605
281: 'C->A',P6T,14
281: 'C->T',P6S,82
282: 'C->A',P6H,24
282: 'C->T',P6L,225
283: 'T->A',P6P,42
283: 'T->C',P6P,71
283: 'T->G',P6P,1
284: 'G->A',G7S,634
284: 'G->T',G7C,42
285: 'G->A',G7D,68
285: 'G->C',G7A,7
285: 'G->T',G7V,336
286: 'T->A',G7G,5
286: 'T->C',G7G,179
286: 'T->G',G7G,2
287: 'T->A',F8I,20
287: 'T->C',F8L,56
287: 'T->G',F8V,71
288: 'T->A',F8Y,2
288: 'T->C',F8S,23
288: 'T->G',F8C,10
289: 'C->A',F8L,62
289: 'C->T',F8F,230
290: 'A->C',N9H,3
290: 'A->G',N9D,10
290: 'A->T',N9Y,4
291: 'A->C',N9T,6
291: 'A->G',N9S,158
291: 'A->T',N9I,6
292: 'C->A',N9K,2
292: 'C->G',N9K,6
292: 'C->T',N9N,3943
293: 'G->A',E10K,118
294: 'A->C',E10A,5
294: 'A->G',E10G,40
294: 'A->T',E10V,25
295: 'G->A',E10E,72
295: 'G->C',E10D,10
295: 'G->T',E10D,5
296: 'A->C',K11Q,3
296: 'A->G',K11E,9
297: 'A->C',K11T,2
297: 'A->G',K11R,21
298: 'A->C',K11N,7
298: 'A->G',K11K,420
298: 'A->T',K11N,2
299: 'A->C',T12P,4
299: 'A->G',T12A,41
300: 'C->A',T12K,3
300: 'C->T',T12I,580
301: 'A->C',T12T,1
301: 'A->G',T12T,72
302: 'C->A',H13N,4
302: 'C->G',H13D,1
302: 'C->T',H13Y,13
303: 'A->C',H13P,3
303: 'A->G',H13R,13
304: 'C->A',H13Q,3
304: 'C->T',H13H,477
305: 'G->A',V14I,71
305: 'G->T',V14F,15
306: 'T->C',V14A,45
306: 'T->G',V14G,1
307: 'C->A',V14V,29
307: 'C->T',V14V,570
308: 'C->A',Q15K,13
309: 'A->G',Q15R,206
309: 'A->T',Q15L,29
310: 'A->C',Q15H,9
310: 'A->G',Q15Q,32
311: 'C->A',L16I,7
311: 'C->G',L16V,2
311: 'C->T',L16F,428
312: 'T->A',L16H,7
312: 'T->C',L16P,17
312: 'T->G',L16R,19
313: 'C->A',L16L,1
313: 'C->G',L16L,1
313: 'C->T',L16L,15167
314: 'A->C',S17R,17
314: 'A->G',S17G,34
314: 'A->T',S17C,94
315: 'G->A',S17N,282
315: 'G->C',S17T,3
315: 'G->T',S17I,534
316: 'T->A',S17R,1
316: 'T->C',S17S,44
316: 'T->G',S17R,8
317: 'T->A',L18M,5
317: 'T->C',L18L,36
317: 'T->G',L18V,4
318: 'T->C',L18S,1
318: 'T->G',L18W,2
319: 'G->A',L18L,137
319: 'G->C',L18F,1
319: 'G->T',L18F,41
320: 'C->A',P19T,5
320: 'C->G',P19A,1
320: 'C->T',P19S,27
321: 'C->A',P19H,1
321: 'C->G',P19R,4
321: 'C->T',P19L,8
322: 'T->A',P19P,93
322: 'T->C',P19P,275
322: 'T->G',P19P,11
323: 'G->A',V20I,60
323: 'G->T',V20F,15
324: 'T->C',V20A,12
324: 'T->G',V20G,37
325: 'T->A',V20V,28
325: 'T->C',V20V,105
325: 'T->G',V20V,3
326: 'T->A',L21I,6
326: 'T->C',L21L,17
327: 'T->C',L21S,4
328: 'A->G',L21L,15
328: 'A->T',L21F,1
329: 'C->A',Q22K,21
329: 'C->G',Q22E,1
330: 'A->C',Q22P,12
330: 'A->G',Q22R,43
331: 'G->A',Q22Q,46
331: 'G->C',Q22H,1
331: 'G->T',Q22H,42
332: 'G->A',V23I,194
332: 'G->T',V23F,32
333: 'T->C',V23A,13
334: 'T->A',V23V,3
334: 'T->C',V23V,51
334: 'T->G',V23V,11
335: 'C->A',R24S,29
335: 'C->T',R24C,6326
336: 'G->A',R24H,104
336: 'G->T',R24L,8
337: 'C->A',R24R,35
337: 'C->G',R24R,13
337: 'C->T',R24R,4984
338: 'G->A',D25N,65
338: 'G->T',D25Y,37
339: 'A->C',D25A,1
339: 'A->G',D25G,22
340: 'C->A',D25E,4
340: 'C->T',D25D,1004
341: 'G->A',V26M,109
341: 'G->T',V26L,19
342: 'T->A',V26E,1
342: 'T->C',V26A,12
342: 'T->G',V26G,2
343: 'G->A',V26V,71
343: 'G->T',V26V,814
344: 'C->A',L27I,461
344: 'C->G',L27V,7
344: 'C->T',L27F,1171
345: 'T->A',L27H,79
345: 'T->C',L27P,15
345: 'T->G',L27R,17
346: 'C->A',L27L,25
346: 'C->G',L27L,29
346: 'C->T',L27L,8244
347: 'G->A',V28I,2049
347: 'G->C',V28L,28
347: 'G->T',V28L,37
348: 'T->A',V28E,1
348: 'T->C',V28A,168
349: 'A->C',V28V,4
349: 'A->G',V28V,50
349: 'A->T',V28V,1
350: 'C->A',R29S,14
350: 'C->G',R29G,1
350: 'C->T',R29C,261
351: 'G->A',R29H,100
351: 'G->T',R29L,27
352: 'T->A',R29R,114
352: 'T->C',R29R,206
352: 'T->G',R29R,38
353: 'G->A',G30S,483
353: 'G->T',G30C,81
354: 'G->A',G30D,125
354: 'G->C',G30A,104
354: 'G->T',G30V,66
355: 'C->A',G30G,39
355: 'C->G',G30G,6
355: 'C->T',G30G,1186
356: 'T->A',F31I,5
356: 'T->C',F31L,251
356: 'T->G',F31V,1
357: 'T->A',F31Y,14
357: 'T->C',F31S,73
357: 'T->G',F31C,2
358: 'T->A',F31L,12
358: 'T->C',F31F,208
358: 'T->G',F31L,26
359: 'G->A',G32R,31
360: 'G->A',G32E,14
360: 'G->T',G32V,7
361: 'A->C',G32G,29
361: 'A->G',G32G,607
361: 'A->T',G32G,4
362: 'G->A',D33N,387
362: 'G->T',D33Y,130
363: 'A->C',D33A,7
363: 'A->G',D33G,89
363: 'A->T',D33V,5
364: 'C->A',D33E,177
364: 'C->G',D33E,1
364: 'C->T',D33D,933
365: 'T->A',S34T,106
365: 'T->C',S34P,22
365: 'T->G',S34A,22
366: 'C->G',S34C,1
366: 'C->T',S34F,145
367: 'C->A',S34S,136
367: 'C->G',S34S,22
367: 'C->T',S34S,429
368: 'G->A',V35M,80
368: 'G->T',V35L,151
369: 'T->A',V35E,6
369: 'T->C',V35A,13
370: 'G->A',V35V,230
370: 'G->C',V35V,10
370: 'G->T',V35V,1600
371: 'G->A',E36K,43
371: 'G->C',E36Q,4
372: 'A->C',E36A,14
372: 'A->G',E36G,27
372: 'A->T',E36V,13
373: 'G->A',E36E,398
373: 'G->T',E36D,457
374: 'G->A',E37K,1108
375: 'A->C',E37A,10
375: 'A->G',E37G,73
375: 'A->T',E37V,14
376: 'G->A',E37E,366
376: 'G->C',E37D,25
376: 'G->T',E37D,2846
377: 'G->A',V38I,49
377: 'G->T',V38F,175
378: 'T->C',V38A,57
379: 'C->A',V38V,772
379: 'C->G',V38V,3
379: 'C->T',V38V,386
380: 'T->A',L39I,10
380: 'T->C',L39L,40
380: 'T->G',L39V,10
381: 'T->C',L39S,10
382: 'A->C',L39F,1
382: 'A->G',L39L,1923
382: 'A->T',L39F,2
383: 'T->A',S40T,64
383: 'T->C',S40P,109
383: 'T->G',S40A,14
384: 'C->T',S40L,776
385: 'A->C',S40S,7
385: 'A->G',S40S,108
385: 'A->T',S40S,47
386: 'G->A',E41K,335
387: 'A->C',E41A,8
387: 'A->G',E41G,84
387: 'A->T',E41V,7
388: 'G->A',E41E,238
388: 'G->T',E41D,73
389: 'G->A',A42T,111
389: 'G->C',A42P,1
389: 'G->T',A42S,13
390: 'C->A',A42E,3
390: 'C->T',A42V,133
391: 'A->C',A42A,43
391: 'A->G',A42A,61
391: 'A->T',A42A,41
392: 'C->A',R43S,13
392: 'C->T',R43C,243
393: 'G->A',R43H,201
393: 'G->T',R43L,59
394: 'T->C',R43R,220
394: 'T->G',R43R,11
395: 'C->A',Q44K,9
396: 'A->G',Q44R,461
396: 'A->T',Q44L,65
397: 'A->C',Q44H,35
397: 'A->G',Q44Q,42
398: 'C->A',H45N,25
398: 'C->G',H45D,2
398: 'C->T',H45Y,1663
399: 'A->G',H45R,99
399: 'A->T',H45L,1
400: 'T->A',H45Q,6
400: 'T->C',H45H,3050
400: 'T->G',H45Q,83
401: 'C->A',L46I,23
401: 'C->G',L46V,3
401: 'C->T',L46F,217
402: 'T->A',L46H,2
402: 'T->C',L46P,6
403: 'T->A',L46L,25
403: 'T->C',L46L,203
404: 'A->G',K47E,14
405: 'A->C',K47T,1
405: 'A->G',K47R,371
405: 'A->T',K47I,3
406: 'A->C',K47N,1
406: 'A->G',K47K,79
406: 'A->T',K47N,6
407: 'G->A',D48N,461
407: 'G->C',D48H,1
407: 'G->T',D48Y,101
408: 'A->C',D48A,20
408: 'A->G',D48G,854
408: 'A->T',D48V,53
409: 'T->A',D48E,22
409: 'T->C',D48D,136
409: 'T->G',D48E,9
410: 'G->A',G49S,176
410: 'G->T',G49C,1027
411: 'G->A',G49D,149
411: 'G->T',G49V,11
412: 'C->A',G49G,28
412: 'C->T',G49G,348
413: 'A->C',T50P,2
413: 'A->G',T50A,13
413: 'A->T',T50S,4
414: 'C->A',T50N,94
414: 'C->T',T50I,76
415: 'T->A',T50T,8
415: 'T->C',T50T,63
415: 'T->G',T50T,8
416: 'T->A',C51S,5
416: 'T->G',C51G,5
417: 'G->A',C51Y,2
417: 'G->T',C51F,1
418: 'T->C',C51C,64
419: 'G->A',G52S,68
419: 'G->T',G52C,187
420: 'G->A',G52D,4
420: 'G->C',G52A,1
420: 'G->T',G52V,4
421: 'C->A',G52G,61
421: 'C->G',G52G,23
421: 'C->T',G52G,841
422: 'T->A',L53I,5
422: 'T->C',L53L,47
422: 'T->G',L53V,1
423: 'T->C',L53S,3
424: 'A->C',L53F,1
424: 'A->G',L53L,47
424: 'A->T',L53F,2
425: 'G->A',V54I,296
425: 'G->C',V54L,8
425: 'G->T',V54L,15
426: 'T->C',V54A,4
427: 'A->G',V54V,814
427: 'A->T',V54V,70
428: 'G->A',E55K,371
428: 'G->C',E55Q,4
429: 'A->C',E55A,32
429: 'A->G',E55G,55
429: 'A->T',E55V,13
430: 'A->C',E55D,86
430: 'A->G',E55E,182
430: 'A->T',E55D,11
431: 'G->A',V56I,54
431: 'G->T',V56F,22
432: 'T->A',V56D,11
432: 'T->C',V56A,26
433: 'T->A',V56V,45
433: 'T->C',V56V,80
434: 'G->A',E57K,399
435: 'A->C',E57A,36
435: 'A->G',E57G,171
435: 'A->T',E57V,4
436: 'A->C',E57D,17
436: 'A->G',E57E,13
436: 'A->T',E57D,2
437: 'A->C',K58Q,11
437: 'A->G',K58E,36
438: 'A->C',K58T,2
438: 'A->G',K58R,450
438: 'A->T',K58I,11
439: 'A->C',K58N,25
439: 'A->G',K58K,1378
439: 'A->T',K58N,18
440: 'G->A',G59S,100
440: 'G->T',G59C,233
441: 'G->A',G59D,31
441: 'G->T',G59V,14
442: 'C->A',G59G,35
442: 'C->G',G59G,14
442: 'C->T',G59G,394
443: 'G->A',V60I,745
443: 'G->C',V60L,14
443: 'G->T',V60F,124
444: 'T->C',V60A,481
444: 'T->G',V60G,5
445: 'T->A',V60V,16
445: 'T->C',V60V,91977
445: 'T->G',V60V,12
446: 'T->A',L61M,5
446: 'T->C',L61L,115
447: 'T->C',L61S,24
447: 'T->G',L61W,1
448: 'G->A',L61L,98
448: 'G->T',L61F,95
449: 'C->G',P62A,4
450: 'C->A',P62H,42
450: 'C->T',P62L,253
451: 'T->A',P62P,3
451: 'T->C',P62P,103
451: 'T->G',P62P,63
452: 'C->A',Q63K,27
452: 'C->G',Q63E,11
453: 'A->C',Q63P,2
453: 'A->G',Q63R,91
453: 'A->T',Q63L,49
454: 'A->C',Q63H,2
454: 'A->G',Q63Q,274
454: 'A->T',Q63H,2
455: 'C->A',L64I,5
455: 'C->T',L64F,83
456: 'T->A',L64H,11
456: 'T->C',L64P,2
457: 'T->A',L64L,8
457: 'T->C',L64L,42
457: 'T->G',L64L,13
458: 'G->A',E65K,47
458: 'G->C',E65Q,12
459: 'A->C',E65A,155
459: 'A->G',E65G,213
459: 'A->T',E65V,1
460: 'A->C',E65D,124
460: 'A->G',E65E,45
460: 'A->T',E65D,1
461: 'C->A',Q66K,18
462: 'A->C',Q66P,4
462: 'A->G',Q66R,65
462: 'A->T',Q66L,12
463: 'G->A',Q66Q,1492
463: 'G->T',Q66H,64
464: 'C->A',P67T,1
464: 'C->G',P67A,11
464: 'C->T',P67S,22
465: 'C->A',P67H,4
465: 'C->T',P67L,41
466: 'C->A',P67P,29
466: 'C->G',P67P,23
466: 'C->T',P67P,599
467: 'T->A',Y68N,1
467: 'T->C',Y68H,15
468: 'A->G',Y68C,16
468: 'A->T',Y68F,11
469: 'T->C',Y68Y,1052
470: 'G->A',V69M,47
470: 'G->T',V69L,3
471: 'T->A',V69E,2
471: 'T->C',V69A,3
472: 'G->A',V69V,202
472: 'G->C',V69V,11
472: 'G->T',V69V,80
473: 'T->A',F70I,11
473: 'T->C',F70L,69
473: 'T->G',F70V,2
474: 'T->A',F70Y,11
474: 'T->C',F70S,14
475: 'C->A',F70L,18
475: 'C->T',F70F,690
476: 'A->C',I71L,14
476: 'A->G',I71V,93
476: 'A->T',I71F,10
477: 'T->C',I71T,29
477: 'T->G',I71S,19
478: 'C->A',I71I,42
478: 'C->T',I71I,581
479: 'A->C',K72Q,6
479: 'A->G',K72E,9
480: 'A->C',K72T,12
480: 'A->G',K72R,5
480: 'A->T',K72I,1
481: 'A->C',K72N,1
481: 'A->G',K72K,304
482: 'C->A',R73S,14
482: 'C->G',R73G,11
482: 'C->T',R73C,207
483: 'G->A',R73H,488
483: 'G->T',R73L,19
484: 'T->A',R73R,4
484: 'T->C',R73R,158
484: 'T->G',R73R,10
485: 'T->A',S74T,5
485: 'T->C',S74P,17
485: 'T->G',S74A,23
486: 'C->G',S74W,4
486: 'C->T',S74L,267
487: 'G->A',S74S,633
487: 'G->T',S74S,914
488: 'G->A',D75N,197
488: 'G->C',D75H,13
488: 'G->T',D75Y,54
489: 'A->C',D75A,32
489: 'A->G',D75G,584
489: 'A->T',D75V,6
490: 'T->A',D75E,927
490: 'T->C',D75D,273
490: 'T->G',D75E,8
491: 'G->A',A76T,38
491: 'G->C',A76P,4
491: 'G->T',A76S,20
492: 'C->A',A76D,8
492: 'C->G',A76G,2
492: 'C->T',A76V,200
493: 'T->A',A76A,22
493: 'T->C',A76A,289
493: 'T->G',A76A,21
494: 'C->A',R77R,63
494: 'C->G',R77G,11
495: 'G->A',R77Q,307
495: 'G->C',R77P,12
495: 'G->T',R77L,15
496: 'A->C',R77R,11
496: 'A->G',R77R,73
496: 'A->T',R77R,6
497: 'A->C',T78P,12
497: 'A->G',T78A,1044
498: 'C->A',T78N,34
498: 'C->T',T78I,140
499: 'T->A',T78T,12
499: 'T->C',T78T,22
499: 'T->G',T78T,1
500: 'G->A',A79T,76
500: 'G->C',A79P,11
500: 'G->T',A79S,81
501: 'C->A',A79E,12
501: 'C->T',A79V,102
502: 'A->C',A79A,1
502: 'A->G',A79A,106
502: 'A->T',A79A,12
503: 'C->A',P80T,68
503: 'C->G',P80A,11
503: 'C->T',P80S,824
504: 'C->A',P80H,79
504: 'C->G',P80R,13
504: 'C->T',P80L,330
505: 'T->A',P80P,12
505: 'T->C',P80P,367
505: 'T->G',P80P,52
506: 'C->A',H81N,1
506: 'C->G',H81D,6
506: 'C->T',H81Y,815
507: 'A->C',H81P,1
507: 'A->G',H81R,77
507: 'A->T',H81L,5
508: 'T->A',H81Q,38
508: 'T->C',H81H,345
508: 'T->G',H81Q,2
509: 'G->A',G82S,230
509: 'G->T',G82C,19
510: 'G->A',G82D,115
510: 'G->C',G82A,2
510: 'G->T',G82V,152
511: 'T->C',G82G,149
511: 'T->G',G82G,15
512: 'C->A',H83N,42
512: 'C->G',H83D,10
512: 'C->T',H83Y,826
513: 'A->C',H83P,1
513: 'A->G',H83R,180
513: 'A->T',H83L,52
514: 'T->C',H83H,249
514: 'T->G',H83Q,60
515: 'G->A',V84I,97
515: 'G->C',V84L,4
515: 'G->T',V84F,10
516: 'T->A',V84D,6
516: 'T->C',V84A,14
516: 'T->G',V84G,35
517: 'T->A',V84V,9
517: 'T->C',V84V,156
517: 'T->G',V84V,5
518: 'A->C',M85L,41
518: 'A->G',M85V,301
518: 'A->T',M85L,31
519: 'T->A',M85K,57
519: 'T->C',M85T,60
519: 'T->G',M85R,9
520: 'G->A',M85I,40
520: 'G->C',M85I,6
520: 'G->T',M85I,360
521: 'G->A',V86I,247
521: 'G->C',V86L,40
521: 'G->T',V86F,940
522: 'T->A',V86D,127
522: 'T->C',V86A,6
522: 'T->G',V86G,11
523: 'T->A',V86V,37
523: 'T->C',V86V,34
523: 'T->G',V86V,56
524: 'G->A',E87K,56
524: 'G->C',E87Q,5
525: 'A->C',E87A,11
525: 'A->G',E87G,10
525: 'A->T',E87V,2
526: 'G->A',E87E,293
526: 'G->C',E87D,2
526: 'G->T',E87D,17181
527: 'C->A',L88M,6
527: 'C->G',L88V,11
527: 'C->T',L88L,1638
528: 'T->A',L88Q,7
528: 'T->C',L88P,12
528: 'T->G',L88R,1
529: 'G->A',L88L,347
529: 'G->C',L88L,1
529: 'G->T',L88L,4646
530: 'G->A',V89I,150
530: 'G->T',V89L,8
531: 'T->C',V89A,15
532: 'A->G',V89V,381
532: 'A->T',V89V,102
533: 'G->A',A90T,93
533: 'G->C',A90P,73
533: 'G->T',A90S,11
534: 'C->A',A90E,6
534: 'C->T',A90V,404
535: 'A->G',A90A,51
535: 'A->T',A90A,31
536: 'G->A',E91K,34
536: 'G->C',E91Q,2
537: 'A->C',E91A,1
537: 'A->G',E91G,8
537: 'A->T',E91V,8
538: 'A->C',E91D,3
538: 'A->G',E91E,105
539: 'C->A',L92I,136
539: 'C->T',L92F,1606
540: 'T->A',L92H,5
540: 'T->C',L92P,3
540: 'T->G',L92R,27
541: 'C->A',L92L,20
541: 'C->T',L92L,689
542: 'G->A',E93K,179
542: 'G->C',E93Q,1
543: 'A->C',E93A,10
543: 'A->G',E93G,72
543: 'A->T',E93V,3
544: 'A->C',E93D,292
544: 'A->G',E93E,107
544: 'A->T',E93D,95
545: 'G->A',G94S,143
545: 'G->C',G94R,1
545: 'G->T',G94C,520
546: 'G->A',G94D,45
546: 'G->C',G94A,1
546: 'G->T',G94V,3
547: 'C->A',G94G,3
547: 'C->T',G94G,137
548: 'A->G',I95V,278
548: 'A->T',I95F,3
549: 'T->A',I95N,2
549: 'T->C',I95T,121
549: 'T->G',I95S,6
550: 'T->A',I95I,9
550: 'T->C',I95I,161
550: 'T->G',I95M,17
551: 'C->A',Q96K,1
552: 'A->C',Q96P,1
552: 'A->G',Q96R,9
552: 'A->T',Q96L,8
553: 'G->A',Q96Q,205
553: 'G->C',Q96H,1
553: 'G->T',Q96H,74
554: 'T->C',Y97H,9
555: 'A->G',Y97C,9
556: 'C->T',Y97Y,1136
557: 'G->A',G98S,35
557: 'G->T',G98C,15
558: 'G->A',G98D,24
558: 'G->T',G98V,26
559: 'T->C',G98G,201
559: 'T->G',G98G,3
560: 'C->A',R99S,7
560: 'C->T',R99C,264
561: 'G->A',R99H,86
561: 'G->T',R99L,10
562: 'T->A',R99R,10
562: 'T->C',R99R,116
562: 'T->G',R99R,17
563: 'A->C',S100R,1
563: 'A->G',S100G,154
563: 'A->T',S100C,388
564: 'G->A',S100N,1158
564: 'G->T',S100I,13
565: 'T->A',S100R,6
565: 'T->C',S100S,153
566: 'G->A',G101S,14
566: 'G->T',G101C,6
567: 'G->A',G101D,21
567: 'G->C',G101A,2
567: 'G->T',G101V,6
568: 'T->A',G101G,20
568: 'T->C',G101G,514
568: 'T->G',G101G,2
569: 'G->A',E102K,1644
569: 'G->C',E102Q,49
570: 'A->C',E102A,21
570: 'A->G',E102G,70
570: 'A->T',E102V,34
571: 'G->A',E102E,652
571: 'G->T',E102D,48
572: 'A->C',T103P,4
572: 'A->G',T103A,15
572: 'A->T',T103S,1
573: 'C->A',T103K,3
573: 'C->T',T103I,26
574: 'A->C',T103T,76
574: 'A->G',T103T,41
575: 'C->A',L104I,1193
575: 'C->G',L104V,71
575: 'C->T',L104F,134
576: 'T->A',L104H,20
576: 'T->C',L104P,5
576: 'T->G',L104R,13
577: 'T->A',L104L,105
577: 'T->C',L104L,75
577: 'T->G',L104L,6
578: 'G->A',G105S,126
578: 'G->T',G105C,39
579: 'G->A',G105D,16
579: 'G->T',G105V,11
580: 'T->A',G105G,40
580: 'T->C',G105G,84
580: 'T->G',G105G,10
581: 'G->A',V106I,126
581: 'G->C',V106L,5
581: 'G->T',V106F,10
582: 'T->C',V106A,56
582: 'T->G',V106G,1
583: 'C->A',V106V,15
583: 'C->G',V106V,2
583: 'C->T',V106V,3910
584: 'C->A',L107I,48
584: 'C->G',L107V,1
584: 'C->T',L107F,206
585: 'T->A',L107H,9
585: 'T->C',L107P,3
585: 'T->G',L107R,1
586: 'T->A',L107L,186
586: 'T->C',L107L,196
586: 'T->G',L107L,4
587: 'G->A',V108I,140
587: 'G->T',V108F,20
588: 'T->C',V108A,16
588: 'T->G',V108G,2
589: 'C->A',V108V,14
589: 'C->T',V108V,679
590: 'C->A',P109T,7
590: 'C->G',P109A,1
590: 'C->T',P109S,178
591: 'C->A',P109H,26
591: 'C->T',P109L,19
592: 'T->A',P109P,106
592: 'T->C',P109P,1298
592: 'T->G',P109P,11
593: 'C->A',H110N,3
593: 'C->G',H110D,13
593: 'C->T',H110Y,8484
594: 'A->C',H110P,2
594: 'A->G',H110R,143
594: 'A->T',H110L,22
595: 'T->A',H110Q,13
595: 'T->C',H110H,89
595: 'T->G',H110Q,3
596: 'G->A',V111M,323
596: 'G->C',V111L,2
596: 'G->T',V111L,135
597: 'T->A',V111E,34
597: 'T->C',V111A,341
597: 'T->G',V111G,1
598: 'G->A',V111V,880
598: 'G->C',V111V,3
598: 'G->T',V111V,675
599: 'G->A',G112S,259
599: 'G->T',G112C,305
600: 'G->A',G112D,142
600: 'G->T',G112V,41
601: 'C->A',G112G,23
601: 'C->G',G112G,35
601: 'C->T',G112G,3032
602: 'G->A',E113K,62
603: 'A->C',E113A,18
603: 'A->G',E113G,73
603: 'A->T',E113V,3
604: 'A->C',E113D,7
604: 'A->G',E113E,171
604: 'A->T',E113D,9
605: 'A->C',I114L,414
605: 'A->G',I114V,535
605: 'A->T',I114L,8
606: 'T->A',I114K,7
606: 'T->C',I114T,1445
606: 'T->G',I114R,3
607: 'A->C',I114I,2
607: 'A->G',I114M,63
608: 'C->A',P115T,110
608: 'C->T',P115S,88
609: 'C->A',P115Q,2
609: 'C->T',P115L,43
610: 'A->C',P115P,5
610: 'A->G',P115P,199
610: 'A->T',P115P,15
611: 'G->A',V116M,212
611: 'G->T',V116L,98
612: 'T->A',V116E,9
612: 'T->C',V116A,21
612: 'T->G',V116G,5
613: 'G->A',V116V,2721
613: 'G->T',V116V,52
614: 'G->A',A117T,167
614: 'G->C',A117P,22
614: 'G->T',A117S,114
615: 'C->A',A117D,15
615: 'C->T',A117V,150
616: 'T->A',A117A,2
616: 'T->C',A117A,114
616: 'T->G',A117A,9
617: 'T->A',Y118N,51
617: 'T->C',Y118H,120
618: 'A->C',Y118S,1
618: 'A->G',Y118C,91
619: 'C->T',Y118Y,400
620: 'C->A',R119S,10
620: 'C->T',R119C,253
621: 'G->A',R119H,298
621: 'G->T',R119L,8
622: 'C->A',R119R,7
622: 'C->T',R119R,669
623: 'A->C',K120Q,1
623: 'A->G',K120E,42
624: 'A->C',K120T,19
624: 'A->G',K120R,17
624: 'A->T',K120M,6
625: 'G->A',K120K,82
625: 'G->C',K120N,16
625: 'G->T',K120N,2526
626: 'G->A',V121I,365
626: 'G->T',V121F,285
627: 'T->C',V121A,3
628: 'T->A',V121V,4
628: 'T->C',V121V,367
628: 'T->G',V121V,2
629: 'C->A',L122I,3
629: 'C->G',L122V,3
629: 'C->T',L122F,373
630: 'T->A',L122H,2
630: 'T->C',L122P,12
630: 'T->G',L122R,5
631: 'T->A',L122L,2
631: 'T->C',L122L,17
631: 'T->G',L122L,8
632: 'C->A',L123I,18
632: 'C->T',L123F,96
633: 'T->C',L123P,7
633: 'T->G',L123R,4
634: 'T->A',L123L,10
634: 'T->C',L123L,72
635: 'C->G',R124G,1
635: 'C->T',R124C,1088
636: 'G->A',R124H,39
636: 'G->C',R124P,1
636: 'G->T',R124L,17
637: 'T->A',R124R,1
637: 'T->C',R124R,292
637: 'T->G',R124R,1
638: 'A->C',K125Q,1
638: 'A->G',K125E,4
639: 'A->C',K125T,1
639: 'A->G',K125R,19
639: 'A->T',K125M,4
640: 'G->A',K125K,35
640: 'G->T',K125N,19
641: 'A->C',N126H,10
641: 'A->G',N126D,31
641: 'A->T',N126Y,26
642: 'A->C',N126T,7
642: 'A->G',N126S,812
642: 'A->T',N126I,6
643: 'C->A',N126K,3
643: 'C->T',N126N,1459
644: 'G->A',G127S,57
644: 'G->T',G127C,8
645: 'G->A',G127D,9
645: 'G->T',G127V,4
646: 'T->C',G127G,35
647: 'A->G',N128D,23
647: 'A->T',N128Y,2
648: 'A->C',N128T,1
648: 'A->G',N128S,42
649: 'T->C',N128N,97
650: 'A->G',K129E,2
651: 'A->C',K129T,3
651: 'A->G',K129R,9
652: 'A->C',K129N,13
652: 'A->G',K129K,531
652: 'A->T',K129N,9
653: 'G->A',G130R,40
654: 'G->A',G130E,48
654: 'G->T',G130V,3
655: 'A->C',G130G,13
655: 'A->G',G130G,149
655: 'A->T',G130G,49
656: 'G->A',A131T,13
656: 'G->T',A131S,36
657: 'C->A',A131D,8
657: 'C->T',A131V,263
658: 'T->A',A131A,19
658: 'T->C',A131A,237
658: 'T->G',A131A,9
659: 'G->A',G132S,46
659: 'G->T',G132C,3
660: 'G->A',G132D,49
660: 'G->T',G132V,14
661: 'T->A',G132G,2
661: 'T->C',G132G,90
662: 'G->A',G133S,30
662: 'G->C',G133R,2
662: 'G->T',G133C,153
663: 'G->A',G133D,12
663: 'G->C',G133A,2
663: 'G->T',G133V,41
664: 'C->A',G133G,12
664: 'C->G',G133G,7
664: 'C->T',G133G,1274
665: 'C->A',H134N,3
665: 'C->T',H134Y,106
666: 'A->C',H134P,1
666: 'A->G',H134R,20
666: 'A->T',H134L,5
667: 'T->A',H134Q,1
667: 'T->C',H134H,231
668: 'A->G',S135G,18
668: 'A->T',S135C,8
669: 'G->A',S135N,182
669: 'G->T',S135I,16
670: 'T->A',S135R,2
670: 'T->C',S135S,167
670: 'T->G',S135R,6
671: 'T->A',Y136N,2
671: 'T->C',Y136H,37
672: 'A->G',Y136C,54
673: 'C->T',Y136Y,1898
674: 'G->A',G137S,134
674: 'G->T',G137C,57
675: 'G->A',G137D,120
675: 'G->C',G137A,80
675: 'G->T',G137V,241
676: 'C->A',G137G,29
676: 'C->T',G137G,701
677: 'G->A',A138T,1064
677: 'G->C',A138P,1
677: 'G->T',A138S,10
678: 'C->A',A138D,8
678: 'C->T',A138V,876
679: 'C->A',A138A,27
679: 'C->T',A138A,648
680: 'G->A',D139N,700
680: 'G->T',D139Y,53
681: 'A->C',D139A,112
681: 'A->G',D139G,253
681: 'A->T',D139V,1
682: 'T->A',D139E,1
682: 'T->C',D139D,765
682: 'T->G',D139E,157
683: 'C->A',L140I,5
683: 'C->G',L140V,2
683: 'C->T',L140L,9183
684: 'T->C',L140P,13
685: 'A->C',L140L,3
685: 'A->G',L140L,443
686: 'A->C',K141Q,7
686: 'A->G',K141E,66
687: 'A->C',K141T,11
687: 'A->G',K141R,85
687: 'A->T',K141M,8
688: 'G->A',K141K,232
688: 'G->C',K141N,23
688: 'G->T',K141N,343
689: 'T->A',S142T,22
689: 'T->C',S142P,253
689: 'T->G',S142A,30
690: 'C->T',S142L,942
691: 'A->C',S142S,11
691: 'A->G',S142S,821
691: 'A->T',S142S,68
692: 'T->A',F143I,10
692: 'T->C',F143L,653
692: 'T->G',F143V,19
693: 'T->A',F143Y,2
693: 'T->C',F143S,12
693: 'T->G',F143C,9
694: 'T->A',F143L,64
694: 'T->C',F143F,153
694: 'T->G',F143L,8
695: 'G->A',D144N,46
695: 'G->T',D144Y,1231
696: 'A->C',D144A,1312
696: 'A->G',D144G,127
696: 'A->T',D144V,2
697: 'C->A',D144E,226
697: 'C->G',D144E,1
697: 'C->T',D144D,375
698: 'T->A',L145I,22
698: 'T->C',L145L,26
698: 'T->G',L145V,4
699: 'T->C',L145S,1
700: 'A->C',L145F,1
700: 'A->G',L145L,48
700: 'A->T',L145F,3
701: 'G->A',G146S,66
701: 'G->T',G146C,263
702: 'G->A',G146D,26
702: 'G->T',G146V,12
703: 'C->A',G146G,18
703: 'C->T',G146G,877
704: 'G->A',D147N,256
704: 'G->C',D147H,1
704: 'G->T',D147Y,228
705: 'A->C',D147A,18
705: 'A->G',D147G,334
706: 'C->A',D147E,13
706: 'C->G',D147E,1
706: 'C->T',D147D,1342
707: 'G->A',E148K,134
707: 'G->C',E148Q,7
708: 'A->C',E148A,60
708: 'A->G',E148G,328
708: 'A->T',E148V,12
709: 'G->A',E148E,357
709: 'G->T',E148D,339
710: 'C->A',L149I,24
710: 'C->G',L149V,5
710: 'C->T',L149F,376
711: 'T->A',L149H,1
711: 'T->C',L149P,17
711: 'T->G',L149R,7
712: 'T->A',L149L,27
712: 'T->C',L149L,89
712: 'T->G',L149L,13
713: 'G->A',G150S,489
713: 'G->C',G150R,2
713: 'G->T',G150C,306
714: 'G->A',G150D,126
714: 'G->C',G150A,4
714: 'G->T',G150V,396
715: 'C->A',G150G,2
715: 'C->G',G150G,2
715: 'C->T',G150G,486
716: 'A->G',T151A,30
716: 'A->T',T151S,7
717: 'C->A',T151N,17
717: 'C->T',T151I,53
718: 'T->A',T151T,16
718: 'T->C',T151T,1218
718: 'T->G',T151T,25
719: 'G->A',D152N,71
719: 'G->T',D152Y,5
720: 'A->C',D152A,10
720: 'A->G',D152G,34
721: 'T->A',D152E,2
721: 'T->C',D152D,143
721: 'T->G',D152E,4
722: 'C->A',P153T,62
722: 'C->T',P153S,256
723: 'C->A',P153H,15
723: 'C->T',P153L,111
724: 'T->C',P153P,124
724: 'T->G',P153P,3
725: 'T->A',Y154N,1
725: 'T->C',Y154H,4
726: 'A->C',Y154S,1
726: 'A->G',Y154C,18
726: 'A->T',Y154F,4
727: 'T->C',Y154Y,42
728: 'G->A',E155K,6
728: 'G->C',E155Q,1
729: 'A->C',E155A,18
729: 'A->G',E155G,66
729: 'A->T',E155V,2
730: 'A->C',E155D,23
730: 'A->G',E155E,40
730: 'A->T',E155D,3
731: 'G->A',D156N,87
731: 'G->T',D156Y,22
732: 'A->C',D156A,10
732: 'A->G',D156G,100
732: 'A->T',D156V,2
733: 'T->C',D156D,56273
733: 'T->G',D156E,16
734: 'T->A',F157I,6
734: 'T->C',F157L,21
735: 'T->C',F157S,1
736: 'T->C',F157F,47
736: 'T->G',F157L,4
738: 'A->G',Q158R,11
738: 'A->T',Q158L,11
739: 'A->C',Q158H,30
739: 'A->G',Q158Q,142
739: 'A->T',Q158H,1
740: 'G->A',E159K,118
741: 'A->C',E159A,10
742: 'A->C',E159D,117
742: 'A->G',E159E,41
742: 'A->T',E159D,3
743: 'A->C',N160H,9
743: 'A->G',N160D,22
743: 'A->T',N160Y,5
744: 'A->C',N160T,10
744: 'A->G',N160S,94
744: 'A->T',N160I,1
745: 'C->A',N160K,32
745: 'C->T',N160N,8341
746: 'T->A',W161R,2
746: 'T->C',W161R,53
746: 'T->G',W161G,2
747: 'G->T',W161L,10
748: 'G->C',W161C,4
748: 'G->T',W161C,17
749: 'A->C',N162H,15
749: 'A->G',N162D,347
749: 'A->T',N162Y,1
750: 'A->G',N162S,43
751: 'C->A',N162K,1
751: 'C->T',N162N,780
752: 'A->G',T163A,43
753: 'C->A',T163N,4
753: 'C->T',T163I,163
754: 'T->C',T163T,69
755: 'A->G',K164E,1
756: 'A->G',K164R,3
756: 'A->T',K164I,3
757: 'A->C',K164N,3
757: 'A->G',K164K,16
758: 'C->T',H165Y,457
759: 'A->C',H165P,1
759: 'A->G',H165R,24
759: 'A->T',H165L,1
760: 'T->C',H165H,52
761: 'A->G',S166G,1958
761: 'A->T',S166C,3
762: 'G->A',S166N,53
762: 'G->T',S166I,4
763: 'C->A',S166R,14
763: 'C->T',S166S,268
764: 'A->C',S167R,2
764: 'A->G',S167G,30
764: 'A->T',S167C,1
765: 'G->A',S167N,35
765: 'G->C',S167T,1
765: 'G->T',S167I,8
766: 'T->A',S167R,48
766: 'T->C',S167S,29
766: 'T->G',S167R,17
767: 'G->A',G168S,31
767: 'G->T',G168C,236
768: 'G->A',G168D,8
768: 'G->T',G168V,34
769: 'T->A',G168G,1
769: 'T->C',G168G,42
770: 'G->A',V169I,44
770: 'G->T',V169F,11
771: 'T->C',V169A,117
772: 'T->A',V169V,64
772: 'T->C',V169V,1504
773: 'A->G',T170A,15
774: 'C->A',T170N,95
774: 'C->T',T170I,702
775: 'C->A',T170T,44
775: 'C->T',T170T,398
776: 'C->A',R171S,6
776: 'C->T',R171C,39
777: 'G->A',R171H,90
777: 'G->C',R171P,1
777: 'G->T',R171L,16
778: 'T->A',R171R,3
778: 'T->C',R171R,314
778: 'T->G',R171R,7
779: 'G->A',E172K,38
779: 'G->C',E172Q,4
780: 'A->C',E172A,57
780: 'A->G',E172G,27
780: 'A->T',E172V,1
781: 'A->C',E172D,8
781: 'A->G',E172E,67
781: 'A->T',E172D,2
782: 'C->A',L173I,18
782: 'C->T',L173F,41
783: 'T->A',L173H,2
783: 'T->C',L173P,21
783: 'T->G',L173R,16
784: 'C->A',L173L,2
784: 'C->T',L173L,308


==> data/MutationSummary_10202021/NSP2_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
1000: 'T->A',S65S,12
1000: 'T->C',S65S,93
1000: 'T->G',S65S,7
1001: 'G->A',E66K,29
1002: 'A->C',E66A,22
1002: 'A->G',E66G,103
1002: 'A->T',E66V,3
1003: 'A->C',E66D,10
1003: 'A->G',E66E,106
1003: 'A->T',E66D,3
1004: 'A->C',K67Q,7
1004: 'A->G',K67E,36
1005: 'A->C',K67T,16
1005: 'A->G',K67R,90
1005: 'A->T',K67M,528
1006: 'G->A',K67K,48
1006: 'G->T',K67N,1068
1007: 'A->C',S68R,5
1007: 'A->G',S68G,35
1007: 'A->T',S68C,5
1008: 'G->A',S68N,28
1008: 'G->T',S68I,180
1009: 'C->T',S68S,1124
1010: 'T->G',Y69D,2
1011: 'A->G',Y69C,1
1011: 'A->T',Y69F,2
1012: 'T->C',Y69Y,333
1013: 'G->A',E70K,9
1013: 'G->C',E70Q,1
1014: 'A->C',E70A,12
1014: 'A->G',E70G,35
1014: 'A->T',E70V,1
1015: 'A->C',E70D,41
1015: 'A->G',E70E,134
1016: 'T->A',L71M,4
1016: 'T->C',L71L,40
1016: 'T->G',L71V,5
1017: 'T->C',L71S,19
1017: 'T->G',L71W,9
1018: 'G->A',L71L,78
1018: 'G->C',L71F,2
1018: 'G->T',L71F,81
1021: 'G->A',Q72Q,74
1021: 'G->T',Q72H,14
1022: 'A->G',T73A,46
1022: 'A->T',T73S,1
1023: 'C->A',T73K,1
1023: 'C->T',T73I,12
1024: 'A->G',T73T,50
1025: 'C->T',P74S,23
1026: 'C->A',P74H,6
1026: 'C->T',P74L,19
1027: 'T->A',P74P,2
1027: 'T->C',P74P,18
1027: 'T->G',P74P,2
1028: 'T->A',F75I,15
1028: 'T->C',F75L,17
1028: 'T->G',F75V,3
1029: 'T->A',F75Y,1
1029: 'T->C',F75S,5
1029: 'T->G',F75C,15
10306: 'T->G',I393S,92
1030: 'T->A',F75L,7
1030: 'T->C',F75F,89
1030: 'T->G',F75L,1
1031: 'G->C',E76Q,2
1032: 'A->G',E76G,5
1033: 'A->C',E76D,11
1033: 'A->G',E76E,235
1033: 'A->T',E76D,2
1034: 'A->C',I77L,25
1034: 'A->G',I77V,136
1035: 'T->C',I77T,25
1036: 'T->A',I77I,1
1036: 'T->C',I77I,90
1037: 'A->G',K78E,11
1038: 'A->C',K78T,9
1038: 'A->G',K78R,10
1039: 'A->C',K78N,8
1039: 'A->G',K78K,36
1040: 'T->C',L79L,65
1040: 'T->G',L79V,12
1041: 'T->C',L79S,19
1041: 'T->G',L79W,1
1042: 'G->A',L79L,158
1042: 'G->T',L79F,30
1043: 'G->A',A80T,427
1043: 'G->C',A80P,1
1043: 'G->T',A80S,68
1044: 'C->T',A80V,311
1045: 'A->C',A80A,6
1045: 'A->G',A80A,21
1045: 'A->T',A80A,847
1046: 'A->C',K81Q,12
1046: 'A->G',K81E,7
1047: 'A->C',K81T,39
1047: 'A->G',K81R,283
1047: 'A->T',K81M,2
1048: 'G->A',K81K,91
1048: 'G->C',K81N,4
1048: 'G->T',K81N,35433
1049: 'A->C',K82Q,22
1049: 'A->G',K82E,26
1050: 'A->C',K82T,9
1050: 'A->G',K82R,16
1050: 'A->T',K82I,1
1051: 'A->C',K82N,18
1051: 'A->G',K82K,61
1051: 'A->T',K82N,1
1052: 'T->A',F83I,12
1052: 'T->C',F83L,52
1052: 'T->G',F83V,3
1053: 'T->C',F83S,4
1054: 'T->A',F83L,4
1054: 'T->C',F83F,662
1054: 'T->G',F83L,1
1055: 'G->A',D84N,36
1055: 'G->C',D84H,3
1055: 'G->T',D84Y,111
1056: 'A->C',D84A,8
1056: 'A->G',D84G,30
1057: 'C->A',D84E,33
1057: 'C->G',D84E,2
1057: 'C->T',D84D,1508
1058: 'A->C',T85P,11
1058: 'A->G',T85A,109
1059: 'C->A',T85N,28
1059: 'C->T',T85I,168738
1060: 'C->A',T85T,209
1060: 'C->G',T85T,12
1060: 'C->T',T85T,2516
1061: 'T->A',F86I,6
1061: 'T->C',F86L,16
1061: 'T->G',F86V,4
1062: 'T->A',F86Y,1
1062: 'T->C',F86S,90
1062: 'T->G',F86C,16
1063: 'C->A',F86L,2
1063: 'C->T',F86F,2667
1064: 'A->C',N87H,3
1064: 'A->G',N87D,185
1064: 'A->T',N87Y,97
1065: 'A->C',N87T,17
1065: 'A->G',N87S,92
1066: 'T->A',N87K,49
1066: 'T->C',N87N,100
1066: 'T->G',N87K,15
1067: 'G->A',G88R,179
1067: 'G->C',G88R,22
1067: 'G->T',G88W,120
1068: 'G->A',G88E,329
1068: 'G->C',G88A,2
1068: 'G->T',G88V,18
1069: 'G->A',G88G,181
1069: 'G->T',G88G,139
1070: 'G->A',E89K,48
1071: 'A->C',E89A,30
1071: 'A->G',E89G,36
1071: 'A->T',E89V,3
1072: 'A->C',E89D,21
1072: 'A->G',E89E,264
1072: 'A->T',E89D,1
1073: 'T->A',C90S,6
1073: 'T->C',C90R,67
1073: 'T->G',C90G,68
1074: 'G->A',C90Y,37
1074: 'G->C',C90S,4
1074: 'G->T',C90F,14
1075: 'T->C',C90C,45
1075: 'T->G',C90W,1
1076: 'C->A',P91T,3
1076: 'C->T',P91S,658
1077: 'C->A',P91Q,55
1077: 'C->T',P91L,2592
1078: 'A->C',P91P,3
1078: 'A->G',P91P,118
1078: 'A->T',P91P,2
1079: 'A->C',N92H,71
1079: 'A->G',N92D,17
1079: 'A->T',N92Y,8
1080: 'A->C',N92T,7
1080: 'A->G',N92S,233
1080: 'A->T',N92I,2
1081: 'T->A',N92K,1
1081: 'T->C',N92N,136
1081: 'T->G',N92K,2
1082: 'T->C',F93L,2
1083: 'T->C',F93S,3
1084: 'T->A',F93L,1
1084: 'T->C',F93F,33
1084: 'T->G',F93L,1
1085: 'G->A',V94I,204
1085: 'G->T',V94L,891
1086: 'T->C',V94A,49
1087: 'A->C',V94V,1
1087: 'A->G',V94V,2924
1088: 'T->C',F95L,81
1088: 'T->G',F95V,16
1089: 'T->A',F95Y,12
1089: 'T->G',F95C,1
1090: 'T->A',F95L,17
1090: 'T->C',F95F,131
1090: 'T->G',F95L,14
1091: 'C->A',P96T,2
1091: 'C->T',P96S,1218
1092: 'C->A',P96H,1
1092: 'C->T',P96L,7
1093: 'C->A',P96P,103
1093: 'C->T',P96P,929
1094: 'T->A',L97I,1
1094: 'T->C',L97L,193
1094: 'T->G',L97V,11
1095: 'T->C',L97S,36
1096: 'A->C',L97F,2
1096: 'A->G',L97L,50
1096: 'A->T',L97F,6
1097: 'A->C',N98H,5
1097: 'A->G',N98D,35
1097: 'A->T',N98Y,4
1098: 'A->C',N98T,163
1098: 'A->G',N98S,1322
1098: 'A->T',N98I,3
1099: 'T->A',N98K,2
1099: 'T->C',N98N,174
1099: 'T->G',N98K,69
1100: 'T->A',S99T,8
1100: 'T->C',S99P,5
1100: 'T->G',S99A,10
1101: 'C->A',S99Y,1
1101: 'C->G',S99C,5
1101: 'C->T',S99F,2855
1102: 'C->A',S99S,12
1102: 'C->T',S99S,2272
1103: 'A->C',I100L,9
1103: 'A->T',I100L,519
1104: 'T->A',I100K,5
1104: 'T->C',I100T,508
1104: 'T->G',I100R,1
1105: 'A->C',I100I,5
1105: 'A->G',I100M,19
1105: 'A->T',I100I,5
1106: 'A->C',I101L,11
1106: 'A->G',I101V,221
1107: 'T->C',I101T,137
1107: 'T->G',I101S,1
1108: 'C->A',I101I,1
1108: 'C->T',I101I,560
1109: 'A->C',K102Q,23
1109: 'A->G',K102E,43
1110: 'A->C',K102T,31
1110: 'A->G',K102R,37
1110: 'A->T',K102M,2
1111: 'G->A',K102K,238
1111: 'G->T',K102N,297
1112: 'A->C',T103P,7
1112: 'A->G',T103A,53
1113: 'C->A',T103N,124
1113: 'C->T',T103I,674
1114: 'T->A',T103T,59
1114: 'T->C',T103T,145
1115: 'A->G',I104V,38
1116: 'T->C',I104T,39
1117: 'T->C',I104I,69
1117: 'T->G',I104M,24
1118: 'C->A',Q105K,4
1119: 'A->C',Q105P,1
1119: 'A->G',Q105R,14
1119: 'A->T',Q105L,109
1120: 'A->G',Q105Q,44
1121: 'C->A',P106T,44
1121: 'C->G',P106A,1
1121: 'C->T',P106S,246
1122: 'C->A',P106Q,18
1122: 'C->G',P106R,1
1122: 'C->T',P106L,685
1123: 'A->C',P106P,3
1123: 'A->G',P106P,97
1123: 'A->T',P106P,40
1124: 'A->C',R107R,42
1124: 'A->G',R107G,56
1125: 'G->A',R107K,437
1125: 'G->C',R107T,1
1125: 'G->T',R107M,114
1126: 'G->A',R107R,376
1126: 'G->C',R107S,4
1126: 'G->T',R107S,394
1127: 'G->A',V108I,36
1127: 'G->T',V108F,27
1128: 'T->C',V108A,51
1129: 'T->A',V108V,7
1129: 'T->C',V108V,95
1129: 'T->G',V108V,1
1130: 'G->A',E109K,1
1131: 'A->C',E109A,25
1131: 'A->G',E109G,110
1131: 'A->T',E109V,15
1132: 'A->C',E109D,5
1132: 'A->G',E109E,34
1132: 'A->T',E109D,125
1133: 'A->G',K110E,5
1134: 'A->C',K110T,20
1134: 'A->G',K110R,27
1134: 'A->T',K110M,3
1135: 'G->A',K110K,18
1135: 'G->C',K110N,8
1135: 'G->T',K110N,387
1136: 'A->C',K111Q,7
1136: 'A->G',K111E,18
1137: 'A->C',K111T,7
1137: 'A->G',K111R,127
1137: 'A->T',K111I,1
1138: 'A->C',K111N,12
1138: 'A->G',K111K,94
1138: 'A->T',K111N,2
1139: 'A->C',K112Q,472
1139: 'A->G',K112E,26
1140: 'A->C',K112T,38
1140: 'A->G',K112R,50
1140: 'A->T',K112M,8
1141: 'G->A',K112K,66
1141: 'G->C',K112N,5
1141: 'G->T',K112N,820
1142: 'C->A',L113I,16
1142: 'C->G',L113V,9
1142: 'C->T',L113F,400
1143: 'T->C',L113P,10
1143: 'T->G',L113R,20
1144: 'T->A',L113L,16
1144: 'T->C',L113L,50
1144: 'T->G',L113L,2
1145: 'G->A',D114N,39
1145: 'G->T',D114Y,6
1146: 'A->C',D114A,51
1146: 'A->G',D114G,262
1146: 'A->T',D114V,1
1147: 'T->A',D114E,3
1147: 'T->C',D114D,128
1147: 'T->G',D114E,33
1148: 'G->A',G115S,110
1148: 'G->T',G115C,1662
1149: 'G->A',G115D,36
1149: 'G->T',G115V,130
1150: 'C->A',G115G,12
1150: 'C->G',G115G,2
1150: 'C->T',G115G,2125
1151: 'T->A',F116I,3
1151: 'T->C',F116L,20
1151: 'T->G',F116V,15
1152: 'T->C',F116S,17
1153: 'T->C',F116F,13
1154: 'A->C',M117L,2
1154: 'A->G',M117V,8793
1154: 'A->T',M117L,16
1155: 'T->A',M117K,62
1155: 'T->C',M117T,117
1155: 'T->G',M117R,48
1156: 'G->A',M117I,352
1156: 'G->T',M117I,89
1157: 'G->A',G118S,896
1157: 'G->T',G118C,87
1158: 'G->A',G118D,108
1158: 'G->T',G118V,47
1159: 'T->A',G118G,1
1159: 'T->C',G118G,14
1160: 'A->G',R119G,10
1161: 'G->A',R119K,68
1161: 'G->T',R119I,2
1162: 'A->G',R119R,108
1163: 'A->C',I120L,40
1163: 'A->G',I120V,161
1163: 'A->T',I120F,11757
1164: 'T->C',I120T,14
1164: 'T->G',I120S,2
1165: 'T->A',I120I,24
1165: 'T->C',I120I,102
1165: 'T->G',I120M,7
1166: 'C->A',R121R,27
1166: 'C->G',R121G,12
1167: 'G->A',R121Q,99
1167: 'G->C',R121P,3
1167: 'G->T',R121L,30
1168: 'A->C',R121R,53
1168: 'A->G',R121R,470
1168: 'A->T',R121R,3
1169: 'T->A',S122T,2
1169: 'T->C',S122P,77
1169: 'T->G',S122A,9
1170: 'C->A',S122Y,9
1170: 'C->T',S122F,1685
1171: 'T->A',S122S,4
1171: 'T->C',S122S,434
1171: 'T->G',S122S,10
1172: 'G->A',V123I,271
1172: 'G->T',V123F,6
1173: 'T->C',V123A,44
1173: 'T->G',V123G,1
1174: 'C->A',V123V,13
1174: 'C->G',V123V,2
1174: 'C->T',V123V,399
1175: 'T->C',Y124H,200
1176: 'A->G',Y124C,20
1176: 'A->T',Y124F,1
1177: 'T->C',Y124Y,707
1178: 'C->A',P125T,15
1178: 'C->G',P125A,9
1178: 'C->T',P125S,324
1179: 'C->A',P125Q,3
1179: 'C->T',P125L,348
1180: 'A->C',P125P,10
1180: 'A->G',P125P,1826
1180: 'A->T',P125P,64
1181: 'G->A',V126I,246
1181: 'G->C',V126L,1
1181: 'G->T',V126F,2456
1182: 'T->C',V126A,60
1182: 'T->G',V126G,8
1183: 'T->A',V126V,51
1183: 'T->C',V126V,34
1183: 'T->G',V126V,7
1184: 'G->A',A127T,151
1184: 'G->T',A127S,29
1185: 'C->A',A127E,3
1185: 'C->T',A127V,767
1186: 'G->A',A127A,358
1186: 'G->C',A127A,130
1186: 'G->T',A127A,224
1187: 'T->A',S128T,2
1187: 'T->C',S128P,18
1187: 'T->G',S128A,6
1188: 'C->T',S128L,269
1189: 'A->C',S128S,15
1189: 'A->G',S128S,48
1189: 'A->T',S128S,23
1190: 'C->A',P129T,117
1190: 'C->G',P129A,21
1190: 'C->T',P129S,4352
1191: 'C->A',P129Q,298
1191: 'C->T',P129L,39527
1192: 'A->G',P129P,54
1192: 'A->T',P129P,6
1193: 'A->C',N130H,8
1193: 'A->G',N130D,34
1193: 'A->T',N130Y,7
1194: 'A->C',N130T,38
1194: 'A->G',N130S,99
1194: 'A->T',N130I,2
1195: 'T->A',N130K,4
1195: 'T->C',N130N,666
1195: 'T->G',N130K,16
1196: 'G->A',E131K,31
1197: 'A->C',E131A,21
1197: 'A->G',E131G,72
1197: 'A->T',E131V,14
1198: 'A->C',E131D,35
1198: 'A->G',E131E,47
1198: 'A->T',E131D,4
1199: 'T->A',C132S,9
1200: 'G->A',C132Y,17
1200: 'G->T',C132F,8
1201: 'C->T',C132C,487
1202: 'A->C',N133H,3
1202: 'A->G',N133D,150
1202: 'A->T',N133Y,68
1203: 'A->G',N133S,23
1204: 'C->A',N133K,51
1204: 'C->G',N133K,1
1204: 'C->T',N133N,343
1205: 'C->A',Q134K,393
1205: 'C->G',Q134E,31
1206: 'A->C',Q134P,6
1206: 'A->G',Q134R,104
1206: 'A->T',Q134L,23
1207: 'A->C',Q134H,10
1207: 'A->G',Q134Q,58
1208: 'A->C',M135L,31
1208: 'A->G',M135V,118
1208: 'A->T',M135L,3
1209: 'T->C',M135T,38
1210: 'G->A',M135I,405
1210: 'G->C',M135I,9
1210: 'G->T',M135I,1707
1211: 'T->A',C136S,28
1211: 'T->C',C136R,32
1211: 'T->G',C136G,97
1212: 'G->A',C136Y,145
1212: 'G->C',C136S,2
1212: 'G->T',C136F,287
1213: 'C->T',C136C,591
1214: 'C->A',L137I,72
1214: 'C->T',L137F,263
1215: 'T->A',L137H,2
1215: 'T->C',L137P,21
1216: 'T->A',L137L,13
1216: 'T->C',L137L,64
1216: 'T->G',L137L,4
1217: 'T->A',S138T,14
1217: 'T->G',S138A,5
1218: 'C->T',S138L,4048
1219: 'A->C',S138S,5
1219: 'A->G',S138S,62
1219: 'A->T',S138S,23
1220: 'A->G',T139A,74
1220: 'A->T',T139S,1
1221: 'C->A',T139N,41
1221: 'C->G',T139S,3
1221: 'C->T',T139I,529
1222: 'T->A',T139T,1
1222: 'T->C',T139T,54
1222: 'T->G',T139T,212
1223: 'C->A',L140I,61
1223: 'C->G',L140V,3
1223: 'C->T',L140F,869
1224: 'T->A',L140H,12
1224: 'T->G',L140R,22
1225: 'C->A',L140L,3
1225: 'C->T',L140L,325
1226: 'A->C',M141L,3
1226: 'A->G',M141V,103
1226: 'A->T',M141L,11
1227: 'T->A',M141K,2
1227: 'T->C',M141T,103
1227: 'T->G',M141R,2
1228: 'G->A',M141I,35
1228: 'G->T',M141I,20
1229: 'A->C',K142Q,15
1229: 'A->G',K142E,386
1230: 'A->C',K142T,22
1230: 'A->G',K142R,991
1230: 'A->T',K142M,6
1231: 'G->A',K142K,43
1231: 'G->T',K142N,3411
1232: 'T->G',C143G,2
1233: 'G->T',C143F,2
1234: 'T->C',C143C,49
1235: 'G->A',D144N,52
1235: 'G->T',D144Y,15
1236: 'A->C',D144A,23
1236: 'A->G',D144G,707
1236: 'A->T',D144V,12
1237: 'T->A',D144E,4
1237: 'T->C',D144D,559
1237: 'T->G',D144E,10
1238: 'C->A',H145N,4
1238: 'C->T',H145Y,295
1239: 'A->C',H145P,5
1239: 'A->G',H145R,64
1239: 'A->T',H145L,4
1240: 'T->A',H145Q,4
1240: 'T->C',H145H,50
1240: 'T->G',H145Q,24
1242: 'G->A',C146Y,2
1243: 'T->C',C146C,316
1244: 'G->A',G147S,60
1244: 'G->T',G147C,24
1245: 'G->A',G147D,367
1245: 'G->C',G147A,6
1245: 'G->T',G147V,120
1246: 'T->A',G147G,14
1246: 'T->C',G147G,67
1247: 'G->A',E148K,36
1248: 'A->C',E148A,13
1248: 'A->G',E148G,26
1248: 'A->T',E148V,11
1249: 'A->C',E148D,13
1249: 'A->G',E148E,362
1249: 'A->T',E148D,47
1250: 'A->C',T149P,4
1250: 'A->G',T149A,32
1250: 'A->T',T149S,3
1251: 'C->A',T149N,102
1251: 'C->T',T149I,223
1252: 'T->C',T149T,13
1252: 'T->G',T149T,65
1253: 'T->A',S150T,20
1253: 'T->G',S150A,16
1254: 'C->T',S150L,182
1255: 'A->G',S150S,467
1255: 'A->T',S150S,5
1256: 'T->A',W151R,1
1257: 'G->T',W151L,1
1258: 'G->T',W151C,9
1259: 'C->A',Q152K,2
1260: 'A->G',Q152R,3
1260: 'A->T',Q152L,80
1261: 'G->A',Q152Q,99
1261: 'G->C',Q152H,12
1261: 'G->T',Q152H,34
1262: 'A->C',T153P,54
1262: 'A->G',T153A,208
1262: 'A->T',T153S,1
1263: 'C->A',T153K,51
1263: 'C->T',T153M,5738
1264: 'G->A',T153T,447
1264: 'G->T',T153T,711
1265: 'G->A',G154S,317
1265: 'G->T',G154C,277
1266: 'G->A',G154D,3
1266: 'G->T',G154V,43
1267: 'C->A',G154G,64
1267: 'C->G',G154G,2
1267: 'C->T',G154G,34538
1268: 'G->A',D155N,528
1268: 'G->C',D155H,6
1268: 'G->T',D155Y,18
1269: 'A->C',D155A,21
1269: 'A->G',D155G,649
1269: 'A->T',D155V,5
1270: 'T->A',D155E,8
1270: 'T->C',D155D,269
1270: 'T->G',D155E,8
1271: 'T->C',F156L,61
1272: 'T->C',F156S,3
1273: 'T->A',F156L,3
1273: 'T->C',F156F,52
1274: 'G->A',V157I,998
1274: 'G->C',V157L,32
1274: 'G->T',V157F,1542
1275: 'T->A',V157D,1
1275: 'T->C',V157A,12
1275: 'T->G',V157G,1
1276: 'T->A',V157V,6
1276: 'T->C',V157V,42
1277: 'A->C',K158Q,1
1277: 'A->G',K158E,14
1278: 'A->G',K158R,52
1279: 'A->C',K158N,17
1279: 'A->G',K158K,97
1279: 'A->T',K158N,4
1280: 'G->A',A159T,223
1280: 'G->C',A159P,1
1280: 'G->T',A159S,9
1281: 'C->A',A159D,6
1281: 'C->T',A159V,5118
1282: 'C->A',A159A,15
1282: 'C->T',A159A,196
1283: 'A->C',T160P,1
1283: 'A->G',T160A,74
1284: 'C->A',T160N,40
1284: 'C->T',T160I,673
1285: 'T->A',T160T,3
1285: 'T->C',T160T,20
1285: 'T->G',T160T,43
1286: 'T->G',C161G,1
1287: 'G->C',C161S,1
1288: 'C->G',C161W,1
1288: 'C->T',C161C,5456
1289: 'G->A',E162K,15
1290: 'A->C',E162A,16
1290: 'A->G',E162G,26
1291: 'A->C',E162D,41
1291: 'A->G',E162E,147
1291: 'A->T',E162D,19
1292: 'T->A',F163I,4
1292: 'T->C',F163L,3008
1292: 'T->G',F163V,4
1293: 'T->A',F163Y,1
1293: 'T->C',F163S,16
1293: 'T->G',F163C,6
1294: 'T->C',F163F,26
1294: 'T->G',F163L,1
1295: 'T->C',C164R,1
1296: 'G->A',C164Y,1
1296: 'G->T',C164F,1
1297: 'T->C',C164C,61
1298: 'G->A',G165S,116
1298: 'G->T',G165C,115
1299: 'G->A',G165D,265
1299: 'G->T',G165V,24
1300: 'C->A',G165G,17
1300: 'C->G',G165G,1
1300: 'C->T',G165G,514
1301: 'A->G',T166A,44
1301: 'A->T',T166S,3
1302: 'C->A',T166N,128
1302: 'C->T',T166I,2281
1303: 'T->A',T166T,367
1303: 'T->C',T166T,67
1303: 'T->G',T166T,9
1304: 'G->A',E167K,1415
1305: 'A->C',E167A,97
1305: 'A->G',E167G,95
1305: 'A->T',E167V,19
1306: 'G->A',E167E,262
1306: 'G->C',E167D,204
1306: 'G->T',E167D,397
1307: 'A->C',N168H,11
1307: 'A->G',N168D,38
1308: 'A->C',N168T,18
1308: 'A->G',N168S,468
1308: 'A->T',N168I,2
1309: 'T->A',N168K,22
1309: 'T->C',N168N,184
1309: 'T->G',N168K,9
1310: 'T->A',L169M,2
1310: 'T->C',L169L,125
1310: 'T->G',L169V,3
1311: 'T->C',L169S,221
1311: 'T->G',L169W,9
1312: 'G->A',L169L,172
1312: 'G->C',L169F,2
1312: 'G->T',L169F,343
1313: 'A->C',T170P,29
1313: 'A->G',T170A,384
1314: 'C->A',T170N,93
1314: 'C->T',T170I,1763
1315: 'T->A',T170T,6
1315: 'T->C',T170T,105
1316: 'A->G',K171E,42
1317: 'A->C',K171T,6
1317: 'A->G',K171R,70
1317: 'A->T',K171I,8
1318: 'A->C',K171N,10
1318: 'A->G',K171K,190
1318: 'A->T',K171N,7
1319: 'G->A',E172K,165
1319: 'G->C',E172Q,2
1320: 'A->C',E172A,52
1320: 'A->G',E172G,13
1320: 'A->T',E172V,3
1321: 'A->C',E172D,2830
1321: 'A->G',E172E,31
1321: 'A->T',E172D,2
1322: 'G->A',G173S,127
1322: 'G->C',G173R,1
1322: 'G->T',G173C,160
1323: 'G->A',G173D,87
1323: 'G->T',G173V,24
1324: 'T->C',G173G,57
1324: 'T->G',G173G,1
1325: 'G->A',A174T,47
1325: 'G->C',A174P,1
1325: 'G->T',A174S,84
1326: 'C->A',A174D,14
1326: 'C->G',A174G,1
1326: 'C->T',A174V,488
1327: 'C->A',A174A,15
1327: 'C->G',A174A,1
1327: 'C->T',A174A,221
1328: 'A->C',T175P,1
1328: 'A->G',T175A,53
1328: 'A->T',T175S,16
1329: 'C->A',T175N,519
1329: 'C->T',T175I,31
1330: 'T->A',T175T,13
1330: 'T->C',T175T,104
1330: 'T->G',T175T,2
1331: 'A->G',T176A,6
1331: 'A->T',T176S,1
1332: 'C->A',T176N,11
1332: 'C->T',T176I,70
1333: 'T->A',T176T,27
1333: 'T->C',T176T,54
1333: 'T->G',T176T,22
1334: 'T->A',C177S,32
1334: 'T->C',C177R,1
1334: 'T->G',C177G,1
1335: 'G->A',C177Y,1
1335: 'G->C',C177S,155
1335: 'G->T',C177F,2
1336: 'T->C',C177C,121
1337: 'G->A',G178S,23
1337: 'G->T',G178C,3
1338: 'G->A',G178D,1
1338: 'G->T',G178V,2
1339: 'T->C',G178G,22
1339: 'T->G',G178G,8
1340: 'T->A',Y179N,7
1340: 'T->C',Y179H,115
1341: 'A->C',Y179S,2
1341: 'A->G',Y179C,26
1342: 'C->T',Y179Y,2116
1343: 'T->A',L180I,6
1343: 'T->C',L180L,90
1343: 'T->G',L180V,24
1344: 'T->C',L180S,1235
1345: 'A->G',L180L,17
1346: 'C->A',P181T,592
1346: 'C->T',P181S,1732
1347: 'C->A',P181H,24
1347: 'C->G',P181R,2
1347: 'C->T',P181L,3214
1348: 'C->A',P181P,51
1348: 'C->T',P181P,2878
1349: 'C->A',Q182K,90
1349: 'C->G',Q182E,2
1350: 'A->C',Q182P,6
1350: 'A->G',Q182R,78
1350: 'A->T',Q182L,115
1351: 'A->C',Q182H,4
1351: 'A->G',Q182Q,20
1351: 'A->T',Q182H,3
1352: 'A->C',N183H,10
1352: 'A->G',N183D,20
1352: 'A->T',N183Y,2
1353: 'A->C',N183T,21
1353: 'A->G',N183S,205
1354: 'T->A',N183K,31
1354: 'T->C',N183N,110
1354: 'T->G',N183K,1
1355: 'G->C',A184P,1
1355: 'G->T',A184S,54
1356: 'C->G',A184G,3
1356: 'C->T',A184V,4
1357: 'T->A',A184A,6
1357: 'T->C',A184A,62
1357: 'T->G',A184A,11
1358: 'G->A',V185I,1095
1358: 'G->C',V185L,1
1358: 'G->T',V185F,692
1359: 'T->C',V185A,65
1360: 'T->A',V185V,10
1360: 'T->C',V185V,22
1360: 'T->G',V185V,4
1361: 'G->A',V186I,106
1361: 'G->T',V186F,129
1362: 'T->C',V186A,21
1362: 'T->G',V186G,1
1363: 'T->A',V186V,90
1363: 'T->C',V186V,31
1364: 'A->G',K187E,5
1365: 'A->C',K187T,15
1365: 'A->G',K187R,100
1365: 'A->T',K187I,1
1366: 'A->C',K187N,2
1366: 'A->G',K187K,39
1366: 'A->T',K187N,1
1367: 'A->C',I188L,4
1367: 'A->G',I188V,61
1368: 'T->C',I188T,110
1368: 'T->G',I188S,4
1369: 'T->C',I188I,25
1369: 'T->G',I188M,6
1370: 'T->A',Y189N,1
1370: 'T->C',Y189H,65
1371: 'A->G',Y189C,155
1372: 'T->C',Y189Y,150
1375: 'T->C',C190C,301
1376: 'C->A',P191T,29
1376: 'C->G',P191A,1
1376: 'C->T',P191S,1167
1377: 'C->A',P191Q,10
1377: 'C->T',P191L,691
1378: 'A->C',P191P,19
1378: 'A->G',P191P,63
1378: 'A->T',P191P,22
1379: 'G->A',A192T,2371
1379: 'G->T',A192S,23
1380: 'C->A',A192E,2
1380: 'C->T',A192V,2425
1381: 'A->C',A192A,9
1381: 'A->G',A192A,175
1381: 'A->T',A192A,36
1383: 'G->A',C193Y,1
1383: 'G->T',C193F,3
1384: 'T->C',C193C,403
1385: 'C->A',H194N,12
1385: 'C->G',H194D,8
1385: 'C->T',H194Y,2900
1386: 'A->C',H194P,1
1386: 'A->G',H194R,141
1386: 'A->T',H194L,1
1387: 'C->A',H194Q,59
1387: 'C->G',H194Q,1
1387: 'C->T',H194H,2721
1388: 'A->C',N195H,3
1388: 'A->G',N195D,23
1388: 'A->T',N195Y,5
1389: 'A->C',N195T,13
1389: 'A->G',N195S,73
1389: 'A->T',N195I,1
1390: 'T->A',N195K,1
1390: 'T->C',N195N,113
1390: 'T->G',N195K,23
1391: 'T->A',S196T,27
1391: 'T->C',S196P,181
1391: 'T->G',S196A,14
1392: 'C->T',S196L,2461
1393: 'A->C',S196S,10
1393: 'A->G',S196S,61
1393: 'A->T',S196S,18
1394: 'G->A',E197K,203
1395: 'A->C',E197A,616
1395: 'A->G',E197G,24
1395: 'A->T',E197V,12
1396: 'A->C',E197D,9
1396: 'A->G',E197E,38
1396: 'A->T',E197D,94
1397: 'G->A',V198I,625
1397: 'G->C',V198L,1
1397: 'G->T',V198L,124
1398: 'T->A',V198E,3
1398: 'T->C',V198A,13
1398: 'T->G',V198G,1
1399: 'A->C',V198V,5
1399: 'A->G',V198V,252
1399: 'A->T',V198V,21
1400: 'G->A',G199R,661
1400: 'G->C',G199R,22
1401: 'G->A',G199E,590
1401: 'G->C',G199A,2
1401: 'G->T',G199V,4
1402: 'A->G',G199G,21
1403: 'C->A',P200T,36
1403: 'C->T',P200S,832
1404: 'C->A',P200H,51
1404: 'C->G',P200R,2
1404: 'C->T',P200L,9411
1405: 'T->A',P200P,53
1405: 'T->C',P200P,109
1405: 'T->G',P200P,6
1406: 'G->A',E201K,14
1406: 'G->C',E201Q,2
1407: 'A->C',E201A,69
1407: 'A->G',E201G,74
1407: 'A->T',E201V,124
1408: 'G->A',E201E,165
1408: 'G->C',E201D,1
1408: 'G->T',E201D,713
1409: 'C->T',H202Y,23
1410: 'A->G',H202R,7
1410: 'A->T',H202L,1
1411: 'T->A',H202Q,2
1411: 'T->C',H202H,154
1412: 'A->C',S203R,22
1412: 'A->G',S203G,59
1412: 'A->T',S203C,84
1413: 'G->A',S203N,54
1413: 'G->C',S203T,2
1413: 'G->T',S203I,12
1414: 'T->C',S203S,58
1414: 'T->G',S203R,7
1415: 'C->A',L204I,14
1415: 'C->G',L204V,2
1415: 'C->T',L204F,427
1416: 'T->A',L204H,52
1416: 'T->C',L204P,20
1416: 'T->G',L204R,40
1417: 'T->A',L204L,285
1417: 'T->C',L204L,138
1417: 'T->G',L204L,2
1418: 'G->A',A205T,170
1418: 'G->T',A205S,20
1419: 'C->A',A205D,3
1419: 'C->G',A205G,10
1419: 'C->T',A205V,1692
1420: 'C->A',A205A,23
1420: 'C->G',A205A,1
1420: 'C->T',A205A,3074
1421: 'G->A',E206K,84
1422: 'A->C',E206A,4
1422: 'A->G',E206G,34
1422: 'A->T',E206V,3
1423: 'A->C',E206D,36
1423: 'A->G',E206E,89
1423: 'A->T',E206D,9
1424: 'T->C',Y207H,26
1425: 'A->G',Y207C,6
1425: 'A->T',Y207F,19
1426: 'C->T',Y207Y,2472
1427: 'C->A',H208N,42
1427: 'C->T',H208Y,3701
1428: 'A->G',H208R,13
1428: 'A->T',H208L,32
1429: 'T->C',H208H,124
1430: 'A->C',N209H,3
1430: 'A->G',N209D,167
1430: 'A->T',N209Y,6
1431: 'A->C',N209T,13
1431: 'A->G',N209S,70
1431: 'A->T',N209I,2
1432: 'T->A',N209K,3
1432: 'T->C',N209N,88
1432: 'T->G',N209K,4
1433: 'G->A',E210K,27
1433: 'G->C',E210Q,1
1434: 'A->C',E210A,10
1434: 'A->G',E210G,43
1434: 'A->T',E210V,6
1435: 'A->C',E210D,68
1435: 'A->G',E210E,117
1435: 'A->T',E210D,1
1436: 'T->A',S211T,2
1436: 'T->C',S211P,31
1436: 'T->G',S211A,17
1437: 'C->A',S211Y,4
1437: 'C->G',S211C,2
1437: 'C->T',S211F,1809
1438: 'T->A',S211S,45
1438: 'T->C',S211S,248
1438: 'T->G',S211S,107
1439: 'G->A',G212S,213
1439: 'G->C',G212R,3
1439: 'G->T',G212C,722
1440: 'G->A',G212D,699
1440: 'G->C',G212A,5
1440: 'G->T',G212V,121
1441: 'C->A',G212G,31
1441: 'C->T',G212G,2452
1442: 'T->A',L213M,9
1442: 'T->C',L213L,237
1442: 'T->G',L213V,4
1443: 'T->C',L213S,7
1444: 'G->A',L213L,853
1444: 'G->C',L213F,154
1444: 'G->T',L213F,407
1445: 'A->C',K214Q,77
1445: 'A->G',K214E,50
1446: 'A->C',K214T,2
1446: 'A->G',K214R,3
1446: 'A->T',K214I,2
1447: 'A->C',K214N,66
1447: 'A->G',K214K,13
1447: 'A->T',K214N,2
1448: 'A->C',T215P,5
1448: 'A->G',T215A,30
1449: 'C->A',T215N,24
1449: 'C->T',T215I,613
1450: 'C->A',T215T,8
1450: 'C->G',T215T,1
1450: 'C->T',T215T,130
1451: 'A->C',I216L,7
1451: 'A->G',I216V,43
1451: 'A->T',I216F,15
1452: 'T->A',I216N,4
1452: 'T->C',I216T,245
1452: 'T->G',I216S,69
1453: 'T->A',I216I,2
1453: 'T->C',I216I,55
1453: 'T->G',I216M,16
1454: 'C->A',L217I,55
1454: 'C->G',L217V,424
1454: 'C->T',L217F,283
1455: 'T->A',L217H,4
1455: 'T->C',L217P,67
1455: 'T->G',L217R,5
1456: 'T->A',L217L,3
1456: 'T->C',L217L,448
1456: 'T->G',L217L,17
1457: 'C->G',R218G,14
1457: 'C->T',R218C,2699
1458: 'G->A',R218H,234
1458: 'G->C',R218P,4
1458: 'G->T',R218L,173
1459: 'T->A',R218R,1
1459: 'T->C',R218R,27
1460: 'A->C',K219Q,6
1460: 'A->G',K219E,10
1461: 'A->C',K219T,54
1461: 'A->G',K219R,759
1461: 'A->T',K219M,2
1462: 'G->A',K219K,83
1462: 'G->C',K219N,2
1462: 'G->T',K219N,134
1463: 'G->A',G220S,539
1463: 'G->C',G220R,3
1463: 'G->T',G220C,303
1464: 'G->A',G220D,787
1464: 'G->C',G220A,4
1464: 'G->T',G220V,29
1465: 'T->A',G220G,2
1465: 'T->C',G220G,185
1465: 'T->G',G220G,2
1466: 'G->A',G221S,78
1466: 'G->T',G221C,39
1467: 'G->A',G221D,30
1467: 'G->T',G221V,26
1468: 'T->C',G221G,320
1468: 'T->G',G221G,14
1469: 'C->A',R222S,4
1469: 'C->G',R222G,2
1469: 'C->T',R222C,511
1470: 'G->A',R222H,96
1470: 'G->T',R222L,9
1471: 'C->A',R222R,6
1471: 'C->G',R222R,4
1471: 'C->T',R222R,2656
1472: 'A->C',T223P,2
1472: 'A->G',T223A,68
1472: 'A->T',T223S,13
1473: 'C->A',T223N,42
1473: 'C->T',T223I,5922
1474: 'T->A',T223T,1
1474: 'T->C',T223T,272
1474: 'T->G',T223T,3
1475: 'A->C',I224L,14
1475: 'A->G',I224V,33
1476: 'T->A',I224N,1
1476: 'T->C',I224T,107
1476: 'T->G',I224S,20
1477: 'T->A',I224I,59
1477: 'T->C',I224I,59
1477: 'T->G',I224M,12
1478: 'G->A',A225T,55
1478: 'G->C',A225P,1
1478: 'G->T',A225S,25
1479: 'C->A',A225D,124
1479: 'C->T',A225V,447
1480: 'C->A',A225A,171
1480: 'C->G',A225A,2
1480: 'C->T',A225A,714
1481: 'T->A',F226I,3
1481: 'T->C',F226L,34
1481: 'T->G',F226V,22
1482: 'T->A',F226Y,841
1482: 'T->C',F226S,12
1482: 'T->G',F226C,239
1483: 'T->A',F226L,81
1483: 'T->C',F226F,83
1483: 'T->G',F226L,4
1486: 'A->C',G227G,34
1486: 'A->G',G227G,47
1486: 'A->T',G227G,7
1487: 'G->A',G228S,267
1487: 'G->T',G228C,9
1488: 'G->A',G228D,1
1488: 'G->T',G228V,1
1489: 'C->A',G228G,21
1489: 'C->G',G228G,1
1489: 'C->T',G228G,1499
1490: 'T->A',C229S,38
1491: 'G->A',C229Y,1
1491: 'G->T',C229F,1
1492: 'T->C',C229C,47
1493: 'G->A',V230M,39
1493: 'G->T',V230L,15
1494: 'T->A',V230E,1
1494: 'T->C',V230A,191
1495: 'G->A',V230V,87
1495: 'G->T',V230V,1856
1496: 'T->C',F231L,14
1497: 'T->A',F231Y,3
1498: 'C->A',F231L,12
1498: 'C->T',F231F,2682
1499: 'T->A',S232T,1
1499: 'T->G',S232A,507
1500: 'C->A',S232Y,18
1500: 'C->T',S232F,43
1501: 'T->A',S232S,31
1501: 'T->C',S232S,173
1501: 'T->G',S232S,23
1502: 'T->C',Y233H,22
1502: 'T->G',Y233D,1
1503: 'A->T',Y233F,2
1504: 'T->C',Y233Y,51
1505: 'G->A',V234I,47
1505: 'G->C',V234L,1
1505: 'G->T',V234F,1
1506: 'T->C',V234A,18
1506: 'T->G',V234G,2
1507: 'T->A',V234V,61
1507: 'T->C',V234V,75
1508: 'G->A',G235S,258
1508: 'G->T',G235C,57
1509: 'G->A',G235D,489
1509: 'G->T',G235V,5
1510: 'T->C',G235G,113
1511: 'T->A',C236S,1
1511: 'T->C',C236R,2
1512: 'G->C',C236S,1
1513: 'C->T',C236C,7620
1514: 'C->A',H237N,13
1514: 'C->G',H237D,15
1514: 'C->T',H237Y,2340
1515: 'A->G',H237R,575
1515: 'A->T',H237L,13
1516: 'T->A',H237Q,17
1516: 'T->C',H237H,275
1517: 'A->C',N238H,1
1517: 'A->G',N238D,39
1517: 'A->T',N238Y,5
1518: 'A->C',N238T,2
1518: 'A->G',N238S,146
1519: 'C->A',N238K,18
1519: 'C->T',N238N,744
1520: 'A->C',K239Q,4
1520: 'A->G',K239E,38
1521: 'A->C',K239T,3
1521: 'A->G',K239R,148
1521: 'A->T',K239M,3
1522: 'G->A',K239K,88
1522: 'G->T',K239N,70
1523: 'T->A',C240S,2
1523: 'T->C',C240R,72
1523: 'T->G',C240G,5
1524: 'G->A',C240Y,124
1524: 'G->T',C240F,51
1525: 'T->C',C240C,24
1525: 'T->G',C240W,11
1526: 'G->A',A241T,2
1526: 'G->T',A241S,3
1527: 'C->A',A241D,2
1527: 'C->T',A241V,2
1528: 'C->A',A241A,161
1528: 'C->T',A241A,1146
1529: 'T->C',Y242H,22
1530: 'A->G',Y242C,58
1530: 'A->T',Y242F,2
1531: 'T->C',Y242Y,206
1532: 'T->G',W243G,1
1533: 'G->T',W243L,3
1534: 'G->T',W243C,2
1535: 'G->A',V244I,277
1535: 'G->C',V244L,1
1535: 'G->T',V244F,5
1536: 'T->C',V244A,28
1537: 'T->A',V244V,21
1537: 'T->C',V244V,228
1537: 'T->G',V244V,13
1538: 'C->T',P245S,9
1540: 'A->C',P245P,22
1540: 'A->G',P245P,48
1540: 'A->T',P245P,4
1541: 'C->A',R246S,6
1541: 'C->G',R246G,1
1541: 'C->T',R246C,113
1542: 'G->A',R246H,94
1542: 'G->T',R246L,81
1543: 'T->A',R246R,112
1543: 'T->C',R246R,41
1543: 'T->G',R246R,3
1544: 'G->A',A247T,108
1544: 'G->T',A247S,1727
1545: 'C->G',A247G,1
1545: 'C->T',A247V,402
1546: 'T->A',A247A,1
1546: 'T->C',A247A,73
1546: 'T->G',A247A,1
1547: 'A->C',S248R,11
1547: 'A->G',S248G,678
1547: 'A->T',S248C,3
1548: 'G->A',S248N,207
1548: 'G->C',S248T,3
1548: 'G->T',S248I,69
1549: 'C->A',S248R,32
1549: 'C->T',S248S,527
1550: 'G->A',A249T,225
1550: 'G->C',A249P,1
1550: 'G->T',A249S,42
1551: 'C->G',A249G,1
1551: 'C->T',A249V,354
1552: 'T->A',A249A,3
1552: 'T->C',A249A,66
1553: 'A->C',N250H,2
1553: 'A->G',N250D,61
1553: 'A->T',N250Y,21
1554: 'A->C',N250T,44
1554: 'A->G',N250S,92
1555: 'C->A',N250K,5
1555: 'C->T',N250N,210
1556: 'A->C',I251L,7
1556: 'A->G',I251V,76
1556: 'A->T',I251L,19
1557: 'T->A',I251K,3
1557: 'T->C',I251T,20
1558: 'A->C',I251I,2
1558: 'A->G',I251M,1863
1558: 'A->T',I251I,4
1559: 'G->A',G252S,227
1559: 'G->T',G252C,48
1560: 'G->A',G252D,9
1560: 'G->T',G252V,20
1561: 'T->C',G252G,12
1562: 'T->A',C253S,9
1562: 'T->C',C253R,238
1562: 'T->G',C253G,1
1563: 'G->A',C253Y,147
1563: 'G->C',C253S,7
1563: 'G->T',C253F,30
1564: 'T->C',C253C,45
1565: 'A->G',N254D,42
1565: 'A->T',N254Y,1
1566: 'A->G',N254S,43
1567: 'C->A',N254K,18
1567: 'C->G',N254K,4
1567: 'C->T',N254N,1669
1568: 'C->A',H255N,15
1568: 'C->T',H255Y,163
1569: 'A->G',H255R,1
1569: 'A->T',H255L,7
1570: 'T->A',H255Q,10
1570: 'T->C',H255H,261
1570: 'T->G',H255Q,1
1571: 'A->G',T256A,8
1571: 'A->T',T256S,6
1572: 'C->T',T256I,1200
1573: 'A->C',T256T,66
1573: 'A->G',T256T,148
1573: 'A->T',T256T,14
1574: 'G->A',G257S,29
1574: 'G->C',G257R,8
1574: 'G->T',G257C,3
1576: 'T->A',G257G,3
1576: 'T->C',G257G,776
1577: 'G->A',V258I,320
1577: 'G->C',V258L,3
1577: 'G->T',V258F,22
1578: 'T->C',V258A,1459
1579: 'T->A',V258V,17
1579: 'T->C',V258V,89
1579: 'T->G',V258V,5
1580: 'G->A',V259I,138
1580: 'G->C',V259L,2
1580: 'G->T',V259F,681
1581: 'T->C',V259A,22
1581: 'T->G',V259G,4
1582: 'T->A',V259V,58
1582: 'T->C',V259V,268
1583: 'G->A',G260R,178
1584: 'G->A',G260E,101
1584: 'G->C',G260A,4
1584: 'G->T',G260V,8
1585: 'A->C',G260G,31
1585: 'A->G',G260G,80
1585: 'A->T',G260G,61
1586: 'G->A',E261K,49
1587: 'A->C',E261A,11
1587: 'A->G',E261G,75
1587: 'A->T',E261V,2
1588: 'A->C',E261D,26
1588: 'A->G',E261E,1087
1588: 'A->T',E261D,11
1589: 'G->A',G262S,413
1589: 'G->C',G262R,21
1589: 'G->T',G262C,164
1590: 'G->A',G262D,428
1590: 'G->C',G262A,4
1590: 'G->T',G262V,174
1591: 'T->C',G262G,93
1591: 'T->G',G262G,7
1592: 'T->A',S263T,137
1592: 'T->C',S263P,1221
1592: 'T->G',S263A,27
1593: 'C->A',S263Y,101
1593: 'C->G',S263C,6
1593: 'C->T',S263F,7214
1594: 'C->A',S263S,84
1594: 'C->G',S263S,1
1594: 'C->T',S263S,6581
1595: 'G->A',E264K,156
1595: 'G->C',E264Q,4
1596: 'A->C',E264A,61
1596: 'A->G',E264G,184
1596: 'A->T',E264V,7
1597: 'A->C',E264D,28
1597: 'A->G',E264E,50
1597: 'A->T',E264D,25
1598: 'G->A',G265S,555
1598: 'G->C',G265R,2
1598: 'G->T',G265C,117
1599: 'G->A',G265D,108
1599: 'G->C',G265A,1
1599: 'G->T',G265V,1384
1600: 'T->A',G265G,2
1600: 'T->C',G265G,38
1601: 'C->A',L266I,44
1601: 'C->G',L266V,5
1601: 'C->T',L266F,708
1602: 'T->A',L266H,5
1602: 'T->C',L266P,131
1602: 'T->G',L266R,39
1603: 'T->A',L266L,66
1603: 'T->C',L266L,90
1603: 'T->G',L266L,6
1604: 'A->G',N267D,35
1604: 'A->T',N267Y,2
1605: 'A->C',N267T,27
1605: 'A->G',N267S,74
1605: 'A->T',N267I,5
1606: 'T->A',N267K,24
1606: 'T->C',N267N,283
1606: 'T->G',N267K,5
1607: 'G->A',D268N,23
1607: 'G->T',D268Y,6
1608: 'A->C',D268A,7
1608: 'A->G',D268G,67
1609: 'C->A',D268E,33
1609: 'C->T',D268D,1646
1610: 'A->C',N269H,1
1610: 'A->G',N269D,522
1610: 'A->T',N269Y,15
1611: 'A->G',N269S,126
1612: 'C->A',N269K,9
1612: 'C->T',N269N,406
1613: 'C->A',L270I,136
1613: 'C->G',L270V,1
1613: 'C->T',L270F,484
1614: 'T->A',L270H,4
1614: 'T->C',L270P,2
1614: 'T->G',L270R,5
1615: 'T->A',L270L,2
1615: 'T->C',L270L,201
1615: 'T->G',L270L,31
1616: 'C->A',L271I,140
1616: 'C->T',L271F,1075
1617: 'T->A',L271H,1
1617: 'T->C',L271P,55
1617: 'T->G',L271R,8
1618: 'T->A',L271L,55
1618: 'T->C',L271L,57
1618: 'T->G',L271L,2
1619: 'G->A',E272K,148
1619: 'G->C',E272Q,1
1620: 'A->C',E272A,37
1620: 'A->G',E272G,130
1620: 'A->T',E272V,2
1621: 'A->C',E272D,5
1621: 'A->G',E272E,46
1621: 'A->T',E272D,8
1622: 'A->C',I273L,11
1622: 'A->G',I273V,204
1622: 'A->T',I273L,3
1623: 'T->A',I273K,25
1623: 'T->C',I273T,1636
1623: 'T->G',I273R,3
1624: 'A->C',I273I,2
1624: 'A->G',I273M,87
1625: 'C->A',L274I,172
1625: 'C->T',L274F,1947
1626: 'T->A',L274H,41
1626: 'T->C',L274P,2
1626: 'T->G',L274R,19
1627: 'C->A',L274L,22
1627: 'C->G',L274L,61
1627: 'C->T',L274L,3070
1628: 'C->A',Q275K,113
1629: 'A->C',Q275P,53
1629: 'A->G',Q275R,31
1629: 'A->T',Q275L,134
1630: 'A->C',Q275H,49
1630: 'A->G',Q275Q,43
1630: 'A->T',Q275H,30
1631: 'A->C',K276Q,14
1631: 'A->G',K276E,84
1632: 'A->C',K276T,6
1632: 'A->G',K276R,33
1632: 'A->T',K276I,4
1633: 'A->C',K276N,9
1633: 'A->G',K276K,75
1633: 'A->T',K276N,15
1634: 'G->A',E277K,77
1634: 'G->C',E277Q,1
1635: 'A->C',E277A,171
1635: 'A->G',E277G,25
1635: 'A->T',E277V,6
1636: 'G->A',E277E,233
1636: 'G->C',E277D,3
1636: 'G->T',E277D,209
1637: 'A->C',K278Q,5
1637: 'A->G',K278E,25
1638: 'A->C',K278T,4
1638: 'A->G',K278R,21
1639: 'A->C',K278N,199
1639: 'A->G',K278K,41
1640: 'G->A',V279I,91
1640: 'G->T',V279F,96
1641: 'T->A',V279D,3
1641: 'T->C',V279A,60
1641: 'T->G',V279G,6
1642: 'C->A',V279V,1
1643: 'A->C',N280H,8
1643: 'A->G',N280D,212
1643: 'A->T',N280Y,14237
1644: 'A->C',N280T,8
1644: 'A->G',N280S,31
1644: 'A->T',N280I,1
1645: 'C->G',N280K,2
1645: 'C->T',N280N,165
1646: 'A->C',I281L,5
1646: 'A->G',I281V,58
1646: 'A->T',I281F,12
1647: 'T->C',I281T,10
1648: 'C->T',I281I,986
1649: 'A->G',N282D,2
1649: 'A->T',N282Y,1
1650: 'A->C',N282T,17
1650: 'A->G',N282S,9
1651: 'T->C',N282N,71
1652: 'A->G',I283V,81
1652: 'A->T',I283F,4
1653: 'T->C',I283T,8
1653: 'T->G',I283S,6
1654: 'T->A',I283I,13
1654: 'T->C',I283I,14
1654: 'T->G',I283M,3
1655: 'G->A',V284I,265
1655: 'G->T',V284F,50
1656: 'T->C',V284A,14
1656: 'T->G',V284G,1
1657: 'T->A',V284V,2
1657: 'T->C',V284V,257
1657: 'T->G',V284V,3
1658: 'G->A',G285S,85
1658: 'G->T',G285C,17
1659: 'G->A',G285D,72
1659: 'G->C',G285A,24
1659: 'G->T',G285V,675
1660: 'T->C',G285G,24
1661: 'G->A',D286N,72
1661: 'G->T',D286Y,366
1662: 'A->C',D286A,33
1662: 'A->G',D286G,142
1662: 'A->T',D286V,3
1663: 'C->A',D286E,20
1663: 'C->T',D286D,516
1664: 'T->A',F287I,5
1664: 'T->C',F287L,20
1664: 'T->G',F287V,4
1665: 'T->A',F287Y,1
1665: 'T->C',F287S,8
1666: 'T->A',F287L,1
1666: 'T->C',F287F,68
1667: 'A->C',K288Q,1
1667: 'A->G',K288E,63
1668: 'A->C',K288T,11
1668: 'A->G',K288R,96
1669: 'A->C',K288N,34
1669: 'A->G',K288K,41
1670: 'C->A',L289I,6
1670: 'C->T',L289F,1022
1671: 'T->A',L289H,4
1671: 'T->C',L289P,12
1671: 'T->G',L289R,1
1672: 'T->A',L289L,2
1672: 'T->C',L289L,40
1673: 'A->G',N290D,99
1673: 'A->T',N290Y,5
1674: 'A->C',N290T,8
1674: 'A->G',N290S,87
1675: 'T->A',N290K,8
1675: 'T->C',N290N,142
1675: 'T->G',N290K,6
1676: 'G->A',E291K,92
1676: 'G->C',E291Q,2
1677: 'A->C',E291A,51
1677: 'A->G',E291G,47
1677: 'A->T',E291V,20
1678: 'A->C',E291D,44
1678: 'A->G',E291E,58
1678: 'A->T',E291D,170
1679: 'G->A',E292K,13
1680: 'A->C',E292A,12
1680: 'A->G',E292G,35
1681: 'G->A',E292E,788
1681: 'G->C',E292D,1
1681: 'G->T',E292D,425
1682: 'A->C',I293L,7
1682: 'A->G',I293V,405
1683: 'T->C',I293T,345
1683: 'T->G',I293S,25
1684: 'C->A',I293I,10
1684: 'C->G',I293M,3
1684: 'C->T',I293I,20269
1685: 'G->A',A294T,330
1685: 'G->T',A294S,280
1686: 'C->T',A294V,229
1687: 'C->A',A294A,7
1687: 'C->T',A294A,206
1688: 'A->C',I295L,7
1688: 'A->G',I295V,294
1688: 'A->T',I295F,5
1689: 'T->A',I295N,1
1689: 'T->C',I295T,42
1689: 'T->G',I295S,2
1690: 'T->A',I295I,9
1690: 'T->C',I295I,268
1691: 'A->C',I296L,1
1691: 'A->G',I296V,530
1691: 'A->T',I296F,1
1692: 'T->A',I296N,2
1692: 'T->C',I296T,113
1692: 'T->G',I296S,1
1693: 'T->A',I296I,10
1693: 'T->C',I296I,71
1693: 'T->G',I296M,6
1694: 'T->A',L297M,2
1694: 'T->C',L297L,12
1694: 'T->G',L297V,7
1695: 'T->C',L297S,2
1696: 'G->A',L297L,156
1696: 'G->C',L297F,5
1696: 'G->T',L297F,72
1697: 'G->A',A298T,52
1697: 'G->T',A298S,47
1698: 'C->A',A298E,1
1698: 'C->G',A298G,1
1698: 'C->T',A298V,22
1699: 'A->C',A298A,13
1699: 'A->G',A298A,80
1699: 'A->T',A298A,37
1700: 'T->A',S299T,21
1700: 'T->C',S299P,39
1700: 'T->G',S299A,24
1701: 'C->A',S299Y,14
1701: 'C->G',S299C,1
1701: 'C->T',S299F,151
1702: 'T->C',S299S,222
1702: 'T->G',S299S,6
1703: 'T->A',F300I,13
1703: 'T->C',F300L,48
1703: 'T->G',F300V,8
1704: 'T->A',F300Y,6
1704: 'T->C',F300S,30
1704: 'T->G',F300C,2
1705: 'T->A',F300L,5
1705: 'T->C',F300F,60
1705: 'T->G',F300L,1
1706: 'T->A',S301T,4
1706: 'T->C',S301P,9
1706: 'T->G',S301A,6
1707: 'C->T',S301F,210
1708: 'T->A',S301S,14
1708: 'T->C',S301S,234
1708: 'T->G',S301S,6
1709: 'G->A',A302T,16
1709: 'G->T',A302S,137
1710: 'C->A',A302D,6
1710: 'C->G',A302G,1
1710: 'C->T',A302V,1534
1711: 'T->A',A302A,5
1711: 'T->C',A302A,51
1711: 'T->G',A302A,9
1712: 'T->A',S303T,21
1712: 'T->C',S303P,21
1712: 'T->G',S303A,9
1713: 'C->A',S303Y,7
1713: 'C->T',S303F,69
1714: 'C->A',S303S,20
1714: 'C->G',S303S,1
1714: 'C->T',S303S,253
1715: 'A->C',T304P,13
1715: 'A->G',T304A,375
1716: 'C->A',T304K,7
1716: 'C->T',T304I,375
1717: 'A->C',T304T,7
1717: 'A->G',T304T,39
1717: 'A->T',T304T,20
1718: 'A->C',S305R,3
1718: 'A->G',S305G,35
1718: 'A->T',S305C,10
1719: 'G->A',S305N,117
1719: 'G->T',S305I,36
1720: 'T->A',S305R,13
1720: 'T->C',S305S,34
1720: 'T->G',S305R,3
1721: 'G->A',A306T,100
1721: 'G->C',A306P,2
1721: 'G->T',A306S,127
1722: 'C->A',A306D,3
1722: 'C->T',A306V,2312
1723: 'T->A',A306A,26
1723: 'T->C',A306A,102
1723: 'T->G',A306A,28
1724: 'T->A',F307I,1
1724: 'T->C',F307L,31
1724: 'T->G',F307V,50
1725: 'T->A',F307Y,2
1725: 'T->G',F307C,12
1726: 'T->A',F307L,14
1726: 'T->C',F307F,37
1726: 'T->G',F307L,9
1727: 'G->A',V308M,115
1727: 'G->C',V308L,1
1727: 'G->T',V308L,58
1728: 'T->A',V308E,4
1728: 'T->C',V308A,151
1728: 'T->G',V308G,3
1729: 'G->A',V308V,15997
1729: 'G->T',V308V,59
1730: 'G->A',E309K,261
1730: 'G->C',E309Q,7
1731: 'A->C',E309A,50
1731: 'A->G',E309G,39
1731: 'A->T',E309V,35
1732: 'A->C',E309D,15
1732: 'A->G',E309E,1350
1732: 'A->T',E309D,3
1733: 'A->G',T310A,19
1734: 'C->A',T310N,4
1734: 'C->G',T310S,1
1734: 'C->T',T310I,597
1735: 'T->A',T310T,6
1735: 'T->C',T310T,80
1735: 'T->G',T310T,7
1736: 'G->A',V311M,138
1736: 'G->C',V311L,2
1736: 'G->T',V311L,4
1737: 'T->A',V311E,1
1737: 'T->C',V311A,54
1738: 'G->A',V311V,643
1738: 'G->C',V311V,501
1738: 'G->T',V311V,12430
1739: 'A->C',K312Q,17
1739: 'A->G',K312E,10
1740: 'A->C',K312T,8
1740: 'A->G',K312R,153
1740: 'A->T',K312I,2
1741: 'A->C',K312N,5
1741: 'A->G',K312K,7567
1741: 'A->T',K312N,9
1742: 'G->A',G313S,306
1742: 'G->T',G313C,117
1743: 'G->A',G313D,140
1743: 'G->T',G313V,14
1744: 'T->C',G313G,87
1745: 'T->A',L314M,2
1745: 'T->C',L314L,111
1745: 'T->G',L314V,5
1746: 'T->C',L314S,466
1747: 'G->A',L314L,734
1747: 'G->T',L314F,124
1748: 'G->A',D315N,96
1748: 'G->T',D315Y,6
1749: 'A->C',D315A,5
1749: 'A->G',D315G,21
1750: 'T->C',D315D,98
1750: 'T->G',D315E,5
1751: 'T->A',Y316N,3
1751: 'T->C',Y316H,25
1752: 'A->C',Y316S,1
1752: 'A->G',Y316C,992
1752: 'A->T',Y316F,85
1753: 'T->C',Y316Y,176
1754: 'A->G',K317E,8
1755: 'A->C',K317T,3
1755: 'A->G',K317R,60
1755: 'A->T',K317I,9
1756: 'A->C',K317N,81
1756: 'A->G',K317K,14
1756: 'A->T',K317N,6
1757: 'G->A',A318T,227
1757: 'G->C',A318P,4
1757: 'G->T',A318S,82
1758: 'C->A',A318E,3
1758: 'C->G',A318G,1
1758: 'C->T',A318V,9191
1759: 'A->C',A318A,18
1759: 'A->G',A318A,25
1759: 'A->T',A318A,9
1760: 'T->C',F319L,50
1760: 'T->G',F319V,28
1761: 'T->A',F319Y,3
1761: 'T->C',F319S,2
1761: 'T->G',F319C,1
1762: 'C->A',F319L,1
1762: 'C->G',F319L,2
1762: 'C->T',F319F,269
1763: 'A->C',K320Q,24
1763: 'A->G',K320E,115
1764: 'A->C',K320T,14
1764: 'A->G',K320R,13
1764: 'A->T',K320I,2
1765: 'A->C',K320N,4
1765: 'A->G',K320K,30
1766: 'C->A',Q321K,67
1767: 'A->G',Q321R,16
1767: 'A->T',Q321L,15
1768: 'A->C',Q321H,54
1768: 'A->G',Q321Q,91
1769: 'A->C',I322L,10
1769: 'A->G',I322V,36
1769: 'A->T',I322F,3
1770: 'T->C',I322T,14
1770: 'T->G',I322S,11
1771: 'T->A',I322I,29
1771: 'T->C',I322I,53
1772: 'G->A',V323I,150
1772: 'G->C',V323L,1
1772: 'G->T',V323F,192
1773: 'T->C',V323A,22
1774: 'T->A',V323V,12
1774: 'T->C',V323V,13
1774: 'T->G',V323V,3
1775: 'G->A',E324K,21
1775: 'G->C',E324Q,4
1776: 'A->C',E324A,3
1776: 'A->G',E324G,23
1777: 'A->C',E324D,10
1777: 'A->G',E324E,446
1778: 'T->C',S325P,155
1778: 'T->G',S325A,8
1779: 'C->A',S325Y,8
1779: 'C->T',S325F,412
1780: 'C->A',S325S,29
1780: 'C->G',S325S,2
1780: 'C->T',S325S,466
1781: 'T->A',C326S,1
1781: 'T->C',C326R,21
1782: 'G->A',C326Y,101
1782: 'G->T',C326F,71
1783: 'T->C',C326C,50
1784: 'G->A',G327S,68
1784: 'G->T',G327C,10
1785: 'G->A',G327D,18
1785: 'G->T',G327V,23
1786: 'T->C',G327G,29
1787: 'A->G',N328D,29
1787: 'A->T',N328Y,1
1788: 'A->C',N328T,4
1788: 'A->G',N328S,48
1789: 'T->A',N328K,8
1789: 'T->C',N328N,37
1789: 'T->G',N328K,5
1790: 'T->C',F329L,3
1791: 'T->A',F329Y,1
1791: 'T->C',F329S,79
1792: 'T->C',F329F,46
1793: 'A->G',K330E,12
1794: 'A->C',K330T,7
1794: 'A->G',K330R,36
1794: 'A->T',K330I,1
1795: 'A->C',K330N,13
1795: 'A->G',K330K,14
1796: 'G->A',V331I,68
1796: 'G->T',V331F,3
1797: 'T->C',V331A,2
1798: 'T->A',V331V,5
1798: 'T->C',V331V,33
1799: 'A->G',T332A,73
1800: 'C->A',T332K,55
1800: 'C->G',T332R,11
1800: 'C->T',T332I,180
1801: 'A->C',T332T,6
1801: 'A->G',T332T,39
1801: 'A->T',T332T,10
1802: 'A->C',K333Q,4
1802: 'A->G',K333E,51
1803: 'A->C',K333T,12
1803: 'A->G',K333R,131
1803: 'A->T',K333I,7
1804: 'A->C',K333N,8
1804: 'A->G',K333K,65
1804: 'A->T',K333N,6
1805: 'G->A',G334R,103
1806: 'G->A',G334E,105
1806: 'G->T',G334V,66
1807: 'A->C',G334G,43
1807: 'A->G',G334G,2219
1807: 'A->T',G334G,8
1808: 'A->C',K335Q,448
1808: 'A->G',K335E,46
1809: 'A->C',K335T,39
1809: 'A->G',K335R,31
1810: 'A->C',K335N,45
1810: 'A->G',K335K,252
1810: 'A->T',K335N,4
1811: 'G->A',A336T,312
1811: 'G->C',A336P,2
1811: 'G->T',A336S,49
1812: 'C->A',A336D,3
1812: 'C->G',A336G,15
1812: 'C->T',A336V,1910
1813: 'T->A',A336A,375
1813: 'T->C',A336A,53
1814: 'A->G',K337E,10
1815: 'A->C',K337T,8
1815: 'A->G',K337R,30
1815: 'A->T',K337I,3
1816: 'A->C',K337N,36
1816: 'A->G',K337K,12
1816: 'A->T',K337N,39
1817: 'A->C',K338Q,8
1817: 'A->G',K338E,72
1818: 'A->C',K338T,12
1818: 'A->G',K338R,68
1818: 'A->T',K338I,3
1819: 'A->C',K338N,5
1819: 'A->G',K338K,345
1819: 'A->T',K338N,10
1820: 'G->A',G339S,18538
1820: 'G->T',G339C,114
1821: 'G->A',G339D,114
1821: 'G->T',G339V,204
1822: 'T->A',G339G,17
1822: 'T->C',G339G,112
1822: 'T->G',G339G,5
1823: 'G->A',A340T,57
1823: 'G->C',A340P,2
1823: 'G->T',A340S,65
1824: 'C->A',A340D,6
1824: 'C->T',A340V,925
1825: 'C->A',A340A,131
1825: 'C->T',A340A,3627
1826: 'T->A',W341R,1
1827: 'G->T',W341L,41
1828: 'G->T',W341C,13
1829: 'A->C',N342H,31
1829: 'A->G',N342D,111
1829: 'A->T',N342Y,4
1830: 'A->C',N342T,195
1830: 'A->G',N342S,69
1831: 'T->C',N342N,82
1832: 'A->C',I343L,4
1832: 'A->G',I343V,417
1832: 'A->T',I343F,17
1833: 'T->C',I343T,31
1833: 'T->G',I343S,15
1834: 'T->A',I343I,49
1834: 'T->C',I343I,65
1834: 'T->G',I343M,3
1835: 'G->A',G344S,77
1835: 'G->T',G344C,9
1836: 'G->A',G344D,186
1836: 'G->T',G344V,94
1837: 'T->C',G344G,52
1837: 'T->G',G344G,1
1838: 'G->A',E345K,31
1839: 'A->C',E345A,15
1839: 'A->G',E345G,46
1839: 'A->T',E345V,4
1840: 'A->C',E345D,5
1840: 'A->G',E345E,35
1840: 'A->T',E345D,1
1841: 'C->A',Q346K,24
1841: 'C->G',Q346E,6
1842: 'A->C',Q346P,1
1842: 'A->G',Q346R,72
1842: 'A->T',Q346L,1
1843: 'G->A',Q346Q,55
1843: 'G->C',Q346H,12
1843: 'G->T',Q346H,284
1844: 'A->C',K347Q,27
1844: 'A->G',K347E,178
1845: 'A->C',K347T,2
1845: 'A->G',K347R,22
1846: 'A->C',K347N,37
1846: 'A->G',K347K,973
1846: 'A->T',K347N,38
1847: 'T->C',S348P,216
1847: 'T->G',S348A,25
1848: 'C->T',S348L,601
1849: 'A->C',S348S,5
1849: 'A->G',S348S,24
1849: 'A->T',S348S,12
1850: 'A->C',I349L,25
1850: 'A->G',I349V,25
1850: 'A->T',I349L,1
1851: 'T->A',I349K,3
1851: 'T->C',I349T,791
1852: 'A->G',I349M,44
1853: 'C->A',L350M,22
1853: 'C->G',L350V,16
1853: 'C->T',L350L,834
1854: 'T->A',L350Q,15
1854: 'T->C',L350P,69
1854: 'T->G',L350R,1
1855: 'G->A',L350L,63
1855: 'G->C',L350L,2
1855: 'G->T',L350L,105
1856: 'A->C',S351R,34
1856: 'A->G',S351G,93
1856: 'A->T',S351C,47
1857: 'G->A',S351N,268
1857: 'G->C',S351T,2
1857: 'G->T',S351I,87
1858: 'T->C',S351S,47
1858: 'T->G',S351R,6
1859: 'C->A',P352T,16
1859: 'C->T',P352S,167
1860: 'C->A',P352H,11
1860: 'C->T',P352L,118
1861: 'T->A',P352P,1
1861: 'T->C',P352P,35
1861: 'T->G',P352P,43
1862: 'C->A',L353I,21
1862: 'C->G',L353V,1
1862: 'C->T',L353F,473
1863: 'T->A',L353H,6
1863: 'T->C',L353P,32
1863: 'T->G',L353R,4
1864: 'T->A',L353L,16
1864: 'T->C',L353L,247
1864: 'T->G',L353L,5
1865: 'T->C',Y354H,19
1866: 'A->C',Y354S,2
1866: 'A->G',Y354C,218
1866: 'A->T',Y354F,1
1867: 'T->C',Y354Y,293
1868: 'G->A',A355T,90
1868: 'G->C',A355P,2
1868: 'G->T',A355S,56
1869: 'C->A',A355E,2
1869: 'C->T',A355V,138
1870: 'A->C',A355A,3
1870: 'A->G',A355A,209
1870: 'A->T',A355A,14
1871: 'T->A',F356I,1
1871: 'T->C',F356L,692
1871: 'T->G',F356V,68
1872: 'T->C',F356S,22
1872: 'T->G',F356C,18
1873: 'T->A',F356L,148
1873: 'T->C',F356F,56
1873: 'T->G',F356L,8
1874: 'G->A',A357T,56
1874: 'G->T',A357S,216
1875: 'C->A',A357E,29
1875: 'C->T',A357V,241
1876: 'A->C',A357A,15
1876: 'A->G',A357A,132
1876: 'A->T',A357A,17
1877: 'T->A',S358T,27
1877: 'T->C',S358P,291
1877: 'T->G',S358A,4363
1878: 'C->T',S358L,1535
1879: 'A->C',S358S,1
1879: 'A->G',S358S,199
1879: 'A->T',S358S,38
1880: 'G->A',E359K,89
1881: 'A->C',E359A,52
1881: 'A->G',E359G,18
1881: 'A->T',E359V,6
1882: 'G->A',E359E,815
1882: 'G->C',E359D,10
1882: 'G->T',E359D,335
1883: 'G->A',A360T,23
1883: 'G->T',A360S,488
1884: 'C->A',A360D,2
1884: 'C->G',A360G,2
1884: 'C->T',A360V,3190
1885: 'T->A',A360A,171
1885: 'T->C',A360A,243
1885: 'T->G',A360A,60
1886: 'G->A',A361T,162
1886: 'G->C',A361P,2
1886: 'G->T',A361S,46
1887: 'C->A',A361D,3
1887: 'C->G',A361G,4
1887: 'C->T',A361V,1810
1888: 'T->C',A361A,167
1888: 'T->G',A361A,14
1889: 'C->A',R362S,3
1889: 'C->G',R362G,1
1889: 'C->T',R362C,725
1890: 'G->A',R362H,375
1890: 'G->T',R362L,228
1891: 'T->A',R362R,3
1891: 'T->C',R362R,139
1891: 'T->G',R362R,1
1892: 'G->A',V363I,86
1892: 'G->T',V363F,22
1893: 'T->A',V363D,3
1893: 'T->C',V363A,28
1893: 'T->G',V363G,4
1894: 'T->A',V363V,6
1894: 'T->C',V363V,53
1894: 'T->G',V363V,10
1895: 'G->A',V364I,332
1895: 'G->T',V364L,12
1896: 'T->C',V364A,35
1897: 'A->C',V364V,1
1897: 'A->G',V364V,336
1898: 'C->A',R365R,25
1898: 'C->G',R365G,3
1899: 'G->A',R365Q,205
1899: 'G->T',R365L,19
1900: 'A->C',R365R,81
1900: 'A->G',R365R,108
1901: 'T->A',S366T,2
1901: 'T->C',S366P,112
1901: 'T->G',S366A,3
1902: 'C->T',S366L,51
1903: 'A->C',S366S,3
1903: 'A->G',S366S,70
1903: 'A->T',S366S,38
1904: 'A->C',I367L,41
1904: 'A->G',I367V,401
1904: 'A->T',I367F,2
1905: 'T->A',I367N,6
1905: 'T->C',I367T,77
1905: 'T->G',I367S,9
1906: 'T->A',I367I,19
1906: 'T->C',I367I,39
1906: 'T->G',I367M,16
1907: 'T->A',F368I,2
1907: 'T->C',F368L,108
1908: 'T->A',F368Y,14
1908: 'T->C',F368S,818
1908: 'T->G',F368C,114
1909: 'C->A',F368L,88
1909: 'C->T',F368F,1703
1910: 'T->A',S369T,269
1910: 'T->C',S369P,4
1910: 'T->G',S369A,21
1911: 'C->A',S369Y,9
1911: 'C->G',S369C,8
1911: 'C->T',S369F,992
1912: 'C->A',S369S,58
1912: 'C->G',S369S,6
1912: 'C->T',S369S,11449
1913: 'C->A',R370S,143
1913: 'C->G',R370G,2
1913: 'C->T',R370C,2150
1914: 'G->A',R370H,625
1914: 'G->C',R370P,1
1914: 'G->T',R370L,4
1915: 'C->A',R370R,118
1915: 'C->G',R370R,1
1915: 'C->T',R370R,464
1916: 'A->G',T371A,84
1916: 'A->T',T371S,18
1917: 'C->A',T371N,45
1917: 'C->G',T371S,2
1917: 'C->T',T371I,1083
1918: 'T->A',T371T,4
1918: 'T->C',T371T,397
1918: 'T->G',T371T,17
1919: 'C->A',L372I,118
1919: 'C->G',L372V,3
1919: 'C->T',L372F,1001
1920: 'T->A',L372H,4
1920: 'T->C',L372P,35
1920: 'T->G',L372R,3
1921: 'T->A',L372L,19
1921: 'T->C',L372L,281
1921: 'T->G',L372L,3
1922: 'G->A',E373K,41
1923: 'A->C',E373A,6
1923: 'A->G',E373G,50
1923: 'A->T',E373V,19
1924: 'A->C',E373D,2
1924: 'A->G',E373E,29
1924: 'A->T',E373D,11
1925: 'A->C',T374P,51
1925: 'A->G',T374A,26
1926: 'C->A',T374N,126
1926: 'C->G',T374S,3
1926: 'C->T',T374I,705
1927: 'T->A',T374T,972
1927: 'T->C',T374T,6173
1927: 'T->G',T374T,351
1928: 'G->A',A375T,86
1928: 'G->C',A375P,3
1928: 'G->T',A375S,9
1929: 'C->A',A375D,15
1929: 'C->G',A375G,3
1929: 'C->T',A375V,1515
1930: 'T->A',A375A,4
1930: 'T->C',A375A,92
1930: 'T->G',A375A,17
1931: 'C->A',Q376K,395
1932: 'A->C',Q376P,4
1932: 'A->G',Q376R,154
1932: 'A->T',Q376L,132
1933: 'A->C',Q376H,8
1933: 'A->G',Q376Q,39
1933: 'A->T',Q376H,1
1934: 'A->C',N377H,3
1934: 'A->G',N377D,21
1934: 'A->T',N377Y,12
1935: 'A->C',N377T,9
1935: 'A->G',N377S,76
1935: 'A->T',N377I,10
1936: 'T->C',N377N,1181
1936: 'T->G',N377K,33
1937: 'T->A',S378T,5
1937: 'T->C',S378P,250
1937: 'T->G',S378A,22
1938: 'C->A',S378Y,19
1938: 'C->G',S378C,12
1938: 'C->T',S378F,983
1939: 'T->A',S378S,1
1939: 'T->C',S378S,36
1939: 'T->G',S378S,9
1940: 'G->A',V379M,145
1940: 'G->T',V379L,19
1941: 'T->A',V379E,104
1941: 'T->C',V379A,119
1941: 'T->G',V379G,29
1942: 'G->A',V379V,109
1942: 'G->C',V379V,2
1942: 'G->T',V379V,1755
1943: 'C->A',R380S,25
1943: 'C->T',R380C,2409
1944: 'G->A',R380H,297
1944: 'G->C',R380P,2
1944: 'G->T',R380L,53
1945: 'T->A',R380R,15
1945: 'T->C',R380R,120
1945: 'T->G',R380R,47
1946: 'G->A',V381I,105
1946: 'G->C',V381L,2
1946: 'G->T',V381F,444
1947: 'T->A',V381D,2
1947: 'T->C',V381A,7393
1947: 'T->G',V381G,24
1948: 'T->C',V381V,104
1948: 'T->G',V381V,6
1949: 'T->C',L382L,12
1949: 'T->G',L382V,8
1950: 'T->C',L382S,15
1951: 'A->G',L382L,32
1951: 'A->T',L382F,2
1952: 'C->A',Q383K,383
1952: 'C->G',Q383E,2
1953: 'A->G',Q383R,120
1953: 'A->T',Q383L,7
1954: 'G->A',Q383Q,88
1954: 'G->C',Q383H,2
1954: 'G->T',Q383H,255
1955: 'A->C',K384Q,22
1955: 'A->G',K384E,202
1956: 'A->C',K384T,22
1956: 'A->G',K384R,102
1956: 'A->T',K384M,4
1957: 'G->A',K384K,2826
1957: 'G->C',K384N,5
1957: 'G->T',K384N,262
1958: 'G->A',A385T,349
1958: 'G->T',A385S,127
1959: 'C->A',A385D,6
1959: 'C->T',A385V,471
1960: 'C->A',A385A,57
1960: 'C->G',A385A,1
1960: 'C->T',A385A,1061
1961: 'G->A',A386T,135
1961: 'G->T',A386S,75
1962: 'C->A',A386D,2
1962: 'C->G',A386G,4
1962: 'C->T',A386V,534
1963: 'T->A',A386A,6
1963: 'T->C',A386A,46
1963: 'T->G',A386A,18
1964: 'A->C',I387L,8
1964: 'A->G',I387V,1086
1964: 'A->T',I387L,5
1965: 'T->A',I387K,1
1965: 'T->C',I387T,136
1965: 'T->G',I387R,4
1966: 'A->G',I387M,1585
1966: 'A->T',I387I,11
1967: 'A->C',T388P,1
1967: 'A->G',T388A,31
1968: 'C->A',T388K,4
1968: 'C->T',T388I,2334
1969: 'A->C',T388T,19
1969: 'A->G',T388T,14
1969: 'A->T',T388T,5
1970: 'A->C',I389L,24
1970: 'A->G',I389V,30
1970: 'A->T',I389L,2
1971: 'T->C',I389T,493
1972: 'A->G',I389M,54
1973: 'C->A',L390I,14
1973: 'C->T',L390L,1662
1975: 'A->C',L390L,2
1975: 'A->G',L390L,95
1975: 'A->T',L390L,1
1976: 'G->A',D391N,88
1976: 'G->T',D391Y,80
1977: 'A->C',D391A,104
1977: 'A->G',D391G,285
1978: 'T->A',D391E,27
1978: 'T->C',D391D,78
1978: 'T->G',D391E,84
1979: 'G->A',G392R,120
1980: 'G->A',G392E,687
1980: 'G->T',G392V,34
1981: 'A->C',G392G,130
1981: 'A->G',G392G,58
1981: 'A->T',G392G,18
1982: 'A->C',I393L,40
1982: 'A->G',I393V,174
1983: 'T->C',I393T,112
1983: 'T->G',I393S,2
1984: 'T->A',I393I,4
1984: 'T->C',I393I,97
1984: 'T->G',I393M,11
1985: 'T->A',S394T,1
1985: 'T->G',S394A,95
1986: 'C->T',S394L,1
1987: 'A->G',S394S,3331
1988: 'C->A',Q395K,1
1989: 'A->C',Q395P,1
1989: 'A->G',Q395R,952
1989: 'A->T',Q395L,2
1990: 'G->A',Q395Q,66
1990: 'G->T',Q395H,41
1991: 'T->C',Y396H,45
1992: 'A->C',Y396S,2
1992: 'A->G',Y396C,241
1992: 'A->T',Y396F,1
1993: 'T->C',Y396Y,226
1994: 'T->A',S397T,66
1994: 'T->C',S397P,3
1994: 'T->G',S397A,6
1996: 'A->C',S397S,6
1996: 'A->G',S397S,30
1996: 'A->T',S397S,1
1997: 'C->A',L398M,65
1997: 'C->T',L398L,924
1998: 'T->A',L398Q,37
1998: 'T->C',L398P,12
1998: 'T->G',L398R,7
1999: 'G->A',L398L,26
1999: 'G->C',L398L,3
1999: 'G->T',L398L,115
2000: 'A->C',R399R,31
2000: 'A->G',R399G,29
2001: 'G->A',R399K,128
2001: 'G->C',R399T,5
2001: 'G->T',R399I,78
2002: 'A->C',R399S,9
2002: 'A->G',R399R,39
2002: 'A->T',R399S,1
2003: 'C->A',L400I,92
2003: 'C->T',L400F,2130
2004: 'T->C',L400P,1
2004: 'T->G',L400R,1
2005: 'C->A',L400L,10
2005: 'C->G',L400L,2
2005: 'C->T',L400L,648
2006: 'A->C',I401L,25
2006: 'A->G',I401V,86
2007: 'T->C',I401T,43
2008: 'T->A',I401I,143
2008: 'T->C',I401I,34
2008: 'T->G',I401M,2
2009: 'G->A',D402N,85
2009: 'G->T',D402Y,5
2010: 'A->C',D402A,6
2010: 'A->G',D402G,75
2010: 'A->T',D402V,1
2011: 'T->A',D402E,7
2011: 'T->C',D402D,75
2011: 'T->G',D402E,34
2012: 'G->A',A403T,65
2012: 'G->T',A403S,10
2013: 'C->A',A403D,4
2013: 'C->T',A403V,276
2014: 'T->A',A403A,138
2014: 'T->C',A403A,47
2015: 'A->C',M404L,1
2015: 'A->G',M404V,807
2016: 'T->C',M404T,23
2017: 'G->A',M404I,15
2017: 'G->C',M404I,1
2017: 'G->T',M404I,3
2018: 'A->C',M405L,25
2018: 'A->G',M405V,226
2019: 'T->A',M405K,1
2019: 'T->C',M405T,102
2019: 'T->G',M405R,1
2020: 'G->A',M405I,229
2020: 'G->C',M405I,1
2020: 'G->T',M405I,25
2021: 'T->C',F406L,11
2022: 'T->A',F406Y,1
2022: 'T->C',F406S,16
2022: 'T->G',F406C,9
2023: 'C->A',F406L,4
2023: 'C->T',F406F,450
2024: 'A->G',T407A,59
2024: 'A->T',T407S,4
2025: 'C->A',T407K,5
2025: 'C->G',T407R,9
2025: 'C->T',T407I,113
2026: 'A->C',T407T,2
2026: 'A->G',T407T,201
2027: 'T->A',S408T,1
2027: 'T->C',S408P,34
2027: 'T->G',S408A,6
2028: 'C->A',S408Y,26
2028: 'C->G',S408C,2
2028: 'C->T',S408F,93
2029: 'T->A',S408S,23
2029: 'T->C',S408S,83
2029: 'T->G',S408S,1
2030: 'G->A',D409N,96
2030: 'G->T',D409Y,7
2031: 'A->C',D409A,157
2031: 'A->G',D409G,1675
2031: 'A->T',D409V,13
2032: 'T->A',D409E,1
2032: 'T->C',D409D,116
2032: 'T->G',D409E,13
2033: 'T->C',L410L,13
2034: 'T->C',L410S,22
2035: 'G->A',L410L,82
2035: 'G->C',L410F,13
2035: 'G->T',L410F,1445
2036: 'G->A',A411T,130
2036: 'G->T',A411S,196
2037: 'C->A',A411D,5
2037: 'C->G',A411G,1
2037: 'C->T',A411V,3507
2038: 'T->A',A411A,2
2038: 'T->C',A411A,81
2039: 'A->C',T412P,2
2039: 'A->G',T412A,5
2040: 'C->A',T412N,28
2040: 'C->T',T412I,1333
2041: 'T->C',T412T,22
2041: 'T->G',T412T,2
2042: 'A->G',N413D,9
2042: 'A->T',N413Y,6
2043: 'A->C',N413T,73
2043: 'A->G',N413S,39
2044: 'C->A',N413K,12
2044: 'C->T',N413N,673
2045: 'A->C',N414H,1
2045: 'A->G',N414D,204
2045: 'A->T',N414Y,2
2046: 'A->C',N414T,16
2046: 'A->G',N414S,23
2047: 'T->C',N414N,1655
2047: 'T->G',N414K,58
2048: 'C->A',L415I,212
2048: 'C->T',L415L,608
2049: 'T->A',L415Q,1
2049: 'T->C',L415P,7
2050: 'A->C',L415L,5
2050: 'A->G',L415L,30
2050: 'A->T',L415L,7
2051: 'G->A',V416I,103
2051: 'G->C',V416L,11
2051: 'G->T',V416F,18
2052: 'T->G',V416G,3
2053: 'T->A',V416V,17
2053: 'T->C',V416V,423
2054: 'G->A',V417I,303
2054: 'G->T',V417L,39
2055: 'T->C',V417A,9
2056: 'A->C',V417V,10
2056: 'A->G',V417V,69
2057: 'A->C',M418L,7
2057: 'A->G',M418V,113
2057: 'A->T',M418L,1
2058: 'T->A',M418K,24
2058: 'T->C',M418T,225
2058: 'T->G',M418R,2
2059: 'G->A',M418I,213
2059: 'G->T',M418I,18
2060: 'G->A',A419T,64
2060: 'G->T',A419S,50
2061: 'C->T',A419V,14578
2062: 'C->A',A419A,161
2062: 'C->G',A419A,6
2062: 'C->T',A419A,3810
2063: 'T->A',Y420N,1
2063: 'T->C',Y420H,40
2064: 'A->G',Y420C,21
2064: 'A->T',Y420F,5
2065: 'C->T',Y420Y,551
2066: 'A->C',I421L,22
2066: 'A->G',I421V,66
2067: 'T->C',I421T,50
2067: 'T->G',I421S,111
2068: 'T->A',I421I,2
2068: 'T->C',I421I,31
2068: 'T->G',I421M,1
2069: 'A->G',T422A,230
2069: 'A->T',T422S,61
2070: 'C->T',T422I,364
2071: 'A->C',T422T,16
2071: 'A->G',T422T,110
2071: 'A->T',T422T,5
2072: 'G->A',G423S,562
2072: 'G->C',G423R,1
2072: 'G->T',G423C,86
2073: 'G->A',G423D,13
2073: 'G->T',G423V,6
2074: 'T->A',G423G,131
2074: 'T->C',G423G,71
2074: 'T->G',G423G,2
2075: 'G->A',G424S,224
2075: 'G->C',G424R,2
2075: 'G->T',G424C,98
2076: 'G->A',G424D,53
2076: 'G->C',G424A,1
2076: 'G->T',G424V,59
2077: 'T->C',G424G,34
2077: 'T->G',G424G,3
2078: 'G->A',V425I,72
2078: 'G->T',V425F,69
2079: 'T->C',V425A,31
2079: 'T->G',V425G,7
2080: 'T->A',V425V,6
2080: 'T->C',V425V,82
2080: 'T->G',V425V,326
2081: 'G->A',V426I,348
2081: 'G->T',V426F,35
2082: 'T->C',V426A,10
2083: 'T->A',V426V,49
2083: 'T->C',V426V,4129
2083: 'T->G',V426V,17
2084: 'C->A',Q427K,28
2084: 'C->G',Q427E,13
2085: 'A->G',Q427R,57
2085: 'A->T',Q427L,35
2086: 'G->A',Q427Q,107
2086: 'G->C',Q427H,6
2086: 'G->T',Q427H,1367
2087: 'T->A',L428M,1
2087: 'T->C',L428L,42
2087: 'T->G',L428V,8
2088: 'T->C',L428S,56
2088: 'T->G',L428W,6
2089: 'G->A',L428L,66
2089: 'G->C',L428F,17
2089: 'G->T',L428F,91
2090: 'A->G',T429A,25
2090: 'A->T',T429S,2
2091: 'C->G',T429S,1
2091: 'C->T',T429I,3229
2092: 'T->A',T429T,26
2092: 'T->C',T429T,55
2092: 'T->G',T429T,20
2093: 'T->A',S430T,38
2093: 'T->C',S430P,1
2093: 'T->G',S430A,37
2094: 'C->G',S430W,8
2094: 'C->T',S430L,3193
2095: 'G->A',S430S,766
2095: 'G->C',S430S,5
2095: 'G->T',S430S,477
2096: 'C->A',Q431K,5
2097: 'A->G',Q431R,335
2097: 'A->T',Q431L,35
2098: 'G->A',Q431Q,275
2098: 'G->T',Q431H,222
2100: 'G->T',W432L,46
2101: 'G->T',W432C,27
2102: 'C->A',L433I,49
2102: 'C->T',L433L,679
2103: 'T->G',L433R,1
2104: 'A->G',L433L,90
2104: 'A->T',L433L,9
2105: 'A->G',T434A,48
2106: 'C->A',T434N,28
2106: 'C->G',T434S,2
2106: 'C->T',T434I,1917
2107: 'T->A',T434T,7
2107: 'T->C',T434T,61
2108: 'A->C',N435H,2
2108: 'A->G',N435D,55
2108: 'A->T',N435Y,1
2109: 'A->C',N435T,5
2109: 'A->G',N435S,34
2110: 'C->A',N435K,28
2110: 'C->G',N435K,6
2110: 'C->T',N435N,112503
2111: 'A->G',I436V,587
2111: 'A->T',I436F,3
2112: 'T->C',I436T,110
2113: 'C->A',I436I,41
2113: 'C->G',I436M,8
2113: 'C->T',I436I,2739
2114: 'T->A',F437I,5
2114: 'T->C',F437L,45
2114: 'T->G',F437V,9
2115: 'T->A',F437Y,1
2115: 'T->G',F437C,6
2116: 'T->A',F437L,268
2116: 'T->C',F437F,58
2116: 'T->G',F437L,4
2117: 'G->A',G438S,87
2117: 'G->T',G438C,115
2118: 'G->A',G438D,111
2118: 'G->C',G438A,15
2118: 'G->T',G438V,14
2119: 'C->A',G438G,2
2119: 'C->T',G438G,3046
2120: 'A->G',T439A,54
2121: 'C->A',T439N,58
2121: 'C->T',T439I,224
2122: 'T->A',T439T,1
2122: 'T->C',T439T,185
2122: 'T->G',T439T,6
2123: 'G->A',V440I,277
2123: 'G->C',V440L,1
2123: 'G->T',V440F,58
2124: 'T->A',V440D,2
2124: 'T->C',V440A,51
2124: 'T->G',V440G,35
2125: 'T->A',V440V,16
2125: 'T->C',V440V,336
2125: 'T->G',V440V,1
2126: 'T->A',Y441N,2
2126: 'T->C',Y441H,19
2127: 'A->C',Y441S,3
2127: 'A->G',Y441C,439
2128: 'T->C',Y441Y,157
2129: 'G->A',E442K,50
2130: 'A->C',E442A,233
2130: 'A->G',E442G,144
2130: 'A->T',E442V,19
2131: 'A->C',E442D,6
2131: 'A->G',E442E,66
2131: 'A->T',E442D,2
2132: 'A->C',K443Q,167
2132: 'A->G',K443E,20
2133: 'A->C',K443T,5
2133: 'A->G',K443R,39
2133: 'A->T',K443I,1
2134: 'A->C',K443N,5
2134: 'A->G',K443K,122
2135: 'C->A',L444I,35
2135: 'C->T',L444F,199
2136: 'T->A',L444H,3
2136: 'T->C',L444P,7
2137: 'C->A',L444L,452
2137: 'C->G',L444L,1
2137: 'C->T',L444L,835
2138: 'A->C',K445Q,19
2138: 'A->G',K445E,34
2139: 'A->C',K445T,1
2139: 'A->G',K445R,108
2139: 'A->T',K445I,5
2140: 'A->C',K445N,2
2140: 'A->G',K445K,44
2141: 'C->A',P446T,50
2141: 'C->T',P446S,338
2142: 'C->A',P446H,30
2142: 'C->G',P446R,2
2142: 'C->T',P446L,393
2143: 'C->A',P446P,135
2143: 'C->T',P446P,2566
2144: 'G->A',V447I,890
2144: 'G->C',V447L,28
2144: 'G->T',V447F,1350
2145: 'T->C',V447A,56
2145: 'T->G',V447G,10
2146: 'C->A',V447V,24
2146: 'C->T',V447V,969
2147: 'C->A',L448I,201
2147: 'C->G',L448V,1
2147: 'C->T',L448F,2155
2148: 'T->A',L448H,3
2148: 'T->C',L448P,56
2148: 'T->G',L448R,2
2149: 'T->A',L448L,16
2149: 'T->C',L448L,298
2149: 'T->G',L448L,9
2150: 'G->A',D449N,913
2150: 'G->T',D449Y,58
2151: 'A->C',D449A,284
2151: 'A->G',D449G,776
2151: 'A->T',D449V,21
2152: 'T->A',D449E,1
2152: 'T->C',D449D,242
2153: 'T->A',W450R,34
2153: 'T->C',W450R,145
2153: 'T->G',W450G,6
2154: 'G->C',W450S,3
2154: 'G->T',W450L,19
2155: 'G->C',W450C,6
2155: 'G->T',W450C,1515
2156: 'C->A',L451I,6
2156: 'C->G',L451V,1
2156: 'C->T',L451F,2198
2157: 'T->A',L451H,6
2157: 'T->C',L451P,3
2157: 'T->G',L451R,1
2158: 'T->A',L451L,20
2158: 'T->C',L451L,228
2158: 'T->G',L451L,9
2159: 'G->A',E452K,39
2159: 'G->C',E452Q,1
2160: 'A->C',E452A,9
2160: 'A->G',E452G,48
2160: 'A->T',E452V,2
2161: 'A->C',E452D,18
2161: 'A->G',E452E,493
2161: 'A->T',E452D,27
2162: 'G->A',E453K,70
2162: 'G->C',E453Q,5
2163: 'A->C',E453A,29
2163: 'A->G',E453G,48
2163: 'A->T',E453V,29
2164: 'G->A',E453E,219
2164: 'G->C',E453D,86
2164: 'G->T',E453D,1270
2165: 'A->C',K454Q,494
2165: 'A->G',K454E,218
2166: 'A->C',K454T,1
2166: 'A->G',K454R,341
2166: 'A->T',K454M,4
2167: 'G->A',K454K,41
2167: 'G->C',K454N,12
2167: 'G->T',K454N,324
2168: 'T->A',F455I,4
2168: 'T->C',F455L,20
2168: 'T->G',F455V,1
2169: 'T->A',F455Y,1
2169: 'T->C',F455S,15
2169: 'T->G',F455C,50
2170: 'T->A',F455L,3
2170: 'T->C',F455F,96
2171: 'A->G',K456E,54
2172: 'A->C',K456T,24
2172: 'A->G',K456R,235
2172: 'A->T',K456M,1
2173: 'G->A',K456K,191
2173: 'G->C',K456N,1
2173: 'G->T',K456N,134
2174: 'G->A',E457K,101
2174: 'G->C',E457Q,1
2175: 'A->C',E457A,15
2175: 'A->G',E457G,17
2175: 'A->T',E457V,3
2176: 'A->C',E457D,43
2176: 'A->G',E457E,79
2176: 'A->T',E457D,28
2177: 'G->A',G458S,57
2177: 'G->T',G458C,57
2178: 'G->A',G458D,25
2178: 'G->C',G458A,1
2178: 'G->T',G458V,3
2179: 'T->C',G458G,19
2179: 'T->G',G458G,1
2180: 'G->A',V459I,183
2180: 'G->C',V459L,1
2180: 'G->T',V459L,21
2181: 'T->C',V459A,14
2182: 'A->C',V459V,3
2182: 'A->G',V459V,121
2182: 'A->T',V459V,42
2183: 'G->A',E460K,28
2183: 'G->C',E460Q,1
2184: 'A->C',E460A,85
2184: 'A->G',E460G,61
2184: 'A->T',E460V,2
2185: 'G->A',E460E,129
2185: 'G->C',E460D,2
2185: 'G->T',E460D,1223
2186: 'T->C',F461L,10
2186: 'T->G',F461V,1
2187: 'T->C',F461S,7
2187: 'T->G',F461C,8
2188: 'T->C',F461F,48
2188: 'T->G',F461L,3
2189: 'C->A',L462I,455
2189: 'C->G',L462V,5
2189: 'C->T',L462F,1819
2190: 'T->A',L462H,1
2190: 'T->C',L462P,1
2190: 'T->G',L462R,2
2191: 'T->A',L462L,1
2191: 'T->C',L462L,21
2192: 'A->C',R463R,2
2192: 'A->G',R463G,34
2193: 'G->A',R463K,73
2193: 'G->C',R463T,1
2193: 'G->T',R463I,54
2194: 'A->C',R463S,49
2194: 'A->G',R463R,93
2194: 'A->T',R463S,41
2195: 'G->A',D464N,35
2195: 'G->C',D464H,1
2195: 'G->T',D464Y,28
2196: 'A->C',D464A,79
2196: 'A->G',D464G,48
2197: 'C->A',D464E,35
2197: 'C->G',D464E,3
2197: 'C->T',D464D,1322
2198: 'G->A',G465S,474
2198: 'G->T',G465C,187
2199: 'G->T',G465V,4
2200: 'T->C',G465G,51
2201: 'T->A',W466R,1987
2201: 'T->C',W466R,46
2201: 'T->G',W466G,23
2202: 'G->T',W466L,2137
2203: 'G->T',W466C,46
2204: 'G->A',E467K,55
2205: 'A->C',E467A,20
2205: 'A->G',E467G,40
2206: 'A->C',E467D,21
2206: 'A->G',E467E,21
2206: 'A->T',E467D,4
2207: 'A->C',I468L,1146
2207: 'A->G',I468V,127
2207: 'A->T',I468F,5
2208: 'T->C',I468T,4
2209: 'T->C',I468I,44
2209: 'T->G',I468M,13
2210: 'G->A',V469I,61
2210: 'G->T',V469F,970
2211: 'T->C',V469A,23
2212: 'T->A',V469V,1
2212: 'T->C',V469V,193
2213: 'A->G',K470E,10
2214: 'A->C',K470T,4
2214: 'A->G',K470R,11
2214: 'A->T',K470I,1
2215: 'A->C',K470N,5
2215: 'A->G',K470K,228
2215: 'A->T',K470N,5
2216: 'T->C',F471L,203
2216: 'T->G',F471V,17
2217: 'T->A',F471Y,8
2217: 'T->C',F471S,7
2217: 'T->G',F471C,4
2218: 'T->A',F471L,1
2218: 'T->C',F471F,72
2218: 'T->G',F471L,1
2219: 'A->G',I472V,196
2220: 'T->C',I472T,180
2220: 'T->G',I472S,8
2221: 'C->A',I472I,60
2221: 'C->G',I472M,5
2221: 'C->T',I472I,983
2222: 'T->C',S473P,84
2222: 'T->G',S473A,66
2223: 'C->T',S473L,307
2224: 'A->C',S473S,9
2224: 'A->G',S473S,41
2224: 'A->T',S473S,67
2225: 'A->G',T474A,61
2226: 'C->A',T474N,8
2226: 'C->G',T474S,3
2226: 'C->T',T474I,270
2227: 'C->A',T474T,72
2227: 'C->G',T474T,1
2227: 'C->T',T474T,377
2228: 'T->A',C475S,19
2228: 'T->C',C475R,102
2228: 'T->G',C475G,3
2229: 'G->A',C475Y,314
2229: 'G->C',C475S,9
2229: 'G->T',C475F,44
2230: 'T->C',C475C,117
2230: 'T->G',C475W,15
2231: 'G->A',A476T,128
2231: 'G->T',A476S,359
2232: 'C->A',A476D,25
2232: 'C->G',A476G,2
2232: 'C->T',A476V,2512
2233: 'T->A',A476A,5
2233: 'T->C',A476A,115
2233: 'T->G',A476A,5
2234: 'T->A',C477S,38
2234: 'T->C',C477R,2
2234: 'T->G',C477G,4
2235: 'G->A',C477Y,192
2235: 'G->T',C477F,41
2236: 'T->C',C477C,47
2236: 'T->G',C477W,1
2237: 'G->A',E478K,10
2237: 'G->C',E478Q,2
2238: 'A->C',E478A,11
2238: 'A->G',E478G,54
2238: 'A->T',E478V,43
2239: 'A->C',E478D,17
2239: 'A->G',E478E,35
2239: 'A->T',E478D,4
2240: 'A->C',I479L,83
2240: 'A->G',I479V,233
2240: 'A->T',I479F,7
2241: 'T->A',I479N,1
2241: 'T->C',I479T,22
2241: 'T->G',I479S,1
2242: 'T->A',I479I,31
2242: 'T->C',I479I,379
2242: 'T->G',I479M,25
2243: 'G->A',V480I,69
2243: 'G->T',V480F,2
2244: 'T->C',V480A,116
2244: 'T->G',V480G,21
2245: 'C->A',V480V,66
2245: 'C->G',V480V,2
2245: 'C->T',V480V,974
2246: 'G->A',G481S,4666
2246: 'G->T',G481C,180
2247: 'G->A',G481D,30
2247: 'G->T',G481V,16
2248: 'T->C',G481G,39
2249: 'G->A',G482R,67
2249: 'G->C',G482R,1
2250: 'G->A',G482E,2
2250: 'G->C',G482A,1
2250: 'G->T',G482V,15
2251: 'A->C',G482G,41
2251: 'A->G',G482G,165
2251: 'A->T',G482G,1
2252: 'C->A',Q483K,314
2252: 'C->G',Q483E,1
2253: 'A->G',Q483R,29
2253: 'A->T',Q483L,2
2254: 'A->C',Q483H,5
2254: 'A->G',Q483Q,187
2255: 'A->C',I484L,14
2255: 'A->G',I484V,114
2255: 'A->T',I484F,3
2256: 'T->C',I484T,3
2257: 'T->A',I484I,6
2257: 'T->C',I484I,80
2257: 'T->G',I484M,1
2258: 'G->A',V485I,9749
2258: 'G->C',V485L,1
2258: 'G->T',V485F,31
2259: 'T->A',V485D,1
2259: 'T->C',V485A,44
2259: 'T->G',V485G,9
2260: 'C->A',V485V,11
2260: 'C->G',V485V,1
2260: 'C->T',V485V,122
2261: 'A->G',T486A,33
2262: 'C->A',T486N,87
2262: 'C->T',T486I,387
2263: 'C->A',T486T,45
2263: 'C->T',T486T,279
2264: 'T->A',C487S,41
2264: 'T->C',C487R,36
2264: 'T->G',C487G,22
2265: 'G->A',C487Y,232
2265: 'G->T',C487F,29
2266: 'T->C',C487C,51
2266: 'T->G',C487W,18
2267: 'G->A',A488T,64
2267: 'G->C',A488P,1
2267: 'G->T',A488S,14
2268: 'C->A',A488E,28
2268: 'C->G',A488G,1
2268: 'C->T',A488V,776
2269: 'A->C',A488A,10
2269: 'A->G',A488A,71
2269: 'A->T',A488A,120
2270: 'A->C',K489Q,10
2270: 'A->G',K489E,3961
2271: 'A->C',K489T,46
2271: 'A->G',K489R,163
2271: 'A->T',K489M,1
2272: 'G->A',K489K,695
2272: 'G->C',K489N,394
2272: 'G->T',K489N,1881
2273: 'G->A',E490K,219
2274: 'A->C',E490A,19
2274: 'A->G',E490G,55
2275: 'A->C',E490D,16
2275: 'A->G',E490E,43
2275: 'A->T',E490D,7
2276: 'A->C',I491L,12
2276: 'A->G',I491V,4162
2276: 'A->T',I491F,8
2277: 'T->A',I491N,9
2277: 'T->C',I491T,926
2277: 'T->G',I491S,8
2278: 'T->A',I491I,1
2278: 'T->C',I491I,51
2279: 'A->G',K492E,29
2280: 'A->C',K492T,4
2280: 'A->G',K492R,55
2281: 'G->A',K492K,645
2281: 'G->C',K492N,3
2281: 'G->T',K492N,289
2282: 'G->A',E493K,1047
2283: 'A->C',E493A,16
2283: 'A->G',E493G,66
2283: 'A->T',E493V,1
2284: 'G->A',E493E,1118
2284: 'G->C',E493D,1
2284: 'G->T',E493D,356
2285: 'A->C',S494R,13
2285: 'A->G',S494G,177
2285: 'A->T',S494C,34
2286: 'G->A',S494N,121
2286: 'G->T',S494I,83
2287: 'T->A',S494R,12
2287: 'T->C',S494S,18
2287: 'T->G',S494R,1
2288: 'G->A',V495I,105
2288: 'G->T',V495F,14
2289: 'T->C',V495A,129
2289: 'T->G',V495G,3
2290: 'T->A',V495V,3
2290: 'T->C',V495V,332
2290: 'T->G',V495V,16
2291: 'C->A',Q496K,2
2291: 'C->G',Q496E,3
2292: 'A->C',Q496P,1379
2292: 'A->G',Q496R,72
2292: 'A->T',Q496L,27
2293: 'G->A',Q496Q,106
2293: 'G->C',Q496H,5
2293: 'G->T',Q496H,446
2294: 'A->C',T497P,10
2294: 'A->G',T497A,46
2294: 'A->T',T497S,1
2295: 'C->A',T497K,15
2295: 'C->T',T497I,441
2296: 'A->C',T497T,5
2296: 'A->G',T497T,732
2297: 'T->A',F498I,1
2297: 'T->C',F498L,176
2297: 'T->G',F498V,5
2298: 'T->A',F498Y,4
2299: 'C->A',F498L,18
2299: 'C->G',F498L,1
2299: 'C->T',F498F,1612
2300: 'T->C',F499L,169
2300: 'T->G',F499V,1
2301: 'T->A',F499Y,5
2301: 'T->C',F499S,18
2301: 'T->G',F499C,1
2302: 'T->A',F499L,28
2302: 'T->C',F499F,33
2303: 'A->G',K500E,104
2304: 'A->C',K500T,7
2304: 'A->G',K500R,41
2304: 'A->T',K500M,2
2305: 'G->A',K500K,24
2305: 'G->C',K500N,5
2305: 'G->T',K500N,2245
2306: 'C->A',L501I,8
2306: 'C->G',L501V,3
2306: 'C->T',L501F,4526
2307: 'T->G',L501R,2
2308: 'T->A',L501L,3
2308: 'T->C',L501L,1156
2309: 'G->A',V502I,467
2309: 'G->T',V502L,36
2310: 'T->C',V502A,16
2310: 'T->G',V502G,1
2311: 'A->C',V502V,5
2311: 'A->G',V502V,444
2311: 'A->T',V502V,1
2312: 'A->C',N503H,16
2313: 'A->C',N503T,1
2313: 'A->G',N503S,8
2314: 'T->C',N503N,99
2315: 'A->C',K504Q,1
2315: 'A->G',K504E,22
2316: 'A->C',K504T,3
2316: 'A->G',K504R,31
2316: 'A->T',K504I,1
2317: 'A->C',K504N,9
2317: 'A->G',K504K,137
2317: 'A->T',K504N,91
2318: 'T->A',F505I,126
2318: 'T->C',F505L,140
2318: 'T->G',F505V,9
2319: 'T->A',F505Y,1
2319: 'T->C',F505S,205
2319: 'T->G',F505C,6
2320: 'T->A',F505L,1
2320: 'T->C',F505F,14
2320: 'T->G',F505L,5
2321: 'T->A',L506M,1
2321: 'T->C',L506L,149
2321: 'T->G',L506V,1
2323: 'G->A',L506L,942
2323: 'G->T',L506F,9
2324: 'G->A',A507T,348
2324: 'G->C',A507P,3
2324: 'G->T',A507S,65
2325: 'C->A',A507D,37
2325: 'C->T',A507V,1543
2326: 'T->A',A507A,6
2326: 'T->C',A507A,45
2326: 'T->G',A507A,21
2327: 'T->A',L508M,5
2327: 'T->C',L508L,88
2327: 'T->G',L508V,48
2328: 'T->C',L508S,46
2329: 'G->A',L508L,69
2329: 'G->C',L508F,2
2329: 'G->T',L508F,90
2330: 'T->A',C509S,1
2330: 'T->C',C509R,3
2330: 'T->G',C509G,192
2331: 'G->A',C509Y,30
2331: 'G->T',C509F,6
2332: 'T->C',C509C,24
2332: 'T->G',C509W,3
2333: 'G->A',A510T,182
2333: 'G->T',A510S,15
2334: 'C->A',A510D,19
2334: 'C->G',A510G,3
2335: 'T->A',A510A,40
2335: 'T->C',A510A,100
2335: 'T->G',A510A,47
2336: 'G->A',D511N,11748
2336: 'G->T',D511Y,22
2337: 'A->C',D511A,9
2337: 'A->G',D511G,45
2337: 'A->T',D511V,1
2338: 'C->A',D511E,73
2338: 'C->G',D511E,1
2338: 'C->T',D511D,338
2339: 'T->A',S512T,23
2339: 'T->C',S512P,3
2339: 'T->G',S512A,57
2340: 'C->A',S512Y,7
2340: 'C->G',S512C,1
2340: 'C->T',S512F,197
2341: 'T->A',S512S,1
2341: 'T->C',S512S,81
2341: 'T->G',S512S,1
2342: 'A->C',I513L,22
2342: 'A->G',I513V,1883
2343: 'T->C',I513T,124
2343: 'T->G',I513S,5
2344: 'C->T',I513I,199
2345: 'A->C',I514L,1
2345: 'A->G',I514V,46
2345: 'A->T',I514F,8
2346: 'T->A',I514N,1
2346: 'T->C',I514T,698
2346: 'T->G',I514S,20
2347: 'T->C',I514I,49
2347: 'T->G',I514M,1
2348: 'A->C',I515L,2
2348: 'A->G',I515V,647
2350: 'T->A',I515I,53
2350: 'T->C',I515I,78
2351: 'G->A',G516S,10
2351: 'G->T',G516C,4
2352: 'G->A',G516D,1
2352: 'G->C',G516A,2
2353: 'T->A',G516G,24
2353: 'T->C',G516G,55
2354: 'G->A',G517R,86
2355: 'G->A',G517E,47
2355: 'G->C',G517A,1
2356: 'A->C',G517G,97
2356: 'A->G',G517G,117
2356: 'A->T',G517G,37
2357: 'G->A',A518T,47
2357: 'G->T',A518S,22
2358: 'C->T',A518V,419
2359: 'T->A',A518A,3
2359: 'T->C',A518A,71
2359: 'T->G',A518A,2
2360: 'A->G',K519E,116
2361: 'A->C',K519T,3
2361: 'A->G',K519R,84
2362: 'A->C',K519N,6
2362: 'A->G',K519K,11
2363: 'C->A',L520I,11
2363: 'C->T',L520F,68
2364: 'T->C',L520P,1
2365: 'T->A',L520L,1
2365: 'T->C',L520L,56
2365: 'T->G',L520L,34
2366: 'A->G',K521E,4
2367: 'A->C',K521T,1
2367: 'A->G',K521R,32
2367: 'A->T',K521I,1
2368: 'A->C',K521N,7
2368: 'A->G',K521K,341
2368: 'A->T',K521N,27
2369: 'G->A',A522T,125
2369: 'G->T',A522S,221
2370: 'C->T',A522V,128
2371: 'C->A',A522A,48
2371: 'C->T',A522A,316
2372: 'T->A',L523M,2
2372: 'T->C',L523L,84
2372: 'T->G',L523V,8
2374: 'G->A',L523L,28
2375: 'A->C',N524H,119
2375: 'A->G',N524D,42
2375: 'A->T',N524Y,3
2376: 'A->C',N524T,112
2376: 'A->G',N524S,29
2377: 'T->A',N524K,4
2377: 'T->C',N524N,67
2377: 'T->G',N524K,2
2378: 'T->A',L525I,6
2378: 'T->C',L525L,5
2378: 'T->G',L525V,2
2379: 'T->C',L525S,1
2380: 'A->C',L525F,5
2380: 'A->G',L525L,82
2380: 'A->T',L525F,1
2381: 'G->A',G526S,27
2381: 'G->C',G526R,1
2381: 'G->T',G526C,166
2382: 'G->A',G526D,24
2382: 'G->T',G526V,4
2383: 'T->A',G526G,1
2383: 'T->C',G526G,54
2383: 'T->G',G526G,1
2384: 'G->A',E527K,14
2384: 'G->C',E527Q,2
2385: 'A->C',E527A,37
2385: 'A->G',E527G,13
2385: 'A->T',E527V,21
2386: 'A->C',E527D,135
2386: 'A->G',E527E,61
2386: 'A->T',E527D,2
2387: 'A->G',T528A,40
2387: 'A->T',T528S,1
2388: 'C->A',T528K,2
2388: 'C->G',T528R,162
2388: 'C->T',T528I,4926
2389: 'A->C',T528T,25
2389: 'A->G',T528T,318
2389: 'A->T',T528T,1
2390: 'T->A',F529I,12
2390: 'T->C',F529L,45
2390: 'T->G',F529V,34
2391: 'T->C',F529S,1
2392: 'T->A',F529L,7
2392: 'T->C',F529F,22
2393: 'G->A',V530I,94
2393: 'G->C',V530L,4
2393: 'G->T',V530F,5
2394: 'T->C',V530A,76
2395: 'C->A',V530V,68
2395: 'C->G',V530V,6
2395: 'C->T',V530V,18462
2396: 'A->G',T531A,787
2396: 'A->T',T531S,1
2397: 'C->G',T531R,2
2397: 'C->T',T531M,34
2398: 'G->A',T531T,697
2398: 'G->C',T531T,11
2398: 'G->T',T531T,68
2399: 'C->A',H532N,3
2399: 'C->T',H532Y,127
2400: 'A->C',H532P,6
2400: 'A->T',H532L,1
2401: 'C->A',H532Q,7469
2401: 'C->G',H532Q,4
2401: 'C->T',H532H,521
2402: 'T->A',S533T,24
2402: 'T->C',S533P,2
2402: 'T->G',S533A,38
2403: 'C->T',S533L,6
2404: 'A->C',S533S,16
2404: 'A->G',S533S,56
2404: 'A->T',S533S,26
2405: 'A->C',K534Q,6
2405: 'A->G',K534E,1
2406: 'A->C',K534T,22
2406: 'A->G',K534R,932
2406: 'A->T',K534M,7
2407: 'G->A',K534K,3131
2407: 'G->C',K534N,3
2407: 'G->T',K534N,117
2408: 'G->A',G535R,4
2410: 'A->C',G535G,12
2410: 'A->G',G535G,262
2410: 'A->T',G535G,15
2411: 'T->C',L536L,53
2411: 'T->G',L536V,11
2412: 'T->C',L536S,1
2412: 'T->G',L536W,1
2413: 'G->A',L536L,372
2413: 'G->C',L536F,3
2413: 'G->T',L536F,58
2414: 'T->A',Y537N,2
2415: 'A->G',Y537C,2
2416: 'C->T',Y537Y,6266
2417: 'A->C',R538R,5
2417: 'A->G',R538G,4
2418: 'G->A',R538K,60
2418: 'G->C',R538T,4
2418: 'G->T',R538I,8
2419: 'A->C',R538S,3
2419: 'A->G',R538R,217
2419: 'A->T',R538S,9
2420: 'A->C',K539Q,6
2420: 'A->G',K539E,1
2421: 'A->C',K539T,8
2421: 'A->G',K539R,86
2421: 'A->T',K539M,4
2422: 'G->A',K539K,30
2422: 'G->C',K539N,2
2422: 'G->T',K539N,6
2423: 'T->A',C540S,3
2423: 'T->C',C540R,38
2424: 'G->A',C540Y,94
2424: 'G->C',C540S,3
2425: 'T->C',C540C,280
2426: 'G->A',V541I,175
2426: 'G->T',V541F,20
2427: 'T->C',V541A,20
2427: 'T->G',V541G,1
2428: 'T->A',V541V,4
2428: 'T->C',V541V,77
2429: 'A->C',K542Q,2
2429: 'A->G',K542E,3
2430: 'A->C',K542T,63
2430: 'A->G',K542R,106
2430: 'A->T',K542I,1
2431: 'A->G',K542K,348
2432: 'T->A',S543T,20
2432: 'T->C',S543P,546
2432: 'T->G',S543A,110
2433: 'C->A',S543Y,40
2433: 'C->T',S543F,670
2434: 'C->A',S543S,50
2434: 'C->T',S543S,758
2435: 'A->C',R544R,8
2435: 'A->G',R544G,114
2436: 'G->A',R544K,73
2436: 'G->C',R544T,1
2436: 'G->T',R544I,83
2437: 'A->C',R544S,23
2437: 'A->G',R544R,195
2437: 'A->T',R544S,19
2438: 'G->A',E545K,132
2438: 'G->C',E545Q,2
2439: 'A->C',E545A,119
2439: 'A->G',E545G,75
2439: 'A->T',E545V,10
2440: 'A->C',E545D,29
2440: 'A->G',E545E,260
2440: 'A->T',E545D,22
2441: 'G->A',E546K,260
2441: 'G->C',E546Q,3
2442: 'A->C',E546A,34
2442: 'A->G',E546G,72
2442: 'A->T',E546V,2
2443: 'A->C',E546D,59
2443: 'A->G',E546E,53
2444: 'A->C',T547P,2
2444: 'A->G',T547A,85
2445: 'C->A',T547N,7
2445: 'C->G',T547S,10
2445: 'C->T',T547I,3709
2446: 'T->A',T547T,200
2446: 'T->C',T547T,81
2446: 'T->G',T547T,14
2447: 'G->A',G548S,175
2447: 'G->C',G548R,10
2447: 'G->T',G548C,1710
2448: 'G->A',G548D,157
2448: 'G->C',G548A,2
2448: 'G->T',G548V,154
2449: 'C->A',G548G,496
2449: 'C->G',G548G,3
2449: 'C->T',G548G,824
2450: 'C->A',L549I,54
2450: 'C->T',L549L,774
2451: 'T->A',L549Q,1
2451: 'T->C',L549P,33
2452: 'A->C',L549L,53
2452: 'A->G',L549L,12
2452: 'A->T',L549L,59
2453: 'C->A',L550I,39
2453: 'C->G',L550V,4
2453: 'C->T',L550F,53340
2454: 'T->A',L550H,8
2454: 'T->C',L550P,68
2454: 'T->G',L550R,21
2455: 'C->A',L550L,114
2455: 'C->G',L550L,4
2455: 'C->T',L550L,4901
2456: 'A->C',M551L,183
2456: 'A->G',M551V,14
2456: 'A->T',M551L,20
2457: 'T->C',M551T,6
2458: 'G->A',M551I,96
2458: 'G->C',M551I,7
2458: 'G->T',M551I,895
2459: 'C->A',P552T,3
2459: 'C->T',P552S,749
2460: 'C->A',P552H,57
2460: 'C->T',P552L,29
2461: 'T->A',P552P,9
2461: 'T->C',P552P,58
2461: 'T->G',P552P,14
2462: 'C->A',L553I,57
2462: 'C->G',L553V,5
2462: 'C->T',L553L,981
2463: 'T->A',L553Q,15
2463: 'T->C',L553P,3
2463: 'T->G',L553R,2
2464: 'A->G',L553L,14
2464: 'A->T',L553L,4
2465: 'A->C',K554Q,14
2465: 'A->G',K554E,65
2466: 'A->C',K554T,18
2466: 'A->G',K554R,46
2466: 'A->T',K554I,7
2467: 'A->C',K554N,53
2467: 'A->G',K554K,75
2467: 'A->T',K554N,16
2468: 'G->A',A555T,85
2468: 'G->C',A555P,4
2468: 'G->T',A555S,157
2469: 'C->T',A555V,1468
2470: 'C->A',A555A,64
2470: 'C->T',A555A,740
2471: 'C->A',P556T,3
2471: 'C->T',P556S,20
2472: 'C->A',P556Q,8
2472: 'C->T',P556L,57
2473: 'A->C',P556P,24
2473: 'A->G',P556P,744
2473: 'A->T',P556P,33
2474: 'A->C',K557Q,64
2474: 'A->G',K557E,24
2475: 'A->C',K557T,5
2475: 'A->G',K557R,255
2475: 'A->T',K557I,2
2476: 'A->C',K557N,5
2476: 'A->G',K557K,26
2476: 'A->T',K557N,3
2477: 'G->A',E558K,146
2477: 'G->C',E558Q,42
2478: 'A->C',E558A,7
2478: 'A->G',E558G,5
2478: 'A->T',E558V,3
2479: 'A->C',E558D,5
2479: 'A->G',E558E,21
2479: 'A->T',E558D,1
2480: 'A->C',I559L,21
2480: 'A->G',I559V,1169
2480: 'A->T',I559F,1
2481: 'T->A',I559N,1
2481: 'T->C',I559T,6
2481: 'T->G',I559S,1
2482: 'T->A',I559I,2
2482: 'T->C',I559I,162
2483: 'A->C',I560L,2
2483: 'A->G',I560V,132
2484: 'T->C',I560T,72
2484: 'T->G',I560S,4
2485: 'C->A',I560I,88
2485: 'C->T',I560I,5453
2486: 'T->C',F561L,3
2487: 'T->A',F561Y,36
2487: 'T->G',F561C,1
2488: 'C->T',F561F,1091
2489: 'T->C',L562L,798
2491: 'A->G',L562L,45
2491: 'A->T',L562F,5
2492: 'G->A',E563K,176
2492: 'G->C',E563Q,1
2493: 'A->C',E563A,9
2493: 'A->G',E563G,34
2493: 'A->T',E563V,21
2494: 'G->A',E563E,367
2494: 'G->C',E563D,4
2494: 'G->T',E563D,2250
2495: 'G->A',G564R,11
2496: 'G->C',G564A,1
2497: 'A->C',G564G,15
2497: 'A->G',G564G,213
2497: 'A->T',G564G,93
2498: 'G->A',E565K,53
2498: 'G->C',E565Q,1
2499: 'A->C',E565A,41
2499: 'A->G',E565G,52
2499: 'A->T',E565V,41
2500: 'A->C',E565D,37
2500: 'A->G',E565E,55
2500: 'A->T',E565D,6
2501: 'A->G',T566A,46
2501: 'A->T',T566S,3
2502: 'C->T',T566I,70
2503: 'A->C',T566T,2
2503: 'A->G',T566T,49
2504: 'C->A',L567I,23
2504: 'C->T',L567F,207
2505: 'T->A',L567H,7
2505: 'T->G',L567R,2
2506: 'T->A',L567L,5
2506: 'T->C',L567L,97
2506: 'T->G',L567L,21
2507: 'C->A',P568T,13
2507: 'C->T',P568S,139
2508: 'C->A',P568H,62
2508: 'C->G',P568R,7
2508: 'C->T',P568L,1795
2509: 'C->A',P568P,11
2509: 'C->G',P568P,73
2509: 'C->T',P568P,13230
2510: 'A->G',T569A,1148
2510: 'A->T',T569S,51
2511: 'C->T',T569I,34
2512: 'A->C',T569T,25
2512: 'A->G',T569T,139
2512: 'A->T',T569T,476
2513: 'G->A',E570K,65
2513: 'G->C',E570Q,2
2514: 'A->C',E570A,46
2514: 'A->G',E570G,28
2514: 'A->T',E570V,4
2515: 'A->C',E570D,20
2515: 'A->G',E570E,38
2515: 'A->T',E570D,15
2516: 'G->A',V571M,164
2516: 'G->T',V571L,1744
2517: 'T->C',V571A,2
2518: 'G->A',V571V,212
2518: 'G->C',V571V,6
2518: 'G->T',V571V,10315
2519: 'T->C',L572L,64
2519: 'T->G',L572V,3
2520: 'T->C',L572S,3
2521: 'A->G',L572L,46
2522: 'A->G',T573A,81
2523: 'C->A',T573K,6
2523: 'C->G',T573R,3
2523: 'C->T',T573I,1494
2524: 'A->C',T573T,1
2524: 'A->G',T573T,121
2524: 'A->T',T573T,6
2525: 'G->A',E574K,721
2526: 'A->C',E574A,36
2526: 'A->G',E574G,175
2526: 'A->T',E574V,12
2527: 'G->A',E574E,397
2527: 'G->C',E574D,5
2527: 'G->T',E574D,709
2528: 'G->A',E575K,1707
2529: 'A->C',E575A,10
2529: 'A->G',E575G,22
2529: 'A->T',E575V,15
2530: 'A->C',E575D,10
2530: 'A->G',E575E,182
2530: 'A->T',E575D,15
2531: 'G->A',V576I,97
2531: 'G->T',V576F,59
2532: 'T->C',V576A,34
2532: 'T->G',V576G,2
2533: 'T->A',V576V,28
2533: 'T->C',V576V,655
2533: 'T->G',V576V,6
2534: 'G->A',V577I,219
2534: 'G->C',V577L,1
2534: 'G->T',V577F,930
2535: 'T->C',V577A,105
2535: 'T->G',V577G,2
2536: 'C->A',V577V,61
2536: 'C->G',V577V,8
2536: 'C->T',V577V,2896
2537: 'T->A',L578M,7
2537: 'T->C',L578L,70
2537: 'T->G',L578V,463
2538: 'T->C',L578S,12
2539: 'G->A',L578L,200
2539: 'G->C',L578F,10
2539: 'G->T',L578F,9
2540: 'A->C',K579Q,7
2540: 'A->G',K579E,4
2541: 'A->C',K579T,2
2541: 'A->G',K579R,36
2541: 'A->T',K579I,1
2542: 'A->G',K579K,34
2543: 'A->C',T580P,5
2543: 'A->G',T580A,90
2543: 'A->T',T580S,2
2544: 'C->A',T580N,69
2544: 'C->T',T580I,3799
2545: 'T->A',T580T,35
2545: 'T->C',T580T,61
2545: 'T->G',T580T,12
2546: 'G->A',G581S,12
2546: 'G->T',G581C,3
2547: 'G->A',G581D,11
2547: 'G->T',G581V,7
2548: 'T->A',G581G,7
2548: 'T->C',G581G,107
2548: 'T->G',G581G,3
2549: 'G->A',D582N,53
2549: 'G->C',D582H,2
2549: 'G->T',D582Y,20
2550: 'A->C',D582A,22
2550: 'A->G',D582G,667
2550: 'A->T',D582V,29
2551: 'T->A',D582E,4
2551: 'T->C',D582D,198
2551: 'T->G',D582E,7
2552: 'T->C',L583L,68
2552: 'T->G',L583V,1
2554: 'A->G',L583L,61
2555: 'C->A',Q584K,7
2556: 'A->G',Q584R,21
2556: 'A->T',Q584L,42
2557: 'A->C',Q584H,2
2557: 'A->G',Q584Q,40
2558: 'C->A',P585T,1
2558: 'C->G',P585A,2
2558: 'C->T',P585S,1271
2559: 'C->A',P585Q,1
2559: 'C->T',P585L,59
2560: 'A->C',P585P,9
2560: 'A->G',P585P,2913
2560: 'A->T',P585P,31
2561: 'T->A',L586I,74
2561: 'T->C',L586L,104
2561: 'T->G',L586V,15
2562: 'T->C',L586S,11
2563: 'A->G',L586L,254
2563: 'A->T',L586F,2
2564: 'G->A',E587K,6861
2564: 'G->C',E587Q,3
2565: 'A->C',E587A,84
2565: 'A->G',E587G,30
2565: 'A->T',E587V,1
2566: 'A->C',E587D,5
2566: 'A->G',E587E,41
2566: 'A->T',E587D,1
2567: 'C->A',Q588K,5
2567: 'C->G',Q588E,20
2568: 'A->G',Q588R,173
2568: 'A->T',Q588L,47
2569: 'A->G',Q588Q,19
2570: 'C->A',P589T,8
2570: 'C->T',P589S,1311
2571: 'C->A',P589H,118
2571: 'C->T',P589L,43
2572: 'T->A',P589P,13
2572: 'T->C',P589P,95
2573: 'A->C',T590P,1
2573: 'A->G',T590A,19
2574: 'C->A',T590N,2
2574: 'C->G',T590S,2
2574: 'C->T',T590I,699
2575: 'T->A',T590T,22
2575: 'T->C',T590T,17
2575: 'T->G',T590T,50
2576: 'A->G',S591G,20
2576: 'A->T',S591C,188
2577: 'G->A',S591N,152
2577: 'G->C',S591T,1
2577: 'G->T',S591I,60
2578: 'T->A',S591R,4
2578: 'T->C',S591S,38
2578: 'T->G',S591R,2
2579: 'G->A',E592K,66
2579: 'G->C',E592Q,20
2580: 'A->C',E592A,33
2580: 'A->G',E592G,18
2580: 'A->T',E592V,9
2581: 'A->C',E592D,169
2581: 'A->G',E592E,82
2581: 'A->T',E592D,2
2582: 'G->A',A593T,59
2582: 'G->T',A593S,12
2583: 'C->A',A593D,2
2583: 'C->T',A593V,217
2584: 'T->A',A593A,481
2584: 'T->C',A593A,42
2584: 'T->G',A593A,2
2585: 'G->A',V594I,161
2585: 'G->T',V594F,413
2586: 'T->A',V594D,3
2586: 'T->C',V594A,5
2587: 'T->A',V594V,33
2587: 'T->C',V594V,377
2588: 'G->A',E595K,271
2588: 'G->C',E595Q,4
2589: 'A->C',E595A,21
2589: 'A->G',E595G,164
2589: 'A->T',E595V,8
2590: 'A->C',E595D,84
2590: 'A->G',E595E,163
2590: 'A->T',E595D,30
2591: 'G->A',A596T,219
2591: 'G->C',A596P,10
2591: 'G->T',A596S,48
2592: 'C->A',A596D,35
2592: 'C->T',A596V,212
2593: 'T->A',A596A,78
2593: 'T->C',A596A,161
2593: 'T->G',A596A,33
2594: 'C->A',P597T,9
2594: 'C->G',P597A,2
2594: 'C->T',P597S,351
2595: 'C->A',P597Q,13
2595: 'C->T',P597L,179
2596: 'A->C',P597P,482
2596: 'A->G',P597P,2324
2596: 'A->T',P597P,11
2597: 'T->C',L598L,16042
2597: 'T->G',L598V,60
2598: 'T->C',L598S,1
2598: 'T->G',L598W,3
2599: 'G->A',L598L,102
2599: 'G->C',L598F,14
2599: 'G->T',L598F,88
2600: 'G->A',V599I,205
2600: 'G->C',V599L,1
2600: 'G->T',V599F,112
2601: 'T->C',V599A,22
2601: 'T->G',V599G,1
2602: 'T->A',V599V,11
2602: 'T->C',V599V,27
2602: 'T->G',V599V,16
2604: 'G->T',G600V,12
2605: 'T->C',G600G,60
2606: 'A->G',T601A,48
2607: 'C->A',T601K,102
2607: 'C->G',T601R,1
2607: 'C->T',T601I,1074
2608: 'A->C',T601T,30
2608: 'A->G',T601T,24
2609: 'C->A',P602T,3
2609: 'C->T',P602S,4
2610: 'C->T',P602L,313
2611: 'A->C',P602P,6
2611: 'A->G',P602P,49
2611: 'A->T',P602P,19
2612: 'G->A',V603I,71
2612: 'G->T',V603F,7
2613: 'T->C',V603A,11
2614: 'T->C',V603V,14
2614: 'T->G',V603V,63
2615: 'T->A',C604S,1
2615: 'T->C',C604R,1
2616: 'G->A',C604Y,3
2616: 'G->C',C604S,1
2617: 'T->C',C604C,26
2617: 'T->G',C604W,1
2618: 'A->G',I605V,390
2619: 'T->C',I605T,33
2620: 'T->A',I605I,25
2620: 'T->C',I605I,25
2621: 'A->C',N606H,1
2621: 'A->G',N606D,117
2621: 'A->T',N606Y,2
2622: 'A->G',N606S,25
2622: 'A->T',N606I,1
2623: 'C->A',N606K,75
2623: 'C->G',N606K,1
2623: 'C->T',N606N,4097
2624: 'G->A',G607R,36
2624: 'G->T',G607W,7
2625: 'G->A',G607E,29
2625: 'G->T',G607V,2
2626: 'G->A',G607G,204
2626: 'G->T',G607G,656
2627: 'C->A',L608I,5
2627: 'C->T',L608F,331
2628: 'T->C',L608P,2
2629: 'T->A',L608L,4
2629: 'T->C',L608L,22
2630: 'A->C',M609L,4
2630: 'A->G',M609V,25
2631: 'T->A',M609K,20
2632: 'G->A',M609I,41
2632: 'G->C',M609I,18
2632: 'G->T',M609I,386
2633: 'T->C',L610L,183
2633: 'T->G',L610V,50
2634: 'T->G',L610W,1
2635: 'G->A',L610L,555
2635: 'G->C',L610F,1
2635: 'G->T',L610F,14
2636: 'C->A',L611I,6
2636: 'C->G',L611V,5
2636: 'C->T',L611F,1
2638: 'C->A',L611L,35
2638: 'C->G',L611L,3
2638: 'C->T',L611L,577
2639: 'G->A',E612K,250
2639: 'G->C',E612Q,1
2640: 'A->C',E612A,10
2640: 'A->G',E612G,31
2640: 'A->T',E612V,8
2641: 'A->C',E612D,4
2641: 'A->G',E612E,115
2641: 'A->T',E612D,2
2642: 'A->C',I613L,12
2642: 'A->G',I613V,197
2642: 'A->T',I613F,7
2643: 'T->C',I613T,2
2643: 'T->G',I613S,2
2644: 'C->A',I613I,177
2644: 'C->G',I613M,1
2644: 'C->T',I613I,1970
2645: 'A->C',K614Q,13
2645: 'A->G',K614E,20
2646: 'A->C',K614T,1
2646: 'A->G',K614R,96
2646: 'A->T',K614I,3
2647: 'A->C',K614N,4
2647: 'A->G',K614K,994
2647: 'A->T',K614N,11
2648: 'G->A',D615N,342
2648: 'G->C',D615H,1
2648: 'G->T',D615Y,75
2649: 'A->C',D615A,7
2649: 'A->G',D615G,64
2650: 'C->A',D615E,1
2650: 'C->G',D615E,4
2650: 'C->T',D615D,356
2651: 'A->G',T616A,75
2651: 'A->T',T616S,6
2652: 'C->A',T616K,5
2652: 'C->G',T616R,1
2652: 'C->T',T616I,154
2653: 'A->C',T616T,12
2653: 'A->G',T616T,106
2653: 'A->T',T616T,165
2654: 'G->A',E617K,48
2655: 'A->C',E617A,34
2655: 'A->G',E617G,78
2655: 'A->T',E617V,8
2656: 'A->C',E617D,1
2656: 'A->G',E617E,140
2656: 'A->T',E617D,5
2657: 'A->C',K618Q,9
2657: 'A->G',K618E,8
2658: 'A->C',K618T,28
2658: 'A->G',K618R,66
2658: 'A->T',K618M,32
2659: 'G->A',K618K,2521
2659: 'G->C',K618N,29
2659: 'G->T',K618N,887
2660: 'T->C',Y619H,4
2661: 'A->G',Y619C,15
2662: 'C->T',Y619Y,607
2663: 'T->A',C620S,4
2663: 'T->C',C620R,3
2663: 'T->G',C620G,1
2664: 'G->A',C620Y,63
2664: 'G->C',C620S,1
2664: 'G->T',C620F,11
2665: 'T->C',C620C,116
2666: 'G->A',A621T,2
2666: 'G->T',A621S,3
2667: 'C->T',A621V,463
2668: 'C->A',A621A,25
2668: 'C->G',A621A,1
2668: 'C->T',A621A,2483
2669: 'C->A',L622I,10
2669: 'C->G',L622V,1
2669: 'C->T',L622F,229
2670: 'T->A',L622H,1
2671: 'T->A',L622L,98
2671: 'T->C',L622L,76
2671: 'T->G',L622L,15
2672: 'G->A',A623T,10
2672: 'G->C',A623P,1
2672: 'G->T',A623S,38
2673: 'C->A',A623E,1
2673: 'C->G',A623G,2
2673: 'C->T',A623V,7
2674: 'A->G',A623A,14
2675: 'C->A',P624T,31
2675: 'C->G',P624A,3
2675: 'C->T',P624S,1566
2676: 'C->A',P624H,12
2676: 'C->G',P624R,1
2676: 'C->T',P624L,1005
2677: 'T->A',P624P,3
2677: 'T->C',P624P,113
2678: 'A->G',N625D,15
2679: 'A->C',N625T,109
2679: 'A->G',N625S,74
2679: 'A->T',N625I,1
2680: 'T->C',N625N,129
2681: 'A->C',M626L,1
2681: 'A->G',M626V,39
2682: 'T->A',M626K,17
2682: 'T->C',M626T,21
2682: 'T->G',M626R,2
2683: 'G->A',M626I,158
2683: 'G->T',M626I,33
2684: 'A->C',M627L,11
2684: 'A->G',M627V,7
2684: 'A->T',M627L,1
2685: 'T->A',M627K,6
2685: 'T->C',M627T,28
2685: 'T->G',M627R,24
2686: 'G->A',M627I,12
2686: 'G->C',M627I,1
2686: 'G->T',M627I,1
2687: 'G->A',V628I,49
2688: 'T->C',V628A,50
2689: 'A->C',V628V,5
2689: 'A->G',V628V,97
2689: 'A->T',V628V,14
2690: 'A->G',T629A,4
2691: 'C->T',T629I,21
2692: 'A->C',T629T,5
2692: 'A->G',T629T,30
2692: 'A->T',T629T,5847
2693: 'A->C',N630H,14
2693: 'A->G',N630D,5
2694: 'A->G',N630S,16
2695: 'C->A',N630K,2
2695: 'C->T',N630N,3275
2696: 'A->C',N631H,1
2696: 'A->G',N631D,2
2696: 'A->T',N631Y,9
2697: 'A->C',N631T,63
2697: 'A->G',N631S,21
2697: 'A->T',N631I,1
2698: 'T->C',N631N,4327
806: 'G->A',A1T,894
806: 'G->T',A1S,15
807: 'C->A',A1E,2
807: 'C->T',A1V,134
808: 'A->C',A1A,1
808: 'A->G',A1A,247
808: 'A->T',A1A,241
809: 'T->A',Y2N,12
809: 'T->C',Y2H,419
809: 'T->G',Y2D,1
810: 'A->C',Y2S,3
810: 'A->G',Y2C,110
811: 'C->T',Y2Y,1279
812: 'A->C',T3P,1
812: 'A->G',T3A,42
812: 'A->T',T3S,3
813: 'C->A',T3N,204
813: 'C->G',T3S,1
813: 'C->T',T3I,1203
814: 'T->A',T3T,6
814: 'T->C',T3T,152
814: 'T->G',T3T,147
815: 'C->A',R4S,84
815: 'C->G',R4G,3
815: 'C->T',R4C,2419
816: 'G->A',R4H,216
816: 'G->T',R4L,42
817: 'C->A',R4R,9
817: 'C->G',R4R,2
817: 'C->T',R4R,318
818: 'T->A',Y5N,3
818: 'T->C',Y5H,30
819: 'A->G',Y5C,82
819: 'A->T',Y5F,1
820: 'T->C',Y5Y,3319
821: 'G->A',V6I,38
822: 'T->C',V6A,2
823: 'C->A',V6V,114
823: 'C->T',V6V,12663
824: 'G->T',D7Y,1
825: 'A->G',D7G,4
826: 'T->C',D7D,5040
827: 'A->G',N8D,18
828: 'A->C',N8T,2
828: 'A->G',N8S,22
828: 'A->T',N8I,2
829: 'C->A',N8K,15
829: 'C->G',N8K,3
829: 'C->T',N8N,9942
830: 'A->C',N9H,1
830: 'A->T',N9Y,72
831: 'A->C',N9T,13
831: 'A->G',N9S,116
832: 'C->A',N9K,27
832: 'C->G',N9K,1
832: 'C->T',N9N,3452
833: 'T->A',F10I,1
833: 'T->C',F10L,1104
833: 'T->G',F10V,2
834: 'T->A',F10Y,18
834: 'T->C',F10S,23
834: 'T->G',F10C,8
835: 'C->A',F10L,50
835: 'C->T',F10F,7245
836: 'T->A',C11S,5
837: 'G->A',C11Y,15
837: 'G->C',C11S,1
837: 'G->T',C11F,7
838: 'T->C',C11C,196
839: 'G->A',G12S,230
839: 'G->C',G12R,1
839: 'G->T',G12C,46
840: 'G->A',G12D,270
840: 'G->C',G12A,2
840: 'G->T',G12V,2
841: 'C->A',G12G,41
841: 'C->G',G12G,8
842: 'C->A',P13T,31
842: 'C->T',P13S,574
843: 'C->A',P13H,350
843: 'C->G',P13R,1
843: 'C->T',P13L,1492
844: 'T->A',P13P,25
844: 'T->C',P13P,166
844: 'T->G',P13P,11
845: 'G->A',D14N,93
845: 'G->T',D14Y,30
846: 'A->C',D14A,25
846: 'A->G',D14G,1
847: 'T->A',D14E,315
847: 'T->C',D14D,777
847: 'T->G',D14E,17
848: 'G->A',G15S,1
848: 'G->T',G15C,33
849: 'G->A',G15D,2
849: 'G->T',G15V,1
850: 'C->A',G15G,37
850: 'C->T',G15G,756
851: 'T->A',Y16N,68
851: 'T->C',Y16H,238
852: 'A->G',Y16C,6
853: 'C->T',Y16Y,1398
854: 'C->A',P17T,10
854: 'C->T',P17S,930
855: 'C->A',P17H,37
855: 'C->T',P17L,26
856: 'T->A',P17P,9
856: 'T->C',P17P,348
856: 'T->G',P17P,138
857: 'C->A',L18I,105
857: 'C->T',L18F,114
859: 'T->A',L18L,54
859: 'T->C',L18L,305
859: 'T->G',L18L,3
860: 'G->A',E19K,65
861: 'A->C',E19A,28
861: 'A->G',E19G,164
861: 'A->T',E19V,10
862: 'G->A',E19E,49
862: 'G->T',E19D,227
864: 'G->T',C20F,1
865: 'C->T',C20C,1168
866: 'A->C',I21L,3
866: 'A->G',I21V,383
866: 'A->T',I21F,15
868: 'T->A',I21I,15
868: 'T->C',I21I,116
869: 'A->G',K22E,21
870: 'A->C',K22T,7
870: 'A->G',K22R,134
870: 'A->T',K22I,2
871: 'A->C',K22N,8
871: 'A->G',K22K,123
871: 'A->T',K22N,15
872: 'G->A',D23N,3289
872: 'G->C',D23H,6
872: 'G->T',D23Y,637
873: 'A->C',D23A,5
873: 'A->G',D23G,75
874: 'C->A',D23E,30
874: 'C->T',D23D,1195
875: 'C->A',L24I,82
875: 'C->G',L24V,21
875: 'C->T',L24F,1404
876: 'T->A',L24H,5
876: 'T->G',L24R,26
877: 'T->A',L24L,2
877: 'T->C',L24L,52
877: 'T->G',L24L,42
878: 'C->A',L25I,92
878: 'C->G',L25V,1
878: 'C->T',L25L,2434
879: 'T->C',L25P,1
880: 'A->G',L25L,52
880: 'A->T',L25L,6
881: 'G->A',A26T,249
881: 'G->T',A26S,31
882: 'C->A',A26E,48
882: 'C->T',A26V,1646
883: 'A->C',A26A,2
883: 'A->G',A26A,58
883: 'A->T',A26A,5
884: 'C->A',R27S,30
884: 'C->G',R27G,15
884: 'C->T',R27C,21440
885: 'G->A',R27H,128
885: 'G->T',R27L,73
886: 'T->A',R27R,1
886: 'T->C',R27R,115
886: 'T->G',R27R,1
887: 'G->A',A28T,41
887: 'G->T',A28S,20
888: 'C->A',A28D,15
888: 'C->G',A28G,34
888: 'C->T',A28V,218
889: 'T->A',A28A,27
889: 'T->C',A28A,105
890: 'G->A',G29S,154
890: 'G->T',G29C,134
891: 'G->A',G29D,72
891: 'G->T',G29V,19
892: 'T->C',G29G,33
893: 'A->G',K30E,17
894: 'A->C',K30T,3
894: 'A->G',K30R,27
894: 'A->T',K30I,2
895: 'A->C',K30N,2
895: 'A->G',K30K,179
896: 'G->A',A31T,1189
896: 'G->C',A31P,1
896: 'G->T',A31S,202
897: 'C->A',A31D,9
897: 'C->T',A31V,1719
898: 'T->A',A31A,51
898: 'T->C',A31A,54
898: 'T->G',A31A,12
899: 'T->A',S32T,1
899: 'T->C',S32P,319
899: 'T->G',S32A,11
900: 'C->T',S32L,1608
901: 'A->C',S32S,19
901: 'A->G',S32S,156
901: 'A->T',S32S,48
902: 'T->A',C33S,22
902: 'T->C',C33R,131
902: 'T->G',C33G,11
903: 'G->A',C33Y,59
903: 'G->C',C33S,10
903: 'G->T',C33F,74
905: 'A->C',T34P,11
905: 'A->G',T34A,1580
905: 'A->T',T34S,1
906: 'C->A',T34N,100
906: 'C->G',T34S,1
906: 'C->T',T34I,400
907: 'T->A',T34T,14
907: 'T->C',T34T,52
907: 'T->G',T34T,10
908: 'T->A',L35M,5
908: 'T->C',L35L,40
910: 'G->A',L35L,173
910: 'G->C',L35F,14
910: 'G->T',L35F,52
911: 'T->A',S36T,83
911: 'T->C',S36P,36
911: 'T->G',S36A,613
912: 'C->A',S36Y,1619
912: 'C->T',S36F,1433
913: 'C->A',S36S,13
913: 'C->T',S36S,732441
914: 'G->A',E37K,303
914: 'G->C',E37Q,1
915: 'A->C',E37A,11
915: 'A->G',E37G,45
915: 'A->T',E37V,80
916: 'A->C',E37D,43
916: 'A->G',E37E,194
919: 'A->G',Q38Q,122
920: 'C->A',L39M,88
920: 'C->G',L39V,3
920: 'C->T',L39L,2836
921: 'T->A',L39Q,26
921: 'T->C',L39P,4
921: 'T->G',L39R,6
922: 'G->A',L39L,1106
922: 'G->C',L39L,7
922: 'G->T',L39L,644
923: 'G->A',D40N,185
923: 'G->T',D40Y,161
924: 'A->C',D40A,2
924: 'A->G',D40G,21
925: 'C->A',D40E,37
925: 'C->T',D40D,1281
926: 'T->A',F41I,8
926: 'T->C',F41L,161
926: 'T->G',F41V,9
927: 'T->A',F41Y,1
927: 'T->C',F41S,8
927: 'T->G',F41C,14
928: 'T->C',F41F,12
929: 'A->C',I42L,1
929: 'A->G',I42V,1266
929: 'A->T',I42F,2
930: 'T->C',I42T,1
931: 'T->A',I42I,61
931: 'T->C',I42I,21
931: 'T->G',I42M,5
932: 'G->A',D43N,39
932: 'G->C',D43H,52
932: 'G->T',D43Y,208
933: 'A->C',D43A,6
933: 'A->G',D43G,22
934: 'C->A',D43E,12
934: 'C->G',D43E,1
934: 'C->T',D43D,1905
935: 'A->C',T44P,1
935: 'A->G',T44A,140
936: 'C->A',T44N,38
936: 'C->G',T44S,1
936: 'C->T',T44I,6290
937: 'T->A',T44T,13
937: 'T->C',T44T,131
937: 'T->G',T44T,2
938: 'A->C',K45Q,4
938: 'A->G',K45E,19
939: 'A->C',K45T,15
939: 'A->G',K45R,239
939: 'A->T',K45M,14
940: 'G->A',K45K,360
940: 'G->T',K45N,81
941: 'A->C',R46R,19
941: 'A->G',R46G,55
941: 'A->T',R46W,14
942: 'G->A',R46K,1151
942: 'G->C',R46T,1
942: 'G->T',R46M,80
943: 'G->A',R46R,341
943: 'G->C',R46S,1
943: 'G->T',R46S,77
944: 'G->A',G47S,220
944: 'G->T',G47C,11
945: 'G->A',G47D,83
945: 'G->T',G47V,251
946: 'T->C',G47G,20
947: 'G->A',V48I,204
947: 'G->T',V48L,72
948: 'T->C',V48A,14
948: 'T->G',V48G,1
949: 'A->C',V48V,1
949: 'A->G',V48V,697
949: 'A->T',V48V,18
950: 'T->A',Y49N,1
950: 'T->C',Y49H,211
950: 'T->G',Y49D,3
951: 'A->G',Y49C,68
952: 'C->T',Y49Y,374
953: 'T->A',C50S,8
953: 'T->C',C50R,3
953: 'T->G',C50G,1
954: 'G->A',C50Y,27
954: 'G->T',C50F,50
955: 'C->T',C50C,388
956: 'T->A',C51S,22
956: 'T->C',C51R,30
957: 'G->A',C51Y,35
957: 'G->T',C51F,7
958: 'C->T',C51C,597
959: 'C->A',R52S,118
959: 'C->T',R52C,323
960: 'G->A',R52H,925
960: 'G->T',R52L,62
961: 'T->A',R52R,1
961: 'T->C',R52R,374
961: 'T->G',R52R,5
962: 'G->A',E53K,34
963: 'A->C',E53A,30
963: 'A->G',E53G,137
963: 'A->T',E53V,15
964: 'A->C',E53D,20
964: 'A->G',E53E,135
965: 'C->A',H54N,1
965: 'C->T',H54Y,12
966: 'A->G',H54R,2
967: 'T->C',H54H,812
967: 'T->G',H54Q,1
968: 'G->A',E55K,33
969: 'A->C',E55A,13
969: 'A->G',E55G,151
969: 'A->T',E55V,44
970: 'G->A',E55E,290
970: 'G->C',E55D,1
970: 'G->T',E55D,85
971: 'C->T',H56Y,4
973: 'T->A',H56Q,2
973: 'T->C',H56H,1494
974: 'G->A',E57K,14
974: 'G->C',E57Q,1
975: 'A->C',E57A,14
975: 'A->G',E57G,12
975: 'A->T',E57V,6
976: 'A->C',E57D,6
976: 'A->G',E57E,113
976: 'A->T',E57D,6
977: 'A->C',I58L,3
977: 'A->G',I58V,100
977: 'A->T',I58F,2
978: 'T->C',I58T,24
979: 'T->A',I58I,43
979: 'T->C',I58I,39
979: 'T->G',I58M,2
980: 'G->A',A59T,13
980: 'G->T',A59S,1
981: 'C->T',A59V,129
982: 'T->A',A59A,1
982: 'T->C',A59A,8
982: 'T->G',A59A,124
986: 'T->C',Y61H,25
987: 'A->G',Y61C,78
987: 'A->T',Y61F,2
988: 'C->T',Y61Y,171
989: 'A->G',T62A,97
989: 'A->T',T62S,2
990: 'C->T',T62M,36
991: 'G->A',T62T,288
991: 'G->T',T62T,143
992: 'G->A',E63K,71
993: 'A->C',E63A,14
993: 'A->G',E63G,34
993: 'A->T',E63V,3
994: 'A->C',E63D,8
994: 'A->G',E63E,328
995: 'C->T',R64C,14
996: 'G->A',R64H,7
996: 'G->T',R64L,1
997: 'T->A',R64R,3
997: 'T->C',R64R,592
997: 'T->G',R64R,7
998: 'T->A',S65T,145
998: 'T->C',S65P,12
998: 'T->G',S65A,5
999: 'C->A',S65Y,5
999: 'C->G',S65C,6
999: 'C->T',S65F,180


==> data/MutationSummary_10202021/NSP3_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
2720: 'G->A',A1T,253
2720: 'G->T',A1S,49
2721: 'C->A',A1E,1
2721: 'C->G',A1G,2
2721: 'C->T',A1V,388
2722: 'A->G',A1A,170
2722: 'A->T',A1A,2
2723: 'C->A',P2T,6
2723: 'C->T',P2S,95
2724: 'C->A',P2Q,19
2724: 'C->T',P2L,266
2725: 'A->G',P2P,72
2725: 'A->T',P2P,30
2726: 'A->C',T3P,9
2726: 'A->G',T3A,168
2727: 'C->A',T3K,6
2727: 'C->G',T3R,1
2727: 'C->T',T3I,1604
2728: 'A->C',T3T,2
2728: 'A->G',T3T,158
2728: 'A->T',T3T,25
2729: 'A->C',K4Q,17
2729: 'A->G',K4E,18
2730: 'A->C',K4T,40
2730: 'A->G',K4R,111
2730: 'A->T',K4M,13
2731: 'G->A',K4K,418
2731: 'G->C',K4N,61
2731: 'G->T',K4N,306
2732: 'G->A',V5I,113
2732: 'G->C',V5L,6
2732: 'G->T',V5F,5
2734: 'T->A',V5V,11
2734: 'T->C',V5V,622
2735: 'A->G',T6A,33
2736: 'C->A',T6N,18
2736: 'C->G',T6S,1
2736: 'C->T',T6I,306
2737: 'T->A',T6T,6
2737: 'T->C',T6T,34
2737: 'T->G',T6T,7
2738: 'T->C',F7L,2
2740: 'T->C',F7F,67
2740: 'T->G',F7L,2
2741: 'G->A',G8S,11
2741: 'G->C',G8R,2
2741: 'G->T',G8C,22
2742: 'G->A',G8D,7
2742: 'G->T',G8V,13
2743: 'T->A',G8G,3
2743: 'T->C',G8G,26
2743: 'T->G',G8G,3
2744: 'G->A',D9N,19
2744: 'G->C',D9H,3
2744: 'G->T',D9Y,37
2745: 'A->C',D9A,36
2745: 'A->G',D9G,271
2745: 'A->T',D9V,10
2746: 'T->A',D9E,6
2746: 'T->C',D9D,3355
2746: 'T->G',D9E,9
2747: 'G->A',D10N,251
2747: 'G->T',D10Y,535
2748: 'A->C',D10A,8
2748: 'A->G',D10G,47
2748: 'A->T',D10V,7
2749: 'C->A',D10E,4
2749: 'C->T',D10D,56524
2750: 'A->G',T11A,18
2751: 'C->A',T11N,30
2751: 'C->T',T11I,60
2752: 'T->A',T11T,52
2752: 'T->C',T11T,260
2752: 'T->G',T11T,9
2753: 'G->A',V12M,38
2753: 'G->C',V12L,4
2753: 'G->T',V12L,13
2754: 'T->A',V12E,3
2754: 'T->C',V12A,9
2755: 'G->A',V12V,80
2755: 'G->C',V12V,16
2755: 'G->T',V12V,1016
2756: 'A->C',I13L,24
2756: 'A->G',I13V,286
2756: 'A->T',I13L,4
2757: 'T->A',I13K,1
2757: 'T->C',I13T,13
2758: 'A->G',I13M,11
2759: 'G->A',E14K,17
2760: 'A->C',E14A,4
2760: 'A->G',E14G,7
2760: 'A->T',E14V,3
2761: 'A->C',E14D,12
2761: 'A->G',E14E,62
2761: 'A->T',E14D,5
2762: 'G->A',V15M,23
2762: 'G->T',V15L,22
2763: 'T->A',V15E,2
2763: 'T->C',V15A,2
2764: 'G->A',V15V,33
2764: 'G->C',V15V,14
2764: 'G->T',V15V,779
2765: 'C->A',Q16K,5
2766: 'A->C',Q16P,2
2766: 'A->G',Q16R,17
2766: 'A->T',Q16L,81
2767: 'A->C',Q16H,4
2767: 'A->G',Q16Q,119
2767: 'A->T',Q16H,1
2768: 'G->A',G17S,23
2768: 'G->T',G17C,31
2769: 'G->A',G17D,5
2769: 'G->T',G17V,10
2770: 'T->C',G17G,118
2770: 'T->G',G17G,1
2771: 'T->A',Y18N,8
2771: 'T->C',Y18H,52
2771: 'T->G',Y18D,2
2772: 'A->C',Y18S,2
2772: 'A->G',Y18C,22
2773: 'C->T',Y18Y,994
2774: 'A->C',K19Q,3
2774: 'A->G',K19E,4
2775: 'A->C',K19T,283
2775: 'A->G',K19R,266
2775: 'A->T',K19M,2
2776: 'G->A',K19K,16
2776: 'G->T',K19N,59
2777: 'A->C',S20R,4
2777: 'A->G',S20G,47
2777: 'A->T',S20C,1
2778: 'G->A',S20N,60
2778: 'G->C',S20T,3
2778: 'G->T',S20I,71
2779: 'T->A',S20R,4
2779: 'T->C',S20S,69
2780: 'G->A',V21M,169
2780: 'G->C',V21L,6
2780: 'G->T',V21L,24
2781: 'T->A',V21E,1
2781: 'T->C',V21A,23
2782: 'G->A',V21V,48
2782: 'G->C',V21V,28
2782: 'G->T',V21V,4746
2783: 'A->C',N22H,11
2783: 'A->G',N22D,26
2783: 'A->T',N22Y,2
2784: 'A->C',N22T,27
2784: 'A->G',N22S,571
2784: 'A->T',N22I,1
2785: 'T->C',N22N,312
2786: 'A->G',I23V,825
2787: 'T->C',I23T,32
2788: 'C->A',I23I,16
2788: 'C->G',I23M,1
2788: 'C->T',I23I,463
2789: 'A->G',T24A,28
2790: 'C->A',T24N,200
2790: 'C->T',T24I,357
2791: 'T->A',T24T,7
2791: 'T->C',T24T,156
2791: 'T->G',T24T,218
2792: 'T->C',F25L,1
2792: 'T->G',F25V,2
2793: 'T->A',F25Y,2
2793: 'T->C',F25S,1
2794: 'T->A',F25L,1
2794: 'T->C',F25F,16
2795: 'G->A',E26K,26
2796: 'A->C',E26A,19
2796: 'A->G',E26G,117
2796: 'A->T',E26V,3
2797: 'A->C',E26D,14
2797: 'A->G',E26E,33
2798: 'C->A',L27I,18
2798: 'C->G',L27V,12
2798: 'C->T',L27F,56
2799: 'T->A',L27H,1
2800: 'T->A',L27L,45
2800: 'T->C',L27L,158
2800: 'T->G',L27L,2
2801: 'G->A',D28N,41
2801: 'G->T',D28Y,35
2802: 'A->C',D28A,6
2802: 'A->G',D28G,3
2803: 'T->A',D28E,8
2803: 'T->C',D28D,416
2803: 'T->G',D28E,4
2804: 'G->A',E29K,18
2804: 'G->C',E29Q,24
2805: 'A->C',E29A,20
2805: 'A->G',E29G,21
2805: 'A->T',E29V,22
2806: 'A->C',E29D,113
2806: 'A->G',E29E,100
2806: 'A->T',E29D,13
2807: 'A->C',R30R,23
2807: 'A->G',R30G,19
2807: 'A->T',R30W,2
2808: 'G->A',R30K,301
2808: 'G->T',R30M,68
2809: 'G->A',R30R,94
2809: 'G->C',R30S,18
2809: 'G->T',R30S,252
2810: 'A->C',I31L,127
2810: 'A->G',I31V,363
2810: 'A->T',I31F,20
2811: 'T->A',I31N,1
2811: 'T->C',I31T,9
2811: 'T->G',I31S,1
2812: 'T->A',I31I,4
2812: 'T->C',I31I,10
2813: 'G->A',D32N,55
2813: 'G->C',D32H,1
2814: 'A->T',D32V,1
2815: 'T->C',D32D,215
2816: 'A->C',K33Q,1
2816: 'A->G',K33E,249
2817: 'A->C',K33T,26
2817: 'A->G',K33R,133
2817: 'A->T',K33I,9
2818: 'A->C',K33N,36
2818: 'A->G',K33K,38
2818: 'A->T',K33N,1
2819: 'G->A',V34I,21
2819: 'G->T',V34L,19
2820: 'T->C',V34A,31
2820: 'T->G',V34G,1
2821: 'A->C',V34V,4
2821: 'A->G',V34V,39
2822: 'C->A',L35I,213
2822: 'C->G',L35V,1
2822: 'C->T',L35F,287
2823: 'T->C',L35P,2
2823: 'T->G',L35R,1
2824: 'T->C',L35L,22
2825: 'A->G',N36D,27
2825: 'A->T',N36Y,4
2826: 'A->C',N36T,13
2826: 'A->G',N36S,37
2826: 'A->T',N36I,1
2827: 'T->A',N36K,19
2827: 'T->C',N36N,986
2827: 'T->G',N36K,78
2828: 'G->A',E37K,14
2828: 'G->C',E37Q,2
2829: 'A->C',E37A,20
2829: 'A->G',E37G,50
2829: 'A->T',E37V,3
2830: 'G->A',E37E,32
2830: 'G->C',E37D,4
2830: 'G->T',E37D,253
2831: 'A->C',K38Q,5
2831: 'A->G',K38E,3
2832: 'A->C',K38T,6
2832: 'A->G',K38R,127
2832: 'A->T',K38M,6
2833: 'G->A',K38K,198
2833: 'G->C',K38N,1
2833: 'G->T',K38N,53
2835: 'G->T',C39F,2
2836: 'C->T',C39C,1409
2837: 'T->C',S40P,41
2837: 'T->G',S40A,10
2838: 'C->A',S40Y,68
2838: 'C->T',S40F,1104
2839: 'T->A',S40S,21
2839: 'T->C',S40S,24
2839: 'T->G',S40S,6
2840: 'G->A',A41T,98
2840: 'G->T',A41S,25
2841: 'C->A',A41D,14
2841: 'C->G',A41G,19
2841: 'C->T',A41V,4388
2842: 'C->A',A41A,222
2842: 'C->G',A41A,4
2842: 'C->T',A41A,4155
2843: 'T->C',Y42H,11
2844: 'A->G',Y42C,5
2845: 'T->C',Y42Y,399
2846: 'A->C',T43P,1
2846: 'A->G',T43A,13
2847: 'C->A',T43K,1
2847: 'C->T',T43I,1504
2848: 'A->C',T43T,3
2848: 'A->G',T43T,634
2848: 'A->T',T43T,1
2849: 'G->A',V44I,76
2849: 'G->C',V44L,3
2849: 'G->T',V44F,32
2850: 'T->C',V44A,5
2850: 'T->G',V44G,2
2851: 'T->A',V44V,13
2851: 'T->C',V44V,132
2851: 'T->G',V44V,8
2853: 'A->C',E45A,2
2853: 'A->G',E45G,28
2854: 'A->G',E45E,175
2855: 'C->A',L46I,46
2855: 'C->G',L46V,1
2855: 'C->T',L46F,261
2856: 'T->A',L46H,25
2856: 'T->C',L46P,4
2856: 'T->G',L46R,14
2857: 'C->A',L46L,49
2857: 'C->G',L46L,8
2857: 'C->T',L46L,650
2858: 'G->A',G47S,120
2858: 'G->T',G47C,60
2859: 'G->A',G47D,37
2859: 'G->C',G47A,1
2859: 'G->T',G47V,37
2860: 'T->C',G47G,16
2861: 'A->G',T48A,59
2862: 'C->A',T48K,4
2862: 'C->T',T48I,2648
2863: 'A->C',T48T,17
2863: 'A->G',T48T,141
2863: 'A->T',T48T,92
2864: 'G->A',E49K,45
2865: 'A->C',E49A,18
2865: 'A->G',E49G,41
2865: 'A->T',E49V,2
2866: 'A->C',E49D,141
2866: 'A->G',E49E,85
2866: 'A->T',E49D,3
2867: 'G->A',V50I,74
2867: 'G->T',V50L,560
2868: 'T->C',V50A,86
2869: 'A->G',V50V,1165
2869: 'A->T',V50V,32
2870: 'A->C',N51H,21
2870: 'A->G',N51D,16
2870: 'A->T',N51Y,8
2871: 'A->C',N51T,34
2871: 'A->G',N51S,276
2871: 'A->T',N51I,2
2872: 'T->A',N51K,604
2872: 'T->C',N51N,118
2872: 'T->G',N51K,2
2873: 'G->A',E52K,6
2874: 'A->C',E52A,46
2874: 'A->G',E52G,24
2874: 'A->T',E52V,11
2875: 'G->A',E52E,254
2875: 'G->C',E52D,10
2875: 'G->T',E52D,165
2876: 'T->C',F53L,30
2876: 'T->G',F53V,3
2877: 'T->G',F53C,2
2878: 'C->A',F53L,74
2878: 'C->G',F53L,3
2878: 'C->T',F53F,2380
2879: 'G->A',A54T,420
2879: 'G->T',A54S,21
2880: 'C->A',A54D,1
2880: 'C->T',A54V,420
2881: 'C->A',A54A,477
2881: 'C->G',A54A,1
2881: 'C->T',A54A,396
2882: 'T->A',C55S,5
2882: 'T->C',C55R,43
2882: 'T->G',C55G,5
2883: 'G->A',C55Y,448
2883: 'G->T',C55F,23
2884: 'T->C',C55C,117
2885: 'G->A',V56I,87
2885: 'G->C',V56L,7
2885: 'G->T',V56F,178
2886: 'T->A',V56D,1
2886: 'T->C',V56A,49
2887: 'T->A',V56V,16
2887: 'T->C',V56V,33
2887: 'T->G',V56V,3
2888: 'G->A',V57M,12
2888: 'G->T',V57L,14
2889: 'T->C',V57A,2
2889: 'T->G',V57G,3
2890: 'G->A',V57V,85
2890: 'G->C',V57V,7
2890: 'G->T',V57V,175
2891: 'G->A',A58T,781
2891: 'G->T',A58S,60
2892: 'C->A',A58E,2
2892: 'C->G',A58G,1
2892: 'C->T',A58V,766
2893: 'A->C',A58A,12
2893: 'A->G',A58A,88
2893: 'A->T',A58A,54
2894: 'G->A',D59N,73
2894: 'G->T',D59Y,34
2895: 'A->C',D59A,19
2895: 'A->G',D59G,174
2895: 'A->T',D59V,6
2896: 'T->A',D59E,43
2896: 'T->C',D59D,138
2896: 'T->G',D59E,2
2897: 'G->A',A60T,83
2897: 'G->T',A60S,41
2898: 'C->T',A60V,159
2899: 'T->A',A60A,17
2899: 'T->C',A60A,376
2899: 'T->G',A60A,9
2900: 'G->A',V61I,1244
2900: 'G->T',V61F,14
2901: 'T->C',V61A,164
2902: 'C->A',V61V,4
2902: 'C->T',V61V,1950
2903: 'A->C',I62L,7
2903: 'A->G',I62V,197
2903: 'A->T',I62L,19
2904: 'T->A',I62K,17
2905: 'A->C',I62I,2
2905: 'A->G',I62M,20
2905: 'A->T',I62I,4
2906: 'A->G',K63E,38
2907: 'A->G',K63R,33
2908: 'A->C',K63N,5
2908: 'A->G',K63K,1247
2909: 'A->C',T64P,4
2909: 'A->G',T64A,14
2910: 'C->A',T64N,29
2910: 'C->G',T64S,1
2910: 'C->T',T64I,2681
2911: 'T->A',T64T,7
2911: 'T->C',T64T,47
2911: 'T->G',T64T,9431
2912: 'T->A',L65M,1
2912: 'T->C',L65L,132
2912: 'T->G',L65V,1
2914: 'G->A',L65L,148
2914: 'G->C',L65F,7
2914: 'G->T',L65F,9
2915: 'C->A',Q66K,15
2915: 'C->G',Q66E,1
2916: 'A->G',Q66R,33
2916: 'A->T',Q66L,20
2917: 'A->C',Q66H,7
2917: 'A->G',Q66Q,28
2918: 'C->A',P67T,9
2918: 'C->G',P67A,1
2918: 'C->T',P67S,515
2919: 'C->A',P67Q,4
2919: 'C->T',P67L,1337
2920: 'A->C',P67P,11
2920: 'A->G',P67P,296
2920: 'A->T',P67P,64
2921: 'G->A',V68I,84
2921: 'G->T',V68L,29
2922: 'T->A',V68E,1
2922: 'T->C',V68A,47
2922: 'T->G',V68G,2
2923: 'A->C',V68V,9
2923: 'A->G',V68V,209
2923: 'A->T',V68V,3
2924: 'T->A',S69T,5
2924: 'T->C',S69P,34
2924: 'T->G',S69A,162
2925: 'C->A',S69Y,17
2925: 'C->G',S69C,10
2925: 'C->T',S69F,384
2926: 'T->A',S69S,10
2926: 'T->C',S69S,69
2926: 'T->G',S69S,2
2927: 'G->A',E70K,12
2928: 'A->C',E70A,17
2928: 'A->G',E70G,43
2928: 'A->T',E70V,9
2929: 'A->C',E70D,31
2929: 'A->G',E70E,205
2929: 'A->T',E70D,2
2930: 'T->A',L71I,1
2930: 'T->C',L71L,84
2930: 'T->G',L71V,3
2931: 'T->C',L71S,25
2932: 'A->G',L71L,42
2933: 'C->A',L72I,48
2933: 'C->G',L72V,1
2933: 'C->T',L72F,597
2934: 'T->C',L72P,1
2935: 'T->A',L72L,6
2935: 'T->C',L72L,152
2935: 'T->G',L72L,1
2936: 'A->C',T73P,2
2936: 'A->G',T73A,64
2937: 'C->A',T73K,7
2937: 'C->T',T73I,1501
2938: 'A->G',T73T,32
2938: 'A->T',T73T,4
2939: 'C->A',P74T,28
2939: 'C->G',P74A,8
2939: 'C->T',P74S,1592
2940: 'C->A',P74Q,48
2940: 'C->G',P74R,2
2940: 'C->T',P74L,296
2941: 'A->C',P74P,5
2941: 'A->G',P74P,84
2942: 'C->A',L75M,110
2942: 'C->G',L75V,1
2942: 'C->T',L75L,926
2943: 'T->A',L75Q,201
2943: 'T->C',L75P,7
2943: 'T->G',L75R,2
2944: 'G->A',L75L,9421
2944: 'G->C',L75L,1
2944: 'G->T',L75L,83
2945: 'G->A',G76S,272
2945: 'G->T',G76C,584
2946: 'G->A',G76D,267
2946: 'G->T',G76V,3
2947: 'C->A',G76G,6
2947: 'C->G',G76G,1
2947: 'C->T',G76G,497
2948: 'A->C',I77L,13
2948: 'A->G',I77V,322
2948: 'A->T',I77F,21
2949: 'T->C',I77T,1
2950: 'T->A',I77I,42
2950: 'T->C',I77I,128
2950: 'T->G',I77M,1
2951: 'G->A',D78N,3
2952: 'A->C',D78A,11
2952: 'A->G',D78G,23
2953: 'T->C',D78D,55
2953: 'T->G',D78E,5
2954: 'T->A',L79I,1
2954: 'T->C',L79L,27
2954: 'T->G',L79V,20
2955: 'T->C',L79S,1
2956: 'A->G',L79L,104
2957: 'G->A',D80N,33
2957: 'G->T',D80Y,6
2958: 'A->C',D80A,5
2958: 'A->G',D80G,16
2958: 'A->T',D80V,1
2959: 'T->A',D80E,7
2959: 'T->C',D80D,308
2959: 'T->G',D80E,30
2960: 'G->A',E81K,4
2961: 'A->C',E81A,4
2961: 'A->G',E81G,24
2961: 'A->T',E81V,1
2962: 'G->A',E81E,38
2962: 'G->T',E81D,151
2964: 'G->T',W82L,45
2965: 'G->C',W82C,4
2965: 'G->T',W82C,6
2966: 'A->C',S83R,14
2966: 'A->G',S83G,35
2966: 'A->T',S83C,14
2967: 'G->A',S83N,138
2967: 'G->C',S83T,2
2967: 'G->T',S83I,77
2968: 'T->C',S83S,225
2969: 'A->C',M84L,1
2969: 'A->G',M84V,1440
2969: 'A->T',M84L,2
2970: 'T->A',M84K,6
2970: 'T->C',M84T,69
2970: 'T->G',M84R,1
2971: 'G->A',M84I,25
2971: 'G->C',M84I,2
2971: 'G->T',M84I,14
2972: 'G->A',A85T,228
2972: 'G->C',A85P,1
2972: 'G->T',A85S,81
2973: 'C->A',A85D,12
2973: 'C->G',A85G,4
2973: 'C->T',A85V,4698
2974: 'T->A',A85A,94
2974: 'T->C',A85A,3045
2975: 'A->C',T86P,2
2975: 'A->G',T86A,57
2975: 'A->T',T86S,2
2976: 'C->A',T86K,2
2976: 'C->T',T86I,584
2977: 'A->C',T86T,9
2977: 'A->G',T86T,71
2977: 'A->T',T86T,7
2978: 'T->A',Y87N,1
2978: 'T->C',Y87H,83
2979: 'A->G',Y87C,69
2980: 'C->T',Y87Y,274
2981: 'T->A',Y88N,3
2981: 'T->C',Y88H,87
2982: 'A->G',Y88C,8
2982: 'A->T',Y88F,1
2983: 'C->T',Y88Y,212
2984: 'T->A',L89I,2
2984: 'T->C',L89L,173
2985: 'T->C',L89S,1
2986: 'A->C',L89F,10
2986: 'A->G',L89L,204
2987: 'T->A',F90I,6
2987: 'T->C',F90L,35
2987: 'T->G',F90V,65
2988: 'T->A',F90Y,2
2988: 'T->C',F90S,4
2988: 'T->G',F90C,9
2989: 'T->A',F90L,2
2989: 'T->C',F90F,315
2989: 'T->G',F90L,1
2990: 'G->A',D91N,46
2991: 'A->C',D91A,5
2991: 'A->G',D91G,54
2992: 'T->A',D91E,28
2992: 'T->C',D91D,353
2992: 'T->G',D91E,16
2993: 'G->A',E92K,102
2993: 'G->C',E92Q,1
2994: 'A->C',E92A,10
2994: 'A->G',E92G,140
2994: 'A->T',E92V,1
2995: 'G->A',E92E,92
2995: 'G->T',E92D,174
2996: 'T->A',S93T,3
2996: 'T->C',S93P,18
2996: 'T->G',S93A,100
2997: 'C->A',S93Y,74
2997: 'C->T',S93F,498
2998: 'T->A',S93S,17
2998: 'T->C',S93S,96
2998: 'T->G',S93S,28
2999: 'G->A',G94S,73
2999: 'G->T',G94C,13
3000: 'G->A',G94D,53
3000: 'G->C',G94A,1
3000: 'G->T',G94V,4
3001: 'T->A',G94G,5
3001: 'T->C',G94G,40
3001: 'T->G',G94G,2
3002: 'G->A',E95K,30
3003: 'A->C',E95A,73
3003: 'A->G',E95G,93
3003: 'A->T',E95V,30
3004: 'G->A',E95E,235
3004: 'G->C',E95D,11
3004: 'G->T',E95D,9480
3005: 'T->C',F96L,31
3005: 'T->G',F96V,1
3006: 'T->C',F96S,17
3006: 'T->G',F96C,1
3007: 'T->A',F96L,7
3007: 'T->C',F96F,80
3008: 'A->C',K97Q,3
3008: 'A->G',K97E,29
3009: 'A->C',K97T,2
3009: 'A->G',K97R,72
3009: 'A->T',K97I,1
3010: 'A->C',K97N,4
3010: 'A->G',K97K,97
3011: 'T->A',L98M,2
3011: 'T->C',L98L,163
3011: 'T->G',L98V,5
3012: 'T->C',L98S,4
3012: 'T->G',L98W,1
3013: 'G->A',L98L,355
3013: 'G->T',L98F,18
3014: 'G->A',A99T,85
3014: 'G->C',A99P,1
3014: 'G->T',A99S,71
3015: 'C->A',A99D,15
3015: 'C->T',A99V,285
3016: 'T->A',A99A,50
3016: 'T->C',A99A,97
3016: 'T->G',A99A,7
3017: 'T->A',S100T,6
3017: 'T->C',S100P,56
3017: 'T->G',S100A,12
3018: 'C->T',S100L,51
3019: 'A->C',S100S,3
3019: 'A->G',S100S,163
3020: 'C->A',H101N,8
3020: 'C->T',H101Y,588
3021: 'A->C',H101P,1
3021: 'A->G',H101R,124
3021: 'A->T',H101L,90
3022: 'T->A',H101Q,1
3022: 'T->C',H101H,80
3022: 'T->G',H101Q,1
3023: 'A->G',M102V,9
3023: 'A->T',M102L,6
3024: 'T->C',M102T,1
3025: 'G->A',M102I,155
3025: 'G->C',M102I,9
3025: 'G->T',M102I,337
3026: 'T->C',Y103H,32
3027: 'A->G',Y103C,134
3027: 'A->T',Y103F,5
3028: 'T->C',Y103Y,232
3030: 'G->A',C104Y,64
3030: 'G->C',C104S,4
3030: 'G->T',C104F,24
3031: 'T->C',C104C,35
3032: 'T->A',S105T,1
3032: 'T->G',S105A,23
3033: 'C->A',S105Y,8
3033: 'C->G',S105C,1
3033: 'C->T',S105F,126
3034: 'T->A',S105S,8
3034: 'T->C',S105S,229
3034: 'T->G',S105S,1
3035: 'T->C',F106L,38
3036: 'T->C',F106S,11
3036: 'T->G',F106C,1
3037: 'C->A',F106L,4
3037: 'C->T',F106F,2275871
3038: 'T->A',Y107N,41
3038: 'T->C',Y107H,107
3038: 'T->G',Y107D,1
3039: 'A->C',Y107S,1
3039: 'A->G',Y107C,50
3040: 'C->T',Y107Y,1685
3041: 'C->A',P108T,52
3041: 'C->G',P108A,5
3041: 'C->T',P108S,344
3042: 'C->A',P108H,130
3042: 'C->G',P108R,1
3042: 'C->T',P108L,230
3043: 'T->A',P108P,16
3043: 'T->C',P108P,115
3043: 'T->G',P108P,41
3044: 'C->A',P109T,34
3044: 'C->G',P109A,56
3044: 'C->T',P109S,203
3045: 'C->A',P109Q,11
3045: 'C->G',P109R,14
3045: 'C->T',P109L,3154
3046: 'A->C',P109P,16
3046: 'A->G',P109P,217
3046: 'A->T',P109P,190
3047: 'G->A',D110N,99
3047: 'G->C',D110H,2
3047: 'G->T',D110Y,1192
3048: 'A->C',D110A,67
3048: 'A->G',D110G,160
3048: 'A->T',D110V,6
3049: 'T->A',D110E,264
3049: 'T->C',D110D,1034
3049: 'T->G',D110E,369
3050: 'G->A',E111K,38
3051: 'A->C',E111A,10
3051: 'A->G',E111G,105
3051: 'A->T',E111V,59
3052: 'G->A',E111E,264
3052: 'G->T',E111D,558
3053: 'G->A',D112N,131
3053: 'G->T',D112Y,704
3054: 'A->C',D112A,14
3054: 'A->G',D112G,353
3055: 'T->A',D112E,33
3055: 'T->C',D112D,1536
3055: 'T->G',D112E,3
3056: 'G->A',E113K,27
3057: 'A->C',E113A,18
3057: 'A->G',E113G,114
3057: 'A->T',E113V,1
3058: 'A->C',E113D,72
3058: 'A->G',E113E,381
3058: 'A->T',E113D,6
3059: 'G->A',E114K,53
3060: 'A->C',E114A,5
3060: 'A->G',E114G,28
3060: 'A->T',E114V,6
3061: 'A->C',E114D,73
3061: 'A->G',E114E,419
3061: 'A->T',E114D,20
3062: 'G->A',E115K,88
3063: 'A->C',E115A,13
3063: 'A->G',E115G,40
3064: 'A->C',E115D,12
3064: 'A->G',E115E,64
3064: 'A->T',E115D,6
3065: 'G->A',G116S,332
3065: 'G->C',G116R,11
3065: 'G->T',G116C,387
3066: 'G->A',G116D,167
3066: 'G->C',G116A,1
3066: 'G->T',G116V,105
3067: 'T->C',G116G,272
3067: 'T->G',G116G,3
3068: 'G->A',D117N,81
3068: 'G->T',D117Y,29
3069: 'A->C',D117A,17
3069: 'A->G',D117G,554
3069: 'A->T',D117V,8
3070: 'T->A',D117E,2
3070: 'T->C',D117D,48
3070: 'T->G',D117E,73
3071: 'T->A',C118S,16
3071: 'T->C',C118R,26
3071: 'T->G',C118G,2
3072: 'G->A',C118Y,85
3072: 'G->T',C118F,2
3073: 'T->C',C118C,48
3073: 'T->G',C118W,4
3074: 'G->A',E119K,26
3075: 'A->C',E119A,15
3075: 'A->G',E119G,75
3075: 'A->T',E119V,12
3076: 'A->C',E119D,17
3076: 'A->G',E119E,1850
3076: 'A->T',E119D,9
3077: 'G->A',E120K,74
3078: 'A->C',E120A,46
3078: 'A->G',E120G,48
3078: 'A->T',E120V,8
3079: 'A->C',E120D,32
3079: 'A->G',E120E,143
3079: 'A->T',E120D,15
3080: 'G->A',E121K,83
3080: 'G->C',E121Q,1
3081: 'A->C',E121A,12
3081: 'A->G',E121G,43
3081: 'A->T',E121V,33
3082: 'A->C',E121D,39
3082: 'A->G',E121E,152
3082: 'A->T',E121D,29
3083: 'G->A',E122K,75
3083: 'G->C',E122Q,2
3084: 'A->C',E122A,19
3084: 'A->G',E122G,177
3084: 'A->T',E122V,20
3085: 'G->A',E122E,86
3085: 'G->C',E122D,36
3085: 'G->T',E122D,598
3086: 'T->C',F123L,582
3086: 'T->G',F123V,2
3087: 'T->A',F123Y,77
3087: 'T->C',F123S,40
3087: 'T->G',F123C,109
3088: 'T->A',F123L,16
3088: 'T->C',F123F,130
3088: 'T->G',F123L,4
3089: 'G->A',E124K,55
3090: 'A->C',E124A,34
3090: 'A->G',E124G,201
3090: 'A->T',E124V,30
3091: 'G->A',E124E,151
3091: 'G->C',E124D,4
3091: 'G->T',E124D,56
3092: 'C->A',P125T,11
3092: 'C->T',P125S,795
3093: 'C->A',P125Q,10
3093: 'C->T',P125L,458
3094: 'A->C',P125P,2
3094: 'A->G',P125P,227
3094: 'A->T',P125P,860
3095: 'T->A',S126T,11
3095: 'T->C',S126P,574
3095: 'T->G',S126A,17
3096: 'C->T',S126L,11547
3097: 'A->C',S126S,17
3097: 'A->G',S126S,100
3097: 'A->T',S126S,99
3098: 'A->C',T127P,3
3098: 'A->G',T127A,19
3099: 'C->A',T127N,402
3099: 'C->G',T127S,1
3099: 'C->T',T127I,695
3100: 'T->A',T127T,1
3100: 'T->C',T127T,187
3100: 'T->G',T127T,160
3101: 'C->A',Q128K,5
3101: 'C->G',Q128E,5
3102: 'A->G',Q128R,82
3102: 'A->T',Q128L,40
3103: 'A->C',Q128H,12
3103: 'A->G',Q128Q,38
3103: 'A->T',Q128H,3
3104: 'T->A',Y129N,7
3104: 'T->C',Y129H,73
3105: 'A->G',Y129C,60
3105: 'A->T',Y129F,2
3106: 'T->C',Y129Y,224
3107: 'G->A',E130K,8
3107: 'G->C',E130Q,1
3108: 'A->C',E130A,8
3108: 'A->G',E130G,17
3108: 'A->T',E130V,2
3109: 'G->A',E130E,45
3109: 'G->T',E130D,194
3110: 'T->C',Y131H,3
3111: 'A->G',Y131C,112
3112: 'T->C',Y131Y,74
3113: 'G->A',G132S,57
3113: 'G->C',G132R,5
3113: 'G->T',G132C,5
3114: 'G->A',G132D,247
3114: 'G->T',G132V,390
3115: 'T->C',G132G,33
3115: 'T->G',G132G,2
3116: 'A->C',T133P,2
3116: 'A->G',T133A,189
3116: 'A->T',T133S,3
3117: 'C->A',T133N,75
3117: 'C->G',T133S,1
3117: 'C->T',T133I,2426
3118: 'T->A',T133T,27
3118: 'T->C',T133T,252
3118: 'T->G',T133T,14
3119: 'G->A',E134K,31
3119: 'G->C',E134Q,105
3120: 'A->C',E134A,49
3120: 'A->G',E134G,52
3120: 'A->T',E134V,183
3121: 'A->C',E134D,164
3121: 'A->G',E134E,26
3121: 'A->T',E134D,6
3122: 'G->A',D135N,74
3122: 'G->C',D135H,4
3122: 'G->T',D135Y,1363
3123: 'A->C',D135A,44
3123: 'A->G',D135G,85
3123: 'A->T',D135V,4
3124: 'T->A',D135E,3
3124: 'T->C',D135D,768
3125: 'G->A',D136N,8
3125: 'G->T',D136Y,42
3126: 'A->C',D136A,15
3126: 'A->G',D136G,268
3127: 'T->A',D136E,1
3127: 'T->C',D136D,97
3127: 'T->G',D136E,34
3128: 'T->A',Y137N,2
3128: 'T->C',Y137H,27
3128: 'T->G',Y137D,2
3129: 'A->G',Y137C,13
3129: 'A->T',Y137F,2
3130: 'C->T',Y137Y,371
3131: 'C->A',Q138K,44
3131: 'C->G',Q138E,2
3132: 'A->C',Q138P,1
3132: 'A->G',Q138R,212
3132: 'A->T',Q138L,6
3133: 'A->C',Q138H,35
3133: 'A->G',Q138Q,42
3133: 'A->T',Q138H,1
3134: 'G->A',G139S,35
3134: 'G->T',G139C,52
3135: 'G->A',G139D,23
3135: 'G->T',G139V,32
3136: 'T->C',G139G,51
3137: 'A->G',K140E,91
3138: 'A->C',K140T,46
3138: 'A->G',K140R,259
3138: 'A->T',K140I,13
3139: 'A->C',K140N,14
3139: 'A->G',K140K,37
3140: 'C->A',P141T,79
3140: 'C->G',P141A,9
3140: 'C->T',P141S,18764
3141: 'C->A',P141H,50
3141: 'C->G',P141R,2
3141: 'C->T',P141L,178
3142: 'T->A',P141P,4
3142: 'T->C',P141P,47
3142: 'T->G',P141P,9
3143: 'T->A',L142M,4
3143: 'T->C',L142L,86
3143: 'T->G',L142V,8
3144: 'T->C',L142S,8
3144: 'T->G',L142W,6
3145: 'G->A',L142L,112
3145: 'G->C',L142F,1
3145: 'G->T',L142F,58
3146: 'G->A',E143K,32
3146: 'G->C',E143Q,3
3147: 'A->C',E143A,6
3147: 'A->G',E143G,8
3147: 'A->T',E143V,2
3148: 'A->C',E143D,2
3148: 'A->G',E143E,179
3148: 'A->T',E143D,9
3149: 'T->A',F144I,1
3149: 'T->C',F144L,63
3149: 'T->G',F144V,6
3150: 'T->C',F144S,12
3150: 'T->G',F144C,4
3151: 'T->C',F144F,83
3152: 'G->A',G145S,452
3152: 'G->C',G145R,13
3152: 'G->T',G145C,1419
3153: 'G->A',G145D,95
3153: 'G->T',G145V,55
3154: 'T->A',G145G,4
3154: 'T->C',G145G,115
3154: 'T->G',G145G,3
3155: 'G->A',A146T,24
3155: 'G->C',A146P,3
3155: 'G->T',A146S,126
3156: 'C->A',A146D,16
3156: 'C->T',A146V,1274
3157: 'C->A',A146A,23
3157: 'C->G',A146A,1
3157: 'C->T',A146A,472
3158: 'A->C',T147P,2
3158: 'A->G',T147A,19
3158: 'A->T',T147S,11
3159: 'C->A',T147N,60
3159: 'C->T',T147I,315
3160: 'T->A',T147T,19
3160: 'T->C',T147T,137
3160: 'T->G',T147T,20
3161: 'T->A',S148T,6
3161: 'T->C',S148P,158
3161: 'T->G',S148A,27
3162: 'C->A',S148Y,48
3162: 'C->G',S148C,3
3162: 'C->T',S148F,276
3163: 'T->A',S148S,75
3163: 'T->C',S148S,145
3163: 'T->G',S148S,28
3164: 'G->A',A149T,166
3164: 'G->T',A149S,170
3165: 'C->A',A149D,109
3165: 'C->T',A149V,1408
3166: 'T->A',A149A,52
3166: 'T->C',A149A,194
3166: 'T->G',A149A,15
3167: 'G->A',A150T,105
3167: 'G->T',A150S,32
3168: 'C->A',A150D,172
3168: 'C->G',A150G,1
3168: 'C->T',A150V,256
3169: 'T->A',A150A,14
3169: 'T->C',A150A,117
3169: 'T->G',A150A,77
3170: 'C->A',L151I,24
3170: 'C->G',L151V,7
3170: 'C->T',L151F,145
3171: 'T->A',L151H,4
3171: 'T->C',L151P,157
3171: 'T->G',L151R,11
3172: 'T->A',L151L,8
3172: 'T->C',L151L,204
3172: 'T->G',L151L,18
3173: 'C->A',Q152K,159
3174: 'A->C',Q152P,4
3174: 'A->G',Q152R,139
3174: 'A->T',Q152L,23
3175: 'A->C',Q152H,1
3175: 'A->G',Q152Q,196
3175: 'A->T',Q152H,1
3176: 'C->A',P153T,34
3176: 'C->T',P153S,2691
3177: 'C->A',P153H,66
3177: 'C->G',P153R,5
3177: 'C->T',P153L,22201
3178: 'T->A',P153P,20
3178: 'T->C',P153P,88
3178: 'T->G',P153P,8
3179: 'G->A',E154K,187
3179: 'G->C',E154Q,4
3180: 'A->C',E154A,64
3180: 'A->G',E154G,69
3180: 'A->T',E154V,6
3181: 'A->C',E154D,25
3181: 'A->G',E154E,31
3181: 'A->T',E154D,12
3182: 'G->A',E155K,193
3182: 'G->C',E155Q,2
3183: 'A->C',E155A,20
3183: 'A->G',E155G,165
3183: 'A->T',E155V,2
3184: 'A->C',E155D,29
3184: 'A->G',E155E,106
3184: 'A->T',E155D,1
3185: 'G->A',E156K,76
3186: 'A->C',E156A,8
3186: 'A->G',E156G,66
3186: 'A->T',E156V,5
3187: 'G->A',E156E,37
3187: 'G->T',E156D,64
3188: 'C->A',Q157K,6
3189: 'A->C',Q157P,2
3189: 'A->G',Q157R,27
3189: 'A->T',Q157L,23
3190: 'A->C',Q157H,12
3190: 'A->G',Q157Q,139
3190: 'A->T',Q157H,3
3191: 'G->A',E158K,27
3192: 'A->C',E158A,5
3192: 'A->G',E158G,23
3192: 'A->T',E158V,3
3193: 'A->C',E158D,160
3193: 'A->G',E158E,190
3193: 'A->T',E158D,55
3194: 'G->A',E159K,59
3194: 'G->C',E159Q,5
3195: 'A->C',E159A,13
3195: 'A->G',E159G,23
3195: 'A->T',E159V,1
3196: 'A->C',E159D,12
3196: 'A->G',E159E,178
3196: 'A->T',E159D,26
3197: 'G->A',D160N,9
3197: 'G->C',D160H,3
3197: 'G->T',D160Y,11
3198: 'A->C',D160A,2
3198: 'A->G',D160G,43
3199: 'T->C',D160D,85
3199: 'T->G',D160E,9
3200: 'T->C',W161R,8
3201: 'G->T',W161L,2
3202: 'G->T',W161C,7
3203: 'T->C',L162L,20
3204: 'T->C',L162S,6
3205: 'A->C',L162F,2
3205: 'A->G',L162L,112
3205: 'A->T',L162F,2
3206: 'G->A',D163N,36
3206: 'G->C',D163H,1
3206: 'G->T',D163Y,728
3207: 'A->C',D163A,15
3207: 'A->G',D163G,290
3207: 'A->T',D163V,6
3208: 'T->A',D163E,8
3208: 'T->C',D163D,148
3208: 'T->G',D163E,134
3209: 'G->A',D164N,40
3209: 'G->T',D164Y,42
3210: 'A->C',D164A,26
3210: 'A->G',D164G,390
3210: 'A->T',D164V,6
3211: 'T->A',D164E,9
3211: 'T->C',D164D,84
3211: 'T->G',D164E,5
3212: 'G->A',D165N,45
3212: 'G->T',D165Y,56
3213: 'A->C',D165A,41
3213: 'A->G',D165G,404
3213: 'A->T',D165V,5
3214: 'T->A',D165E,1
3214: 'T->C',D165D,51
3215: 'A->G',S166G,130
3215: 'A->T',S166C,6
3216: 'G->A',S166N,289
3216: 'G->T',S166I,550
3217: 'T->C',S166S,65
3217: 'T->G',S166R,3
3218: 'C->A',Q167K,116
3219: 'A->G',Q167R,328
3219: 'A->T',Q167L,11
3220: 'A->C',Q167H,3
3220: 'A->G',Q167Q,31
3221: 'C->A',Q168K,184
3222: 'A->C',Q168P,3
3222: 'A->G',Q168R,167
3222: 'A->T',Q168L,8
3223: 'A->C',Q168H,3
3223: 'A->G',Q168Q,62
3224: 'A->C',T169P,9
3224: 'A->G',T169A,41
3225: 'C->A',T169N,21
3225: 'C->G',T169S,1
3225: 'C->T',T169I,399
3226: 'T->A',T169T,8
3226: 'T->C',T169T,239
3226: 'T->G',T169T,6
3227: 'G->A',V170I,151
3227: 'G->T',V170F,8
3228: 'T->A',V170D,1
3228: 'T->C',V170A,95
3228: 'T->G',V170G,21
3229: 'T->A',V170V,25
3229: 'T->C',V170V,220
3230: 'G->A',G171S,308
3230: 'G->C',G171R,6
3230: 'G->T',G171C,83
3231: 'G->A',G171D,268
3231: 'G->T',G171V,2054
3232: 'T->A',G171G,3
3232: 'T->C',G171G,81
3232: 'T->G',G171G,1
3233: 'C->A',Q172K,2
3234: 'A->C',Q172P,10
3234: 'A->G',Q172R,94
3234: 'A->T',Q172L,244
3235: 'A->C',Q172H,11
3235: 'A->G',Q172Q,42
3235: 'A->T',Q172H,4
3236: 'C->A',Q173K,3
3236: 'C->G',Q173E,2
3237: 'A->C',Q173P,3
3237: 'A->G',Q173R,186
3237: 'A->T',Q173L,17
3238: 'A->C',Q173H,18
3238: 'A->G',Q173Q,64
3238: 'A->T',Q173H,45
3239: 'G->A',D174N,290
3239: 'G->T',D174Y,1100
3240: 'A->C',D174A,30
3240: 'A->G',D174G,71
3241: 'C->A',D174E,22
3241: 'C->T',D174D,655
3242: 'G->A',G175S,958
3242: 'G->T',G175C,191
3243: 'G->A',G175D,232
3243: 'G->T',G175V,30
3244: 'C->T',G175G,1607
3245: 'A->C',S176R,2
3245: 'A->G',S176G,71
3245: 'A->T',S176C,179
3246: 'G->C',S176T,9
3246: 'G->T',S176I,143
3247: 'T->A',S176R,4
3247: 'T->C',S176S,67
3247: 'T->G',S176R,26
3248: 'G->A',E177K,949
3248: 'G->C',E177Q,4
3249: 'A->C',E177A,110
3249: 'A->G',E177G,112
3249: 'A->T',E177V,18
3250: 'G->A',E177E,133
3250: 'G->C',E177D,17
3250: 'G->T',E177D,6295
3251: 'G->A',D178N,359
3251: 'G->C',D178H,1
3251: 'G->T',D178Y,716
3252: 'A->C',D178A,3
3252: 'A->G',D178G,44
3253: 'C->A',D178E,8
3253: 'C->G',D178E,1
3253: 'C->T',D178D,455
3254: 'A->C',N179H,17
3254: 'A->G',N179D,32
3254: 'A->T',N179Y,174
3255: 'A->C',N179T,21
3255: 'A->G',N179S,82
3256: 'T->A',N179K,6
3256: 'T->C',N179N,5855
3256: 'T->G',N179K,70
3257: 'C->A',Q180K,4
3257: 'C->G',Q180E,1
3258: 'A->C',Q180P,2
3258: 'A->G',Q180R,27
3258: 'A->T',Q180L,21
3259: 'G->A',Q180Q,63
3259: 'G->C',Q180H,37
3259: 'G->T',Q180H,6056
3260: 'A->C',T181P,5
3260: 'A->G',T181A,77
3261: 'C->A',T181K,4
3261: 'C->T',T181I,3931
3262: 'A->C',T181T,2
3262: 'A->G',T181T,310
3262: 'A->T',T181T,6
3263: 'A->C',T182P,11
3263: 'A->G',T182A,20
3264: 'C->A',T182N,65
3264: 'C->G',T182S,2
3264: 'C->T',T182I,1818
3265: 'T->A',T182T,13
3265: 'T->C',T182T,143
3266: 'A->G',T183A,19
3267: 'C->A',T183N,12
3267: 'C->G',T183S,3
3267: 'C->T',T183I,737410
3268: 'T->A',T183T,5
3268: 'T->C',T183T,277
3269: 'A->C',I184L,3
3269: 'A->G',I184V,77
3269: 'A->T',I184F,1
3270: 'T->A',I184N,2
3270: 'T->C',I184T,120
3270: 'T->G',I184S,26
3271: 'T->A',I184I,3
3271: 'T->C',I184I,254
3271: 'T->G',I184M,5
3272: 'C->A',Q185K,5
3272: 'C->G',Q185E,32
3273: 'A->C',Q185P,6
3273: 'A->G',Q185R,46
3273: 'A->T',Q185L,77
3274: 'A->C',Q185H,3
3274: 'A->G',Q185Q,19
3274: 'A->T',Q185H,4
3275: 'A->C',T186P,21
3275: 'A->G',T186A,219
3276: 'C->A',T186K,47
3276: 'C->G',T186R,2
3276: 'C->T',T186I,1522
3277: 'A->C',T186T,9
3277: 'A->G',T186T,35
3277: 'A->T',T186T,16
3278: 'A->C',I187L,41
3278: 'A->G',I187V,199
3278: 'A->T',I187F,5
3279: 'T->C',I187T,53
3279: 'T->G',I187S,6
3280: 'T->A',I187I,11
3280: 'T->C',I187I,46
3281: 'G->A',V188I,112
3281: 'G->T',V188F,34
3282: 'T->C',V188A,49
3282: 'T->G',V188G,1
3283: 'T->A',V188V,28
3283: 'T->C',V188V,74
3284: 'G->A',E189K,38
3284: 'G->C',E189Q,3
3285: 'A->C',E189A,48
3285: 'A->G',E189G,38
3285: 'A->T',E189V,26
3286: 'G->A',E189E,215
3286: 'G->C',E189D,1
3286: 'G->T',E189D,249
3287: 'G->A',V190I,419
3287: 'G->C',V190L,1
3287: 'G->T',V190F,49
3288: 'T->C',V190A,137
3288: 'T->G',V190G,1
3289: 'T->C',V190V,129
3289: 'T->G',V190V,2
3290: 'C->A',Q191K,9
3291: 'A->C',Q191P,2
3291: 'A->G',Q191R,368
3291: 'A->T',Q191L,21
3292: 'A->G',Q191Q,4
3292: 'A->T',Q191H,1
3293: 'C->A',P192T,28
3293: 'C->T',P192S,442
3294: 'C->A',P192H,150
3294: 'C->G',P192R,3
3294: 'C->T',P192L,1222
3295: 'T->A',P192P,20
3295: 'T->C',P192P,152
3295: 'T->G',P192P,23
3296: 'C->A',Q193K,1
3297: 'A->C',Q193P,9
3297: 'A->G',Q193R,103
3297: 'A->T',Q193L,8
3298: 'A->C',Q193H,158
3298: 'A->G',Q193Q,33
3298: 'A->T',Q193H,4
3299: 'T->A',L194I,4
3299: 'T->C',L194L,51
3299: 'T->G',L194V,2
3300: 'T->C',L194S,10
3301: 'A->G',L194L,48
3302: 'G->A',E195K,1052
3303: 'A->C',E195A,3
3303: 'A->G',E195G,34
3303: 'A->T',E195V,1
3304: 'G->A',E195E,30
3304: 'G->C',E195D,6
3304: 'G->T',E195D,1083
3305: 'A->C',M196L,71
3305: 'A->G',M196V,115
3305: 'A->T',M196L,9
3306: 'T->A',M196K,21
3306: 'T->C',M196T,228
3306: 'T->G',M196R,6
3307: 'G->A',M196I,203
3307: 'G->C',M196I,27
3307: 'G->T',M196I,453
3308: 'G->A',E197K,617
3309: 'A->C',E197A,71
3309: 'A->G',E197G,60
3309: 'A->T',E197V,1
3310: 'A->C',E197D,2
3310: 'A->G',E197E,109
3311: 'C->A',L198I,57
3311: 'C->T',L198F,2607
3312: 'T->A',L198H,38
3312: 'T->C',L198P,73
3312: 'T->G',L198R,4
3313: 'T->A',L198L,8
3313: 'T->C',L198L,112
3313: 'T->G',L198L,3
3314: 'A->C',T199P,1
3314: 'A->G',T199A,70
3314: 'A->T',T199S,1
3315: 'C->A',T199K,71
3315: 'C->T',T199I,568
3316: 'A->G',T199T,111
3317: 'C->A',P200T,38
3317: 'C->T',P200S,500
3318: 'C->A',P200Q,5
3318: 'C->T',P200L,503
3319: 'A->C',P200P,2
3319: 'A->G',P200P,19
3319: 'A->T',P200P,24
3320: 'G->A',V201I,64
3320: 'G->T',V201F,217
3321: 'T->C',V201A,13
3321: 'T->G',V201G,1
3322: 'T->A',V201V,4
3322: 'T->C',V201V,15
3322: 'T->G',V201V,2
3323: 'G->A',V202I,279
3323: 'G->C',V202L,1
3323: 'G->T',V202F,475
3324: 'T->C',V202A,72
3324: 'T->G',V202G,1
3325: 'T->A',V202V,2
3325: 'T->C',V202V,72
3325: 'T->G',V202V,52
3326: 'C->A',Q203K,2
3326: 'C->G',Q203E,6
3327: 'A->C',Q203P,13
3327: 'A->G',Q203R,313
3327: 'A->T',Q203L,8
3328: 'G->A',Q203Q,67
3328: 'G->C',Q203H,4
3328: 'G->T',Q203H,1121
3329: 'A->C',T204P,146
3329: 'A->G',T204A,270
3329: 'A->T',T204S,2
3330: 'C->A',T204N,41
3330: 'C->T',T204I,1772
3331: 'T->A',T204T,3
3331: 'T->C',T204T,82
3332: 'A->C',I205L,1
3332: 'A->G',I205V,36
3333: 'T->C',I205T,15
3333: 'T->G',I205S,5
3334: 'T->A',I205I,30
3334: 'T->C',I205I,60
3334: 'T->G',I205M,4
3335: 'G->A',E206K,143
3336: 'A->C',E206A,11
3336: 'A->G',E206G,34
3336: 'A->T',E206V,2
3337: 'A->C',E206D,40
3337: 'A->G',E206E,58
3337: 'A->T',E206D,27
3338: 'G->A',V207M,38
3338: 'G->C',V207L,1
3338: 'G->T',V207L,627
3339: 'T->A',V207E,2
3339: 'T->C',V207A,48
3339: 'T->G',V207G,1
3340: 'G->A',V207V,92
3340: 'G->C',V207V,26
3340: 'G->T',V207V,3141
3341: 'A->C',N208H,70
3341: 'A->G',N208D,94
3341: 'A->T',N208Y,5
3342: 'A->C',N208T,645
3342: 'A->G',N208S,73
3342: 'A->T',N208I,1
3343: 'T->A',N208K,5
3343: 'T->C',N208N,18
3344: 'A->G',S209G,123
3344: 'A->T',S209C,1
3345: 'G->A',S209N,57
3345: 'G->C',S209T,3
3345: 'G->T',S209I,44
3346: 'T->C',S209S,147
3346: 'T->G',S209R,11
3347: 'T->A',F210I,1
3347: 'T->C',F210L,5
3347: 'T->G',F210V,1
3348: 'T->A',F210Y,13
3348: 'T->C',F210S,3
3348: 'T->G',F210C,2
3349: 'T->C',F210F,1
3350: 'A->G',S211G,1041
3350: 'A->T',S211C,1
3351: 'G->A',S211N,265
3351: 'G->C',S211T,5
3351: 'G->T',S211I,131
3352: 'T->A',S211R,19
3352: 'T->C',S211S,16
3352: 'T->G',S211R,30
3353: 'G->A',G212S,68
3353: 'G->T',G212C,18
3354: 'G->A',G212D,41
3354: 'G->C',G212A,2
3354: 'G->T',G212V,16
3355: 'T->C',G212G,6
3356: 'T->C',Y213H,1
3357: 'A->G',Y213C,5
3358: 'T->C',Y213Y,68
3359: 'T->C',L214L,94
3359: 'T->G',L214V,2
3360: 'T->C',L214S,2
3361: 'A->G',L214L,18
3362: 'A->C',K215Q,4
3362: 'A->G',K215E,6
3363: 'A->C',K215T,6
3363: 'A->G',K215R,23
3364: 'A->C',K215N,12
3364: 'A->G',K215K,23
3365: 'C->A',L216I,19
3365: 'C->G',L216V,12
3365: 'C->T',L216F,686
3366: 'T->C',L216P,2
3367: 'T->A',L216L,96
3367: 'T->C',L216L,45
3368: 'A->G',T217A,19
3369: 'C->A',T217N,22
3369: 'C->G',T217S,7
3369: 'C->T',T217I,659
3370: 'T->A',T217T,3
3370: 'T->C',T217T,48
3370: 'T->G',T217T,41
3371: 'G->A',D218N,242
3371: 'G->C',D218H,1
3371: 'G->T',D218Y,54
3372: 'A->C',D218A,260
3372: 'A->G',D218G,383
3373: 'C->A',D218E,1804
3373: 'C->G',D218E,25
3373: 'C->T',D218D,143
3374: 'A->C',N219H,7
3374: 'A->G',N219D,10
3374: 'A->T',N219Y,109
3375: 'A->C',N219T,23
3375: 'A->G',N219S,88
3375: 'A->T',N219I,1
3376: 'T->A',N219K,2
3376: 'T->C',N219N,15
3377: 'G->A',V220I,48
3377: 'G->T',V220L,6
3378: 'T->C',V220A,14
3379: 'A->C',V220V,30
3379: 'A->G',V220V,188
3380: 'T->C',Y221H,200
3381: 'A->C',Y221S,6
3381: 'A->G',Y221C,41
3382: 'C->T',Y221Y,217
3383: 'A->C',I222L,81
3383: 'A->G',I222V,32
3383: 'A->T',I222F,1
3385: 'T->A',I222I,7
3385: 'T->C',I222I,15
3387: 'A->C',K223T,29
3387: 'A->G',K223R,55
3388: 'A->C',K223N,2
3388: 'A->G',K223K,14
3389: 'A->C',N224H,25
3389: 'A->G',N224D,6
3389: 'A->T',N224Y,16
3390: 'A->C',N224T,19
3390: 'A->G',N224S,42
3390: 'A->T',N224I,13
3391: 'T->A',N224K,5
3391: 'T->C',N224N,428
3391: 'T->G',N224K,11
3392: 'G->A',A225T,79
3392: 'G->T',A225S,24
3393: 'C->A',A225E,46
3393: 'C->T',A225V,934
3394: 'A->C',A225A,11
3394: 'A->G',A225A,32
3394: 'A->T',A225A,513
3395: 'G->A',D226N,86
3395: 'G->C',D226H,10
3395: 'G->T',D226Y,259
3396: 'A->C',D226A,21
3396: 'A->G',D226G,25
3397: 'C->A',D226E,24
3397: 'C->T',D226D,2740
3398: 'A->C',I227L,4
3398: 'A->G',I227V,91
3398: 'A->T',I227F,3
3399: 'T->C',I227T,1
3400: 'T->A',I227I,5
3400: 'T->C',I227I,26
3401: 'G->A',V228M,759
3401: 'G->T',V228L,13
3402: 'T->A',V228E,1
3402: 'T->C',V228A,45
3402: 'T->G',V228G,2
3403: 'G->A',V228V,170
3403: 'G->C',V228V,18
3403: 'G->T',V228V,1979
3404: 'G->A',E229K,128
3404: 'G->C',E229Q,2
3405: 'A->C',E229A,24
3405: 'A->G',E229G,1016
3405: 'A->T',E229V,18
3406: 'A->C',E229D,32
3406: 'A->G',E229E,138
3406: 'A->T',E229D,83
3407: 'G->A',E230K,2
3407: 'G->C',E230Q,1
3408: 'A->G',E230G,1
3409: 'A->C',E230D,5
3409: 'A->G',E230E,35
3409: 'A->T',E230D,1
3410: 'G->A',A231T,30
3410: 'G->T',A231S,84
3411: 'C->A',A231D,1
3411: 'C->T',A231V,3225
3412: 'T->A',A231A,38
3412: 'T->C',A231A,32
3413: 'A->G',K232E,9
3414: 'A->C',K232T,22
3414: 'A->G',K232R,21
3415: 'A->C',K232N,4
3415: 'A->G',K232K,10
3415: 'A->T',K232N,1
3416: 'A->C',K233Q,7
3416: 'A->G',K233E,58
3417: 'A->C',K233T,17
3417: 'A->G',K233R,266
3418: 'G->A',K233K,422
3418: 'G->C',K233N,1
3418: 'G->T',K233N,510
3419: 'G->A',V234I,144
3419: 'G->T',V234L,26
3420: 'T->A',V234E,5
3420: 'T->C',V234A,69
3421: 'A->G',V234V,152
3421: 'A->T',V234V,27
3422: 'A->C',K235Q,4
3422: 'A->G',K235E,88
3423: 'A->C',K235T,91
3423: 'A->G',K235R,88
3424: 'A->C',K235N,20
3424: 'A->G',K235K,34
3425: 'C->A',P236T,21
3425: 'C->G',P236A,22
3425: 'C->T',P236S,643
3426: 'C->A',P236Q,1
3426: 'C->T',P236L,1167
3427: 'A->C',P236P,35
3427: 'A->G',P236P,80
3427: 'A->T',P236P,293
3428: 'A->C',T237P,34
3428: 'A->G',T237A,4307
3428: 'A->T',T237S,3
3429: 'C->A',T237K,53
3429: 'C->G',T237R,5
3429: 'C->T',T237I,1249
3430: 'A->C',T237T,12
3430: 'A->G',T237T,110
3430: 'A->T',T237T,17
3431: 'G->A',V238M,223
3431: 'G->C',V238L,22
3431: 'G->T',V238L,2991
3432: 'T->C',V238A,8
3432: 'T->G',V238G,1
3433: 'G->A',V238V,194
3433: 'G->T',V238V,1424
3434: 'G->A',V239I,119
3434: 'G->C',V239L,2
3434: 'G->T',V239F,92
3435: 'T->C',V239A,9
3436: 'T->A',V239V,1
3436: 'T->C',V239V,20
3436: 'T->G',V239V,4
3437: 'G->A',V240I,66
3438: 'T->C',V240A,17
3439: 'T->A',V240V,1
3439: 'T->C',V240V,99
3440: 'A->G',N241D,3
3441: 'A->C',N241T,3
3441: 'A->G',N241S,31
3442: 'T->C',N241N,116
3443: 'G->A',A242T,35
3443: 'G->T',A242S,16
3444: 'C->A',A242E,3
3444: 'C->T',A242V,178
3445: 'A->G',A242A,27
3445: 'A->T',A242A,9
3446: 'G->A',A243T,270
3446: 'G->T',A243S,47
3447: 'C->T',A243V,92
3448: 'C->A',A243A,25
3448: 'C->T',A243A,427
3449: 'A->C',N244H,4
3449: 'A->G',N244D,7
3450: 'A->C',N244T,21
3450: 'A->G',N244S,212
3451: 'T->C',N244N,59
3452: 'G->A',V245I,284
3452: 'G->T',V245F,36
3453: 'T->C',V245A,31
3453: 'T->G',V245G,207
3454: 'T->A',V245V,86
3454: 'T->C',V245V,70
3454: 'T->G',V245V,9
3455: 'T->A',Y246N,24
3455: 'T->C',Y246H,80
3456: 'A->G',Y246C,374
3457: 'C->T',Y246Y,3504
3458: 'C->A',L247I,3
3458: 'C->T',L247F,13
3459: 'T->C',L247P,1
3460: 'T->A',L247L,4
3460: 'T->C',L247L,75
3461: 'A->C',K248Q,1
3461: 'A->G',K248E,54
3462: 'A->C',K248T,1
3462: 'A->G',K248R,259
3462: 'A->T',K248I,13
3463: 'A->C',K248N,3
3463: 'A->G',K248K,47
3464: 'C->A',H249N,2
3464: 'C->T',H249Y,318
3465: 'A->G',H249R,1
3466: 'T->A',H249Q,36
3466: 'T->C',H249H,277
3466: 'T->G',H249Q,10
3467: 'G->A',G250R,88
3468: 'G->A',G250E,327
3468: 'G->C',G250A,3
3468: 'G->T',G250V,427
3469: 'A->C',G250G,68
3469: 'A->G',G250G,30
3469: 'A->T',G250G,31
3470: 'G->A',G251R,246
3470: 'G->C',G251R,2
3471: 'G->A',G251E,504
3471: 'G->T',G251V,30
3472: 'A->C',G251G,25
3472: 'A->G',G251G,149
3472: 'A->T',G251G,22
3473: 'G->A',G252S,93
3473: 'G->T',G252C,142
3474: 'G->A',G252D,5
3474: 'G->T',G252V,20
3475: 'T->A',G252G,22
3475: 'T->C',G252G,145
3475: 'T->G',G252G,1
3476: 'G->A',V253I,418
3476: 'G->C',V253L,2
3476: 'G->T',V253F,35
3477: 'T->C',V253A,500
3477: 'T->G',V253G,1
3478: 'T->A',V253V,376
3478: 'T->C',V253V,93
3478: 'T->G',V253V,140
3479: 'G->A',A254T,13
3479: 'G->T',A254S,14
3480: 'C->A',A254E,2
3480: 'C->T',A254V,10
3481: 'A->C',A254A,2
3481: 'A->G',A254A,355
3481: 'A->T',A254A,83
3482: 'G->A',G255R,700
3482: 'G->C',G255R,5
3483: 'G->A',G255E,332
3483: 'G->C',G255A,4
3483: 'G->T',G255V,993
3484: 'A->C',G255G,11
3484: 'A->G',G255G,330
3484: 'A->T',G255G,4
3485: 'G->A',A256T,680
3485: 'G->T',A256S,93
3486: 'C->A',A256D,61
3486: 'C->T',A256V,1891
3487: 'C->A',A256A,103
3487: 'C->G',A256A,1
3487: 'C->T',A256A,977
3488: 'T->A',L257I,73
3488: 'T->C',L257L,46
3488: 'T->G',L257V,8
3490: 'A->C',L257F,2
3490: 'A->G',L257L,90
3490: 'A->T',L257F,8
3491: 'A->C',N258H,1
3491: 'A->G',N258D,30
3492: 'A->C',N258T,12
3492: 'A->G',N258S,280
3493: 'T->C',N258N,806
3494: 'A->G',K259E,23
3495: 'A->C',K259T,3
3495: 'A->G',K259R,49
3495: 'A->T',K259M,13
3496: 'G->A',K259K,200
3496: 'G->T',K259N,144
3497: 'G->A',A260T,139
3497: 'G->T',A260S,15
3498: 'C->A',A260D,38
3498: 'C->T',A260V,161
3499: 'T->A',A260A,6
3499: 'T->C',A260A,217
3499: 'T->G',A260A,2
3500: 'A->G',T261A,28
3501: 'C->G',T261S,2
3502: 'T->A',T261T,1
3502: 'T->C',T261T,34
3502: 'T->G',T261T,9
3503: 'A->G',N262D,59
3503: 'A->T',N262Y,10
3504: 'A->C',N262T,14
3504: 'A->G',N262S,47
3505: 'C->A',N262K,2
3505: 'C->T',N262N,640
3506: 'A->C',N263H,4
3506: 'A->G',N263D,69
3506: 'A->T',N263Y,5
3507: 'A->C',N263T,7
3507: 'A->G',N263S,52
3508: 'T->A',N263K,334
3508: 'T->C',N263N,147
3508: 'T->G',N263K,22
3509: 'G->A',A264T,165
3509: 'G->T',A264S,3
3510: 'C->A',A264D,37
3510: 'C->G',A264G,4
3510: 'C->T',A264V,758
3511: 'C->A',A264A,41
3511: 'C->G',A264A,3
3511: 'C->T',A264A,474
3512: 'A->C',M265L,6
3512: 'A->G',M265V,70
3512: 'A->T',M265L,44
3513: 'T->C',M265T,4
3513: 'T->G',M265R,2
3514: 'G->A',M265I,103
3514: 'G->T',M265I,335
3515: 'C->A',Q266K,15
3516: 'A->G',Q266R,4
3517: 'A->C',Q266H,1
3517: 'A->G',Q266Q,408
3518: 'G->A',V267I,140
3518: 'G->T',V267F,458
3519: 'T->A',V267D,1
3519: 'T->C',V267A,8
3519: 'T->G',V267G,7
3520: 'T->A',V267V,21
3520: 'T->C',V267V,31
3520: 'T->G',V267V,2
3521: 'G->A',E268K,6
3522: 'A->C',E268A,29
3522: 'A->G',E268G,25
3522: 'A->T',E268V,19
3523: 'A->C',E268D,216
3523: 'A->G',E268E,546
3523: 'A->T',E268D,2
3524: 'T->A',S269T,2
3524: 'T->C',S269P,2
3524: 'T->G',S269A,6
3525: 'C->G',S269C,2
3525: 'C->T',S269F,6
3526: 'T->A',S269S,951
3526: 'T->C',S269S,58
3526: 'T->G',S269S,15
3527: 'G->A',D270N,806
3527: 'G->C',D270H,2
3527: 'G->T',D270Y,68
3528: 'A->C',D270A,44
3528: 'A->G',D270G,97
3528: 'A->T',D270V,5
3529: 'T->A',D270E,27
3529: 'T->C',D270D,105
3529: 'T->G',D270E,8
3530: 'G->A',D271N,80
3530: 'G->C',D271H,2
3530: 'G->T',D271Y,53
3531: 'A->C',D271A,12
3531: 'A->G',D271G,132
3531: 'A->T',D271V,2
3532: 'T->A',D271E,5
3532: 'T->C',D271D,35
3532: 'T->G',D271E,11
3533: 'T->A',Y272N,2
3533: 'T->C',Y272H,31
3533: 'T->G',Y272D,1
3534: 'A->G',Y272C,14
3535: 'C->T',Y272Y,382
3536: 'A->C',I273L,6
3536: 'A->G',I273V,3738
3537: 'T->A',I273K,3
3537: 'T->C',I273T,74
3538: 'A->C',I273I,2
3538: 'A->G',I273M,590
3538: 'A->T',I273I,1
3539: 'G->A',A274T,217
3539: 'G->T',A274S,416
3540: 'C->A',A274D,7
3540: 'C->G',A274G,1
3540: 'C->T',A274V,261
3541: 'T->A',A274A,13
3541: 'T->C',A274A,160
3541: 'T->G',A274A,252
3542: 'A->G',T275A,371
3543: 'C->A',T275N,26
3543: 'C->G',T275S,2
3543: 'C->T',T275I,421
3544: 'T->A',T275T,1
3544: 'T->C',T275T,113
3544: 'T->G',T275T,3
3545: 'A->G',N276D,26
3545: 'A->T',N276Y,1
3546: 'A->C',N276T,11
3546: 'A->G',N276S,202
3546: 'A->T',N276I,129
3547: 'T->A',N276K,50
3547: 'T->C',N276N,499
3547: 'T->G',N276K,9
3548: 'G->A',G277R,89
3548: 'G->C',G277R,2
3549: 'G->A',G277E,202
3549: 'G->C',G277A,4
3549: 'G->T',G277V,5
3550: 'A->G',G277G,46
3550: 'A->T',G277G,1
3551: 'C->A',P278T,53
3551: 'C->G',P278A,6
3551: 'C->T',P278S,628
3552: 'C->A',P278Q,11
3552: 'C->T',P278L,185
3553: 'A->C',P278P,93
3553: 'A->G',P278P,31
3553: 'A->T',P278P,1
3554: 'C->A',L279I,50
3554: 'C->G',L279V,5
3554: 'C->T',L279F,8
3555: 'T->A',L279H,1
3555: 'T->G',L279R,2
3556: 'T->A',L279L,3
3556: 'T->C',L279L,209
3557: 'A->C',K280Q,4
3557: 'A->G',K280E,10
3558: 'A->C',K280T,6
3558: 'A->G',K280R,73
3558: 'A->T',K280I,5
3559: 'A->C',K280N,886
3559: 'A->G',K280K,580
3559: 'A->T',K280N,25
3560: 'G->A',V281M,132
3560: 'G->C',V281L,4
3560: 'G->T',V281L,61
3561: 'T->A',V281E,1
3561: 'T->C',V281A,33
3562: 'G->A',V281V,199
3562: 'G->C',V281V,2
3562: 'G->T',V281V,294
3563: 'G->A',G282S,445
3563: 'G->T',G282C,78
3564: 'G->A',G282D,3
3564: 'G->C',G282A,1
3564: 'G->T',G282V,124
3565: 'T->A',G282G,2
3565: 'T->C',G282G,28
3566: 'G->A',G283S,136
3566: 'G->C',G283R,1
3566: 'G->T',G283C,28
3567: 'G->A',G283D,147
3567: 'G->T',G283V,92
3568: 'T->C',G283G,9
3569: 'A->G',S284G,898
3569: 'A->T',S284C,29
3570: 'G->A',S284N,61
3570: 'G->C',S284T,1
3570: 'G->T',S284I,11
3571: 'T->C',S284S,55
3571: 'T->G',S284R,22
3572: 'T->A',C285S,2
3572: 'T->C',C285R,17
3572: 'T->G',C285G,2
3573: 'G->A',C285Y,13
3573: 'G->C',C285S,2
3573: 'G->T',C285F,1
3574: 'T->C',C285C,197
3574: 'T->G',C285W,2
3575: 'G->A',V286I,107
3575: 'G->T',V286F,21
3576: 'T->C',V286A,152
3576: 'T->G',V286G,5
3577: 'T->A',V286V,4
3577: 'T->C',V286V,30
3578: 'T->A',L287I,4
3578: 'T->C',L287L,35
3579: 'T->C',L287S,8
3580: 'A->G',L287L,108
3580: 'A->T',L287F,1
3581: 'A->C',S288R,5
3581: 'A->G',S288G,102
3581: 'A->T',S288C,5
3582: 'G->A',S288N,270
3582: 'G->C',S288T,2
3582: 'G->T',S288I,33
3583: 'C->A',S288R,16
3583: 'C->G',S288R,2
3583: 'C->T',S288S,817
3584: 'G->A',G289R,1
3585: 'G->T',G289V,1
3586: 'A->C',G289G,1
3586: 'A->G',G289G,40
3586: 'A->T',G289G,11
3587: 'C->A',H290N,5
3587: 'C->T',H290Y,2821
3588: 'A->C',H290P,2
3588: 'A->G',H290R,9
3589: 'C->A',H290Q,14
3589: 'C->T',H290H,1498
3590: 'A->C',N291H,26
3590: 'A->G',N291D,360
3590: 'A->T',N291Y,1
3591: 'A->C',N291T,30
3591: 'A->G',N291S,67
3592: 'T->A',N291K,1
3592: 'T->C',N291N,1529
3592: 'T->G',N291K,41
3593: 'C->A',L292I,13
3593: 'C->T',L292F,519
3594: 'T->C',L292P,2
3595: 'T->A',L292L,20
3595: 'T->C',L292L,22
3595: 'T->G',L292L,6
3596: 'G->A',A293T,34
3596: 'G->T',A293S,8
3597: 'C->T',A293V,19
3598: 'T->A',A293A,3
3598: 'T->C',A293A,80
3599: 'A->G',K294E,5
3600: 'A->C',K294T,2
3600: 'A->G',K294R,111
3600: 'A->T',K294I,1
3601: 'A->C',K294N,4
3601: 'A->G',K294K,237
3601: 'A->T',K294N,1
3602: 'C->A',H295N,16
3602: 'C->G',H295D,14
3602: 'C->T',H295Y,11041
3603: 'A->G',H295R,94
3603: 'A->T',H295L,1
3604: 'C->A',H295Q,28
3604: 'C->G',H295Q,2
3604: 'C->T',H295H,653
3605: 'T->A',C296S,18
3605: 'T->C',C296R,4
3606: 'G->A',C296Y,5
3606: 'G->C',C296S,4
3606: 'G->T',C296F,516
3607: 'T->C',C296C,35
3607: 'T->G',C296W,1
3608: 'C->A',L297I,38
3608: 'C->G',L297V,3
3608: 'C->T',L297F,195
3609: 'T->A',L297H,21
3609: 'T->C',L297P,2
3609: 'T->G',L297R,6
3610: 'T->A',L297L,5
3610: 'T->C',L297L,236
3610: 'T->G',L297L,220
3611: 'C->G',H298D,1
3611: 'C->T',H298Y,26
3613: 'T->A',H298Q,3
3613: 'T->C',H298H,55
3613: 'T->G',H298Q,3
3614: 'G->A',V299I,227
3614: 'G->C',V299L,1
3614: 'G->T',V299F,1
3615: 'T->A',V299D,1
3615: 'T->C',V299A,36
3616: 'T->A',V299V,33
3616: 'T->C',V299V,47
3616: 'T->G',V299V,9
3617: 'G->A',V300I,261
3617: 'G->C',V300L,1
3617: 'G->T',V300F,3
3618: 'T->C',V300A,60
3619: 'C->A',V300V,419
3619: 'C->G',V300V,1
3619: 'C->T',V300V,4660
3620: 'G->A',G301S,862
3620: 'G->T',G301C,131
3621: 'G->A',G301D,30
3621: 'G->T',G301V,11
3622: 'C->A',G301G,35
3622: 'C->G',G301G,2
3622: 'C->T',G301G,375
3623: 'C->A',P302T,13
3623: 'C->G',P302A,1
3623: 'C->T',P302S,77
3624: 'C->A',P302Q,7
3624: 'C->T',P302L,48
3625: 'A->C',P302P,5
3625: 'A->G',P302P,622
3625: 'A->T',P302P,109
3626: 'A->C',N303H,18
3626: 'A->G',N303D,85
3626: 'A->T',N303Y,2
3627: 'A->C',N303T,20
3627: 'A->G',N303S,379
3627: 'A->T',N303I,3
3628: 'T->A',N303K,3
3628: 'T->C',N303N,95
3628: 'T->G',N303K,189
3629: 'G->A',V304I,102
3629: 'G->T',V304F,103
3630: 'T->C',V304A,60
3630: 'T->G',V304G,3
3631: 'T->C',V304V,33
3632: 'A->G',N305D,49
3632: 'A->T',N305Y,2
3633: 'A->C',N305T,7
3633: 'A->G',N305S,118
3633: 'A->T',N305I,1
3634: 'C->A',N305K,123
3634: 'C->T',N305N,1719
3635: 'A->C',K306Q,1
3635: 'A->G',K306E,114
3636: 'A->C',K306T,35
3636: 'A->G',K306R,168
3636: 'A->T',K306I,3
3637: 'A->C',K306N,10
3637: 'A->G',K306K,55
3637: 'A->T',K306N,5
3638: 'G->A',G307S,300
3638: 'G->C',G307R,104
3638: 'G->T',G307C,10024
3639: 'G->A',G307D,100
3639: 'G->C',G307A,2
3639: 'G->T',G307V,9
3640: 'T->A',G307G,1
3640: 'T->C',G307G,25
3640: 'T->G',G307G,17
3641: 'G->A',E308K,13
3641: 'G->C',E308Q,4
3642: 'A->C',E308A,8
3642: 'A->G',E308G,14
3643: 'A->C',E308D,48
3643: 'A->G',E308E,54
3643: 'A->T',E308D,3
3644: 'G->A',D309N,168
3644: 'G->T',D309Y,3671
3645: 'A->C',D309A,13
3645: 'A->G',D309G,63
3645: 'A->T',D309V,4
3646: 'C->A',D309E,11
3646: 'C->T',D309D,834
3647: 'A->C',I310L,59
3647: 'A->G',I310V,197
3647: 'A->T',I310F,31
3648: 'T->A',I310N,4
3648: 'T->C',I310T,429
3648: 'T->G',I310S,11
3649: 'T->A',I310I,2
3649: 'T->C',I310I,100
3649: 'T->G',I310M,25
3650: 'C->A',Q311K,7
3650: 'C->G',Q311E,8
3651: 'A->G',Q311R,41
3651: 'A->T',Q311L,1
3652: 'A->G',Q311Q,54
3653: 'C->A',L312I,63
3653: 'C->G',L312V,18
3653: 'C->T',L312F,2440
3654: 'T->A',L312H,13
3654: 'T->C',L312P,12
3654: 'T->G',L312R,5
3655: 'T->A',L312L,2
3655: 'T->C',L312L,44
3655: 'T->G',L312L,14
3656: 'C->A',L313I,126
3656: 'C->G',L313V,7
3656: 'C->T',L313F,365
3657: 'T->C',L313P,2
3658: 'T->A',L313L,10
3658: 'T->C',L313L,75
3658: 'T->G',L313L,1
3659: 'A->G',K314E,23
3660: 'A->C',K314T,18
3660: 'A->G',K314R,183
3660: 'A->T',K314M,6
3661: 'G->A',K314K,33
3661: 'G->C',K314N,1
3661: 'G->T',K314N,36
3662: 'A->C',S315R,16
3662: 'A->G',S315G,26
3662: 'A->T',S315C,3
3663: 'G->A',S315N,34
3663: 'G->T',S315I,55
3664: 'T->C',S315S,19
3664: 'T->G',S315R,363
3665: 'G->A',A316T,55
3665: 'G->T',A316S,5
3666: 'C->T',A316V,85
3667: 'T->C',A316A,41
3667: 'T->G',A316A,1
3668: 'T->A',Y317N,1
3668: 'T->C',Y317H,1
3669: 'A->C',Y317S,1
3669: 'A->G',Y317C,1
3670: 'T->C',Y317Y,80
3671: 'G->A',E318K,144
3672: 'A->C',E318A,52
3672: 'A->G',E318G,31
3672: 'A->T',E318V,5
3673: 'A->C',E318D,9
3673: 'A->G',E318E,16
3674: 'A->C',N319H,22
3674: 'A->G',N319D,9
3674: 'A->T',N319Y,4
3675: 'A->C',N319T,69
3675: 'A->G',N319S,74
3675: 'A->T',N319I,3
3676: 'T->C',N319N,127
3676: 'T->G',N319K,1
3677: 'T->A',F320I,2
3677: 'T->C',F320L,26
3678: 'T->A',F320Y,1
3679: 'T->C',F320F,22
3680: 'A->C',N321H,1
3680: 'A->G',N321D,6
3681: 'A->C',N321T,1
3681: 'A->G',N321S,51
3681: 'A->T',N321I,1
3682: 'T->C',N321N,183
3682: 'T->G',N321K,1
3683: 'C->A',Q322K,9
3683: 'C->G',Q322E,9
3684: 'A->C',Q322P,16
3684: 'A->G',Q322R,249
3684: 'A->T',Q322L,44
3685: 'G->A',Q322Q,376
3685: 'G->T',Q322H,511
3686: 'C->A',H323N,126
3686: 'C->T',H323Y,444
3687: 'A->C',H323P,1
3687: 'A->G',H323R,88
3688: 'C->A',H323Q,33
3688: 'C->G',H323Q,3
3688: 'C->T',H323H,1837
3689: 'G->A',E324K,113
3689: 'G->C',E324Q,2
3690: 'A->C',E324A,15
3690: 'A->G',E324G,252
3690: 'A->T',E324V,5
3691: 'A->C',E324D,148
3691: 'A->G',E324E,64
3691: 'A->T',E324D,15
3692: 'G->A',V325I,82
3692: 'G->C',V325L,2
3692: 'G->T',V325F,2478
3693: 'T->C',V325A,22
3694: 'T->A',V325V,20
3694: 'T->C',V325V,105
3694: 'T->G',V325V,26
3695: 'C->A',L326I,23
3695: 'C->T',L326L,3135
3696: 'T->A',L326Q,5
3696: 'T->C',L326P,3
3697: 'A->G',L326L,43
3697: 'A->T',L326L,1
3698: 'C->A',L327I,33
3698: 'C->G',L327V,10
3698: 'C->T',L327F,290
3699: 'T->C',L327P,1
3700: 'T->A',L327L,445
3700: 'T->C',L327L,25
3700: 'T->G',L327L,53
3701: 'G->A',A328T,1252
3701: 'G->T',A328S,51
3702: 'C->A',A328E,1
3702: 'C->G',A328G,6
3702: 'C->T',A328V,108
3703: 'A->C',A328A,51
3703: 'A->G',A328A,21
3703: 'A->T',A328A,1
3704: 'C->A',P329T,14
3704: 'C->G',P329A,1
3704: 'C->T',P329S,152
3705: 'C->A',P329Q,8
3705: 'C->T',P329L,2
3706: 'A->C',P329P,1
3706: 'A->G',P329P,134
3706: 'A->T',P329P,83
3707: 'T->A',L330I,4
3707: 'T->C',L330L,26
3707: 'T->G',L330V,56
3708: 'T->C',L330S,1
3709: 'A->G',L330L,207
3709: 'A->T',L330F,1
3710: 'T->A',L331I,2
3710: 'T->C',L331L,73
3710: 'T->G',L331V,7
3712: 'A->G',L331L,117
3713: 'T->A',S332T,27
3713: 'T->C',S332P,87
3713: 'T->G',S332A,77
3714: 'C->T',S332L,146
3715: 'A->C',S332S,190
3715: 'A->G',S332S,60
3715: 'A->T',S332S,2
3716: 'G->A',A333T,172
3716: 'G->T',A333S,131
3717: 'C->A',A333D,40
3717: 'C->T',A333V,881
3718: 'T->A',A333A,158
3718: 'T->C',A333A,74
3718: 'T->G',A333A,14
3719: 'G->A',G334S,251
3719: 'G->C',G334R,1
3719: 'G->T',G334C,25
3720: 'G->A',G334D,106
3720: 'G->T',G334V,8
3721: 'T->A',G334G,1
3721: 'T->C',G334G,15
3722: 'A->C',I335L,3
3722: 'A->G',I335V,579
3722: 'A->T',I335F,2
3723: 'T->A',I335N,4
3723: 'T->G',I335S,2
3724: 'T->A',I335I,19
3724: 'T->C',I335I,44
3724: 'T->G',I335M,11
3725: 'T->A',F336I,2
3725: 'T->C',F336L,4
3725: 'T->G',F336V,5
3726: 'T->A',F336Y,9
3726: 'T->C',F336S,7
3726: 'T->G',F336C,19
3727: 'T->A',F336L,1
3727: 'T->C',F336F,39
3727: 'T->G',F336L,1
3728: 'G->A',G337S,337
3728: 'G->T',G337C,1865
3729: 'G->A',G337D,225
3729: 'G->C',G337A,2
3729: 'G->T',G337V,30
3730: 'T->A',G337G,7
3730: 'T->C',G337G,16
3730: 'T->G',G337G,1
3731: 'G->A',A338T,92
3731: 'G->T',A338S,9
3732: 'C->A',A338D,218
3732: 'C->G',A338G,3
3732: 'C->T',A338V,391
3733: 'T->A',A338A,74
3733: 'T->C',A338A,408
3733: 'T->G',A338A,9
3734: 'G->A',D339N,322
3734: 'G->T',D339Y,40
3735: 'A->C',D339A,2
3735: 'A->G',D339G,67
3736: 'C->A',D339E,129
3736: 'C->T',D339D,1456
3737: 'C->A',P340T,34
3737: 'C->G',P340A,1
3737: 'C->T',P340S,2301
3738: 'C->A',P340H,8
3738: 'C->G',P340R,3
3738: 'C->T',P340L,2877
3739: 'T->A',P340P,3
3739: 'T->C',P340P,31
3739: 'T->G',P340P,2
3740: 'A->C',I341L,1
3740: 'A->G',I341V,69
3740: 'A->T',I341L,6
3741: 'T->A',I341K,1
3741: 'T->C',I341T,307
3741: 'T->G',I341R,13
3742: 'A->C',I341I,3
3742: 'A->G',I341M,22
3743: 'C->A',H342N,3
3743: 'C->G',H342D,1
3743: 'C->T',H342Y,3349
3744: 'A->G',H342R,105
3744: 'A->T',H342L,1
3745: 'T->A',H342Q,7
3745: 'T->C',H342H,1107
3745: 'T->G',H342Q,17
3746: 'T->C',S343P,1
3746: 'T->G',S343A,11
3747: 'C->A',S343Y,1
3747: 'C->G',S343C,4
3747: 'C->T',S343F,21
3748: 'T->A',S343S,24
3748: 'T->C',S343S,30
3748: 'T->G',S343S,6
3749: 'T->C',L344L,139
3749: 'T->G',L344V,5
3750: 'T->C',L344S,6
3751: 'A->C',L344F,12
3751: 'A->G',L344L,55
3751: 'A->T',L344F,4
3752: 'A->C',R345R,5
3752: 'A->G',R345G,112
3753: 'G->A',R345K,829
3753: 'G->C',R345T,1
3753: 'G->T',R345I,32
3754: 'A->C',R345S,17
3754: 'A->G',R345R,31
3754: 'A->T',R345S,4
3755: 'G->A',V346I,71
3755: 'G->C',V346L,11
3755: 'G->T',V346F,397
3756: 'T->A',V346D,1
3756: 'T->C',V346A,78
3756: 'T->G',V346G,1
3757: 'T->C',V346V,9
3757: 'T->G',V346V,10
3758: 'T->C',C347R,1
3758: 'T->G',C347G,1
3759: 'G->T',C347F,8
3760: 'T->C',C347C,35
3761: 'G->A',V348I,55
3761: 'G->T',V348L,159
3762: 'T->A',V348E,2
3762: 'T->C',V348A,5
3762: 'T->G',V348G,2
3763: 'A->G',V348V,68
3763: 'A->T',V348V,2
3764: 'G->A',D349N,100
3764: 'G->C',D349H,6
3764: 'G->T',D349Y,39
3765: 'A->C',D349A,137
3765: 'A->G',D349G,172
3765: 'A->T',D349V,5
3766: 'T->A',D349E,1
3766: 'T->C',D349D,2017
3766: 'T->G',D349E,2
3767: 'A->C',T350P,2
3767: 'A->G',T350A,108
3767: 'A->T',T350S,3
3768: 'C->A',T350N,602
3768: 'C->G',T350S,10
3768: 'C->T',T350I,5817
3769: 'T->A',T350T,19
3769: 'T->C',T350T,47
3769: 'T->G',T350T,7
3770: 'G->A',V351I,79
3770: 'G->C',V351L,4
3770: 'G->T',V351F,8
3771: 'T->A',V351D,2
3771: 'T->C',V351A,227
3771: 'T->G',V351G,1
3772: 'T->A',V351V,1
3772: 'T->C',V351V,159
3772: 'T->G',V351V,77
3773: 'C->A',R352S,3
3773: 'C->G',R352G,2
3773: 'C->T',R352C,1697
3774: 'G->A',R352H,497
3774: 'G->T',R352L,40
3775: 'C->A',R352R,21
3775: 'C->G',R352R,1
3775: 'C->T',R352R,456
3776: 'A->C',T353P,4
3776: 'A->G',T353A,440
3776: 'A->T',T353S,1
3777: 'C->A',T353K,97
3777: 'C->G',T353R,3
3777: 'C->T',T353I,781
3778: 'A->C',T353T,5
3778: 'A->G',T353T,25
3778: 'A->T',T353T,2
3779: 'A->C',N354H,154
3779: 'A->G',N354D,30
3780: 'A->C',N354T,40
3780: 'A->G',N354S,62
3780: 'A->T',N354I,2
3781: 'T->A',N354K,1
3781: 'T->C',N354N,35
3782: 'G->A',V355I,448
3782: 'G->C',V355L,20
3782: 'G->T',V355F,3
3783: 'T->C',V355A,23
3783: 'T->G',V355G,1
3784: 'C->A',V355V,19
3784: 'C->G',V355V,13
3784: 'C->T',V355V,2142
3785: 'T->C',Y356H,136
3786: 'A->G',Y356C,26
3787: 'C->T',Y356Y,3924
3788: 'T->A',L357I,26
3788: 'T->C',L357L,66
3788: 'T->G',L357V,8
3790: 'A->C',L357F,1
3790: 'A->G',L357L,25
3790: 'A->T',L357F,662
3791: 'G->A',A358T,44
3791: 'G->C',A358P,1
3791: 'G->T',A358S,23
3792: 'C->G',A358G,8
3792: 'C->T',A358V,348
3793: 'T->A',A358A,17
3793: 'T->C',A358A,220
3793: 'T->G',A358A,3
3794: 'G->A',V359I,209
3794: 'G->C',V359L,1
3794: 'G->T',V359F,83
3795: 'T->A',V359D,1
3795: 'T->C',V359A,57
3795: 'T->G',V359G,1
3796: 'C->A',V359V,9
3796: 'C->G',V359V,1
3796: 'C->T',V359V,519
3797: 'T->A',F360I,3
3797: 'T->C',F360L,20
3797: 'T->G',F360V,4
3798: 'T->A',F360Y,2
3798: 'T->G',F360C,1
3799: 'T->C',F360F,39
3799: 'T->G',F360L,7
3800: 'G->A',D361N,62
3800: 'G->T',D361Y,43
3801: 'A->C',D361A,13
3801: 'A->G',D361G,242
3801: 'A->T',D361V,1
3802: 'T->A',D361E,46
3802: 'T->C',D361D,298
3803: 'A->G',K362E,13
3804: 'A->C',K362T,5
3804: 'A->G',K362R,7
3805: 'A->C',K362N,4
3805: 'A->G',K362K,21
3805: 'A->T',K362N,3
3806: 'A->C',N363H,1
3806: 'A->G',N363D,18
3806: 'A->T',N363Y,16
3807: 'A->C',N363T,9
3807: 'A->G',N363S,157
3808: 'T->A',N363K,1
3808: 'T->C',N363N,137
3808: 'T->G',N363K,47
3809: 'C->A',L364I,29
3809: 'C->G',L364V,8
3809: 'C->T',L364F,3810
3810: 'T->A',L364H,16
3810: 'T->C',L364P,31
3810: 'T->G',L364R,21
3811: 'C->A',L364L,25
3811: 'C->T',L364L,3675
3812: 'T->C',Y365H,61
3813: 'A->G',Y365C,281
3813: 'A->T',Y365F,1
3814: 'T->C',Y365Y,70
3815: 'G->A',D366N,65
3815: 'G->T',D366Y,6
3816: 'A->C',D366A,19
3816: 'A->G',D366G,111
3817: 'C->A',D366E,209
3817: 'C->T',D366D,5829
3818: 'A->C',K367Q,33
3818: 'A->G',K367E,43
3819: 'A->G',K367R,19
3820: 'A->G',K367K,17
3821: 'C->A',L368I,90
3821: 'C->T',L368F,101
3823: 'T->A',L368L,91
3823: 'T->C',L368L,16
3823: 'T->G',L368L,8
3824: 'G->A',V369I,114
3824: 'G->T',V369F,1
3825: 'T->C',V369A,8
3825: 'T->G',V369G,3
3826: 'T->C',V369V,32
3826: 'T->G',V369V,2
3827: 'T->A',S370T,3
3827: 'T->C',S370P,91
3827: 'T->G',S370A,39
3828: 'C->T',S370L,58396
3829: 'A->C',S370S,10
3829: 'A->G',S370S,58
3829: 'A->T',S370S,6
3830: 'A->C',S371R,6
3830: 'A->G',S371G,135
3831: 'G->A',S371N,47
3831: 'G->T',S371I,17
3832: 'C->A',S371R,11
3832: 'C->T',S371S,195
3833: 'T->C',F372L,39
3833: 'T->G',F372V,18
3834: 'T->A',F372Y,1
3834: 'T->C',F372S,11
3834: 'T->G',F372C,1
3835: 'T->C',F372F,101
3835: 'T->G',F372L,7
3836: 'T->A',L373M,12
3836: 'T->C',L373L,10
3836: 'T->G',L373V,12
3837: 'T->C',L373S,16
3837: 'T->G',L373W,18
3838: 'G->A',L373L,129
3838: 'G->C',L373F,6
3838: 'G->T',L373F,201
3839: 'G->A',E374K,224
3840: 'A->C',E374A,79
3840: 'A->G',E374G,102
3840: 'A->T',E374V,62
3841: 'A->C',E374D,19
3841: 'A->G',E374E,59
3841: 'A->T',E374D,43
3842: 'A->C',M375L,4
3842: 'A->G',M375V,62
3842: 'A->T',M375L,7
3843: 'T->A',M375K,2
3843: 'T->C',M375T,103
3843: 'T->G',M375R,8
3844: 'G->A',M375I,33
3844: 'G->C',M375I,5
3844: 'G->T',M375I,108
3845: 'A->C',K376Q,49
3845: 'A->G',K376E,72
3846: 'A->C',K376T,27
3846: 'A->G',K376R,39
3846: 'A->T',K376M,2
3847: 'G->A',K376K,51
3847: 'G->T',K376N,18
3848: 'A->C',S377R,51
3848: 'A->G',S377G,10
3849: 'G->A',S377N,45
3849: 'G->T',S377I,194
3850: 'T->C',S377S,60
3850: 'T->G',S377R,15
3851: 'G->A',E378K,15
3851: 'G->C',E378Q,1
3852: 'A->C',E378A,27
3852: 'A->G',E378G,80
3852: 'A->T',E378V,261
3853: 'A->C',E378D,26
3853: 'A->G',E378E,105
3853: 'A->T',E378D,39
3854: 'A->C',K379Q,12
3854: 'A->G',K379E,83
3855: 'A->C',K379T,2
3855: 'A->G',K379R,109
3855: 'A->T',K379M,96
3856: 'G->A',K379K,154
3856: 'G->C',K379N,2
3856: 'G->T',K379N,48
3857: 'C->A',Q380K,5
3858: 'A->C',Q380P,3
3858: 'A->G',Q380R,63
3858: 'A->T',Q380L,32
3859: 'A->C',Q380H,25
3859: 'A->G',Q380Q,68
3859: 'A->T',Q380H,5
3860: 'G->A',V381I,74
3860: 'G->T',V381F,143
3861: 'T->C',V381A,60
3862: 'T->A',V381V,17
3862: 'T->C',V381V,122
3862: 'T->G',V381V,6
3863: 'G->A',E382K,45
3863: 'G->C',E382Q,5
3864: 'A->C',E382A,77
3864: 'A->G',E382G,77
3864: 'A->T',E382V,29
3865: 'A->C',E382D,5
3865: 'A->G',E382E,61
3866: 'C->A',Q383K,26
3866: 'C->G',Q383E,6
3867: 'A->C',Q383P,4
3867: 'A->G',Q383R,35
3867: 'A->T',Q383L,26
3868: 'A->C',Q383H,6
3868: 'A->G',Q383Q,24
3868: 'A->T',Q383H,18
3869: 'A->C',K384Q,20
3869: 'A->G',K384E,198
3870: 'A->C',K384T,29
3870: 'A->G',K384R,91
3870: 'A->T',K384M,3
3871: 'G->A',K384K,95
3871: 'G->C',K384N,13
3871: 'G->T',K384N,5584
3872: 'A->C',I385L,194
3872: 'A->G',I385V,429
3872: 'A->T',I385F,5
3873: 'T->A',I385N,2
3873: 'T->C',I385T,546
3873: 'T->G',I385S,27
3874: 'C->A',I385I,63
3874: 'C->G',I385M,1
3874: 'C->T',I385I,3286
3875: 'G->A',A386T,388
3875: 'G->T',A386S,39
3876: 'C->A',A386D,10
3876: 'C->G',A386G,4
3876: 'C->T',A386V,341
3877: 'T->A',A386A,22
3877: 'T->C',A386A,158
3877: 'T->G',A386A,33
3878: 'G->A',E387K,85
3879: 'A->C',E387A,1205
3879: 'A->G',E387G,132
3879: 'A->T',E387V,4
3880: 'G->A',E387E,396
3880: 'G->C',E387D,19
3880: 'G->T',E387D,950
3881: 'A->C',I388L,9
3881: 'A->G',I388V,109
3881: 'A->T',I388F,27
3882: 'T->A',I388N,1
3882: 'T->C',I388T,2017
3882: 'T->G',I388S,19
3883: 'T->A',I388I,1
3883: 'T->C',I388I,60
3883: 'T->G',I388M,21
3884: 'C->A',P389T,97
3884: 'C->T',P389S,1615
3885: 'C->A',P389H,146
3885: 'C->G',P389R,2
3885: 'C->T',P389L,936
3886: 'T->A',P389P,22
3886: 'T->C',P389P,40
3887: 'A->C',K390Q,2
3887: 'A->G',K390E,10
3888: 'A->C',K390T,1
3888: 'A->G',K390R,50
3888: 'A->T',K390I,5
3889: 'A->C',K390N,6
3889: 'A->G',K390K,208
3889: 'A->T',K390N,9
3890: 'G->A',E391K,81
3890: 'G->C',E391Q,98
3891: 'A->G',E391G,60
3891: 'A->T',E391V,2
3892: 'G->A',E391E,245
3892: 'G->T',E391D,777
3893: 'G->A',E392K,248
3894: 'A->C',E392A,8
3894: 'A->G',E392G,37
3894: 'A->T',E392V,7
3895: 'A->C',E392D,30
3895: 'A->G',E392E,287
3895: 'A->T',E392D,7
3896: 'G->A',V393I,692
3896: 'G->C',V393L,1
3896: 'G->T',V393F,1003
3897: 'T->A',V393D,1
3897: 'T->C',V393A,50
3897: 'T->G',V393G,3
3898: 'T->C',V393V,283
3899: 'A->C',K394Q,7
3899: 'A->G',K394E,182
3900: 'A->C',K394T,11
3900: 'A->G',K394R,62
3900: 'A->T',K394M,1
3901: 'G->A',K394K,138
3901: 'G->C',K394N,1
3901: 'G->T',K394N,199
3902: 'C->A',P395T,24
3902: 'C->T',P395S,461
3903: 'C->A',P395Q,4
3903: 'C->T',P395L,1627
3904: 'A->C',P395P,22
3904: 'A->G',P395P,452
3904: 'A->T',P395P,78
3905: 'T->A',F396I,6
3905: 'T->C',F396L,84
3905: 'T->G',F396V,8
3906: 'T->C',F396S,115
3906: 'T->G',F396C,5
3907: 'T->A',F396L,1
3907: 'T->C',F396F,41
3908: 'A->C',I397L,2
3908: 'A->G',I397V,176
3909: 'T->A',I397K,2
3909: 'T->C',I397T,453
3909: 'T->G',I397R,7
3910: 'A->G',I397M,18
3910: 'A->T',I397I,1
3911: 'A->C',T398P,2
3911: 'A->G',T398A,50
3912: 'C->A',T398N,169
3912: 'C->T',T398I,300
3913: 'T->A',T398T,25
3913: 'T->C',T398T,50
3913: 'T->G',T398T,15
3914: 'G->A',E399K,12
3915: 'A->C',E399A,26
3915: 'A->G',E399G,40
3915: 'A->T',E399V,20
3916: 'A->C',E399D,15
3916: 'A->G',E399E,65
3917: 'A->C',S400R,2
3917: 'A->G',S400G,554
3918: 'G->A',S400N,96
3918: 'G->C',S400T,1
3918: 'G->T',S400I,55
3919: 'T->C',S400S,59
3920: 'A->G',K401E,510
3921: 'A->C',K401T,29
3921: 'A->G',K401R,69
3921: 'A->T',K401I,2
3922: 'A->G',K401K,29
3923: 'C->A',P402T,2448
3923: 'C->G',P402A,1
3923: 'C->T',P402S,1340
3924: 'C->A',P402H,584
3924: 'C->G',P402R,192
3924: 'C->T',P402L,1171
3925: 'T->A',P402P,33
3925: 'T->C',P402P,39
3925: 'T->G',P402P,24
3926: 'T->A',S403T,2
3926: 'T->C',S403P,78
3926: 'T->G',S403A,16
3927: 'C->T',S403L,270
3928: 'A->C',S403S,16
3928: 'A->G',S403S,55
3928: 'A->T',S403S,50
3929: 'G->A',V404I,57
3929: 'G->C',V404L,1
3929: 'G->T',V404F,113
3930: 'T->A',V404D,5
3930: 'T->C',V404A,28
3930: 'T->G',V404G,230
3931: 'T->A',V404V,5
3931: 'T->C',V404V,1313
3932: 'G->A',E405K,50
3932: 'G->C',E405Q,3
3933: 'A->C',E405A,5196
3933: 'A->G',E405G,74
3933: 'A->T',E405V,9
3934: 'A->C',E405D,2
3934: 'A->G',E405E,43
3934: 'A->T',E405D,1
3935: 'C->A',Q406K,78
3935: 'C->G',Q406E,6
3936: 'A->C',Q406P,6
3936: 'A->G',Q406R,81
3936: 'A->T',Q406L,4
3937: 'G->A',Q406Q,40
3937: 'G->C',Q406H,24
3937: 'G->T',Q406H,58
3938: 'A->C',R407R,61
3938: 'A->G',R407G,141
3939: 'G->A',R407K,64
3939: 'G->C',R407T,1
3939: 'G->T',R407I,318
3940: 'A->C',R407S,30
3940: 'A->G',R407R,457
3940: 'A->T',R407S,2
3941: 'A->C',K408Q,6
3941: 'A->G',K408E,30
3942: 'A->C',K408T,17
3942: 'A->G',K408R,275
3942: 'A->T',K408I,5
3943: 'A->C',K408N,60
3943: 'A->G',K408K,33
3943: 'A->T',K408N,1
3944: 'C->A',Q409K,230
3945: 'A->C',Q409P,1
3945: 'A->G',Q409R,41
3945: 'A->T',Q409L,2
3946: 'A->C',Q409H,5
3946: 'A->G',Q409Q,118
3946: 'A->T',Q409H,2
3947: 'G->A',D410N,79
3947: 'G->T',D410Y,374
3948: 'A->C',D410A,26
3948: 'A->G',D410G,29086
3948: 'A->T',D410V,3
3949: 'T->A',D410E,4
3949: 'T->C',D410D,51
3950: 'G->A',D411N,969
3950: 'G->T',D411Y,35
3951: 'A->C',D411A,30
3951: 'A->G',D411G,120
3951: 'A->T',D411V,6
3952: 'T->A',D411E,10
3952: 'T->C',D411D,471
3953: 'A->C',K412Q,10
3953: 'A->G',K412E,13
3954: 'A->C',K412T,30
3954: 'A->G',K412R,90
3955: 'G->A',K412K,172
3955: 'G->C',K412N,48
3955: 'G->T',K412N,1208
3956: 'A->C',K413Q,9
3956: 'A->G',K413E,17
3957: 'A->C',K413T,95
3957: 'A->G',K413R,444
3958: 'A->C',K413N,188
3958: 'A->G',K413K,19
3958: 'A->T',K413N,4
3959: 'A->C',I414L,22
3959: 'A->G',I414V,293
3959: 'A->T',I414F,4
3960: 'T->A',I414N,3
3960: 'T->C',I414T,269
3960: 'T->G',I414S,29
3961: 'C->A',I414I,76
3961: 'C->T',I414I,1295
3962: 'A->C',K415Q,35
3962: 'A->G',K415E,48
3963: 'A->C',K415T,11
3963: 'A->G',K415R,112
3963: 'A->T',K415I,2
3964: 'A->C',K415N,57
3964: 'A->G',K415K,692
3964: 'A->T',K415N,10
3965: 'G->A',A416T,68
3965: 'G->C',A416P,30
3965: 'G->T',A416S,19
3966: 'C->A',A416D,35
3966: 'C->G',A416G,7
3966: 'C->T',A416V,760
3967: 'T->A',A416A,11
3967: 'T->C',A416A,376
3967: 'T->G',A416A,45
3968: 'T->A',C417S,8
3968: 'T->C',C417R,16
3968: 'T->G',C417G,12
3969: 'G->A',C417Y,144
3969: 'G->T',C417F,15
3970: 'T->C',C417C,21
3971: 'G->A',V418I,56
3971: 'G->T',V418F,540
3972: 'T->C',V418A,24
3973: 'T->A',V418V,19
3973: 'T->C',V418V,19
3973: 'T->G',V418V,9
3974: 'G->A',E419K,77
3974: 'G->C',E419Q,3
3975: 'A->C',E419A,24
3975: 'A->G',E419G,31
3975: 'A->T',E419V,5
3976: 'A->C',E419D,20
3976: 'A->G',E419E,25
3976: 'A->T',E419D,8
3977: 'G->A',E420K,33
3978: 'A->C',E420A,1
3979: 'A->C',E420D,36
3979: 'A->G',E420E,54
3979: 'A->T',E420D,40
3980: 'G->A',V421I,27
3980: 'G->T',V421F,62
3981: 'T->C',V421A,13
3982: 'T->A',V421V,9
3982: 'T->C',V421V,69
3983: 'A->C',T422P,1
3983: 'A->G',T422A,57
3983: 'A->T',T422S,11
3984: 'C->A',T422K,41
3984: 'C->T',T422I,3319
3985: 'A->C',T422T,3
3985: 'A->G',T422T,7
3985: 'A->T',T422T,104
3986: 'A->C',T423P,6
3986: 'A->G',T423A,6
3987: 'C->A',T423K,21
3987: 'C->T',T423I,825
3988: 'A->C',T423T,1
3988: 'A->G',T423T,62
3988: 'A->T',T423T,94
3989: 'A->C',T424P,4
3989: 'A->G',T424A,30
3990: 'C->A',T424N,154
3990: 'C->T',T424I,951
3991: 'T->A',T424T,5
3991: 'T->C',T424T,57
3991: 'T->G',T424T,25
3992: 'C->A',L425M,39
3992: 'C->T',L425L,584
3993: 'T->A',L425Q,73
3993: 'T->C',L425P,52
3993: 'T->G',L425R,8
3994: 'G->A',L425L,1844
3994: 'G->T',L425L,3523
3995: 'G->A',E426K,138
3996: 'A->C',E426A,26
3996: 'A->G',E426G,61
3996: 'A->T',E426V,4
3997: 'A->C',E426D,19
3997: 'A->G',E426E,75
3997: 'A->T',E426D,20
3998: 'G->A',E427K,175
3998: 'G->C',E427Q,20
3999: 'A->C',E427A,59
3999: 'A->G',E427G,20
3999: 'A->T',E427V,3
4000: 'A->C',E427D,45
4000: 'A->G',E427E,32
4000: 'A->T',E427D,1
4001: 'A->G',T428A,32
4002: 'C->A',T428N,20
4002: 'C->G',T428S,1
4002: 'C->T',T428I,10532
4003: 'T->C',T428T,43
4003: 'T->G',T428T,1
4004: 'A->C',K429Q,2
4004: 'A->G',K429E,8
4005: 'A->C',K429T,3
4005: 'A->G',K429R,31
4005: 'A->T',K429M,1
4006: 'G->A',K429K,133
4006: 'G->C',K429N,25
4006: 'G->T',K429N,1503
4007: 'T->A',F430I,2
4007: 'T->C',F430L,11
4007: 'T->G',F430V,3
4008: 'T->A',F430Y,1
4008: 'T->C',F430S,118
4008: 'T->G',F430C,5
4009: 'C->A',F430L,5
4009: 'C->G',F430L,21
4009: 'C->T',F430F,3480
4010: 'C->A',L431I,30
4010: 'C->T',L431F,535
4011: 'T->A',L431H,52
4011: 'T->C',L431P,62
4011: 'T->G',L431R,64
4012: 'C->A',L431L,3
4012: 'C->G',L431L,1
4012: 'C->T',L431L,3215
4013: 'A->G',T432A,157
4014: 'C->A',T432K,3
4014: 'C->T',T432I,440
4015: 'A->C',T432T,5
4015: 'A->G',T432T,177
4015: 'A->T',T432T,7
4016: 'G->A',E433K,78
4016: 'G->C',E433Q,1
4017: 'A->C',E433A,10
4017: 'A->G',E433G,175
4017: 'A->T',E433V,3
4018: 'A->C',E433D,10
4018: 'A->G',E433E,130
4018: 'A->T',E433D,5
4019: 'A->C',N434H,47
4020: 'A->C',N434T,6
4020: 'A->G',N434S,10
4021: 'C->A',N434K,36
4021: 'C->T',N434N,1932
4022: 'T->C',L435L,2
4022: 'T->G',L435V,3
4023: 'T->C',L435S,2
4024: 'G->A',L435L,166
4024: 'G->T',L435F,16
4025: 'T->C',L436L,79
4027: 'A->C',L436F,1
4027: 'A->G',L436L,48
4028: 'C->A',L437I,46
4028: 'C->G',L437V,2
4028: 'C->T',L437F,39
4029: 'T->C',L437P,1
4030: 'T->A',L437L,1
4030: 'T->C',L437L,6
4030: 'T->G',L437L,6
4032: 'A->T',Y438F,2
4033: 'T->C',Y438Y,206
4034: 'A->G',I439V,145
4035: 'T->C',I439T,15
4035: 'T->G',I439S,20
4036: 'T->A',I439I,4
4036: 'T->C',I439I,21
4036: 'T->G',I439M,4
4037: 'G->A',D440N,6
4039: 'C->T',D440D,648
4040: 'A->C',I441L,206
4040: 'A->G',I441V,1923
4040: 'A->T',I441F,12
4041: 'T->A',I441N,1
4041: 'T->C',I441T,96
4041: 'T->G',I441S,55
4042: 'T->C',I441I,42
4043: 'A->G',N442D,23
4044: 'A->C',N442T,33
4044: 'A->G',N442S,61
4044: 'A->T',N442I,1
4045: 'T->A',N442K,3
4045: 'T->C',N442N,241
4045: 'T->G',N442K,51
4046: 'G->A',G443S,2
4046: 'G->T',G443C,3
4047: 'G->A',G443D,1
4047: 'G->C',G443A,1
4048: 'C->A',G443G,10
4048: 'C->T',G443G,330
4049: 'A->C',N444H,4
4049: 'A->G',N444D,32
4049: 'A->T',N444Y,16
4050: 'A->C',N444T,102
4050: 'A->G',N444S,158
4050: 'A->T',N444I,2
4051: 'T->A',N444K,2
4051: 'T->C',N444N,312
4051: 'T->G',N444K,25
4052: 'C->A',L445I,32
4052: 'C->G',L445V,13
4052: 'C->T',L445F,2
4053: 'T->C',L445P,22
4054: 'T->A',L445L,1
4054: 'T->C',L445L,166
4054: 'T->G',L445L,69
4055: 'C->T',H446Y,240
4056: 'A->G',H446R,2
4057: 'T->A',H446Q,6
4057: 'T->C',H446H,1138
4057: 'T->G',H446Q,17
4058: 'C->A',P447T,4
4058: 'C->G',P447A,2
4058: 'C->T',P447S,556
4059: 'C->A',P447Q,8
4059: 'C->T',P447L,257
4060: 'A->C',P447P,13
4060: 'A->G',P447P,433
4060: 'A->T',P447P,168
4061: 'G->A',D448N,3
4061: 'G->T',D448Y,1
4063: 'T->C',D448D,107
4065: 'C->T',S449F,8
4066: 'T->A',S449S,116
4066: 'T->C',S449S,44
4066: 'T->G',S449S,4
4067: 'G->A',A450T,100
4067: 'G->T',A450S,17
4068: 'C->A',A450D,17
4068: 'C->G',A450G,1
4068: 'C->T',A450V,897
4069: 'C->A',A450A,24
4069: 'C->T',A450A,402
4070: 'A->C',T451P,4
4070: 'A->G',T451A,212
4070: 'A->T',T451S,2
4071: 'C->A',T451N,29
4072: 'T->A',T451T,24
4072: 'T->C',T451T,80
4072: 'T->G',T451T,5
4073: 'C->A',L452I,58
4073: 'C->T',L452F,354
4075: 'T->A',L452L,17
4075: 'T->C',L452L,24
4075: 'T->G',L452L,3
4076: 'G->A',V453I,132
4076: 'G->C',V453L,2
4076: 'G->T',V453F,9
4077: 'T->C',V453A,49
4078: 'T->A',V453V,11
4078: 'T->C',V453V,17
4078: 'T->G',V453V,2
4079: 'A->C',S454R,2
4079: 'A->G',S454G,274
4079: 'A->T',S454C,26
4080: 'G->A',S454N,58
4080: 'G->C',S454T,29
4080: 'G->T',S454I,85
4081: 'T->A',S454R,1228
4081: 'T->C',S454S,29
4081: 'T->G',S454R,1
4082: 'G->A',D455N,64
4082: 'G->C',D455H,1
4082: 'G->T',D455Y,56
4083: 'A->C',D455A,19
4083: 'A->G',D455G,88
4083: 'A->T',D455V,4
4084: 'C->A',D455E,14
4084: 'C->T',D455D,5223
4085: 'A->C',I456L,4
4085: 'A->G',I456V,31
4085: 'A->T',I456F,11
4086: 'T->C',I456T,74
4086: 'T->G',I456S,20
4087: 'T->A',I456I,105
4087: 'T->C',I456I,29
4087: 'T->G',I456M,10
4088: 'G->A',D457N,59
4088: 'G->T',D457Y,2
4089: 'A->C',D457A,6
4089: 'A->G',D457G,24
4090: 'C->A',D457E,7
4090: 'C->G',D457E,1
4090: 'C->T',D457D,335
4091: 'A->C',I458L,2
4091: 'A->G',I458V,26
4091: 'A->T',I458F,23
4092: 'T->A',I458N,126
4092: 'T->C',I458T,1150
4092: 'T->G',I458S,36
4093: 'C->A',I458I,5
4093: 'C->T',I458I,559
4094: 'A->C',T459P,6
4094: 'A->G',T459A,234
4094: 'A->T',T459S,1
4095: 'C->A',T459N,26
4095: 'C->T',T459I,126
4096: 'T->A',T459T,5
4096: 'T->C',T459T,95
4096: 'T->G',T459T,11
4097: 'T->A',F460I,5
4097: 'T->C',F460L,10
4097: 'T->G',F460V,7
4098: 'T->A',F460Y,1
4098: 'T->C',F460S,17
4098: 'T->G',F460C,3
4099: 'C->A',F460L,3
4099: 'C->T',F460F,1250
4100: 'T->A',L461I,3
4100: 'T->C',L461L,175
4100: 'T->G',L461V,1
4101: 'T->C',L461S,9
4102: 'A->G',L461L,58
4102: 'A->T',L461F,6
4103: 'A->C',K462Q,1
4103: 'A->G',K462E,27
4104: 'A->C',K462T,15
4104: 'A->G',K462R,49
4104: 'A->T',K462M,8
4105: 'G->A',K462K,87
4105: 'G->C',K462N,19
4105: 'G->T',K462N,1010
4106: 'A->C',K463Q,261
4106: 'A->G',K463E,40
4107: 'A->C',K463T,25
4107: 'A->G',K463R,22
4108: 'A->C',K463N,27
4108: 'A->G',K463K,133
4108: 'A->T',K463N,3
4109: 'G->A',D464N,87
4109: 'G->C',D464H,1
4109: 'G->T',D464Y,601
4110: 'A->C',D464A,6
4110: 'A->G',D464G,224
4110: 'A->T',D464V,2
4111: 'T->A',D464E,27
4111: 'T->C',D464D,147
4111: 'T->G',D464E,46
4112: 'G->A',A465T,125
4112: 'G->T',A465S,24
4113: 'C->A',A465D,17
4113: 'C->G',A465G,2
4113: 'C->T',A465V,4853
4114: 'T->C',A465A,55
4114: 'T->G',A465A,12
4115: 'C->A',P466T,5
4115: 'C->T',P466S,601
4116: 'C->T',P466L,86
4117: 'A->C',P466P,11
4117: 'A->G',P466P,374
4117: 'A->T',P466P,6
4118: 'T->C',Y467H,70
4119: 'A->T',Y467F,2
4120: 'T->C',Y467Y,413
4121: 'A->C',I468L,5
4121: 'A->G',I468V,37
4122: 'T->C',I468T,67
4122: 'T->G',I468R,2
4123: 'A->C',I468I,3
4123: 'A->G',I468M,48
4124: 'G->A',V469M,206
4124: 'G->T',V469L,102
4125: 'T->A',V469E,22
4125: 'T->C',V469A,271
4125: 'T->G',V469G,1
4126: 'G->A',V469V,120
4126: 'G->C',V469V,6
4126: 'G->T',V469V,112
4127: 'G->A',G470S,279
4127: 'G->T',G470C,16
4128: 'G->T',G470V,4
4129: 'T->A',G470G,3
4129: 'T->C',G470G,21
4130: 'G->A',D471N,28
4131: 'A->C',D471A,7
4131: 'A->G',D471G,11
4132: 'T->A',D471E,3
4132: 'T->C',D471D,42
4133: 'G->A',V472I,70
4133: 'G->T',V472F,47
4135: 'T->A',V472V,46
4135: 'T->C',V472V,74
4135: 'T->G',V472V,39
4136: 'G->A',V473I,795
4136: 'G->C',V473L,1
4136: 'G->T',V473F,8403
4137: 'T->A',V473D,2
4137: 'T->C',V473A,35
4138: 'T->A',V473V,10
4138: 'T->C',V473V,127
4138: 'T->G',V473V,23
4139: 'C->A',Q474K,7
4139: 'C->G',Q474E,1
4140: 'A->C',Q474P,2
4140: 'A->G',Q474R,117
4140: 'A->T',Q474L,3
4141: 'A->C',Q474H,6
4141: 'A->G',Q474Q,137
4141: 'A->T',Q474H,13
4142: 'G->A',E475K,65
4143: 'A->C',E475A,17
4143: 'A->G',E475G,58
4144: 'G->A',E475E,112
4144: 'G->C',E475D,1
4144: 'G->T',E475D,243
4145: 'G->A',G476S,97
4145: 'G->T',G476C,9
4146: 'G->A',G476D,48
4146: 'G->T',G476V,4
4147: 'T->A',G476G,1
4147: 'T->C',G476G,151
4148: 'G->A',V477I,403
4148: 'G->C',V477L,2
4148: 'G->T',V477F,1752
4149: 'T->A',V477D,1
4149: 'T->C',V477A,55
4149: 'T->G',V477G,33
4150: 'T->A',V477V,3
4150: 'T->C',V477V,193
4150: 'T->G',V477V,9
4151: 'T->A',L478I,4
4151: 'T->C',L478L,218
4151: 'T->G',L478V,8
4152: 'T->C',L478S,111
4153: 'A->G',L478L,6
4153: 'A->T',L478F,2
4154: 'A->T',T479S,2
4155: 'C->A',T479N,7
4155: 'C->T',T479I,423
4156: 'T->A',T479T,61
4156: 'T->C',T479T,104
4156: 'T->G',T479T,39
4157: 'G->A',A480T,3
4157: 'G->T',A480S,3
4158: 'C->A',A480D,2
4158: 'C->T',A480V,5195
4159: 'T->A',A480A,10
4159: 'T->C',A480A,54
4159: 'T->G',A480A,8
4160: 'G->T',V481L,356
4161: 'T->C',V481A,6
4162: 'G->A',V481V,84
4162: 'G->C',V481V,4
4162: 'G->T',V481V,1562
4163: 'G->A',V482I,1
4163: 'G->T',V482F,3
4164: 'T->C',V482A,158
4165: 'T->C',V482V,160
4165: 'T->G',V482V,2
4166: 'A->C',I483L,23
4166: 'A->G',I483V,615
4166: 'A->T',I483L,11
4167: 'T->C',I483T,68
4169: 'C->T',P484S,11
4171: 'T->A',P484P,5
4171: 'T->C',P484P,553
4172: 'A->G',T485A,16
4172: 'A->T',T485S,6
4173: 'C->A',T485N,16
4173: 'C->T',T485I,635
4174: 'T->A',T485T,11
4174: 'T->C',T485T,50
4176: 'A->G',K486R,7
4176: 'A->T',K486I,2
4177: 'A->G',K486K,76
4178: 'A->C',K487Q,7
4178: 'A->G',K487E,2
4179: 'A->C',K487T,8
4179: 'A->G',K487R,78
4179: 'A->T',K487M,1
4180: 'G->A',K487K,140
4180: 'G->C',K487N,3
4180: 'G->T',K487N,979
4181: 'G->A',A488T,686
4181: 'G->T',A488S,769217
4182: 'C->A',A488D,85
4182: 'C->T',A488V,119
4183: 'T->A',A488A,30
4183: 'T->C',A488A,4144
4184: 'G->A',G489S,194
4184: 'G->T',G489C,30
4185: 'G->A',G489D,38
4185: 'G->C',G489A,22
4185: 'G->T',G489V,45
4186: 'T->C',G489G,48
4186: 'T->G',G489G,1
4187: 'G->A',G490S,80
4187: 'G->T',G490C,176
4188: 'G->A',G490D,19
4188: 'G->T',G490V,2
4189: 'C->A',G490G,14
4189: 'C->T',G490G,262
4191: 'C->A',T491N,12
4191: 'C->G',T491S,4
4191: 'C->T',T491I,1
4192: 'T->A',T491T,35
4192: 'T->C',T491T,132
4192: 'T->G',T491T,27
4194: 'C->A',T492N,1
4194: 'C->T',T492I,1050
4195: 'T->A',T492T,422
4195: 'T->C',T492T,71
4195: 'T->G',T492T,2
4196: 'G->A',E493K,29
4197: 'A->C',E493A,133
4197: 'A->G',E493G,264
4198: 'A->C',E493D,5
4198: 'A->G',E493E,27
4198: 'A->T',E493D,1
4199: 'A->C',M494L,11
4199: 'A->G',M494V,880
4200: 'T->A',M494K,7
4200: 'T->C',M494T,19
4200: 'T->G',M494R,3
4201: 'G->A',M494I,72
4201: 'G->C',M494I,19
4201: 'G->T',M494I,2499
4202: 'C->A',L495I,3
4202: 'C->T',L495L,1459
4204: 'A->C',L495L,4
4204: 'A->G',L495L,34
4204: 'A->T',L495L,17
4205: 'G->A',A496T,365
4205: 'G->T',A496S,96
4206: 'C->A',A496E,21
4206: 'C->T',A496V,6019
4207: 'G->A',A496A,189
4207: 'G->C',A496A,32
4207: 'G->T',A496A,1548
4208: 'A->C',K497Q,23
4208: 'A->G',K497E,11
4209: 'A->C',K497T,68
4209: 'A->G',K497R,120
4209: 'A->T',K497I,17
4210: 'A->C',K497N,3
4210: 'A->G',K497K,140
4210: 'A->T',K497N,2
4211: 'G->A',A498T,28
4211: 'G->T',A498S,70
4212: 'C->T',A498V,309
4213: 'T->A',A498A,7
4213: 'T->C',A498A,543
4213: 'T->G',A498A,161
4214: 'T->A',L499M,22
4214: 'T->C',L499L,31
4214: 'T->G',L499V,9
4216: 'G->A',L499L,84
4216: 'G->C',L499F,2
4216: 'G->T',L499F,180
4217: 'A->C',R500R,11
4217: 'A->G',R500G,58
4218: 'G->A',R500K,69
4218: 'G->C',R500T,4
4218: 'G->T',R500I,16
4219: 'A->C',R500S,4
4219: 'A->G',R500R,26
4219: 'A->T',R500S,1
4220: 'A->C',K501Q,7
4220: 'A->G',K501E,126
4221: 'A->C',K501T,16
4221: 'A->G',K501R,30
4221: 'A->T',K501I,16
4222: 'A->C',K501N,20
4222: 'A->G',K501K,26
4223: 'G->A',V502M,26
4223: 'G->T',V502L,617
4224: 'T->C',V502A,3
4225: 'G->A',V502V,90
4225: 'G->C',V502V,7
4225: 'G->T',V502V,74
4226: 'C->A',P503T,40
4226: 'C->G',P503A,2
4226: 'C->T',P503S,920
4227: 'C->A',P503Q,23
4227: 'C->T',P503L,4
4228: 'A->C',P503P,2
4228: 'A->G',P503P,120
4228: 'A->T',P503P,52
4229: 'A->C',T504P,118
4229: 'A->G',T504A,159
4230: 'C->A',T504K,11
4230: 'C->T',T504I,386
4231: 'A->C',T504T,129
4231: 'A->G',T504T,38
4231: 'A->T',T504T,27
4232: 'G->A',D505N,48
4232: 'G->C',D505H,1
4232: 'G->T',D505Y,235
4233: 'A->C',D505A,22
4233: 'A->G',D505G,299
4234: 'C->A',D505E,71
4234: 'C->T',D505D,832
4235: 'A->C',N506H,13
4235: 'A->G',N506D,78
4235: 'A->T',N506Y,81
4236: 'A->C',N506T,9
4236: 'A->G',N506S,112
4236: 'A->T',N506I,6
4237: 'T->A',N506K,182
4237: 'T->C',N506N,23349
4237: 'T->G',N506K,15
4239: 'A->T',Y507F,32
4240: 'T->C',Y507Y,620
4241: 'A->C',I508L,2
4241: 'A->G',I508V,77
4241: 'A->T',I508L,2
4242: 'T->C',I508T,58
4242: 'T->G',I508R,14
4243: 'A->G',I508M,10
4243: 'A->T',I508I,4
4244: 'A->G',T509A,4
4246: 'C->A',T509T,40
4246: 'C->G',T509T,3
4246: 'C->T',T509T,1976
4248: 'C->A',T510N,21
4249: 'T->A',T510T,65
4249: 'T->C',T510T,60
4249: 'T->G',T510T,24
4250: 'T->C',Y511H,17
4251: 'A->G',Y511C,1
4252: 'C->T',Y511Y,846
4253: 'C->T',P512S,1
4254: 'C->A',P512Q,1
4254: 'C->G',P512R,1
4254: 'C->T',P512L,8
4255: 'G->A',P512P,13167
4255: 'G->C',P512P,11
4255: 'G->T',P512P,634
4256: 'G->A',G513S,4
4256: 'G->T',G513C,5
4257: 'G->A',G513D,3
4257: 'G->C',G513A,2
4257: 'G->T',G513V,2
4258: 'T->C',G513G,314
4258: 'T->G',G513G,10
4261: 'G->A',Q514Q,432
4261: 'G->T',Q514H,29
4262: 'G->A',G515S,13
4262: 'G->T',G515C,3
4263: 'G->T',G515V,2
4264: 'T->C',G515G,25
4265: 'T->A',L516I,6
4265: 'T->C',L516L,33
4265: 'T->G',L516V,1
4266: 'T->C',L516S,7
4267: 'A->C',L516F,1
4267: 'A->G',L516L,36
4268: 'A->C',N517H,1
4268: 'A->G',N517D,6
4269: 'A->C',N517T,7
4269: 'A->G',N517S,208
4270: 'T->C',N517N,578
4271: 'G->A',G518S,7
4271: 'G->T',G518C,1
4272: 'G->A',G518D,1
4272: 'G->T',G518V,1
4273: 'T->A',G518G,1
4273: 'T->C',G518G,20
4273: 'T->G',G518G,2
4274: 'T->A',Y519N,2
4274: 'T->C',Y519H,1
4276: 'C->T',Y519Y,5084
4277: 'A->G',T520A,1
4278: 'C->A',T520N,11
4278: 'C->T',T520I,47
4279: 'T->A',T520T,27
4279: 'T->C',T520T,34
4279: 'T->G',T520T,25
4280: 'G->A',V521I,369
4280: 'G->C',V521L,9
4280: 'G->T',V521L,21
4281: 'T->A',V521E,2
4281: 'T->C',V521A,1
4282: 'A->C',V521V,1
4282: 'A->G',V521V,230
4282: 'A->T',V521V,20
4283: 'G->A',E522K,21
4283: 'G->C',E522Q,5
4284: 'A->C',E522A,31
4284: 'A->G',E522G,55
4284: 'A->T',E522V,3
4285: 'G->A',E522E,1741
4285: 'G->C',E522D,4
4285: 'G->T',E522D,1925
4287: 'A->C',E523A,2
4287: 'A->T',E523V,1
4288: 'G->A',E523E,365
4288: 'G->C',E523D,9
4288: 'G->T',E523D,1167
4289: 'G->A',A524T,19
4289: 'G->T',A524S,121
4290: 'C->T',A524V,79
4291: 'A->C',A524A,1
4291: 'A->G',A524A,172
4291: 'A->T',A524A,1119
4292: 'A->C',K525Q,187
4292: 'A->G',K525E,11
4293: 'A->C',K525T,921
4293: 'A->G',K525R,522
4293: 'A->T',K525M,3
4294: 'G->A',K525K,163
4294: 'G->T',K525N,34
4295: 'A->G',T526A,42
4295: 'A->T',T526S,1
4296: 'C->A',T526K,6
4296: 'C->G',T526R,239
4296: 'C->T',T526I,971
4297: 'A->C',T526T,18
4297: 'A->G',T526T,90
4297: 'A->T',T526T,14
4298: 'G->A',V527M,12
4298: 'G->C',V527L,6
4298: 'G->T',V527L,94
4299: 'T->A',V527E,2
4299: 'T->C',V527A,34
4299: 'T->G',V527G,2
4300: 'G->A',V527V,62
4300: 'G->C',V527V,131
4300: 'G->T',V527V,3891
4301: 'C->T',L528F,323
4302: 'T->G',L528R,1
4303: 'T->A',L528L,4
4303: 'T->C',L528L,170
4304: 'A->G',K529E,6
4305: 'A->C',K529T,5
4305: 'A->G',K529R,52
4306: 'A->G',K529K,27
4307: 'A->C',K530Q,66
4307: 'A->G',K530E,15
4308: 'A->C',K530T,8
4308: 'A->G',K530R,49
4308: 'A->T',K530M,3
4309: 'G->A',K530K,59
4309: 'G->T',K530N,144
4310: 'T->C',C531R,1
4311: 'G->A',C531Y,127
4311: 'G->C',C531S,7
4311: 'G->T',C531F,10
4312: 'T->C',C531C,17
4313: 'A->G',K532E,49
4314: 'A->C',K532T,1
4314: 'A->G',K532R,18
4314: 'A->T',K532I,5
4315: 'A->C',K532N,29
4315: 'A->G',K532K,21
4316: 'A->G',S533G,39
4316: 'A->T',S533C,8
4317: 'G->A',S533N,17
4318: 'T->C',S533S,31
4319: 'G->A',A534T,412
4319: 'G->T',A534S,30
4320: 'C->A',A534D,10
4320: 'C->G',A534G,4
4320: 'C->T',A534V,3288
4321: 'C->A',A534A,44
4321: 'C->T',A534A,12546
4322: 'T->C',F535L,21
4323: 'T->A',F535Y,1
4324: 'T->A',F535L,6
4324: 'T->C',F535F,26
4324: 'T->G',F535L,7
4325: 'T->C',Y536H,253
4326: 'A->G',Y536C,21
4327: 'C->T',Y536Y,386
4328: 'A->C',I537L,3
4328: 'A->G',I537V,53
4330: 'T->A',I537I,11
4330: 'T->C',I537I,120
4330: 'T->G',I537M,3
4331: 'C->A',L538I,3
4331: 'C->G',L538V,1
4331: 'C->T',L538L,5531
4332: 'T->A',L538Q,8
4332: 'T->C',L538P,9
4333: 'A->C',L538L,1
4333: 'A->G',L538L,1209
4334: 'C->T',P539S,106
4335: 'C->A',P539Q,6
4335: 'C->T',P539L,5
4336: 'A->C',P539P,1
4336: 'A->G',P539P,1352
4336: 'A->T',P539P,213
4337: 'T->C',S540P,3
4337: 'T->G',S540A,11
4338: 'C->T',S540F,15
4339: 'T->A',S540S,1
4339: 'T->C',S540S,490
4340: 'A->C',I541L,1
4340: 'A->G',I541V,132
4341: 'T->C',I541T,19
4341: 'T->G',I541S,1
4342: 'T->A',I541I,5
4342: 'T->C',I541I,96
4342: 'T->G',I541M,2
4343: 'A->C',I542L,16
4343: 'A->G',I542V,47
4343: 'A->T',I542F,4
4344: 'T->A',I542N,1
4344: 'T->C',I542T,152
4344: 'T->G',I542S,35
4345: 'C->A',I542I,24
4345: 'C->G',I542M,1
4345: 'C->T',I542I,447
4346: 'T->A',S543T,10
4346: 'T->C',S543P,799
4346: 'T->G',S543A,33
4347: 'C->A',S543Y,12
4347: 'C->G',S543C,6
4347: 'C->T',S543F,437
4348: 'T->A',S543S,4
4348: 'T->C',S543S,33
4348: 'T->G',S543S,27
4350: 'A->G',N544S,3
4351: 'T->C',N544N,213
4352: 'G->A',E545K,19
4352: 'G->C',E545Q,1
4353: 'A->C',E545A,173
4353: 'A->G',E545G,1273
4353: 'A->T',E545V,10
4354: 'G->A',E545E,753
4354: 'G->C',E545D,3
4354: 'G->T',E545D,153
4355: 'A->C',K546Q,3
4356: 'A->G',K546R,32
4356: 'A->T',K546M,1
4357: 'G->A',K546K,88
4357: 'G->C',K546N,2
4357: 'G->T',K546N,183
4358: 'C->A',Q547K,1
4358: 'C->G',Q547E,1
4359: 'A->C',Q547P,2
4359: 'A->G',Q547R,31
4359: 'A->T',Q547L,110
4360: 'A->C',Q547H,4
4360: 'A->G',Q547Q,38
4361: 'G->A',E548K,1
4362: 'A->C',E548A,6
4362: 'A->G',E548G,8
4363: 'A->C',E548D,2
4363: 'A->G',E548E,17
4364: 'A->C',I549L,16
4364: 'A->G',I549V,64
4366: 'T->A',I549I,1
4366: 'T->C',I549I,75
4366: 'T->G',I549M,2
4367: 'C->A',L550I,40
4367: 'C->T',L550F,8
4369: 'T->A',L550L,34
4369: 'T->C',L550L,150
4369: 'T->G',L550L,3
4370: 'G->A',G551R,41
4371: 'G->A',G551E,6
4371: 'G->T',G551V,4
4372: 'A->C',G551G,38
4372: 'A->G',G551G,310
4372: 'A->T',G551G,6
4373: 'A->T',T552S,2
4374: 'C->T',T552I,6
4375: 'T->A',T552T,15
4375: 'T->C',T552T,40
4375: 'T->G',T552T,7
4376: 'G->A',V553I,17
4376: 'G->T',V553F,2
4377: 'T->C',V553A,1
4378: 'T->A',V553V,3
4378: 'T->C',V553V,68
4378: 'T->G',V553V,6
4379: 'T->A',S554T,3
4379: 'T->C',S554P,6
4379: 'T->G',S554A,30
4380: 'C->G',S554C,6
4380: 'C->T',S554F,13
4381: 'T->A',S554S,3
4381: 'T->C',S554S,48
4381: 'T->G',S554S,57
4383: 'G->T',W555L,38
4385: 'A->C',N556H,347
4385: 'A->G',N556D,4
4386: 'A->C',N556T,53
4386: 'A->G',N556S,151
4387: 'T->A',N556K,11
4387: 'T->C',N556N,75
4387: 'T->G',N556K,74
4388: 'T->C',L557L,6
4388: 'T->G',L557V,4
4389: 'T->C',L557S,8
4389: 'T->G',L557W,20
4390: 'G->A',L557L,71
4390: 'G->C',L557F,1
4390: 'G->T',L557F,144
4391: 'C->A',R558R,233
4391: 'C->G',R558G,1
4392: 'G->A',R558Q,55
4392: 'G->T',R558L,6
4393: 'A->C',R558R,178
4393: 'A->G',R558R,81
4393: 'A->T',R558R,4
4394: 'G->A',E559K,4
4395: 'A->C',E559A,3
4396: 'A->G',E559E,130
4396: 'A->T',E559D,18
4397: 'A->C',M560L,6
4397: 'A->G',M560V,55
4397: 'A->T',M560L,182
4398: 'T->C',M560T,4
4399: 'G->A',M560I,15
4399: 'G->C',M560I,3
4399: 'G->T',M560I,1782
4400: 'C->A',L561I,13
4400: 'C->T',L561F,69
4402: 'T->A',L561L,68
4402: 'T->C',L561L,131
4402: 'T->G',L561L,12
4403: 'G->A',A562T,466
4403: 'G->T',A562S,5
4404: 'C->A',A562E,8
4404: 'C->G',A562G,9
4404: 'C->T',A562V,150
4405: 'A->C',A562A,3
4405: 'A->G',A562A,29
4405: 'A->T',A562A,2865
4406: 'C->A',H563N,1
4406: 'C->T',H563Y,409
4407: 'A->C',H563P,1
4407: 'A->G',H563R,1
4408: 'T->C',H563H,313
4409: 'G->A',A564T,50
4409: 'G->C',A564P,2
4409: 'G->T',A564S,19
4410: 'C->A',A564E,4
4410: 'C->T',A564V,594
4411: 'A->C',A564A,8
4411: 'A->G',A564A,169
4411: 'A->T',A564A,69
4412: 'G->A',E565K,56
4412: 'G->C',E565Q,5
4413: 'A->C',E565A,39
4413: 'A->G',E565G,10
4413: 'A->T',E565V,8
4414: 'A->C',E565D,10
4414: 'A->G',E565E,68
4414: 'A->T',E565D,2
4415: 'G->A',E566K,28
4415: 'G->C',E566Q,1
4416: 'A->C',E566A,1
4416: 'A->G',E566G,27
4416: 'A->T',E566V,3
4417: 'A->C',E566D,16
4417: 'A->G',E566E,36
4417: 'A->T',E566D,1
4418: 'A->C',T567P,1
4418: 'A->G',T567A,12
4419: 'C->A',T567K,2
4419: 'C->T',T567I,1
4420: 'A->G',T567T,197
4420: 'A->T',T567T,2
4421: 'C->A',R568S,129
4421: 'C->G',R568G,5
4421: 'C->T',R568C,454
4422: 'G->A',R568H,257
4422: 'G->T',R568L,1
4423: 'C->A',R568R,66
4423: 'C->G',R568R,1
4423: 'C->T',R568R,2687
4424: 'A->C',K569Q,103
4424: 'A->G',K569E,3
4425: 'A->C',K569T,8
4425: 'A->G',K569R,20
4426: 'A->C',K569N,19
4426: 'A->G',K569K,598
4426: 'A->T',K569N,1
4427: 'T->A',L570I,5
4427: 'T->C',L570L,48
4427: 'T->G',L570V,27
4429: 'A->G',L570L,56
4430: 'A->C',M571L,7
4430: 'A->G',M571V,29
4430: 'A->T',M571L,1
4432: 'G->A',M571I,59
4432: 'G->T',M571I,47
4434: 'C->T',P572L,19
4435: 'T->A',P572P,26
4435: 'T->C',P572P,55
4435: 'T->G',P572P,16
4436: 'G->A',V573I,132
4436: 'G->T',V573F,1
4437: 'T->C',V573A,5
4438: 'C->A',V573V,103
4438: 'C->T',V573V,1130
4439: 'T->A',C574S,1
4440: 'G->A',C574Y,2
4441: 'T->C',C574C,77
4442: 'G->A',V575M,45
4442: 'G->T',V575L,298
4443: 'T->C',V575A,10
4444: 'G->A',V575V,379
4444: 'G->C',V575V,6
4444: 'G->T',V575V,5248
4445: 'G->A',E576K,1
4445: 'G->C',E576Q,1
4446: 'A->C',E576A,2
4446: 'A->G',E576G,32
4447: 'A->C',E576D,2
4447: 'A->G',E576E,18
4447: 'A->T',E576D,7
4448: 'A->G',T577A,459
4449: 'C->A',T577N,41
4449: 'C->G',T577S,1
4449: 'C->T',T577I,93
4450: 'T->A',T577T,4
4450: 'T->C',T577T,32
4451: 'A->G',K578E,25
4452: 'A->C',K578T,28
4452: 'A->G',K578R,22
4452: 'A->T',K578I,2
4453: 'A->C',K578N,31
4453: 'A->G',K578K,143
4453: 'A->T',K578N,3
4454: 'G->A',A579T,125
4454: 'G->T',A579S,27
4455: 'C->A',A579D,10
4455: 'C->T',A579V,4527
4456: 'C->A',A579A,8
4456: 'C->G',A579A,1
4456: 'C->T',A579A,9500
4457: 'A->G',I580V,817
4457: 'A->T',I580L,30
4458: 'T->C',I580T,34
4459: 'A->G',I580M,86
4460: 'G->A',V581I,123
4460: 'G->T',V581F,3
4461: 'T->C',V581A,3
4462: 'T->A',V581V,23
4462: 'T->C',V581V,53
4462: 'T->G',V581V,18
4463: 'T->A',S582T,18
4463: 'T->C',S582P,2
4463: 'T->G',S582A,4
4464: 'C->T',S582L,902
4465: 'A->C',S582S,3
4465: 'A->G',S582S,66
4465: 'A->T',S582S,22
4466: 'A->C',T583P,2
4466: 'A->G',T583A,26
4467: 'C->A',T583N,5
4467: 'C->G',T583S,4
4467: 'C->T',T583I,741
4468: 'T->A',T583T,2
4468: 'T->C',T583T,102
4468: 'T->G',T583T,1
4469: 'A->C',I584L,2
4469: 'A->G',I584V,11
4469: 'A->T',I584L,2
4472: 'C->A',Q585K,3
4472: 'C->G',Q585E,2
4473: 'A->G',Q585R,45
4473: 'A->T',Q585L,2
4474: 'G->A',Q585Q,62
4474: 'G->T',Q585H,307
4475: 'C->A',R586S,1
4475: 'C->T',R586C,946
4476: 'G->A',R586H,247
4476: 'G->C',R586P,1
4476: 'G->T',R586L,12
4477: 'T->A',R586R,1
4477: 'T->C',R586R,15
4478: 'A->G',K587E,21
4479: 'A->C',K587T,3
4479: 'A->G',K587R,13
4479: 'A->T',K587I,2
4480: 'A->C',K587N,24
4480: 'A->G',K587K,74
4481: 'T->A',Y588N,1
4481: 'T->C',Y588H,8
4483: 'T->C',Y588Y,76
4484: 'A->G',K589E,37
4485: 'A->G',K589R,425
4485: 'A->T',K589M,1
4486: 'G->A',K589K,213
4486: 'G->C',K589N,29
4486: 'G->T',K589N,395
4487: 'G->A',G590S,96
4487: 'G->T',G590C,2
4488: 'G->A',G590D,55
4489: 'T->C',G590G,8
4490: 'A->G',I591V,92
4491: 'T->A',I591N,2
4491: 'T->C',I591T,1
4492: 'T->A',I591I,5
4492: 'T->C',I591I,57
4493: 'A->C',K592Q,3
4493: 'A->G',K592E,10
4494: 'A->C',K592T,7
4494: 'A->G',K592R,71
4494: 'A->T',K592I,4
4495: 'A->C',K592N,1
4495: 'A->G',K592K,30
4495: 'A->T',K592N,2
4496: 'A->G',I593V,42
4496: 'A->T',I593L,3
4497: 'T->C',I593T,2
4497: 'T->G',I593R,1
4498: 'A->C',I593I,1
4498: 'A->G',I593M,18
4498: 'A->T',I593I,29
4499: 'C->A',Q594K,14
4499: 'C->G',Q594E,1
4500: 'A->G',Q594R,18
4500: 'A->T',Q594L,29
4501: 'A->C',Q594H,33
4501: 'A->G',Q594Q,164
4501: 'A->T',Q594H,3
4502: 'G->A',E595K,120
4502: 'G->C',E595Q,4
4503: 'A->C',E595A,98
4503: 'A->G',E595G,45
4503: 'A->T',E595V,28
4504: 'G->A',E595E,596
4504: 'G->C',E595D,1
4504: 'G->T',E595D,1515
4505: 'G->A',G596S,1
4505: 'G->T',G596C,3
4506: 'G->A',G596D,2
4506: 'G->T',G596V,1
4507: 'T->C',G596G,21
4508: 'G->A',V597M,220
4508: 'G->C',V597L,1
4508: 'G->T',V597L,66
4509: 'T->A',V597E,2
4509: 'T->C',V597A,16
4509: 'T->G',V597G,1
4510: 'G->A',V597V,814
4510: 'G->C',V597V,22
4510: 'G->T',V597V,1982
4511: 'G->A',V598I,147
4511: 'G->C',V598L,1
4511: 'G->T',V598F,20
4512: 'T->A',V598D,3
4512: 'T->C',V598A,7
4513: 'T->A',V598V,14
4513: 'T->C',V598V,43
4513: 'T->G',V598V,8
4514: 'G->A',D599N,64
4515: 'A->C',D599A,5
4515: 'A->G',D599G,2
4516: 'T->C',D599D,208
4516: 'T->G',D599E,16
4517: 'T->C',Y600H,12
4518: 'A->G',Y600C,109
4518: 'A->T',Y600F,3
4519: 'T->C',Y600Y,77
4520: 'G->A',G601S,9
4520: 'G->T',G601C,44
4521: 'G->A',G601D,15
4521: 'G->T',G601V,11
4522: 'T->C',G601G,12
4522: 'T->G',G601G,1
4523: 'G->A',A602T,74
4523: 'G->C',A602P,1
4523: 'G->T',A602S,18
4524: 'C->A',A602D,1
4524: 'C->G',A602G,6
4524: 'C->T',A602V,398
4525: 'T->A',A602A,4
4525: 'T->C',A602A,51
4525: 'T->G',A602A,5
4527: 'G->A',R603K,39
4528: 'A->G',R603R,308
4529: 'T->A',F604I,1
4529: 'T->C',F604L,2
4530: 'T->G',F604C,1
4531: 'T->C',F604F,54
4532: 'T->C',Y605H,1
4533: 'A->G',Y605C,5
4533: 'A->T',Y605F,1
4534: 'C->T',Y605Y,1403
4536: 'T->C',F606S,1
4537: 'T->C',F606F,109
4538: 'T->C',Y607H,1
4540: 'C->T',Y607Y,2094
4541: 'A->G',T608A,6
4541: 'A->T',T608S,2
4542: 'C->A',T608N,37
4542: 'C->T',T608I,1
4543: 'C->A',T608T,138
4543: 'C->G',T608T,1
4543: 'C->T',T608T,24891
4544: 'A->C',S609R,26
4544: 'A->G',S609G,32
4544: 'A->T',S609C,40
4545: 'G->A',S609N,84
4545: 'G->C',S609T,2
4545: 'G->T',S609I,34
4546: 'T->C',S609S,54
4547: 'A->C',K610Q,1
4547: 'A->G',K610E,492
4548: 'A->C',K610T,5
4548: 'A->G',K610R,1253
4549: 'A->C',K610N,15
4549: 'A->G',K610K,135
4549: 'A->T',K610N,7
4550: 'A->G',T611A,52
4551: 'C->A',T611K,154
4551: 'C->T',T611I,3815
4552: 'A->G',T611T,32
4552: 'A->T',T611T,2
4553: 'A->C',T612P,8
4553: 'A->G',T612A,47
4554: 'C->A',T612N,90
4554: 'C->G',T612S,8
4554: 'C->T',T612I,54
4555: 'T->A',T612T,6
4555: 'T->C',T612T,71
4555: 'T->G',T612T,2
4556: 'G->A',V613I,119
4556: 'G->C',V613L,1
4556: 'G->T',V613L,9
4557: 'T->C',V613A,1
4558: 'A->C',V613V,2
4558: 'A->G',V613V,90
4559: 'G->A',A614T,81
4559: 'G->T',A614S,27
4560: 'C->A',A614E,175
4560: 'C->T',A614V,348
4561: 'G->A',A614A,326
4561: 'G->C',A614A,1
4561: 'G->T',A614A,37
4562: 'T->A',S615T,17
4562: 'T->G',S615A,13
4563: 'C->T',S615L,314
4564: 'A->C',S615S,72
4564: 'A->G',S615S,89
4565: 'C->A',L616I,67
4565: 'C->T',L616F,6
4567: 'T->A',L616L,21
4567: 'T->C',L616L,37
4568: 'A->G',I617V,176
4570: 'C->A',I617I,49
4570: 'C->T',I617I,892
4571: 'A->C',N618H,5
4571: 'A->G',N618D,115
4571: 'A->T',N618Y,25
4572: 'A->C',N618T,11
4572: 'A->G',N618S,155
4573: 'C->A',N618K,10
4573: 'C->G',N618K,1
4573: 'C->T',N618N,2706
4574: 'A->G',T619A,16
4574: 'A->T',T619S,2
4575: 'C->A',T619K,41
4575: 'C->T',T619I,225
4576: 'A->C',T619T,3
4576: 'A->G',T619T,22
4576: 'A->T',T619T,1427
4577: 'C->A',L620I,14
4577: 'C->T',L620F,464
4579: 'T->A',L620L,2649
4579: 'T->C',L620L,39
4581: 'A->G',N621S,2
4582: 'C->T',N621N,12153
4583: 'G->A',D622N,1117
4583: 'G->C',D622H,4
4583: 'G->T',D622Y,12
4584: 'A->C',D622A,129
4584: 'A->G',D622G,91
4585: 'T->A',D622E,172
4585: 'T->C',D622D,114
4585: 'T->G',D622E,7
4586: 'C->A',L623I,23
4586: 'C->T',L623L,2344
4588: 'A->G',L623L,18
4588: 'A->T',L623L,1
4589: 'A->C',N624H,135
4589: 'A->G',N624D,16
4590: 'A->C',N624T,3
4590: 'A->G',N624S,66
4591: 'T->A',N624K,9
4591: 'T->C',N624N,61
4591: 'T->G',N624K,16
4592: 'G->C',E625Q,4
4593: 'A->C',E625A,1
4594: 'A->C',E625D,4
4594: 'A->G',E625E,41
4595: 'A->C',T626P,6
4595: 'A->G',T626A,357
4595: 'A->T',T626S,1
4596: 'C->A',T626N,211
4596: 'C->G',T626S,3
4596: 'C->T',T626I,309
4597: 'T->A',T626T,17
4597: 'T->C',T626T,140
4597: 'T->G',T626T,30
4598: 'C->A',L627I,47
4600: 'T->A',L627L,18
4600: 'T->C',L627L,191
4601: 'G->A',V628I,121
4601: 'G->T',V628F,1
4602: 'T->C',V628A,1
4603: 'T->C',V628V,25
4604: 'A->G',T629A,23
4605: 'C->G',T629R,1
4605: 'C->T',T629I,6
4606: 'A->G',T629T,162
4606: 'A->T',T629T,2
4607: 'A->C',M630L,1
4607: 'A->G',M630V,60
4607: 'A->T',M630L,5
4608: 'T->A',M630K,7
4608: 'T->C',M630T,59
4608: 'T->G',M630R,1
4609: 'G->A',M630I,74
4609: 'G->T',M630I,26
4610: 'C->T',P631S,2
4612: 'A->C',P631P,14
4612: 'A->G',P631P,31
4612: 'A->T',P631P,3
4613: 'C->A',L632I,56
4613: 'C->G',L632V,3
4613: 'C->T',L632F,29
4615: 'T->A',L632L,4
4615: 'T->C',L632L,141
4615: 'T->G',L632L,10
4617: 'G->A',G633D,1
4618: 'C->A',G633G,7
4618: 'C->T',G633G,407
4619: 'T->C',Y634H,38
4621: 'T->C',Y634Y,159
4622: 'G->A',V635I,136
4622: 'G->T',V635L,6
4623: 'T->C',V635A,33
4624: 'A->G',V635V,112
4624: 'A->T',V635V,15
4625: 'A->G',T636A,1
4626: 'C->A',T636K,1
4627: 'A->G',T636T,69
4627: 'A->T',T636T,1
4630: 'T->C',H637H,312
4631: 'G->A',G638S,65
4631: 'G->T',G638C,17
4632: 'G->A',G638D,38
4632: 'G->T',G638V,1
4633: 'C->A',G638G,6
4633: 'C->T',G638G,1631
4634: 'T->A',L639I,1
4634: 'T->C',L639L,175
4635: 'T->C',L639S,1
4636: 'A->C',L639F,4
4636: 'A->G',L639L,359
4636: 'A->T',L639F,2
4637: 'A->G',N640D,16
4638: 'A->C',N640T,28
4638: 'A->G',N640S,93
4638: 'A->T',N640I,1
4639: 'T->A',N640K,5
4639: 'T->C',N640N,73
4639: 'T->G',N640K,11
4640: 'T->C',L641L,286
4640: 'T->G',L641V,1
4642: 'G->A',L641L,233
4642: 'G->T',L641F,23
4643: 'G->A',E642K,131
4644: 'A->C',E642A,22
4644: 'A->G',E642G,26
4645: 'A->C',E642D,17
4645: 'A->G',E642E,77
4646: 'G->A',E643K,12
4647: 'A->C',E643A,4
4647: 'A->G',E643G,47
4648: 'A->C',E643D,20
4648: 'A->G',E643E,92
4648: 'A->T',E643D,6
4649: 'G->A',A644T,69
4649: 'G->T',A644S,202
4650: 'C->T',A644V,5
4651: 'T->A',A644A,36
4651: 'T->C',A644A,209
4651: 'T->G',A644A,12
4652: 'G->A',A645T,3
4652: 'G->T',A645S,95
4653: 'C->T',A645V,29
4654: 'T->A',A645A,6
4654: 'T->C',A645A,101
4654: 'T->G',A645A,10
4655: 'C->A',R646R,42
4655: 'C->G',R646G,7
4655: 'C->T',R646W,1092
4656: 'G->A',R646Q,526
4656: 'G->C',R646P,1
4656: 'G->T',R646L,9
4657: 'G->A',R646R,713
4657: 'G->T',R646R,137
4658: 'T->C',Y647H,24
4659: 'A->C',Y647S,2
4659: 'A->G',Y647C,3819
4659: 'A->T',Y647F,7
4660: 'T->C',Y647Y,117
4664: 'A->C',R649R,12
4664: 'A->G',R649G,1
4665: 'G->A',R649K,267
4665: 'G->T',R649I,4
4666: 'A->C',R649S,1
4666: 'A->G',R649R,417
4666: 'A->T',R649S,1
4667: 'T->A',S650T,5
4667: 'T->G',S650A,27
4668: 'C->A',S650Y,30
4668: 'C->G',S650C,2
4668: 'C->T',S650F,1105
4669: 'T->A',S650S,1
4669: 'T->C',S650S,82
4669: 'T->G',S650S,7
4670: 'C->G',L651V,9
4670: 'C->T',L651F,1
4672: 'C->A',L651L,46
4672: 'C->T',L651L,361
4673: 'A->C',K652Q,2
4673: 'A->G',K652E,12
4674: 'A->C',K652T,6
4674: 'A->G',K652R,28
4674: 'A->T',K652I,15
4675: 'A->G',K652K,77
4675: 'A->T',K652N,1
4676: 'G->A',V653M,9
4676: 'G->T',V653L,12
4677: 'T->C',V653A,1
4678: 'G->A',V653V,99
4678: 'G->C',V653V,3
4678: 'G->T',V653V,136
4679: 'C->A',P654T,1
4679: 'C->T',P654S,326
4680: 'C->A',P654Q,14
4680: 'C->G',P654R,2
4680: 'C->T',P654L,119
4681: 'A->C',P654P,20
4681: 'A->G',P654P,246
4681: 'A->T',P654P,81
4682: 'G->A',A655T,185
4682: 'G->T',A655S,34
4683: 'C->A',A655D,1
4683: 'C->T',A655V,2407
4684: 'T->A',A655A,105
4684: 'T->C',A655A,527
4684: 'T->G',A655A,1
4685: 'A->G',T656A,4
4686: 'C->A',T656K,1
4686: 'C->T',T656I,1340
4687: 'A->G',T656T,62
4687: 'A->T',T656T,19
4688: 'G->A',V657I,96
4688: 'G->T',V657F,1
4690: 'T->A',V657V,5
4690: 'T->C',V657V,40
4690: 'T->G',V657V,5
4691: 'T->A',S658T,9
4691: 'T->G',S658A,18
4692: 'C->A',S658Y,1
4692: 'C->T',S658F,5
4693: 'T->A',S658S,312
4693: 'T->C',S658S,117
4693: 'T->G',S658S,13
4694: 'G->A',V659I,144
4694: 'G->T',V659F,9
4695: 'T->C',V659A,1
4696: 'T->A',V659V,2
4696: 'T->C',V659V,94
4696: 'T->G',V659V,5
4697: 'T->A',S660T,7
4697: 'T->C',S660P,14
4697: 'T->G',S660A,14
4698: 'C->A',S660Y,131
4698: 'C->T',S660F,713
4699: 'T->C',S660S,51
4699: 'T->G',S660S,118
4700: 'T->A',S661T,7
4700: 'T->C',S661P,7
4700: 'T->G',S661A,2
4701: 'C->T',S661L,36
4702: 'A->G',S661S,52
4703: 'C->A',P662T,22
4703: 'C->T',P662S,183
4704: 'C->A',P662H,4
4704: 'C->T',P662L,341
4705: 'T->A',P662P,65
4705: 'T->C',P662P,72
4705: 'T->G',P662P,2
4706: 'G->A',D663N,28
4706: 'G->C',D663H,1
4706: 'G->T',D663Y,43
4707: 'A->C',D663A,46
4707: 'A->G',D663G,55
4707: 'A->T',D663V,6
4708: 'T->A',D663E,16
4708: 'T->C',D663D,74
4708: 'T->G',D663E,6
4709: 'G->A',A664T,91
4709: 'G->T',A664S,10
4710: 'C->A',A664D,6
4710: 'C->G',A664G,6
4710: 'C->T',A664V,410
4711: 'T->A',A664A,14
4711: 'T->C',A664A,102
4711: 'T->G',A664A,6
4712: 'G->A',V665I,86
4712: 'G->C',V665L,9
4712: 'G->T',V665F,1
4713: 'T->C',V665A,38
4714: 'T->A',V665V,2
4714: 'T->C',V665V,341
4714: 'T->G',V665V,3
4715: 'A->G',T666A,1
4716: 'C->A',T666K,1
4716: 'C->T',T666I,62
4717: 'A->C',T666T,5
4717: 'A->G',T666T,166
4717: 'A->T',T666T,35
4718: 'G->A',A667T,126
4718: 'G->T',A667S,12
4719: 'C->A',A667E,11
4719: 'C->T',A667V,532
4720: 'G->A',A667A,272
4720: 'G->C',A667A,14
4720: 'G->T',A667A,1514
4721: 'T->C',Y668H,1
4722: 'A->T',Y668F,1
4723: 'T->C',Y668Y,204
4724: 'A->C',N669H,1
4725: 'A->C',N669T,1
4726: 'T->A',N669K,2
4726: 'T->C',N669N,98
4727: 'G->A',G670S,98
4727: 'G->C',G670R,4
4727: 'G->T',G670C,7
4728: 'G->A',G670D,58
4728: 'G->T',G670V,4
4729: 'T->A',G670G,3
4729: 'T->C',G670G,20
4730: 'T->C',Y671H,13
4731: 'A->G',Y671C,133
4732: 'T->C',Y671Y,327
4733: 'C->A',L672I,19
4733: 'C->G',L672V,8
4733: 'C->T',L672F,114
4734: 'T->C',L672P,2
4735: 'T->A',L672L,9
4735: 'T->C',L672L,61
4736: 'A->G',T673A,1
4737: 'C->A',T673N,3
4737: 'C->T',T673I,20
4738: 'T->C',T673T,11
4738: 'T->G',T673T,282
4739: 'T->C',S674P,1
4739: 'T->G',S674A,2
4740: 'C->G',S674C,1
4740: 'C->T',S674F,6
4741: 'T->A',S674S,11
4741: 'T->C',S674S,40
4741: 'T->G',S674S,17
4742: 'T->C',S675P,4
4742: 'T->G',S675A,26
4743: 'C->G',S675C,1
4743: 'C->T',S675F,3
4744: 'T->A',S675S,1
4744: 'T->C',S675S,270
4744: 'T->G',S675S,18
4745: 'T->G',S676A,8
4746: 'C->A',S676Y,4
4746: 'C->T',S676F,227
4747: 'T->A',S676S,1
4747: 'T->C',S676S,43
4748: 'A->G',K677E,7
4749: 'A->C',K677T,5
4749: 'A->G',K677R,12
4749: 'A->T',K677I,2
4750: 'A->C',K677N,1
4750: 'A->G',K677K,27
4750: 'A->T',K677N,2
4751: 'A->G',T678A,63
4752: 'C->A',T678K,43
4752: 'C->G',T678R,5
4752: 'C->T',T678I,9999
4753: 'A->G',T678T,47
4754: 'C->A',P679T,27
4754: 'C->T',P679S,1378
4755: 'C->A',P679H,51
4755: 'C->G',P679R,2
4755: 'C->T',P679L,1337
4756: 'T->A',P679P,3
4756: 'T->C',P679P,157
4756: 'T->G',P679P,1
4757: 'G->A',E680K,66
4758: 'A->C',E680A,32
4758: 'A->G',E680G,46
4758: 'A->T',E680V,16
4759: 'A->C',E680D,12
4759: 'A->G',E680E,373
4759: 'A->T',E680D,12
4760: 'G->A',E681K,2
4760: 'G->C',E681Q,1
4761: 'A->C',E681A,8
4761: 'A->G',E681G,19
4762: 'A->C',E681D,3
4762: 'A->G',E681E,65
4763: 'C->A',H682N,5
4763: 'C->T',H682Y,1072
4764: 'A->G',H682R,134
4765: 'T->A',H682Q,2
4765: 'T->C',H682H,123
4766: 'T->C',F683L,7
4767: 'T->A',F683Y,9
4767: 'T->G',F683C,1
4768: 'T->C',F683F,29
4769: 'A->C',I684L,12
4769: 'A->G',I684V,175
4770: 'T->C',I684T,10
4771: 'T->A',I684I,63
4771: 'T->C',I684I,41
4771: 'T->G',I684M,38
4773: 'A->C',E685A,1
4773: 'A->G',E685G,1
4774: 'A->G',E685E,42
4774: 'A->T',E685D,1
4775: 'A->G',T686A,19
4776: 'C->A',T686N,91
4776: 'C->T',T686I,173
4777: 'C->A',T686T,53
4777: 'C->T',T686T,430
4778: 'A->C',I687L,8
4778: 'A->G',I687V,99
4778: 'A->T',I687F,5
4779: 'T->C',I687T,122
4779: 'T->G',I687S,52
4780: 'C->A',I687I,99
4780: 'C->G',I687M,2
4780: 'C->T',I687I,729
4781: 'T->A',S688T,5
4781: 'T->G',S688A,12
4782: 'C->T',S688L,1208
4783: 'A->C',S688S,9
4783: 'A->G',S688S,338
4784: 'C->A',L689I,121
4784: 'C->G',L689V,2
4784: 'C->T',L689F,7281
4786: 'T->A',L689L,24
4786: 'T->C',L689L,104
4786: 'T->G',L689L,11
4787: 'G->A',A690T,50
4787: 'G->T',A690S,17
4788: 'C->A',A690D,16
4788: 'C->T',A690V,751
4789: 'T->A',A690A,25
4789: 'T->C',A690A,553
4789: 'T->G',A690A,84
4790: 'G->A',G691S,57
4790: 'G->T',G691C,10
4791: 'G->A',G691D,20
4791: 'G->T',G691V,12
4792: 'T->A',G691G,1
4792: 'T->C',G691G,304
4792: 'T->G',G691G,2
4793: 'T->A',S692T,2
4793: 'T->G',S692A,9
4794: 'C->A',S692Y,13
4794: 'C->T',S692F,2540
4795: 'C->A',S692S,20
4795: 'C->G',S692S,25
4795: 'C->T',S692S,2490
4796: 'T->C',Y693H,7
4797: 'A->G',Y693C,36
4797: 'A->T',Y693F,14
4798: 'T->C',Y693Y,72
4799: 'A->G',K694E,3
4800: 'A->C',K694T,1
4800: 'A->G',K694R,27
4800: 'A->T',K694I,3
4801: 'A->C',K694N,5
4801: 'A->G',K694K,83
4801: 'A->T',K694N,17
4802: 'G->A',D695N,99
4802: 'G->T',D695Y,12
4803: 'A->C',D695A,19
4803: 'A->G',D695G,88
4804: 'T->C',D695D,114
4804: 'T->G',D695E,13
4807: 'G->T',W696C,25
4808: 'T->A',S697T,2
4808: 'T->C',S697P,10
4809: 'C->A',S697Y,5
4809: 'C->T',S697F,598
4810: 'C->A',S697S,48
4810: 'C->T',S697S,1268
4811: 'T->C',Y698H,105
4812: 'A->G',Y698C,31
4812: 'A->T',Y698F,123
4813: 'T->C',Y698Y,91
4814: 'T->A',S699T,2
4814: 'T->G',S699A,4
4815: 'C->A',S699Y,3
4815: 'C->G',S699C,1
4815: 'C->T',S699F,967
4816: 'T->A',S699S,57
4816: 'T->C',S699S,956
4816: 'T->G',S699S,3
4817: 'G->A',G700R,2
4818: 'G->A',G700E,17
4818: 'G->T',G700V,1
4819: 'A->C',G700G,13
4819: 'A->G',G700G,32
4820: 'C->A',Q701K,1
4821: 'A->G',Q701R,166
4821: 'A->T',Q701L,72
4822: 'A->C',Q701H,8
4822: 'A->G',Q701Q,41
4822: 'A->T',Q701H,1
4823: 'T->C',S702P,62
4823: 'T->G',S702A,12
4824: 'C->A',S702Y,21
4824: 'C->T',S702F,921
4825: 'T->A',S702S,5
4825: 'T->C',S702S,40
4826: 'A->G',T703A,13
4826: 'A->T',T703S,1
4827: 'C->A',T703K,3
4827: 'C->T',T703I,800
4828: 'A->C',T703T,14
4828: 'A->G',T703T,46
4829: 'C->A',Q704K,31
4829: 'C->G',Q704E,35
4830: 'A->C',Q704P,9
4830: 'A->G',Q704R,77
4831: 'A->G',Q704Q,26
4832: 'C->A',L705I,60
4832: 'C->G',L705V,2
4832: 'C->T',L705L,3101
4833: 'T->C',L705P,7
4834: 'A->C',L705L,1
4834: 'A->G',L705L,11
4834: 'A->T',L705L,55
4835: 'G->A',G706S,12
4835: 'G->T',G706C,7
4837: 'T->C',G706G,44
4838: 'A->G',I707V,3421
4838: 'A->T',I707L,1
4839: 'T->A',I707K,8
4839: 'T->C',I707T,42
4839: 'T->G',I707R,1
4840: 'A->C',I707I,5
4840: 'A->G',I707M,94
4840: 'A->T',I707I,10
4841: 'G->A',E708K,142
4841: 'G->C',E708Q,1
4842: 'A->C',E708A,22
4842: 'A->G',E708G,3
4842: 'A->T',E708V,3
4843: 'A->C',E708D,2
4843: 'A->G',E708E,100
4844: 'T->A',F709I,11
4844: 'T->C',F709L,585
4844: 'T->G',F709V,4
4845: 'T->G',F709C,2
4846: 'T->C',F709F,23
4846: 'T->G',F709L,27
4847: 'C->A',L710I,29
4847: 'C->G',L710V,3
4847: 'C->T',L710F,3
4849: 'T->A',L710L,1
4849: 'T->C',L710L,13
4849: 'T->G',L710L,1
4850: 'A->G',K711E,9
4851: 'A->C',K711T,5
4851: 'A->G',K711R,404
4851: 'A->T',K711M,6
4852: 'G->A',K711K,8
4852: 'G->T',K711N,39
4853: 'A->C',R712R,7
4854: 'G->A',R712K,34
4854: 'G->T',R712I,2
4855: 'A->C',R712S,13
4855: 'A->G',R712R,326
4855: 'A->T',R712S,3
4856: 'G->A',G713S,228
4856: 'G->C',G713R,1
4856: 'G->T',G713C,185
4857: 'G->A',G713D,5
4858: 'T->C',G713G,71
4858: 'T->G',G713G,1
4859: 'G->A',D714N,237
4859: 'G->T',D714Y,13
4860: 'A->C',D714A,101
4860: 'A->G',D714G,464
4860: 'A->T',D714V,95
4861: 'T->C',D714D,409
4862: 'A->G',K715E,9
4863: 'A->C',K715T,7
4863: 'A->G',K715R,14
4864: 'A->C',K715N,9
4864: 'A->G',K715K,32
4865: 'A->C',S716R,6
4865: 'A->G',S716G,8
4865: 'A->T',S716C,15
4866: 'G->A',S716N,16
4866: 'G->T',S716I,173
4867: 'T->A',S716R,7
4867: 'T->C',S716S,9
4867: 'T->G',S716R,1
4868: 'G->A',V717I,88
4868: 'G->T',V717L,25
4870: 'A->C',V717V,9
4870: 'A->G',V717V,721
4870: 'A->T',V717V,11
4871: 'T->C',Y718H,181
4872: 'A->G',Y718C,203
4873: 'T->C',Y718Y,107
4874: 'T->C',Y719H,16
4875: 'A->G',Y719C,8
4876: 'C->T',Y719Y,427
4877: 'A->G',T720A,9
4878: 'C->A',T720N,263
4878: 'C->T',T720I,4645
4879: 'T->A',T720T,4
4879: 'T->C',T720T,14
4879: 'T->G',T720T,66
4880: 'A->C',S721R,2
4880: 'A->G',S721G,19
4880: 'A->T',S721C,3
4881: 'G->A',S721N,64
4881: 'G->T',S721I,85
4882: 'T->C',S721S,127
4883: 'A->G',N722D,18
4883: 'A->T',N722Y,33
4884: 'A->C',N722T,30
4884: 'A->G',N722S,81
4884: 'A->T',N722I,2
4885: 'T->C',N722N,322
4885: 'T->G',N722K,14
4886: 'C->A',P723T,4
4886: 'C->G',P723A,2
4886: 'C->T',P723S,644
4887: 'C->A',P723H,10
4887: 'C->T',P723L,358
4888: 'T->A',P723P,146
4888: 'T->C',P723P,142
4888: 'T->G',P723P,16
4889: 'A->C',T724P,1
4889: 'A->G',T724A,14
4890: 'C->A',T724N,56
4890: 'C->T',T724I,4499
4891: 'C->A',T724T,20
4891: 'C->T',T724T,9375
4892: 'A->G',T725A,82
4892: 'A->T',T725S,16
4893: 'C->A',T725K,88
4893: 'C->T',T725I,3135
4894: 'A->C',T725T,6
4894: 'A->G',T725T,65
4894: 'A->T',T725T,21
4895: 'T->C',F726L,39
4895: 'T->G',F726V,2
4896: 'T->A',F726Y,5
4897: 'C->A',F726L,9
4897: 'C->T',F726F,1706
4898: 'C->A',H727N,31
4898: 'C->G',H727D,3
4898: 'C->T',H727Y,1174
4899: 'A->G',H727R,53
4899: 'A->T',H727L,3
4900: 'C->A',H727Q,180
4900: 'C->G',H727Q,1
4900: 'C->T',H727H,11728
4901: 'C->A',L728I,95
4901: 'C->T',L728L,1659
4902: 'T->A',L728Q,5
4903: 'A->C',L728L,7
4903: 'A->G',L728L,49
4903: 'A->T',L728L,11
4904: 'G->A',D729N,101
4904: 'G->C',D729H,9
4904: 'G->T',D729Y,1004
4905: 'A->C',D729A,22
4905: 'A->G',D729G,144
4905: 'A->T',D729V,2
4906: 'T->A',D729E,16
4906: 'T->C',D729D,318
4906: 'T->G',D729E,105
4907: 'G->A',G730S,501
4907: 'G->T',G730C,27
4908: 'G->A',G730D,150
4908: 'G->T',G730V,6
4909: 'T->A',G730G,1
4909: 'T->C',G730G,46
4910: 'G->A',E731K,44
4911: 'A->C',E731A,20
4911: 'A->G',E731G,88
4911: 'A->T',E731V,12
4912: 'A->C',E731D,83
4912: 'A->G',E731E,74
4912: 'A->T',E731D,14
4913: 'G->A',V732I,232
4913: 'G->T',V732F,1590
4914: 'T->C',V732A,28
4915: 'T->A',V732V,1
4915: 'T->C',V732V,38
4915: 'T->G',V732V,1
4916: 'A->C',I733L,3
4916: 'A->G',I733V,350
4917: 'T->C',I733T,771
4917: 'T->G',I733S,4
4918: 'C->A',I733I,24
4918: 'C->T',I733I,337
4919: 'A->C',T734P,2
4919: 'A->G',T734A,79
4920: 'C->A',T734N,36
4920: 'C->G',T734S,106
4920: 'C->T',T734I,374
4921: 'C->A',T734T,87
4921: 'C->T',T734T,411
4922: 'T->A',F735I,10
4922: 'T->C',F735L,56
4922: 'T->G',F735V,10
4923: 'T->A',F735Y,24
4923: 'T->C',F735S,14
4924: 'T->A',F735L,18
4924: 'T->C',F735F,42
4924: 'T->G',F735L,4
4925: 'G->A',D736N,31
4925: 'G->C',D736H,4
4925: 'G->T',D736Y,270
4926: 'A->C',D736A,263
4926: 'A->G',D736G,79
4927: 'C->A',D736E,7
4927: 'C->T',D736D,5839
4928: 'A->G',N737D,1578
4928: 'A->T',N737Y,9
4929: 'A->C',N737T,72
4929: 'A->G',N737S,59
4930: 'T->C',N737N,118
4930: 'T->G',N737K,6
4931: 'C->A',L738I,118
4931: 'C->G',L738V,3
4931: 'C->T',L738F,389
4932: 'T->C',L738P,2
4933: 'T->C',L738L,37
4934: 'A->C',K739Q,1
4934: 'A->G',K739E,3
4935: 'A->C',K739T,35
4935: 'A->G',K739R,38
4935: 'A->T',K739M,1
4936: 'G->A',K739K,134
4936: 'G->C',K739N,4
4936: 'G->T',K739N,374
4937: 'A->G',T740A,24
4938: 'C->A',T740K,16
4938: 'C->T',T740I,189
4939: 'A->C',T740T,11
4939: 'A->G',T740T,34
4940: 'C->A',L741I,49
4940: 'C->T',L741F,920
4941: 'T->A',L741H,7
4941: 'T->G',L741R,79
4942: 'T->A',L741L,1
4942: 'T->C',L741L,78
4942: 'T->G',L741L,26
4943: 'C->A',L742I,2
4943: 'C->T',L742F,50
4944: 'T->C',L742P,1
4945: 'T->A',L742L,2
4945: 'T->C',L742L,32
4945: 'T->G',L742L,3
4946: 'T->A',S743T,2
4946: 'T->C',S743P,20
4946: 'T->G',S743A,162
4947: 'C->A',S743Y,7
4947: 'C->G',S743C,121
4947: 'C->T',S743F,115
4948: 'T->A',S743S,3
4948: 'T->C',S743S,36
4948: 'T->G',S743S,23
4949: 'T->A',L744M,10
4949: 'T->C',L744L,92
4949: 'T->G',L744V,3
4950: 'T->C',L744S,156
4951: 'G->A',L744L,160
4951: 'G->T',L744F,15
4952: 'A->C',R745R,10
4952: 'A->G',R745G,155
4953: 'G->A',R745K,60
4953: 'G->C',R745T,2
4953: 'G->T',R745I,13
4954: 'A->C',R745S,37
4954: 'A->G',R745R,123
4954: 'A->T',R745S,1
4955: 'G->A',E746K,173
4956: 'A->C',E746A,229
4956: 'A->G',E746G,34
4956: 'A->T',E746V,10
4957: 'A->C',E746D,66
4957: 'A->G',E746E,85
4957: 'A->T',E746D,7
4958: 'G->A',V747M,17
4958: 'G->T',V747L,147
4959: 'T->C',V747A,295
4960: 'G->A',V747V,37
4960: 'G->C',V747V,129
4960: 'G->T',V747V,1451
4961: 'A->C',R748R,24
4961: 'A->G',R748G,15
4962: 'G->A',R748K,74
4962: 'G->T',R748M,52
4963: 'G->A',R748R,78
4963: 'G->C',R748S,9
4963: 'G->T',R748S,972
4964: 'A->G',T749A,3814
4965: 'C->A',T749N,11
4965: 'C->T',T749I,5857
4966: 'T->C',T749T,56
4967: 'A->C',I750L,2
4967: 'A->G',I750V,169
4968: 'T->A',I750N,89
4968: 'T->C',I750T,50
4969: 'T->A',I750I,100
4969: 'T->C',I750I,42
4971: 'A->G',K751R,15
4972: 'G->A',K751K,32
4972: 'G->T',K751N,5
4973: 'G->A',V752M,33
4973: 'G->C',V752L,6
4973: 'G->T',V752L,50
4974: 'T->C',V752A,12
4975: 'G->A',V752V,1469
4975: 'G->C',V752V,2
4975: 'G->T',V752V,621
4976: 'T->C',F753L,112
4977: 'T->C',F753S,7
4977: 'T->G',F753C,2
4978: 'T->A',F753L,4
4978: 'T->C',F753F,13
4978: 'T->G',F753L,1
4979: 'A->G',T754A,42
4980: 'C->A',T754K,18
4980: 'C->T',T754I,983
4981: 'A->G',T754T,83
4981: 'A->T',T754T,26
4982: 'A->G',T755A,3
4984: 'A->C',T755T,14
4984: 'A->G',T755T,96
4984: 'A->T',T755T,592
4985: 'G->A',V756I,3
4985: 'G->C',V756L,1
4985: 'G->T',V756L,2
4986: 'T->C',V756A,1
4987: 'A->G',V756V,68
4987: 'A->T',V756V,29
4988: 'G->T',D757Y,1
4990: 'C->A',D757E,3
4990: 'C->G',D757E,1
4990: 'C->T',D757D,493
4991: 'A->C',N758H,2
4991: 'A->G',N758D,1
4991: 'A->T',N758Y,347
4992: 'A->G',N758S,67
4993: 'C->T',N758N,833
4994: 'A->C',I759L,2
4994: 'A->G',I759V,86
4994: 'A->T',I759F,6
4995: 'T->C',I759T,35
4995: 'T->G',I759S,3
4996: 'T->A',I759I,6
4996: 'T->C',I759I,114
4998: 'A->G',N760S,1
4999: 'C->T',N760N,5102
5000: 'C->A',L761I,48
5000: 'C->G',L761V,8
5000: 'C->T',L761F,262
5001: 'T->A',L761H,7
5001: 'T->G',L761R,6
5002: 'C->A',L761L,22
5002: 'C->T',L761L,359
5003: 'C->T',H762Y,58
5004: 'A->G',H762R,31
5005: 'C->A',H762Q,1
5005: 'C->T',H762H,182
5006: 'A->G',T763A,41
5006: 'A->T',T763S,1
5007: 'C->A',T763K,2
5007: 'C->T',T763M,848
5008: 'G->A',T763T,171
5008: 'G->C',T763T,21
5008: 'G->T',T763T,3950
5009: 'C->A',Q764K,22
5010: 'A->C',Q764P,2
5010: 'A->G',Q764R,97
5010: 'A->T',Q764L,50
5011: 'A->C',Q764H,1635
5011: 'A->G',Q764Q,36
5011: 'A->T',Q764H,10
5012: 'G->A',V765I,256
5012: 'G->C',V765L,2
5012: 'G->T',V765F,1389
5013: 'T->C',V765A,29
5013: 'T->G',V765G,13
5014: 'T->A',V765V,32
5014: 'T->C',V765V,121
5014: 'T->G',V765V,4
5015: 'G->A',V766M,1126
5015: 'G->C',V766L,1
5015: 'G->T',V766L,25
5016: 'T->C',V766A,31
5016: 'T->G',V766G,1
5017: 'G->A',V766V,303
5017: 'G->T',V766V,104
5018: 'G->A',D767N,97
5018: 'G->C',D767H,1
5018: 'G->T',D767Y,120
5019: 'A->C',D767A,10
5019: 'A->G',D767G,12
5019: 'A->T',D767V,1
5020: 'C->A',D767E,7
5020: 'C->G',D767E,2
5020: 'C->T',D767D,1812
5021: 'A->C',M768L,8
5021: 'A->G',M768V,60
5021: 'A->T',M768L,13
5022: 'T->A',M768K,29
5022: 'T->C',M768T,46
5022: 'T->G',M768R,11
5023: 'G->A',M768I,5096
5023: 'G->C',M768I,23
5023: 'G->T',M768I,1185
5024: 'T->A',S769T,1
5024: 'T->C',S769P,33
5024: 'T->G',S769A,23
5025: 'C->T',S769L,2457
5026: 'A->C',S769S,6
5026: 'A->G',S769S,49
5026: 'A->T',S769S,42
5027: 'A->C',M770L,7
5027: 'A->G',M770V,40
5027: 'A->T',M770L,1
5028: 'T->A',M770K,64
5028: 'T->C',M770T,160
5028: 'T->G',M770R,11
5029: 'G->A',M770I,51
5029: 'G->C',M770I,25
5029: 'G->T',M770I,143
5030: 'A->C',T771P,8
5030: 'A->G',T771A,65
5030: 'A->T',T771S,5
5031: 'C->A',T771K,1
5031: 'C->T',T771I,1191
5032: 'A->C',T771T,6
5032: 'A->G',T771T,101
5032: 'A->T',T771T,71
5033: 'T->C',Y772H,2
5034: 'A->G',Y772C,6
5034: 'A->T',Y772F,4
5035: 'T->C',Y772Y,187
5036: 'G->A',G773R,164
5036: 'G->C',G773R,2
5037: 'G->A',G773E,608
5037: 'G->C',G773A,1
5037: 'G->T',G773V,6
5038: 'A->C',G773G,10
5038: 'A->G',G773G,46
5038: 'A->T',G773G,2
5039: 'C->A',Q774K,21
5040: 'A->C',Q774P,2
5040: 'A->G',Q774R,436
5040: 'A->T',Q774L,33
5041: 'A->C',Q774H,14
5041: 'A->G',Q774Q,10306
5041: 'A->T',Q774H,1
5042: 'C->A',Q775K,20
5043: 'A->G',Q775R,31
5043: 'A->T',Q775L,2
5044: 'G->A',Q775Q,87
5044: 'G->C',Q775H,1
5044: 'G->T',Q775H,31
5045: 'T->A',F776I,1
5045: 'T->C',F776L,42
5046: 'T->A',F776Y,3
5046: 'T->C',F776S,24
5046: 'T->G',F776C,6
5047: 'T->A',F776L,42
5047: 'T->C',F776F,88
5047: 'T->G',F776L,2
5048: 'G->A',G777S,39
5048: 'G->C',G777R,2
5048: 'G->T',G777C,150
5049: 'G->A',G777D,31
5049: 'G->T',G777V,4
5050: 'T->C',G777G,71
5051: 'C->A',P778T,2
5051: 'C->T',P778S,734
5052: 'C->A',P778Q,11
5052: 'C->T',P778L,262
5053: 'A->C',P778P,12
5053: 'A->G',P778P,67
5053: 'A->T',P778P,128
5054: 'A->G',T779A,11
5055: 'C->T',T779I,2629
5056: 'T->A',T779T,3
5056: 'T->C',T779T,62
5056: 'T->G',T779T,6
5058: 'A->G',Y780C,31
5058: 'A->T',Y780F,6
5059: 'T->C',Y780Y,38
5060: 'T->A',L781M,3
5060: 'T->C',L781L,9
5060: 'T->G',L781V,5
5061: 'T->C',L781S,63
5062: 'G->A',L781L,156
5062: 'G->T',L781F,82
5063: 'G->A',D782N,596
5063: 'G->T',D782Y,9
5064: 'A->C',D782A,3
5064: 'A->G',D782G,303
5065: 'T->A',D782E,22
5065: 'T->C',D782D,163
5065: 'T->G',D782E,37
5067: 'G->A',G783E,2
5068: 'A->C',G783G,78
5068: 'A->G',G783G,143
5068: 'A->T',G783G,8
5069: 'G->T',A784S,80
5070: 'C->G',A784G,13
5071: 'T->A',A784A,15
5071: 'T->C',A784A,606
5071: 'T->G',A784A,2
5072: 'G->A',D785N,5
5072: 'G->T',D785Y,2
5073: 'A->C',D785A,28
5073: 'A->G',D785G,4
5073: 'A->T',D785V,4
5074: 'T->A',D785E,3
5074: 'T->C',D785D,69
5074: 'T->G',D785E,1
5075: 'G->A',V786I,10
5075: 'G->C',V786L,1
5075: 'G->T',V786F,12
5076: 'T->C',V786A,69
5077: 'T->A',V786V,2
5077: 'T->C',V786V,2435
5078: 'A->G',T787A,9
5078: 'A->T',T787S,12
5079: 'C->A',T787N,2
5079: 'C->G',T787S,1
5079: 'C->T',T787I,433
5080: 'T->A',T787T,22
5080: 'T->C',T787T,76
5080: 'T->G',T787T,4
5081: 'A->G',K788E,1
5082: 'A->G',K788R,7
5083: 'A->C',K788N,4
5083: 'A->G',K788K,27
5084: 'A->C',I789L,6
5084: 'A->G',I789V,48
5085: 'T->A',I789K,5
5085: 'T->C',I789T,87
5086: 'A->G',I789M,5
5086: 'A->T',I789I,3
5088: 'A->C',K790T,1
5088: 'A->G',K790R,32
5088: 'A->T',K790I,3
5089: 'A->C',K790N,1
5089: 'A->G',K790K,51
5090: 'C->A',P791T,4
5090: 'C->T',P791S,216
5091: 'C->T',P791L,31
5092: 'T->A',P791P,7
5092: 'T->C',P791P,30
5092: 'T->G',P791P,7
5093: 'C->A',H792N,2
5093: 'C->T',H792Y,521
5094: 'A->C',H792P,1
5094: 'A->G',H792R,240
5094: 'A->T',H792L,119
5095: 'T->A',H792Q,4
5095: 'T->C',H792H,275
5096: 'A->C',N793H,1
5096: 'A->G',N793D,63
5096: 'A->T',N793Y,3
5097: 'A->C',N793T,53
5097: 'A->G',N793S,421
5097: 'A->T',N793I,11
5098: 'T->A',N793K,4
5098: 'T->C',N793N,98
5098: 'T->G',N793K,19
5099: 'T->A',S794T,3
5099: 'T->C',S794P,33
5099: 'T->G',S794A,6
5100: 'C->T',S794L,2318
5101: 'A->C',S794S,4
5101: 'A->G',S794S,149
5101: 'A->T',S794S,15
5102: 'C->A',H795N,11
5102: 'C->T',H795Y,408
5103: 'A->G',H795R,6
5103: 'A->T',H795L,39
5104: 'T->A',H795Q,48
5104: 'T->C',H795H,170
5104: 'T->G',H795Q,6
5105: 'G->A',E796K,30
5105: 'G->C',E796Q,6
5106: 'A->C',E796A,55
5106: 'A->G',E796G,281
5106: 'A->T',E796V,2
5107: 'A->C',E796D,80
5107: 'A->G',E796E,25
5107: 'A->T',E796D,6
5108: 'G->A',G797S,21
5108: 'G->C',G797R,1
5108: 'G->T',G797C,129
5109: 'G->A',G797D,17
5109: 'G->T',G797V,4
5110: 'T->A',G797G,1
5110: 'T->C',G797G,6
5111: 'A->G',K798E,4
5112: 'A->G',K798R,173
5113: 'A->C',K798N,3
5113: 'A->G',K798K,62
5114: 'A->C',T799P,2
5114: 'A->G',T799A,151
5114: 'A->T',T799S,1
5115: 'C->T',T799I,97
5116: 'A->C',T799T,8
5116: 'A->G',T799T,202
5117: 'T->A',F800I,2
5117: 'T->C',F800L,23
5118: 'T->C',F800S,1
5119: 'T->C',F800F,23
5119: 'T->G',F800L,1
5121: 'A->T',Y801F,3
5122: 'T->C',Y801Y,449
5123: 'G->A',V802I,52
5123: 'G->T',V802F,5
5124: 'T->C',V802A,19
5124: 'T->G',V802G,439
5125: 'T->A',V802V,70
5125: 'T->C',V802V,43
5125: 'T->G',V802V,7
5126: 'T->A',L803I,3
5126: 'T->C',L803L,1209
5126: 'T->G',L803V,1
5127: 'T->C',L803S,11
5128: 'A->G',L803L,393
5128: 'A->T',L803F,1
5129: 'C->A',P804T,1
5129: 'C->T',P804S,43
5130: 'C->A',P804H,1
5130: 'C->T',P804L,4
5131: 'T->A',P804P,2
5131: 'T->C',P804P,40
5132: 'A->G',N805D,15
5132: 'A->T',N805Y,1
5133: 'A->C',N805T,11
5133: 'A->G',N805S,31
5133: 'A->T',N805I,14
5134: 'T->A',N805K,9
5134: 'T->C',N805N,46
5134: 'T->G',N805K,6
5135: 'G->A',D806N,2
5135: 'G->C',D806H,1
5136: 'A->C',D806A,8
5136: 'A->G',D806G,84
5136: 'A->T',D806V,1
5137: 'T->A',D806E,2
5137: 'T->C',D806D,93
5137: 'T->G',D806E,1
5138: 'G->A',D807N,5
5138: 'G->C',D807H,6
5138: 'G->T',D807Y,158
5139: 'A->C',D807A,7
5139: 'A->G',D807G,35
5139: 'A->T',D807V,2
5140: 'C->A',D807E,478
5140: 'C->T',D807D,721
5141: 'A->C',T808P,5
5141: 'A->G',T808A,15
5142: 'C->A',T808N,15
5142: 'C->T',T808I,411
5143: 'T->A',T808T,8
5143: 'T->C',T808T,54
5143: 'T->G',T808T,34
5144: 'C->A',L809I,11
5144: 'C->G',L809V,3
5144: 'C->T',L809L,8089
5145: 'T->A',L809Q,24
5145: 'T->C',L809P,14
5146: 'A->G',L809L,572
5146: 'A->T',L809L,2
5147: 'C->A',R810S,31
5147: 'C->G',R810G,9
5147: 'C->T',R810C,706
5148: 'G->A',R810H,68
5148: 'G->T',R810L,92
5149: 'T->C',R810R,11
5149: 'T->G',R810R,12
5150: 'G->A',V811I,177
5150: 'G->T',V811F,138
5151: 'T->C',V811A,64
5151: 'T->G',V811G,3
5152: 'T->A',V811V,22
5152: 'T->C',V811V,76
5152: 'T->G',V811V,7
5155: 'G->A',E812E,313
5155: 'G->C',E812D,1
5155: 'G->T',E812D,33
5156: 'G->A',A813T,22
5156: 'G->T',A813S,104
5157: 'C->T',A813V,284
5158: 'T->A',A813A,16
5158: 'T->C',A813A,213
5158: 'T->G',A813A,22
5159: 'T->A',F814I,5
5159: 'T->C',F814L,78
5159: 'T->G',F814V,12
5160: 'T->A',F814Y,2
5160: 'T->C',F814S,16
5161: 'T->A',F814L,33
5161: 'T->C',F814F,61
5161: 'T->G',F814L,2
5162: 'G->A',E815K,37
5163: 'A->C',E815A,15
5163: 'A->G',E815G,75
5163: 'A->T',E815V,10
5164: 'G->A',E815E,250
5164: 'G->T',E815D,13332
5165: 'T->C',Y816H,18
5165: 'T->G',Y816D,1
5166: 'A->C',Y816S,1
5166: 'A->G',Y816C,2
5167: 'C->T',Y816Y,321
5168: 'T->C',Y817H,11
5168: 'T->G',Y817D,1
5169: 'A->T',Y817F,1
5170: 'C->T',Y817Y,4699
5171: 'C->A',H818N,20
5171: 'C->T',H818Y,97
5172: 'A->G',H818R,12
5173: 'C->A',H818Q,9
5173: 'C->T',H818H,2188
5174: 'A->G',T819A,42
5174: 'A->T',T819S,1
5175: 'C->T',T819I,2973
5176: 'A->C',T819T,3
5176: 'A->G',T819T,49
5176: 'A->T',T819T,3
5177: 'A->C',T820P,2
5177: 'A->G',T820A,18
5178: 'C->T',T820I,1192
5179: 'T->A',T820T,33
5179: 'T->C',T820T,274
5179: 'T->G',T820T,11
5180: 'G->A',D821N,1839
5180: 'G->C',D821H,1
5180: 'G->T',D821Y,6
5181: 'A->C',D821A,3
5181: 'A->T',D821V,3
5182: 'T->A',D821E,13
5182: 'T->C',D821D,859
5182: 'T->G',D821E,10
5183: 'C->A',P822T,25
5183: 'C->T',P822S,4944
5184: 'C->A',P822H,816
5184: 'C->G',P822R,5
5184: 'C->T',P822L,135946
5185: 'T->A',P822P,5
5185: 'T->C',P822P,12
5186: 'A->G',S823G,369
5187: 'G->A',S823N,9
5188: 'T->C',S823S,17
5190: 'T->C',F824S,1
5191: 'T->C',F824F,19
5192: 'C->A',L825M,70
5192: 'C->T',L825L,6597
5193: 'T->A',L825Q,33
5193: 'T->C',L825P,2
5194: 'G->A',L825L,305
5194: 'G->C',L825L,7
5194: 'G->T',L825L,879
5195: 'G->T',G826C,23
5196: 'G->T',G826V,4
5197: 'T->C',G826G,12
5198: 'A->T',R827W,1
5199: 'G->A',R827K,2
5199: 'G->T',R827M,1
5200: 'G->A',R827R,195
5200: 'G->T',R827S,3
5201: 'T->C',Y828H,4
5202: 'A->T',Y828F,1
5203: 'C->T',Y828Y,1159
5204: 'A->G',M829V,32
5204: 'A->T',M829L,1
5205: 'T->C',M829T,16
5206: 'G->A',M829I,770
5206: 'G->C',M829I,95
5206: 'G->T',M829I,781
5208: 'C->T',S830L,1
5209: 'A->C',S830S,16
5209: 'A->G',S830S,100
5209: 'A->T',S830S,49
5210: 'G->A',A831T,86
5210: 'G->T',A831S,133
5211: 'C->T',A831V,124
5212: 'A->C',A831A,11
5212: 'A->G',A831A,62
5212: 'A->T',A831A,69
5213: 'T->C',L832L,382
5213: 'T->G',L832V,1
5214: 'T->C',L832S,4
5215: 'A->G',L832L,12
5216: 'A->C',N833H,1
5216: 'A->G',N833D,1
5217: 'A->C',N833T,8
5217: 'A->G',N833S,64
5217: 'A->T',N833I,2
5218: 'T->A',N833K,5
5218: 'T->C',N833N,1048
5218: 'T->G',N833K,9
5219: 'C->A',H834N,4
5219: 'C->T',H834Y,101
5220: 'A->G',H834R,36
5220: 'A->T',H834L,8
5221: 'C->A',H834Q,48
5221: 'C->T',H834H,2003
5222: 'A->G',T835A,7
5222: 'A->T',T835S,2
5223: 'C->T',T835I,140
5224: 'T->C',T835T,66
5225: 'A->G',K836E,7
5226: 'A->C',K836T,11
5226: 'A->G',K836R,35
5226: 'A->T',K836I,3
5227: 'A->C',K836N,2
5227: 'A->G',K836K,76
5228: 'A->C',K837Q,1
5228: 'A->G',K837E,10
5229: 'A->C',K837T,5
5229: 'A->G',K837R,41
5229: 'A->T',K837M,3
5230: 'G->A',K837K,75
5230: 'G->C',K837N,16
5230: 'G->T',K837N,10872
5233: 'G->T',W838C,3
5234: 'A->C',K839Q,17
5234: 'A->G',K839E,1183
5235: 'A->C',K839T,49
5235: 'A->G',K839R,154
5235: 'A->T',K839I,1
5236: 'A->C',K839N,14
5236: 'A->G',K839K,265
5236: 'A->T',K839N,6
5238: 'A->G',Y840C,3
5239: 'C->T',Y840Y,36861
5240: 'C->A',P841T,16
5240: 'C->G',P841A,10
5240: 'C->T',P841S,363
5241: 'C->A',P841Q,4
5241: 'C->G',P841R,2
5241: 'C->T',P841L,361
5242: 'A->C',P841P,2
5242: 'A->G',P841P,33
5242: 'A->T',P841P,4
5243: 'C->G',Q842E,5
5244: 'A->G',Q842R,2
5244: 'A->T',Q842L,10
5245: 'A->C',Q842H,14
5245: 'A->G',Q842Q,14
5245: 'A->T',Q842H,1
5246: 'G->A',V843I,73
5246: 'G->T',V843F,3
5247: 'T->C',V843A,4
5248: 'T->A',V843V,5
5248: 'T->C',V843V,500
5249: 'A->G',N844D,27
5249: 'A->T',N844Y,2
5250: 'A->C',N844T,17
5250: 'A->G',N844S,2869
5250: 'A->T',N844I,1
5251: 'T->A',N844K,2
5251: 'T->C',N844N,127
5251: 'T->G',N844K,1
5252: 'G->A',G845S,40
5252: 'G->C',G845R,2
5252: 'G->T',G845C,2
5253: 'G->A',G845D,149
5253: 'G->C',G845A,1
5254: 'T->C',G845G,10
5255: 'T->A',L846I,1
5255: 'T->C',L846L,68
5256: 'T->C',L846S,3
5257: 'A->G',L846L,80
5257: 'A->T',L846F,8
5258: 'A->G',T847A,3
5259: 'C->T',T847I,652
5260: 'T->A',T847T,118
5260: 'T->C',T847T,21
5260: 'T->G',T847T,7
5261: 'T->A',S848T,3
5261: 'T->G',S848A,8
5262: 'C->A',S848Y,2
5263: 'T->A',S848S,1
5263: 'T->C',S848S,141
5264: 'A->C',I849L,25
5264: 'A->G',I849V,116
5266: 'T->A',I849I,17
5266: 'T->C',I849I,51
5267: 'A->G',K850E,6
5268: 'A->C',K850T,6
5268: 'A->G',K850R,52
5269: 'A->C',K850N,84
5269: 'A->G',K850K,73
5269: 'A->T',K850N,11
5270: 'T->G',W851G,1
5271: 'G->T',W851L,5
5272: 'G->T',W851C,6
5273: 'G->A',A852T,141
5273: 'G->C',A852P,5
5273: 'G->T',A852S,95
5274: 'C->A',A852E,5
5274: 'C->T',A852V,491
5275: 'A->C',A852A,15
5275: 'A->G',A852A,49
5275: 'A->T',A852A,94
5276: 'G->A',D853N,18
5276: 'G->T',D853Y,38
5277: 'A->C',D853A,21
5277: 'A->G',D853G,127
5278: 'T->C',D853D,1235
5278: 'T->G',D853E,5
5279: 'A->G',N854D,5
5280: 'A->G',N854S,30
5281: 'C->T',N854N,560
5283: 'A->G',N855S,4
5284: 'C->T',N855N,7856
5287: 'T->C',C856C,37
5288: 'T->C',Y857H,3
5289: 'A->G',Y857C,3
5290: 'T->C',Y857Y,474
5291: 'C->A',L858I,35
5291: 'C->G',L858V,2
5293: 'T->A',L858L,175
5293: 'T->C',L858L,316
5293: 'T->G',L858L,1
5294: 'G->A',A859T,66
5294: 'G->T',A859S,12
5295: 'C->T',A859V,3
5296: 'C->A',A859A,239
5296: 'C->T',A859A,255
5297: 'A->G',T860A,76
5297: 'A->T',T860S,7
5298: 'C->A',T860N,90
5298: 'C->G',T860S,16
5298: 'C->T',T860I,248
5299: 'T->A',T860T,19
5299: 'T->C',T860T,70
5299: 'T->G',T860T,16
5300: 'G->A',A861T,71
5300: 'G->T',A861S,4462
5301: 'C->T',A861V,2285
5302: 'A->C',A861A,13
5302: 'A->G',A861A,91
5302: 'A->T',A861A,42
5303: 'T->C',L862L,99
5304: 'T->G',L862W,1
5305: 'G->A',L862L,1040
5305: 'G->C',L862F,80
5305: 'G->T',L862F,275
5306: 'T->C',L863L,75
5308: 'A->G',L863L,207
5309: 'A->G',T864A,212
5310: 'C->A',T864K,4
5310: 'C->T',T864I,5334
5311: 'A->C',T864T,6
5311: 'A->G',T864T,101
5311: 'A->T',T864T,5
5312: 'C->A',L865I,404
5312: 'C->T',L865F,141
5314: 'C->A',L865L,32
5314: 'C->T',L865L,595
5317: 'A->G',Q866Q,43
5317: 'A->T',Q866H,1
5318: 'C->A',Q867K,1
5320: 'A->C',Q867H,1
5320: 'A->G',Q867Q,87
5321: 'A->C',I868L,14
5321: 'A->G',I868V,60
5321: 'A->T',I868L,1
5322: 'T->A',I868K,6
5322: 'T->C',I868T,2
5323: 'A->C',I868I,9
5323: 'A->G',I868M,11
5323: 'A->T',I868I,16
5324: 'G->A',E869K,4
5324: 'G->C',E869Q,2
5325: 'A->C',E869A,4
5325: 'A->G',E869G,7
5325: 'A->T',E869V,1
5326: 'G->A',E869E,147
5326: 'G->T',E869D,454
5327: 'T->C',L870L,49
5327: 'T->G',L870V,4
5328: 'T->C',L870S,2
5329: 'G->A',L870L,36
5329: 'G->C',L870F,1
5329: 'G->T',L870F,26
5331: 'A->C',K871T,1
5331: 'A->G',K871R,20
5332: 'G->A',K871K,122
5332: 'G->T',K871N,8
5333: 'T->C',F872L,10
5334: 'T->C',F872S,1
5335: 'T->A',F872L,17
5335: 'T->C',F872F,68
5336: 'A->G',N873D,51
5336: 'A->T',N873Y,25
5337: 'A->C',N873T,17
5337: 'A->G',N873S,71
5338: 'T->A',N873K,5
5338: 'T->C',N873N,540
5339: 'C->A',P874T,20
5339: 'C->T',P874S,2011
5340: 'C->A',P874Q,1
5340: 'C->T',P874L,59
5341: 'A->C',P874P,1
5341: 'A->G',P874P,53
5342: 'C->A',P875T,2
5342: 'C->T',P875S,43
5343: 'C->A',P875H,30
5343: 'C->T',P875L,121
5344: 'T->A',P875P,13
5344: 'T->C',P875P,37
5344: 'T->G',P875P,38
5345: 'G->T',A876S,21
5346: 'C->A',A876D,2
5346: 'C->T',A876V,20
5347: 'T->A',A876A,37
5347: 'T->C',A876A,163
5347: 'T->G',A876A,24
5348: 'C->A',L877I,5
5348: 'C->T',L877L,245
5350: 'A->C',L877L,2
5350: 'A->G',L877L,71
5350: 'A->T',L877L,22
5352: 'A->G',Q878R,1
5352: 'A->T',Q878L,2
5353: 'A->G',Q878Q,257
5353: 'A->T',Q878H,1
5354: 'G->C',D879H,3
5356: 'T->A',D879E,8
5356: 'T->C',D879D,113
5356: 'T->G',D879E,6
5357: 'G->T',A880S,59
5358: 'C->G',A880G,1
5358: 'C->T',A880V,8
5359: 'T->A',A880A,2
5359: 'T->C',A880A,29
5359: 'T->G',A880A,1576
5361: 'A->G',Y881C,1
5361: 'A->T',Y881F,1
5362: 'T->C',Y881Y,51
5365: 'C->T',Y882Y,22025
5366: 'A->C',R883R,3
5366: 'A->G',R883G,57
5367: 'G->A',R883K,502
5367: 'G->T',R883I,5
5368: 'A->C',R883S,21
5368: 'A->G',R883R,44
5368: 'A->T',R883S,28
5369: 'G->A',A884T,2
5369: 'G->T',A884S,52
5371: 'A->C',A884A,4
5371: 'A->G',A884A,137
5371: 'A->T',A884A,945
5372: 'A->C',R885R,50
5373: 'G->A',R885K,16
5374: 'G->A',R885R,167
5375: 'G->T',A886S,5
5376: 'C->T',A886V,34
5377: 'T->A',A886A,36
5377: 'T->C',A886A,83
5377: 'T->G',A886A,2
5378: 'G->A',G887S,60
5378: 'G->T',G887C,53
5379: 'G->C',G887A,26
5380: 'T->A',G887G,8
5380: 'T->C',G887G,50
5381: 'G->A',E888K,2
5381: 'G->C',E888Q,1
5382: 'A->C',E888A,16
5382: 'A->T',E888V,23
5383: 'A->C',E888D,43
5383: 'A->G',E888E,90
5383: 'A->T',E888D,37
5384: 'G->A',A889T,16
5384: 'G->T',A889S,13
5385: 'C->G',A889G,15
5385: 'C->T',A889V,36
5386: 'T->A',A889A,19
5386: 'T->C',A889A,101
5386: 'T->G',A889A,5
5387: 'G->A',A890T,36
5387: 'G->T',A890S,47
5388: 'C->A',A890D,735282
5388: 'C->G',A890G,107
5388: 'C->T',A890V,105
5389: 'T->A',A890A,68
5389: 'T->C',A890A,209
5389: 'T->G',A890A,8
5390: 'A->G',N891D,32
5391: 'A->C',N891T,1
5391: 'A->G',N891S,44
5392: 'C->A',N891K,27
5392: 'C->T',N891N,4885
5393: 'T->C',F892L,71
5394: 'T->G',F892C,2
5395: 'T->C',F892F,11
5395: 'T->G',F892L,12
5396: 'T->A',C893S,1
5398: 'T->C',C893C,47
5399: 'G->T',A894S,4
5400: 'C->T',A894V,1
5401: 'A->C',A894A,56
5401: 'A->G',A894A,9
5401: 'A->T',A894A,8
5402: 'C->A',L895I,8
5402: 'C->T',L895F,15
5403: 'T->C',L895P,1
5404: 'T->A',L895L,2
5404: 'T->C',L895L,36
5405: 'A->G',I896V,153
5406: 'T->C',I896T,73
5406: 'T->G',I896S,7
5407: 'C->A',I896I,44
5407: 'C->T',I896I,496
5408: 'T->A',L897I,10
5408: 'T->C',L897L,57
5408: 'T->G',L897V,6
5409: 'T->C',L897S,1
5410: 'A->G',L897L,87
5410: 'A->T',L897F,51
5411: 'G->A',A898T,96
5411: 'G->C',A898P,2
5411: 'G->T',A898S,18
5412: 'C->A',A898D,1
5412: 'C->T',A898V,64
5413: 'C->A',A898A,33
5413: 'C->T',A898A,421
5414: 'T->C',Y899H,21
5415: 'A->G',Y899C,3
5415: 'A->T',Y899F,4
5416: 'C->T',Y899Y,173
5417: 'T->A',C900S,3
5417: 'T->G',C900G,4
5418: 'G->A',C900Y,53
5419: 'T->C',C900C,22
5420: 'A->G',N901D,15
5420: 'A->T',N901Y,3
5421: 'A->C',N901T,62
5421: 'A->G',N901S,62
5421: 'A->T',N901I,1
5422: 'T->A',N901K,3
5422: 'T->C',N901N,306
5422: 'T->G',N901K,118
5423: 'A->C',K902Q,1
5423: 'A->G',K902E,1
5424: 'A->C',K902T,5
5424: 'A->G',K902R,27
5425: 'G->A',K902K,109
5425: 'G->C',K902N,18
5425: 'G->T',K902N,675
5426: 'A->C',T903P,517
5426: 'A->G',T903A,39
5427: 'C->A',T903K,15
5427: 'C->G',T903R,2
5427: 'C->T',T903I,509
5428: 'A->C',T903T,2
5428: 'A->G',T903T,58
5428: 'A->T',T903T,134
5429: 'G->A',V904I,193
5429: 'G->T',V904L,9
5431: 'A->G',V904V,528
5431: 'A->T',V904V,1
5432: 'G->A',G905S,79
5432: 'G->T',G905C,22
5433: 'G->A',G905D,4
5433: 'G->C',G905A,4
5433: 'G->T',G905V,1
5434: 'T->A',G905G,1
5434: 'T->C',G905G,92
5434: 'T->G',G905G,3
5435: 'G->A',E906K,9
5436: 'A->C',E906A,14
5436: 'A->G',E906G,64
5436: 'A->T',E906V,8
5437: 'G->A',E906E,45
5437: 'G->T',E906D,7846
5438: 'T->C',L907L,36
5438: 'T->G',L907V,5
5439: 'T->C',L907S,6
5440: 'A->C',L907F,1
5440: 'A->G',L907L,105
5440: 'A->T',L907F,7
5441: 'G->A',G908S,24
5441: 'G->T',G908C,90
5443: 'T->C',G908G,17
5445: 'A->G',D909G,6
5446: 'T->A',D909E,7
5446: 'T->C',D909D,61
5446: 'T->G',D909E,2
5447: 'G->A',V910I,81
5447: 'G->T',V910F,39
5448: 'T->C',V910A,29
5449: 'T->A',V910V,14
5449: 'T->C',V910V,29
5450: 'A->C',R911R,18
5451: 'G->A',R911K,10
5452: 'A->G',R911R,273
5453: 'G->A',E912K,5
5454: 'A->C',E912A,3
5454: 'A->G',E912G,6
5455: 'A->C',E912D,7
5455: 'A->G',E912E,38
5455: 'A->T',E912D,1
5456: 'A->G',T913A,25
5457: 'C->A',T913K,1
5457: 'C->T',T913I,165
5458: 'A->C',T913T,1
5458: 'A->G',T913T,9
5458: 'A->T',T913T,11
5459: 'A->C',M914L,31
5459: 'A->G',M914V,6
5459: 'A->T',M914L,7
5460: 'T->C',M914T,1
5461: 'G->A',M914I,36
5461: 'G->C',M914I,38
5461: 'G->T',M914I,116
5462: 'A->C',S915R,327
5462: 'A->G',S915G,185
5462: 'A->T',S915C,956
5463: 'G->A',S915N,27
5463: 'G->T',S915I,1005
5464: 'T->A',S915R,3
5464: 'T->C',S915S,27
5464: 'T->G',S915R,3
5465: 'T->A',Y916N,4
5465: 'T->C',Y916H,90
5466: 'A->G',Y916C,30
5466: 'A->T',Y916F,17
5467: 'C->T',Y916Y,1566
5468: 'T->A',L917M,3
5468: 'T->C',L917L,54
5468: 'T->G',L917V,159
5469: 'T->G',L917W,1
5470: 'G->A',L917L,153
5471: 'T->C',F918L,35
5472: 'T->A',F918Y,1
5472: 'T->G',F918C,3
5473: 'T->A',F918L,3
5473: 'T->C',F918F,355
5473: 'T->G',F918L,28
5474: 'C->A',Q919K,10
5474: 'C->G',Q919E,2
5475: 'A->C',Q919P,2
5475: 'A->G',Q919R,138
5475: 'A->T',Q919L,26
5476: 'A->C',Q919H,17
5476: 'A->G',Q919Q,27
5477: 'C->T',H920Y,404
5478: 'A->G',H920R,177
5478: 'A->T',H920L,2
5479: 'T->A',H920Q,9
5479: 'T->C',H920H,380
5479: 'T->G',H920Q,14
5480: 'G->A',A921T,66
5480: 'G->T',A921S,7
5481: 'C->T',A921V,100
5482: 'C->A',A921A,91
5482: 'C->T',A921A,291
5483: 'A->C',N922H,12
5483: 'A->G',N922D,15
5483: 'A->T',N922Y,11
5484: 'A->C',N922T,39
5484: 'A->G',N922S,82
5485: 'T->A',N922K,1
5485: 'T->C',N922N,171
5485: 'T->G',N922K,9
5486: 'T->A',L923I,1
5486: 'T->C',L923L,14
5486: 'T->G',L923V,6
5487: 'T->C',L923S,2
5488: 'A->G',L923L,1290
5488: 'A->T',L923F,1
5489: 'G->A',D924N,193
5489: 'G->T',D924Y,12
5490: 'A->C',D924A,13
5490: 'A->G',D924G,73
5490: 'A->T',D924V,1
5491: 'T->A',D924E,1
5491: 'T->C',D924D,61
5491: 'T->G',D924E,26
5492: 'T->A',S925T,1
5492: 'T->C',S925P,35
5492: 'T->G',S925A,14
5493: 'C->A',S925Y,3
5493: 'C->T',S925F,162
5494: 'T->C',S925S,49
5494: 'T->G',S925S,4
5495: 'T->A',C926S,10
5496: 'G->A',C926Y,127
5496: 'G->T',C926F,89
5497: 'C->G',C926W,2
5497: 'C->T',C926C,9542
5498: 'A->C',K927Q,3
5498: 'A->G',K927E,14
5499: 'A->C',K927T,4
5499: 'A->G',K927R,64
5499: 'A->T',K927I,156
5500: 'A->G',K927K,24
5501: 'A->C',R928R,7
5501: 'A->G',R928G,134
5502: 'G->A',R928K,2
5503: 'A->C',R928S,73
5503: 'A->G',R928R,62
5503: 'A->T',R928S,6
5504: 'G->A',V929I,175
5505: 'T->C',V929A,14
5506: 'C->A',V929V,16
5506: 'C->T',V929V,281
5507: 'T->A',L930M,543
5507: 'T->C',L930L,27
5507: 'T->G',L930V,17
5508: 'T->C',L930S,21
5508: 'T->G',L930W,32
5509: 'G->A',L930L,376
5509: 'G->C',L930F,5
5509: 'G->T',L930F,4
5510: 'A->C',N931H,2
5510: 'A->G',N931D,20
5510: 'A->T',N931Y,1
5511: 'A->C',N931T,3
5511: 'A->G',N931S,149
5512: 'C->A',N931K,12
5512: 'C->T',N931N,8455
5513: 'G->A',V932M,546
5513: 'G->C',V932L,6
5513: 'G->T',V932L,69
5514: 'T->A',V932E,3
5514: 'T->C',V932A,34129
5515: 'G->A',V932V,84
5515: 'G->T',V932V,1879
5516: 'G->A',V933M,37
5516: 'G->T',V933L,47
5517: 'T->C',V933A,5
5517: 'T->G',V933G,1
5518: 'G->A',V933V,114
5518: 'G->C',V933V,2
5518: 'G->T',V933V,127
5521: 'T->C',C934C,63
5522: 'A->G',K935E,15
5523: 'A->C',K935T,17
5523: 'A->G',K935R,80
5523: 'A->T',K935I,4
5524: 'A->C',K935N,5
5524: 'A->G',K935K,132
5525: 'A->G',T936A,38
5526: 'C->A',T936N,2475
5526: 'C->G',T936S,1
5526: 'C->T',T936I,3916
5527: 'T->A',T936T,98
5527: 'T->C',T936T,72
5527: 'T->G',T936T,364
5530: 'T->C',C937C,15
5531: 'G->A',G938R,7
5532: 'G->A',G938E,1
5532: 'G->T',G938V,34
5533: 'A->C',G938G,22
5533: 'A->G',G938G,163
5533: 'A->T',G938G,2
5534: 'C->A',Q939K,6
5535: 'A->C',Q939P,7
5535: 'A->G',Q939R,38
5535: 'A->T',Q939L,263
5536: 'A->G',Q939Q,459
5536: 'A->T',Q939H,3
5537: 'C->A',Q940K,10
5537: 'C->G',Q940E,2
5538: 'A->G',Q940R,68
5538: 'A->T',Q940L,58
5539: 'G->A',Q940Q,2440
5539: 'G->C',Q940H,1
5539: 'G->T',Q940H,744
5540: 'C->A',Q941K,11
5541: 'A->C',Q941P,29
5541: 'A->G',Q941R,60
5541: 'A->T',Q941L,158
5542: 'G->A',Q941Q,87
5542: 'G->C',Q941H,50
5542: 'G->T',Q941H,120
5543: 'A->G',T942A,39
5543: 'A->T',T942S,3
5544: 'C->A',T942K,21
5544: 'C->G',T942R,1
5544: 'C->T',T942I,1355
5545: 'A->G',T942T,39
5545: 'A->T',T942T,514
5546: 'A->G',T943A,47
5547: 'C->A',T943N,64
5547: 'C->G',T943S,5
5547: 'C->T',T943I,417
5548: 'C->A',T943T,29
5548: 'C->T',T943T,1469
5549: 'C->A',L944I,93
5549: 'C->G',L944V,4
5549: 'C->T',L944F,209
5550: 'T->A',L944H,4
5550: 'T->C',L944P,3
5550: 'T->G',L944R,6
5551: 'T->A',L944L,19
5551: 'T->C',L944L,32
5551: 'T->G',L944L,1
5552: 'A->C',K945Q,1
5552: 'A->G',K945E,145
5553: 'A->C',K945T,59
5553: 'A->G',K945R,392
5553: 'A->T',K945M,8
5554: 'G->A',K945K,158
5554: 'G->C',K945N,4
5554: 'G->T',K945N,917
5555: 'G->A',G946S,131
5555: 'G->T',G946C,88
5556: 'G->A',G946D,15
5557: 'T->C',G946G,85
5558: 'G->A',V947I,440
5558: 'G->T',V947L,44
5559: 'T->C',V947A,4
5559: 'T->G',V947G,8
5560: 'A->C',V947V,4
5560: 'A->G',V947V,631
5560: 'A->T',V947V,43
5561: 'G->A',E948K,97
5561: 'G->C',E948Q,3
5562: 'A->C',E948A,19
5562: 'A->G',E948G,38
5562: 'A->T',E948V,3
5563: 'A->C',E948D,10
5563: 'A->G',E948E,104
5563: 'A->T',E948D,22
5564: 'G->A',A949T,12
5564: 'G->C',A949P,1
5564: 'G->T',A949S,31
5566: 'T->A',A949A,74
5566: 'T->C',A949A,407
5566: 'T->G',A949A,89
5567: 'G->A',V950I,151
5567: 'G->T',V950F,5
5569: 'T->A',V950V,1
5569: 'T->C',V950V,37
5570: 'A->G',M951V,543
5570: 'A->T',M951L,2
5571: 'T->C',M951T,13
5572: 'G->A',M951I,227
5572: 'G->C',M951I,2
5572: 'G->T',M951I,1379
5573: 'T->A',Y952N,3
5573: 'T->C',Y952H,121
5573: 'T->G',Y952D,1
5574: 'A->C',Y952S,1
5574: 'A->G',Y952C,18
5575: 'C->T',Y952Y,2017
5576: 'A->C',M953L,5
5576: 'A->G',M953V,67
5576: 'A->T',M953L,2
5577: 'T->A',M953K,6
5577: 'T->C',M953T,274
5577: 'T->G',M953R,3
5578: 'G->A',M953I,212
5578: 'G->C',M953I,3
5578: 'G->T',M953I,96
5579: 'G->A',G954S,13
5579: 'G->T',G954C,3
5580: 'G->A',G954D,11
5581: 'C->A',G954G,81
5581: 'C->G',G954G,9
5581: 'C->T',G954G,6222
5582: 'A->G',T955A,54
5582: 'A->T',T955S,30
5583: 'C->A',T955K,3
5583: 'C->T',T955I,191
5584: 'A->C',T955T,40
5584: 'A->G',T955T,91276
5584: 'A->T',T955T,660
5585: 'C->A',L956I,46
5585: 'C->G',L956V,1
5585: 'C->T',L956F,3
5586: 'T->C',L956P,21
5586: 'T->G',L956R,6
5587: 'T->A',L956L,11
5587: 'T->C',L956L,13
5587: 'T->G',L956L,2
5588: 'T->C',S957P,2
5588: 'T->G',S957A,5
5589: 'C->T',S957F,7
5590: 'T->A',S957S,8
5590: 'T->C',S957S,67
5590: 'T->G',S957S,3
5591: 'T->C',Y958H,1
5593: 'T->C',Y958Y,89
5594: 'G->A',E959K,14
5595: 'A->C',E959A,10
5595: 'A->G',E959G,43
5595: 'A->T',E959V,1
5596: 'A->C',E959D,2
5596: 'A->G',E959E,29
5597: 'C->A',Q960K,1
5597: 'C->G',Q960E,1
5598: 'A->G',Q960R,24
5598: 'A->T',Q960L,1
5599: 'A->C',Q960H,9
5599: 'A->G',Q960Q,93
5599: 'A->T',Q960H,2
5600: 'T->A',F961I,1
5600: 'T->C',F961L,202
5600: 'T->G',F961V,12
5601: 'T->A',F961Y,1
5601: 'T->G',F961C,1
5602: 'T->A',F961L,29
5602: 'T->C',F961F,88
5603: 'A->C',K962Q,1
5604: 'A->G',K962R,62
5604: 'A->T',K962M,1
5605: 'G->A',K962K,62
5605: 'G->T',K962N,1
5606: 'A->C',K963Q,37
5606: 'A->G',K963E,103
5607: 'A->C',K963T,12
5607: 'A->G',K963R,411
5607: 'A->T',K963I,3
5608: 'A->C',K963N,78
5608: 'A->G',K963K,538
5608: 'A->T',K963N,20
5609: 'G->A',G964S,12
5609: 'G->T',G964C,4
5610: 'G->T',G964V,1
5611: 'T->C',G964G,29
5612: 'G->A',V965I,260
5612: 'G->T',V965F,1957
5613: 'T->C',V965A,4
5614: 'T->A',V965V,1
5614: 'T->C',V965V,635
5614: 'T->G',V965V,8
5615: 'C->A',Q966K,3
5616: 'A->C',Q966P,1
5616: 'A->G',Q966R,64
5616: 'A->T',Q966L,1
5617: 'G->A',Q966Q,91
5617: 'G->C',Q966H,1
5617: 'G->T',Q966H,175
5618: 'A->C',I967L,8
5618: 'A->G',I967V,79
5619: 'T->A',I967K,1
5619: 'T->C',I967T,430
5620: 'A->G',I967M,40
5621: 'C->A',P968T,47
5621: 'C->T',P968S,1368
5622: 'C->A',P968H,48
5622: 'C->T',P968L,5037
5623: 'T->A',P968P,6
5623: 'T->C',P968P,14
5623: 'T->G',P968P,8
5626: 'T->C',C969C,24
5627: 'A->G',T970A,52
5628: 'C->A',T970K,6
5628: 'C->T',T970M,2165
5629: 'G->A',T970T,149
5629: 'G->C',T970T,13
5629: 'G->T',T970T,20675
5632: 'T->C',C971C,45
5632: 'T->G',C971W,3
5633: 'G->A',G972S,13
5633: 'G->T',G972C,5
5634: 'G->A',G972D,7
5635: 'T->A',G972G,1
5635: 'T->C',G972G,21
5636: 'A->C',K973Q,1
5636: 'A->G',K973E,40
5637: 'A->C',K973T,19
5637: 'A->G',K973R,29
5638: 'A->G',K973K,3165
5638: 'A->T',K973N,3
5639: 'C->A',Q974K,11
5639: 'C->G',Q974E,1
5640: 'A->C',Q974P,6
5640: 'A->G',Q974R,55
5640: 'A->T',Q974L,2
5641: 'A->C',Q974H,58
5641: 'A->G',Q974Q,56
5641: 'A->T',Q974H,2
5642: 'G->A',A975T,2
5642: 'G->T',A975S,11
5643: 'C->G',A975G,1
5643: 'C->T',A975V,106
5644: 'T->C',A975A,759
5645: 'A->C',T976P,2
5645: 'A->G',T976A,10
5645: 'A->T',T976S,2
5646: 'C->A',T976K,20
5646: 'C->T',T976I,895
5647: 'A->C',T976T,6
5647: 'A->G',T976T,41
5647: 'A->T',T976T,23
5648: 'A->C',K977Q,56389
5648: 'A->G',K977E,13
5649: 'A->C',K977T,308
5649: 'A->G',K977R,38
5649: 'A->T',K977I,12
5650: 'A->C',K977N,9
5650: 'A->G',K977K,307
5650: 'A->T',K977N,2
5652: 'A->T',Y978F,1
5653: 'T->C',Y978Y,1661
5654: 'C->A',L979I,8
5654: 'C->G',L979V,2
5654: 'C->T',L979L,2561
5656: 'A->G',L979L,16
5656: 'A->T',L979L,3
5657: 'G->A',V980I,93
5657: 'G->T',V980L,171
5658: 'T->A',V980E,1
5658: 'T->C',V980A,51
5659: 'A->G',V980V,31
5660: 'C->A',Q981K,10
5661: 'A->G',Q981R,40
5661: 'A->T',Q981L,60
5662: 'A->C',Q981H,1
5662: 'A->G',Q981Q,33
5664: 'A->G',Q982R,4
5665: 'G->A',Q982Q,376
5666: 'G->A',E983K,36
5667: 'A->C',E983A,9
5667: 'A->G',E983G,14
5667: 'A->T',E983V,13
5668: 'G->A',E983E,181
5668: 'G->T',E983D,228
5669: 'T->G',S984A,9
5671: 'A->C',S984S,4
5671: 'A->G',S984S,69
5671: 'A->T',S984S,6
5672: 'C->A',P985T,197
5672: 'C->G',P985A,5
5672: 'C->T',P985S,2426
5673: 'C->A',P985H,43
5673: 'C->G',P985R,2
5673: 'C->T',P985L,467
5674: 'T->C',P985P,45
5674: 'T->G',P985P,8
5675: 'T->G',F986V,2
5677: 'T->C',F986F,12
5678: 'G->A',V987I,144
5678: 'G->C',V987L,1
5679: 'T->C',V987A,13
5680: 'T->C',V987V,38
5681: 'A->C',M988L,8
5681: 'A->G',M988V,69
5681: 'A->T',M988L,1
5682: 'T->A',M988K,1
5683: 'G->A',M988I,17
5683: 'G->C',M988I,3
5683: 'G->T',M988I,17
5684: 'A->C',M989L,28
5684: 'A->T',M989L,3
5685: 'T->C',M989T,2
5686: 'G->C',M989I,2
5687: 'T->G',S990A,1
5689: 'A->C',S990S,5
5689: 'A->G',S990S,1054
5689: 'A->T',S990S,171
5690: 'G->A',A991T,861
5690: 'G->T',A991S,15
5691: 'C->A',A991E,4
5691: 'C->G',A991G,4
5691: 'C->T',A991V,355
5692: 'A->G',A991A,53
5692: 'A->T',A991A,1
5693: 'C->A',P992T,55
5693: 'C->G',P992A,2
5693: 'C->T',P992S,417
5694: 'C->A',P992Q,8
5694: 'C->T',P992L,1210
5695: 'A->C',P992P,2
5695: 'A->G',P992P,73
5696: 'C->A',P993T,6
5696: 'C->T',P993S,62
5697: 'C->A',P993H,2
5697: 'C->T',P993L,33
5698: 'T->A',P993P,34
5698: 'T->C',P993P,55
5699: 'G->A',A994T,57
5699: 'G->T',A994S,151
5700: 'C->A',A994D,4001
5700: 'C->G',A994G,3
5700: 'C->T',A994V,706
5701: 'T->A',A994A,114
5701: 'T->C',A994A,1734
5701: 'T->G',A994A,33
5702: 'C->G',Q995E,15
5703: 'A->C',Q995P,9
5703: 'A->G',Q995R,36
5703: 'A->T',Q995L,102
5704: 'G->A',Q995Q,130
5704: 'G->C',Q995H,39
5704: 'G->T',Q995H,340
5705: 'T->A',Y996N,41
5705: 'T->C',Y996H,7
5706: 'A->G',Y996C,256
5707: 'T->C',Y996Y,220
5708: 'G->A',E997K,27
5708: 'G->C',E997Q,2
5709: 'A->C',E997A,13
5709: 'A->G',E997G,6
5709: 'A->T',E997V,4
5710: 'A->C',E997D,2
5710: 'A->G',E997E,22
5710: 'A->T',E997D,2
5711: 'C->A',L998I,2
5711: 'C->T',L998F,6
5712: 'T->C',L998P,1
5712: 'T->G',L998R,1
5713: 'T->A',L998L,2
5713: 'T->C',L998L,248
5714: 'A->C',K999Q,3
5714: 'A->G',K999E,136
5715: 'A->C',K999T,29
5715: 'A->G',K999R,88
5715: 'A->T',K999M,5
5716: 'G->A',K999K,378
5716: 'G->T',K999N,375
5717: 'C->T',H1000Y,309
5718: 'A->G',H1000R,113
5719: 'T->A',H1000Q,13
5719: 'T->C',H1000H,46
5719: 'T->G',H1000Q,5
5720: 'G->A',G1001S,46
5720: 'G->T',G1001C,10
5721: 'G->A',G1001D,79
5721: 'G->C',G1001A,1
5721: 'G->T',G1001V,3
5722: 'T->C',G1001G,29
5723: 'A->G',T1002A,44
5723: 'A->T',T1002S,1
5724: 'C->G',T1002R,1
5724: 'C->T',T1002I,1883
5725: 'A->C',T1002T,8
5725: 'A->G',T1002T,181
5725: 'A->T',T1002T,10
5728: 'T->C',F1003F,86
5729: 'A->G',T1004A,20
5730: 'C->A',T1004N,25
5730: 'C->G',T1004S,2
5730: 'C->T',T1004I,5489
5731: 'T->A',T1004T,3
5731: 'T->C',T1004T,130
5731: 'T->G',T1004T,86
5734: 'T->C',C1005C,66
5735: 'G->T',A1006S,11
5736: 'C->G',A1006G,2
5736: 'C->T',A1006V,253
5737: 'T->A',A1006A,1
5737: 'T->C',A1006A,23
5737: 'T->G',A1006A,1
5738: 'A->T',S1007C,13
5739: 'G->A',S1007N,100
5739: 'G->T',S1007I,41
5740: 'T->C',S1007S,42
5741: 'G->A',E1008K,7
5742: 'A->C',E1008A,40
5742: 'A->G',E1008G,61
5742: 'A->T',E1008V,20
5743: 'G->A',E1008E,34
5743: 'G->C',E1008D,6
5743: 'G->T',E1008D,31
5744: 'T->A',Y1009N,3
5744: 'T->C',Y1009H,6
5746: 'C->T',Y1009Y,1037
5747: 'A->G',T1010A,1059
5748: 'C->A',T1010N,92
5748: 'C->T',T1010I,192
5749: 'T->A',T1010T,6
5749: 'T->C',T1010T,374
5749: 'T->G',T1010T,6
5750: 'G->A',G1011S,1
5751: 'G->A',G1011D,23
5752: 'T->C',G1011G,40
5753: 'A->G',N1012D,275
5753: 'A->T',N1012Y,1
5754: 'A->C',N1012T,7
5754: 'A->G',N1012S,39
5754: 'A->T',N1012I,1
5755: 'T->C',N1012N,33
5755: 'T->G',N1012K,62
5756: 'T->A',Y1013N,7
5756: 'T->C',Y1013H,56
5757: 'A->G',Y1013C,15
5758: 'C->T',Y1013Y,419
5759: 'C->A',Q1014K,15
5759: 'C->G',Q1014E,2
5760: 'A->G',Q1014R,98
5760: 'A->T',Q1014L,10
5761: 'G->A',Q1014Q,53
5761: 'G->T',Q1014H,1
5762: 'T->A',C1015S,2
5762: 'T->C',C1015R,2651
5763: 'G->A',C1015Y,189
5763: 'G->T',C1015F,14
5764: 'T->C',C1015C,135
5765: 'G->A',G1016S,4
5766: 'G->C',G1016A,4
5767: 'T->C',G1016G,54
5767: 'T->G',G1016G,4
5770: 'C->T',H1017H,84
5771: 'T->C',Y1018H,1
5772: 'A->G',Y1018C,1
5773: 'T->C',Y1018Y,252
5774: 'A->C',K1019Q,1
5775: 'A->C',K1019T,2
5775: 'A->G',K1019R,21
5775: 'A->T',K1019I,14
5776: 'A->G',K1019K,16
5777: 'C->T',H1020Y,793
5779: 'T->C',H1020H,2270
5780: 'A->C',I1021L,1
5780: 'A->G',I1021V,625
5780: 'A->T',I1021L,6
5782: 'A->G',I1021M,3
5782: 'A->T',I1021I,2
5783: 'A->C',T1022P,2
5783: 'A->G',T1022A,19
5784: 'C->A',T1022N,19
5784: 'C->G',T1022S,1
5784: 'C->T',T1022I,4664
5785: 'T->A',T1022T,4
5785: 'T->C',T1022T,63
5785: 'T->G',T1022T,19
5786: 'T->G',S1023A,1
5787: 'C->A',S1023Y,2
5787: 'C->T',S1023F,266
5788: 'T->A',S1023S,1
5788: 'T->C',S1023S,20
5789: 'A->G',K1024E,9
5790: 'A->C',K1024T,6
5790: 'A->G',K1024R,41
5791: 'A->C',K1024N,18
5791: 'A->G',K1024K,17
5791: 'A->T',K1024N,1
5792: 'G->A',E1025K,20
5792: 'G->C',E1025Q,1
5793: 'A->G',E1025G,15
5794: 'A->C',E1025D,41
5794: 'A->G',E1025E,18
5794: 'A->T',E1025D,5
5795: 'A->G',T1026A,85
5796: 'C->A',T1026N,30
5796: 'C->T',T1026I,227
5797: 'T->A',T1026T,29
5797: 'T->C',T1026T,48
5797: 'T->G',T1026T,16
5798: 'T->C',L1027L,14
5798: 'T->G',L1027V,5
5799: 'T->C',L1027S,1
5800: 'G->A',L1027L,69
5800: 'G->T',L1027F,30
5801: 'T->C',Y1028H,23
5801: 'T->G',Y1028D,1
5802: 'A->C',Y1028S,1
5802: 'A->G',Y1028C,186
5803: 'T->C',Y1028Y,14
5804: 'T->A',C1029S,409
5804: 'T->C',C1029R,817
5804: 'T->G',C1029G,1
5805: 'G->A',C1029Y,5
5805: 'G->T',C1029F,18
5806: 'C->G',C1029W,6
5806: 'C->T',C1029C,2658
5807: 'A->C',I1030L,4
5807: 'A->G',I1030V,84
5807: 'A->T',I1030L,4
5808: 'T->C',I1030T,2
5809: 'A->C',I1030I,12
5809: 'A->G',I1030M,10
5809: 'A->T',I1030I,3
5810: 'G->A',D1031N,82
5810: 'G->C',D1031H,2
5812: 'C->A',D1031E,13
5812: 'C->T',D1031D,8310
5813: 'G->A',G1032S,3
5813: 'G->T',G1032C,20
5814: 'G->A',G1032D,5
5815: 'T->A',G1032G,4
5815: 'T->C',G1032G,62
5816: 'G->A',A1033T,293
5816: 'G->C',A1033P,1
5816: 'G->T',A1033S,16
5817: 'C->A',A1033D,26
5817: 'C->T',A1033V,347
5818: 'T->A',A1033A,23
5818: 'T->C',A1033A,284
5818: 'T->G',A1033A,8
5819: 'T->A',L1034I,4
5819: 'T->C',L1034L,9
5819: 'T->G',L1034V,18
5820: 'T->C',L1034S,36
5821: 'A->G',L1034L,32
5821: 'A->T',L1034F,3
5822: 'C->A',L1035I,277
5822: 'C->G',L1035V,3
5822: 'C->T',L1035F,2220
5823: 'T->A',L1035H,3
5823: 'T->G',L1035R,27
5824: 'T->A',L1035L,1
5824: 'T->C',L1035L,122
5824: 'T->G',L1035L,1
5825: 'A->G',T1036A,26
5825: 'A->T',T1036S,1
5826: 'C->A',T1036K,36
5826: 'C->T',T1036I,3036
5827: 'A->G',T1036T,46
5827: 'A->T',T1036T,3
5828: 'A->C',K1037Q,9
5828: 'A->G',K1037E,29
5829: 'A->C',K1037T,107
5829: 'A->G',K1037R,76
5829: 'A->T',K1037M,23
5830: 'G->A',K1037K,545
5830: 'G->C',K1037N,1
5830: 'G->T',K1037N,133
5831: 'T->C',S1038P,28
5831: 'T->G',S1038A,12
5832: 'C->A',S1038Y,15
5832: 'C->G',S1038C,1
5832: 'C->T',S1038F,378
5833: 'C->A',S1038S,47
5833: 'C->G',S1038S,237
5833: 'C->T',S1038S,463
5834: 'T->A',S1039T,14
5834: 'T->C',S1039P,291
5834: 'T->G',S1039A,41
5835: 'C->T',S1039L,1074
5836: 'A->C',S1039S,23
5836: 'A->G',S1039S,133
5836: 'A->T',S1039S,37
5837: 'G->A',E1040K,74
5837: 'G->C',E1040Q,4
5838: 'A->C',E1040A,172
5838: 'A->G',E1040G,11
5838: 'A->T',E1040V,2
5839: 'A->C',E1040D,19
5839: 'A->G',E1040E,163
5839: 'A->T',E1040D,3
5840: 'T->C',Y1041H,397
5841: 'A->G',Y1041C,17
5841: 'A->T',Y1041F,1
5842: 'C->T',Y1041Y,541
5843: 'A->G',K1042E,144
5844: 'A->C',K1042T,8
5844: 'A->G',K1042R,26
5844: 'A->T',K1042I,7
5845: 'A->C',K1042N,12
5845: 'A->G',K1042K,77
5845: 'A->T',K1042N,5
5846: 'G->A',G1043S,2
5846: 'G->C',G1043R,17
5847: 'G->C',G1043A,8
5847: 'G->T',G1043V,8
5848: 'T->A',G1043G,2
5848: 'T->C',G1043G,24
5849: 'C->A',P1044T,43
5849: 'C->T',P1044S,3154
5850: 'C->A',P1044H,95
5850: 'C->G',P1044R,2
5850: 'C->T',P1044L,1547
5851: 'T->A',P1044P,10
5851: 'T->C',P1044P,27
5852: 'A->C',I1045L,1
5852: 'A->G',I1045V,596
5853: 'T->A',I1045N,1
5854: 'T->A',I1045I,5
5854: 'T->C',I1045I,31
5855: 'A->G',T1046A,27
5856: 'C->T',T1046M,2
5857: 'G->A',T1046T,397
5857: 'G->T',T1046T,174
5858: 'G->A',D1047N,41
5860: 'T->C',D1047D,92
5861: 'G->A',V1048I,360
5862: 'T->A',V1048D,1
5862: 'T->C',V1048A,7
5863: 'T->A',V1048V,6
5863: 'T->C',V1048V,139
5863: 'T->G',V1048V,7
5864: 'T->A',F1049I,9
5864: 'T->C',F1049L,77
5864: 'T->G',F1049V,2
5865: 'T->G',F1049C,1
5866: 'C->A',F1049L,7
5866: 'C->T',F1049F,714
5867: 'T->C',Y1050H,36
5868: 'A->T',Y1050F,1
5869: 'C->T',Y1050Y,8518
5870: 'A->C',K1051Q,2
5870: 'A->G',K1051E,28
5871: 'A->C',K1051T,25
5871: 'A->G',K1051R,1026
5871: 'A->T',K1051I,1
5872: 'A->C',K1051N,4
5872: 'A->G',K1051K,79
5872: 'A->T',K1051N,1
5874: 'A->C',E1052A,5
5874: 'A->G',E1052G,3
5874: 'A->T',E1052V,1
5875: 'A->C',E1052D,26
5875: 'A->G',E1052E,27
5875: 'A->T',E1052D,1
5876: 'A->C',N1053H,6
5876: 'A->G',N1053D,56
5877: 'A->C',N1053T,20
5877: 'A->G',N1053S,1041
5878: 'C->A',N1053K,58
5878: 'C->G',N1053K,1
5878: 'C->T',N1053N,461
5879: 'A->C',S1054R,31
5879: 'A->G',S1054G,60
5879: 'A->T',S1054C,5
5880: 'G->A',S1054N,862
5880: 'G->C',S1054T,12
5880: 'G->T',S1054I,65
5881: 'T->C',S1054S,26
5881: 'T->G',S1054R,2
5882: 'T->C',Y1055H,6
5884: 'C->T',Y1055Y,4260
5885: 'A->G',T1056A,47
5886: 'C->A',T1056K,6
5886: 'C->T',T1056I,2416
5887: 'A->C',T1056T,2
5887: 'A->G',T1056T,57
5887: 'A->T',T1056T,10
5888: 'A->G',T1057A,3
5889: 'C->T',T1057I,6
5890: 'A->G',T1057T,45
5890: 'A->T',T1057T,14
5891: 'A->C',T1058P,1
5891: 'A->G',T1058A,319
5892: 'C->A',T1058N,117
5892: 'C->G',T1058S,2
5892: 'C->T',T1058I,157
5893: 'C->A',T1058T,4
5893: 'C->T',T1058T,306
5894: 'A->C',I1059L,4
5894: 'A->G',I1059V,59
5894: 'A->T',I1059L,3
5895: 'T->A',I1059K,4
5895: 'T->C',I1059T,75
5896: 'A->C',I1059I,2
5896: 'A->G',I1059M,7
5896: 'A->T',I1059I,19
5897: 'A->C',K1060Q,7
5897: 'A->G',K1060E,14
5898: 'A->C',K1060T,4
5898: 'A->G',K1060R,47
5898: 'A->T',K1060I,5
5899: 'A->G',K1060K,180
5900: 'C->A',P1061T,48
5900: 'C->G',P1061A,4
5900: 'C->T',P1061S,34
5901: 'C->T',P1061L,98
5902: 'A->G',P1061P,47
5902: 'A->T',P1061P,3
5903: 'G->A',V1062I,36
5903: 'G->T',V1062F,84
5904: 'T->A',V1062D,2
5904: 'T->C',V1062A,16
5904: 'T->G',V1062G,1
5905: 'T->A',V1062V,5
5905: 'T->C',V1062V,97
5906: 'A->G',T1063A,17
5907: 'C->A',T1063N,8
5907: 'C->T',T1063I,4115
5908: 'T->A',T1063T,1
5908: 'T->C',T1063T,87
5908: 'T->G',T1063T,4
5910: 'A->G',Y1064C,1
5911: 'T->C',Y1064Y,90
5912: 'A->G',K1065E,1
5913: 'A->G',K1065R,18
5913: 'A->T',K1065I,36
5914: 'A->C',K1065N,2
5914: 'A->G',K1065K,109
5914: 'A->T',K1065N,4
5915: 'T->C',L1066L,80
5915: 'T->G',L1066V,6
5916: 'T->C',L1066S,1
5917: 'G->A',L1066L,68
5918: 'G->A',D1067N,294
5918: 'G->T',D1067Y,12
5919: 'A->G',D1067G,2
5919: 'A->T',D1067V,1
5920: 'T->A',D1067E,2
5920: 'T->C',D1067D,70
5921: 'G->A',G1068S,1
5921: 'G->T',G1068C,1
5922: 'G->A',G1068D,1
5922: 'G->T',G1068V,3
5923: 'T->C',G1068G,67
5923: 'T->G',G1068G,2
5924: 'G->A',V1069I,494
5924: 'G->T',V1069F,77
5925: 'T->C',V1069A,58
5926: 'T->A',V1069V,16
5926: 'T->C',V1069V,58
5926: 'T->G',V1069V,2
5927: 'G->A',V1070I,179
5927: 'G->T',V1070F,19
5928: 'T->C',V1070A,14
5929: 'T->A',V1070V,2
5929: 'T->C',V1070V,29
5929: 'T->G',V1070V,10
5930: 'T->A',C1071S,4
5930: 'T->C',C1071R,12
5931: 'G->A',C1071Y,1678
5931: 'G->T',C1071F,19
5932: 'T->C',C1071C,59
5933: 'A->G',T1072A,8
5934: 'C->A',T1072K,1
5934: 'C->T',T1072I,1305
5935: 'A->C',T1072T,2
5935: 'A->G',T1072T,85
5936: 'G->A',E1073K,2
5937: 'A->C',E1073A,7
5937: 'A->G',E1073G,82
5938: 'A->C',E1073D,7
5938: 'A->G',E1073E,18
5939: 'A->C',I1074L,92
5939: 'A->G',I1074V,204
5939: 'A->T',I1074F,1
5940: 'T->A',I1074N,2
5940: 'T->C',I1074T,4
5940: 'T->G',I1074S,1
5941: 'T->A',I1074I,107
5941: 'T->C',I1074I,85
5941: 'T->G',I1074M,9
5942: 'G->A',D1075N,418
5942: 'G->C',D1075H,2
5942: 'G->T',D1075Y,291
5943: 'A->C',D1075A,3
5943: 'A->G',D1075G,35
5943: 'A->T',D1075V,12
5944: 'C->A',D1075E,31
5944: 'C->T',D1075D,57227
5945: 'C->A',P1076T,3
5945: 'C->G',P1076A,2
5945: 'C->T',P1076S,22
5946: 'C->A',P1076H,3
5946: 'C->T',P1076L,10
5947: 'T->A',P1076P,3
5947: 'T->C',P1076P,9
5947: 'T->G',P1076P,2
5948: 'A->C',K1077Q,2
5948: 'A->G',K1077E,14
5949: 'A->C',K1077T,8
5949: 'A->G',K1077R,2411
5949: 'A->T',K1077M,3
5950: 'G->A',K1077K,1016
5950: 'G->C',K1077N,59
5950: 'G->T',K1077N,1959
5951: 'T->C',L1078L,156
5951: 'T->G',L1078V,7
5952: 'T->G',L1078W,303
5953: 'G->A',L1078L,279
5953: 'G->C',L1078F,1
5953: 'G->T',L1078F,226
5954: 'G->A',D1079N,13
5954: 'G->T',D1079Y,33
5955: 'A->C',D1079A,3
5955: 'A->G',D1079G,32
5955: 'A->T',D1079V,1
5956: 'C->A',D1079E,5
5956: 'C->T',D1079D,330
5957: 'A->C',N1080H,3
5957: 'A->G',N1080D,19
5957: 'A->T',N1080Y,74
5958: 'A->C',N1080T,56
5958: 'A->G',N1080S,292
5958: 'A->T',N1080I,3
5959: 'T->C',N1080N,24
5959: 'T->G',N1080K,32
5960: 'T->A',Y1081N,1
5960: 'T->C',Y1081H,2
5961: 'A->G',Y1081C,9
5962: 'T->C',Y1081Y,160
5963: 'T->C',Y1082H,1
5964: 'A->G',Y1082C,1
5965: 'T->C',Y1082Y,492
5966: 'A->C',K1083Q,1
5966: 'A->G',K1083E,1
5967: 'A->G',K1083R,110
5967: 'A->T',K1083M,3
5968: 'G->A',K1083K,53
5968: 'G->T',K1083N,11
5970: 'A->C',K1084T,1
5970: 'A->G',K1084R,3
5971: 'A->G',K1084K,13
5971: 'A->T',K1084N,1
5972: 'G->A',D1085N,52
5972: 'G->T',D1085Y,201
5973: 'A->C',D1085A,10
5973: 'A->G',D1085G,22
5974: 'C->A',D1085E,1
5974: 'C->T',D1085D,1937
5975: 'A->C',N1086H,3
5975: 'A->G',N1086D,5
5975: 'A->T',N1086Y,34
5976: 'A->C',N1086T,6
5976: 'A->G',N1086S,11
5977: 'T->A',N1086K,8
5977: 'T->C',N1086N,102
5977: 'T->G',N1086K,1
5978: 'T->A',S1087T,1
5978: 'T->C',S1087P,1
5978: 'T->G',S1087A,16
5979: 'C->A',S1087Y,31
5979: 'C->G',S1087C,2
5979: 'C->T',S1087F,1476
5980: 'T->A',S1087S,36
5980: 'T->C',S1087S,73
5980: 'T->G',S1087S,10
5981: 'T->A',Y1088N,3
5981: 'T->C',Y1088H,7
5981: 'T->G',Y1088D,1
5982: 'A->G',Y1088C,27
5983: 'T->C',Y1088Y,153
5984: 'T->C',F1089L,9
5984: 'T->G',F1089V,1
5985: 'T->A',F1089Y,2
5985: 'T->C',F1089S,4
5986: 'C->A',F1089L,2
5986: 'C->T',F1089F,737680
5987: 'A->T',T1090S,3
5988: 'C->A',T1090K,4
5988: 'C->G',T1090R,1
5988: 'C->T',T1090I,128
5989: 'A->C',T1090T,8
5989: 'A->G',T1090T,90
5989: 'A->T',T1090T,26
5990: 'G->A',E1091K,22
5990: 'G->C',E1091Q,45
5991: 'A->C',E1091A,2982
5991: 'A->G',E1091G,67
5991: 'A->T',E1091V,4
5992: 'G->A',E1091E,248
5992: 'G->C',E1091D,1
5992: 'G->T',E1091D,46
5993: 'C->A',Q1092K,1
5993: 'C->G',Q1092E,1
5994: 'A->G',Q1092R,1
5995: 'A->G',Q1092Q,293
5995: 'A->T',Q1092H,2
5996: 'C->A',P1093T,1
5996: 'C->G',P1093A,2
5996: 'C->T',P1093S,8
5997: 'C->A',P1093Q,1
5997: 'C->T',P1093L,10
5998: 'A->C',P1093P,5
5998: 'A->G',P1093P,65
5998: 'A->T',P1093P,4
5999: 'A->G',I1094V,1286
5999: 'A->T',I1094F,7
6000: 'T->A',I1094N,5
6000: 'T->C',I1094T,81
6000: 'T->G',I1094S,2
6001: 'T->A',I1094I,35
6001: 'T->C',I1094I,23
6001: 'T->G',I1094M,1
6002: 'G->C',D1095H,1
6003: 'A->G',D1095G,96
6003: 'A->T',D1095V,1
6004: 'T->C',D1095D,268
6004: 'T->G',D1095E,1
6005: 'C->A',L1096I,80
6005: 'C->T',L1096F,7
6006: 'T->A',L1096H,2
6007: 'T->A',L1096L,14
6007: 'T->C',L1096L,102
6008: 'G->A',V1097I,124
6008: 'G->C',V1097L,18
6008: 'G->T',V1097L,26
6009: 'T->A',V1097E,1
6009: 'T->C',V1097A,6
6009: 'T->G',V1097G,2
6010: 'A->G',V1097V,67
6011: 'C->A',P1098T,5
6011: 'C->G',P1098A,3
6011: 'C->T',P1098S,230
6012: 'C->A',P1098Q,45
6012: 'C->G',P1098R,1
6012: 'C->T',P1098L,21
6013: 'A->C',P1098P,2
6013: 'A->G',P1098P,246
6013: 'A->T',P1098P,80
6014: 'A->C',N1099H,21
6014: 'A->G',N1099D,7
6014: 'A->T',N1099Y,1
6015: 'A->G',N1099S,181
6016: 'C->A',N1099K,10
6016: 'C->T',N1099N,493
6017: 'C->A',Q1100K,22
6017: 'C->G',Q1100E,4
6018: 'A->G',Q1100R,35
6018: 'A->T',Q1100L,76
6019: 'A->C',Q1100H,4
6019: 'A->G',Q1100Q,35
6019: 'A->T',Q1100H,2
6020: 'C->T',P1101S,57
6021: 'C->G',P1101R,20
6021: 'C->T',P1101L,9
6022: 'A->C',P1101P,4
6022: 'A->G',P1101P,1194
6022: 'A->T',P1101P,24
6023: 'T->A',Y1102N,4
6023: 'T->C',Y1102H,2518
6024: 'A->C',Y1102S,19
6024: 'A->G',Y1102C,178
6024: 'A->T',Y1102F,1
6025: 'T->C',Y1102Y,582
6026: 'C->A',P1103T,78
6026: 'C->G',P1103A,15
6026: 'C->T',P1103S,3398
6027: 'C->A',P1103Q,5510
6027: 'C->G',P1103R,4
6027: 'C->T',P1103L,3009
6028: 'A->C',P1103P,13
6028: 'A->G',P1103P,62
6028: 'A->T',P1103P,9
6029: 'A->C',N1104H,22
6029: 'A->G',N1104D,46
6029: 'A->T',N1104Y,3
6030: 'A->C',N1104T,2
6030: 'A->G',N1104S,84
6031: 'C->A',N1104K,73
6031: 'C->G',N1104K,8
6031: 'C->T',N1104N,4110
6032: 'G->A',A1105T,880
6032: 'G->C',A1105P,1
6032: 'G->T',A1105S,22
6033: 'C->A',A1105E,4
6033: 'C->T',A1105V,692
6034: 'A->C',A1105A,2
6034: 'A->G',A1105A,64
6034: 'A->T',A1105A,33
6035: 'A->C',S1106R,23
6035: 'A->G',S1106G,236
6035: 'A->T',S1106C,5
6036: 'G->A',S1106N,218
6036: 'G->C',S1106T,1
6036: 'G->T',S1106I,167
6037: 'C->A',S1106R,31
6037: 'C->T',S1106S,5596
6038: 'T->C',F1107L,39
6038: 'T->G',F1107V,10
6039: 'T->A',F1107Y,1
6039: 'T->C',F1107S,14
6039: 'T->G',F1107C,13
6040: 'C->A',F1107L,3
6040: 'C->T',F1107F,52603
6041: 'G->A',D1108N,44
6041: 'G->C',D1108H,4
6041: 'G->T',D1108Y,16
6042: 'A->C',D1108A,4
6042: 'A->G',D1108G,134
6043: 'T->A',D1108E,1
6043: 'T->C',D1108D,269
6043: 'T->G',D1108E,6
6044: 'A->G',N1109D,4
6045: 'A->C',N1109T,1
6045: 'A->G',N1109S,35
6046: 'T->C',N1109N,43
6046: 'T->G',N1109K,1
6047: 'T->C',F1110L,3
6047: 'T->G',F1110V,1
6048: 'T->C',F1110S,1
6049: 'T->A',F1110L,3
6049: 'T->C',F1110F,18
6050: 'A->G',K1111E,7
6051: 'A->C',K1111T,5
6051: 'A->G',K1111R,156
6052: 'G->A',K1111K,926
6052: 'G->C',K1111N,1
6052: 'G->T',K1111N,135
6053: 'T->C',F1112L,29
6053: 'T->G',F1112V,2
6055: 'T->A',F1112L,6
6055: 'T->C',F1112F,40
6056: 'G->A',V1113I,61
6056: 'G->T',V1113L,82
6058: 'A->C',V1113V,8
6058: 'A->G',V1113V,115
6059: 'T->A',C1114S,1
6059: 'T->C',C1114R,3
6059: 'T->G',C1114G,2
6061: 'T->C',C1114C,66
6062: 'G->A',D1115N,131
6062: 'G->C',D1115H,1
6062: 'G->T',D1115Y,4
6063: 'A->C',D1115A,72
6063: 'A->G',D1115G,209
6064: 'T->A',D1115E,1
6064: 'T->C',D1115D,78
6065: 'A->G',N1116D,28
6066: 'A->C',N1116T,35
6066: 'A->G',N1116S,55
6066: 'A->T',N1116I,1
6067: 'T->A',N1116K,1
6067: 'T->C',N1116N,1203
6068: 'A->C',I1117L,2
6068: 'A->G',I1117V,155
6069: 'T->A',I1117N,1
6069: 'T->C',I1117T,150
6069: 'T->G',I1117S,36
6070: 'C->A',I1117I,71
6070: 'C->G',I1117M,1
6070: 'C->T',I1117I,3762
6071: 'A->G',K1118E,14
6072: 'A->C',K1118T,14
6072: 'A->G',K1118R,94
6073: 'A->C',K1118N,10
6073: 'A->G',K1118K,116
6073: 'A->T',K1118N,4
6074: 'T->C',F1119L,29
6075: 'T->G',F1119C,1
6076: 'T->A',F1119L,24
6076: 'T->C',F1119F,18
6077: 'G->A',A1120T,29
6077: 'G->T',A1120S,612
6078: 'C->G',A1120G,1
6078: 'C->T',A1120V,129
6079: 'T->A',A1120A,17
6079: 'T->C',A1120A,92
6079: 'T->G',A1120A,9
6080: 'G->A',D1121N,792
6080: 'G->C',D1121H,25
6080: 'G->T',D1121Y,200
6081: 'A->C',D1121A,29
6081: 'A->G',D1121G,500
6081: 'A->T',D1121V,43
6082: 'T->A',D1121E,12
6082: 'T->C',D1121D,302
6082: 'T->G',D1121E,3
6083: 'G->A',D1122N,27
6083: 'G->C',D1122H,14
6083: 'G->T',D1122Y,10
6084: 'A->C',D1122A,18
6084: 'A->G',D1122G,281
6085: 'T->A',D1122E,1
6085: 'T->C',D1122D,76
6085: 'T->G',D1122E,3
6086: 'T->A',L1123I,1
6086: 'T->C',L1123L,12
6088: 'A->G',L1123L,28
6090: 'A->G',N1124S,13
6091: 'C->T',N1124N,646
6092: 'C->A',Q1125K,34
6093: 'A->G',Q1125R,20
6093: 'A->T',Q1125L,89
6094: 'G->A',Q1125Q,44
6094: 'G->C',Q1125H,4
6094: 'G->T',Q1125H,280
6095: 'T->C',L1126L,36
6095: 'T->G',L1126V,19
6096: 'T->C',L1126S,37
6097: 'A->G',L1126L,56
6098: 'A->C',T1127P,1
6098: 'A->G',T1127A,39
6099: 'C->A',T1127N,40
6099: 'C->G',T1127S,1
6099: 'C->T',T1127I,371
6100: 'T->A',T1127T,2
6100: 'T->C',T1127T,14
6100: 'T->G',T1127T,3
6101: 'G->A',G1128S,3280
6101: 'G->T',G1128C,8
6102: 'G->A',G1128D,33
6102: 'G->T',G1128V,27
6103: 'T->C',G1128G,12
6104: 'T->C',Y1129H,5
6105: 'A->G',Y1129C,188
6105: 'A->T',Y1129F,4
6106: 'T->C',Y1129Y,138
6107: 'A->G',K1130E,5
6108: 'A->C',K1130T,15
6108: 'A->G',K1130R,92
6108: 'A->T',K1130M,17
6109: 'G->A',K1130K,67
6109: 'G->T',K1130N,17
6110: 'A->C',K1131Q,4
6110: 'A->G',K1131E,3
6111: 'A->C',K1131T,3
6111: 'A->G',K1131R,44
6112: 'A->G',K1131K,71
6113: 'C->A',P1132T,22
6113: 'C->T',P1132S,560
6114: 'C->A',P1132H,47
6114: 'C->G',P1132R,5
6114: 'C->T',P1132L,543
6115: 'T->A',P1132P,56
6115: 'T->C',P1132P,123
6115: 'T->G',P1132P,7
6116: 'G->A',A1133T,20
6116: 'G->T',A1133S,33
6117: 'C->A',A1133D,3
6117: 'C->G',A1133G,1
6117: 'C->T',A1133V,127
6118: 'T->A',A1133A,17
6118: 'T->C',A1133A,39
6118: 'T->G',A1133A,15
6119: 'T->A',S1134T,3
6119: 'T->C',S1134P,114
6119: 'T->G',S1134A,4
6120: 'C->T',S1134L,1117
6121: 'A->C',S1134S,14
6121: 'A->G',S1134S,83
6121: 'A->T',S1134S,43
6122: 'A->C',R1135R,12
6122: 'A->G',R1135G,29
6123: 'G->A',R1135K,48
6123: 'G->T',R1135I,3
6124: 'A->C',R1135S,7
6124: 'A->G',R1135R,113
6124: 'A->T',R1135S,1
6125: 'G->A',E1136K,107
6126: 'A->G',E1136G,55
6127: 'G->A',E1136E,129
6127: 'G->C',E1136D,2
6127: 'G->T',E1136D,70
6128: 'C->A',L1137I,4
6128: 'C->T',L1137F,504
6130: 'T->C',L1137L,74
6130: 'T->G',L1137L,9
6131: 'A->G',K1138E,10
6132: 'A->C',K1138T,17
6132: 'A->G',K1138R,13
6133: 'A->C',K1138N,8
6133: 'A->G',K1138K,81
6133: 'A->T',K1138N,5
6134: 'G->A',V1139I,69
6134: 'G->T',V1139F,1
6136: 'T->A',V1139V,4
6136: 'T->C',V1139V,57
6137: 'A->G',T1140A,140
6138: 'C->T',T1140I,11
6139: 'A->G',T1140T,565
6140: 'T->A',F1141I,3
6140: 'T->C',F1141L,15
6140: 'T->G',F1141V,2
6141: 'T->A',F1141Y,16
6141: 'T->G',F1141C,1
6142: 'T->A',F1141L,19
6142: 'T->C',F1141F,93
6142: 'T->G',F1141L,1
6143: 'T->C',F1142L,17
6144: 'T->A',F1142Y,12
6144: 'T->C',F1142S,12
6144: 'T->G',F1142C,18
6145: 'C->A',F1142L,53
6145: 'C->T',F1142F,3406
6147: 'C->A',P1143H,2
6147: 'C->T',P1143L,3
6148: 'T->A',P1143P,36
6148: 'T->C',P1143P,191
6148: 'T->G',P1143P,5
6149: 'G->A',D1144N,19
6149: 'G->T',D1144Y,18
6150: 'A->C',D1144A,16
6150: 'A->G',D1144G,1
6150: 'A->T',D1144V,6
6151: 'C->A',D1144E,36
6151: 'C->T',D1144D,518
6152: 'T->A',L1145I,6
6152: 'T->C',L1145L,56
6152: 'T->G',L1145V,3
6154: 'A->G',L1145L,220
6155: 'A->C',N1146H,2
6155: 'A->G',N1146D,56
6156: 'A->C',N1146T,15
6156: 'A->G',N1146S,50
6156: 'A->T',N1146I,10
6157: 'T->C',N1146N,191
6157: 'T->G',N1146K,6
6158: 'G->A',G1147S,11
6158: 'G->T',G1147C,19
6159: 'G->A',G1147D,1
6160: 'T->A',G1147G,7
6160: 'T->C',G1147G,31
6160: 'T->G',G1147G,1
6161: 'G->A',D1148N,20
6161: 'G->C',D1148H,2
6162: 'A->C',D1148A,102
6163: 'T->A',D1148E,5
6163: 'T->C',D1148D,61
6163: 'T->G',D1148E,4
6164: 'G->T',V1149L,4
6165: 'T->C',V1149A,3
6166: 'G->A',V1149V,2263
6166: 'G->T',V1149V,31
6167: 'G->C',V1150L,2
6167: 'G->T',V1150L,4
6168: 'T->C',V1150A,12
6169: 'G->A',V1150V,239
6169: 'G->T',V1150V,135
6170: 'G->C',A1151P,1
6170: 'G->T',A1151S,31
6171: 'C->G',A1151G,2
6171: 'C->T',A1151V,2
6172: 'T->A',A1151A,1
6172: 'T->C',A1151A,60
6173: 'A->G',I1152V,21
6173: 'A->T',I1152F,1
6174: 'T->G',I1152S,9
6175: 'T->A',I1152I,13
6175: 'T->C',I1152I,23
6176: 'G->A',D1153N,35
6176: 'G->C',D1153H,1
6177: 'A->C',D1153A,13
6177: 'A->G',D1153G,14
6178: 'T->C',D1153D,148
6178: 'T->G',D1153E,4
6179: 'T->A',Y1154N,1
6179: 'T->C',Y1154H,20
6180: 'A->C',Y1154S,2
6180: 'A->G',Y1154C,2
6180: 'A->T',Y1154F,3
6181: 'T->C',Y1154Y,120
6182: 'A->C',K1155Q,10
6183: 'A->C',K1155T,13
6183: 'A->G',K1155R,141
6184: 'A->G',K1155K,104
6185: 'C->A',H1156N,5
6185: 'C->T',H1156Y,720
6186: 'A->G',H1156R,3
6186: 'A->T',H1156L,1
6187: 'C->A',H1156Q,6
6187: 'C->G',H1156Q,1
6187: 'C->T',H1156H,307
6188: 'T->C',Y1157H,59
6189: 'A->G',Y1157C,1
6190: 'C->T',Y1157Y,214
6191: 'A->G',T1158A,61
6191: 'A->T',T1158S,2
6192: 'C->A',T1158K,7
6192: 'C->T',T1158I,123
6193: 'A->C',T1158T,4
6193: 'A->G',T1158T,92
6193: 'A->T',T1158T,1
6194: 'C->A',P1159T,58
6194: 'C->T',P1159S,92
6195: 'C->A',P1159H,591
6195: 'C->T',P1159L,1508
6196: 'C->A',P1159P,67
6196: 'C->G',P1159P,1
6196: 'C->T',P1159P,6632
6197: 'T->A',S1160T,3
6197: 'T->C',S1160P,186
6197: 'T->G',S1160A,44
6198: 'C->A',S1160Y,39
6198: 'C->G',S1160C,2
6198: 'C->T',S1160F,1389
6199: 'T->A',S1160S,2
6199: 'T->C',S1160S,86
6199: 'T->G',S1160S,2
6200: 'T->C',F1161L,11
6201: 'T->A',F1161Y,68
6201: 'T->C',F1161S,1
6201: 'T->G',F1161C,1
6202: 'T->A',F1161L,1
6202: 'T->C',F1161F,8
6203: 'A->G',K1162E,2
6204: 'A->G',K1162R,95
6205: 'G->A',K1162K,548
6205: 'G->T',K1162N,11
6206: 'A->C',K1163Q,4
6206: 'A->G',K1163E,3
6207: 'A->C',K1163T,3
6207: 'A->G',K1163R,36
6208: 'A->C',K1163N,2
6208: 'A->G',K1163K,107
6210: 'G->T',G1164V,1
6211: 'A->C',G1164G,395
6211: 'A->G',G1164G,385
6211: 'A->T',G1164G,9
6212: 'G->A',A1165T,17
6212: 'G->T',A1165S,8
6213: 'C->A',A1165D,1
6213: 'C->G',A1165G,1
6213: 'C->T',A1165V,307
6214: 'T->A',A1165A,1
6214: 'T->C',A1165A,109
6216: 'A->C',K1166T,2
6216: 'A->G',K1166R,15
6217: 'A->C',K1166N,15
6217: 'A->G',K1166K,154
6217: 'A->T',K1166N,4
6218: 'T->C',L1167L,164
6220: 'G->A',L1167L,51
6221: 'T->C',L1168L,42
6221: 'T->G',L1168V,2
6222: 'T->C',L1168S,3
6223: 'A->G',L1168L,117
6223: 'A->T',L1168F,1
6224: 'C->T',H1169Y,65
6225: 'A->G',H1169R,1
6225: 'A->T',H1169L,2
6226: 'T->C',H1169H,257
6228: 'A->G',K1170R,53
6229: 'A->G',K1170K,408
6230: 'C->T',P1171S,1141
6231: 'C->A',P1171H,77
6231: 'C->T',P1171L,24
6232: 'T->C',P1171P,24
6232: 'T->G',P1171P,3
6233: 'A->G',I1172V,136
6234: 'T->C',I1172T,4
6235: 'T->A',I1172I,8
6235: 'T->C',I1172I,301
6236: 'G->T',V1173F,23
6238: 'T->C',V1173V,108
6238: 'T->G',V1173V,19
6241: 'G->T',W1174C,1
6242: 'C->T',H1175Y,5
6244: 'T->C',H1175H,33
6245: 'G->A',V1176I,130
6245: 'G->C',V1176L,89
6245: 'G->T',V1176F,42
6246: 'T->A',V1176D,2
6246: 'T->C',V1176A,78
6247: 'T->A',V1176V,94
6247: 'T->C',V1176V,115
6248: 'A->C',N1177H,88
6248: 'A->G',N1177D,223
6248: 'A->T',N1177Y,34
6249: 'A->G',N1177S,66
6250: 'C->A',N1177K,4
6250: 'C->T',N1177N,446
6251: 'A->G',N1178D,69
6251: 'A->T',N1178Y,5
6252: 'A->C',N1178T,26
6252: 'A->G',N1178S,28
6253: 'T->A',N1178K,126
6253: 'T->C',N1178N,156
6253: 'T->G',N1178K,4
6254: 'G->A',A1179T,83
6254: 'G->C',A1179P,86
6254: 'G->T',A1179S,28
6255: 'C->A',A1179E,85
6255: 'C->T',A1179V,3738
6256: 'A->C',A1179A,6
6256: 'A->G',A1179A,94
6256: 'A->T',A1179A,91
6257: 'A->C',T1180P,2
6257: 'A->G',T1180A,8
6258: 'C->A',T1180N,10
6258: 'C->T',T1180I,918
6259: 'T->C',T1180T,36
6260: 'A->G',N1181D,69
6261: 'A->C',N1181T,17
6261: 'A->G',N1181S,64
6261: 'A->T',N1181I,2
6262: 'T->C',N1181N,262
6262: 'T->G',N1181K,28
6263: 'A->C',K1182Q,1
6263: 'A->G',K1182E,1
6264: 'A->G',K1182R,44
6265: 'A->C',K1182N,6
6265: 'A->G',K1182K,125
6265: 'A->T',K1182N,13
6266: 'G->A',A1183T,1330
6266: 'G->C',A1183P,1
6266: 'G->T',A1183S,24
6267: 'C->A',A1183D,22
6267: 'C->G',A1183G,1
6267: 'C->T',A1183V,353
6268: 'C->A',A1183A,443
6268: 'C->G',A1183A,1
6268: 'C->T',A1183A,556
6269: 'A->G',T1184A,4
6270: 'C->A',T1184K,1
6270: 'C->T',T1184M,1532
6271: 'G->A',T1184T,283
6271: 'G->C',T1184T,20
6271: 'G->T',T1184T,106
6272: 'T->A',Y1185N,1679
6272: 'T->C',Y1185H,57
6272: 'T->G',Y1185D,2
6273: 'A->G',Y1185C,417
6273: 'A->T',Y1185F,37
6274: 'T->C',Y1185Y,1011
6275: 'A->C',K1186Q,1
6275: 'A->G',K1186E,8
6276: 'A->C',K1186T,15
6276: 'A->G',K1186R,147
6276: 'A->T',K1186I,4
6277: 'A->C',K1186N,1
6277: 'A->G',K1186K,30
6278: 'C->A',P1187T,12
6278: 'C->G',P1187A,2
6278: 'C->T',P1187S,376
6279: 'C->A',P1187Q,57
6279: 'C->G',P1187R,1
6279: 'C->T',P1187L,268
6280: 'A->C',P1187P,4
6280: 'A->G',P1187P,73
6280: 'A->T',P1187P,7
6281: 'A->G',N1188D,1
6282: 'A->G',N1188S,2
6282: 'A->T',N1188I,4
6283: 'T->A',N1188K,2
6283: 'T->C',N1188N,472
6284: 'A->G',T1189A,128
6285: 'C->A',T1189N,18
6285: 'C->G',T1189S,2
6285: 'C->T',T1189I,7630
6286: 'C->A',T1189T,260
6286: 'C->G',T1189T,17
6286: 'C->T',T1189T,94842
6287: 'T->G',W1190G,2
6289: 'G->T',W1190C,59
6290: 'T->G',C1191G,4
6291: 'G->C',C1191S,41
6292: 'T->C',C1191C,26
6293: 'A->G',I1192V,267
6294: 'T->C',I1192T,582
6295: 'A->G',I1192M,265
6296: 'C->A',R1193S,5
6296: 'C->T',R1193C,47
6297: 'G->A',R1193H,58
6297: 'G->T',R1193L,1
6298: 'T->A',R1193R,1
6298: 'T->C',R1193R,34
6298: 'T->G',R1193R,1
6299: 'T->A',C1194S,5
6299: 'T->G',C1194G,1
6300: 'G->A',C1194Y,23
6301: 'T->C',C1194C,33
6301: 'T->G',C1194W,1
6302: 'C->A',L1195I,22
6302: 'C->T',L1195F,11
6304: 'T->A',L1195L,6
6304: 'T->C',L1195L,47
6304: 'T->G',L1195L,78
6305: 'T->A',W1196R,70
6305: 'T->C',W1196R,44
6305: 'T->G',W1196G,3
6306: 'G->C',W1196S,2
6306: 'G->T',W1196L,41
6307: 'G->C',W1196C,1
6307: 'G->T',W1196C,34
6308: 'A->C',S1197R,38
6308: 'A->G',S1197G,132
6308: 'A->T',S1197C,4
6309: 'G->A',S1197N,178
6309: 'G->C',S1197T,111
6309: 'G->T',S1197I,448
6310: 'C->A',S1197R,882
6310: 'C->G',S1197R,4
6310: 'C->T',S1197S,6457
6311: 'A->C',T1198P,12
6311: 'A->G',T1198A,16
6311: 'A->T',T1198S,12
6312: 'C->A',T1198K,1934
6312: 'C->G',T1198R,2
6312: 'C->T',T1198I,3439
6313: 'A->C',T1198T,3
6313: 'A->G',T1198T,22
6313: 'A->T',T1198T,16
6314: 'A->C',K1199Q,4
6314: 'A->G',K1199E,26
6315: 'A->C',K1199T,11
6315: 'A->G',K1199R,45
6315: 'A->T',K1199I,4
6316: 'A->C',K1199N,2
6316: 'A->G',K1199K,111
6316: 'A->T',K1199N,1
6317: 'C->A',P1200T,68
6317: 'C->G',P1200A,3
6317: 'C->T',P1200S,2818
6318: 'C->A',P1200Q,73
6318: 'C->T',P1200L,1210
6319: 'A->C',P1200P,6
6319: 'A->G',P1200P,56596
6319: 'A->T',P1200P,35
6320: 'G->A',V1201I,165
6320: 'G->T',V1201F,775
6321: 'T->C',V1201A,33
6322: 'T->A',V1201V,164
6322: 'T->C',V1201V,199
6322: 'T->G',V1201V,16
6323: 'G->A',E1202K,108
6323: 'G->C',E1202Q,188
6324: 'A->C',E1202A,12
6324: 'A->G',E1202G,84
6324: 'A->T',E1202V,3
6325: 'A->G',E1202E,76
6326: 'A->C',T1203P,2
6326: 'A->G',T1203A,23
6327: 'C->A',T1203K,2
6327: 'C->T',T1203I,352
6328: 'A->G',T1203T,88
6328: 'A->T',T1203T,4
6329: 'T->A',S1204T,3
6329: 'T->C',S1204P,227
6329: 'T->G',S1204A,8
6330: 'C->T',S1204L,527
6331: 'A->C',S1204S,1
6331: 'A->G',S1204S,16
6331: 'A->T',S1204S,4
6332: 'A->C',N1205H,3
6332: 'A->G',N1205D,47
6332: 'A->T',N1205Y,1
6333: 'A->C',N1205T,2
6333: 'A->G',N1205S,25
6333: 'A->T',N1205I,2
6334: 'T->A',N1205K,6
6334: 'T->C',N1205N,650
6334: 'T->G',N1205K,9
6335: 'T->A',S1206T,64
6335: 'T->C',S1206P,42
6335: 'T->G',S1206A,254
6336: 'C->G',S1206W,1
6336: 'C->T',S1206L,2731
6337: 'G->A',S1206S,889
6337: 'G->C',S1206S,12
6337: 'G->T',S1206S,884
6338: 'T->C',F1207L,40
6339: 'T->A',F1207Y,1
6339: 'T->C',F1207S,32
6339: 'T->G',F1207C,2
6340: 'T->A',F1207L,24
6340: 'T->C',F1207F,23
6340: 'T->G',F1207L,2
6341: 'G->A',D1208N,65
6341: 'G->T',D1208Y,62
6342: 'A->C',D1208A,58
6342: 'A->G',D1208G,308
6342: 'A->T',D1208V,15
6343: 'T->A',D1208E,6
6343: 'T->C',D1208D,265
6343: 'T->G',D1208E,9
6344: 'G->A',V1209I,496
6344: 'G->T',V1209L,92
6345: 'T->C',V1209A,106
6345: 'T->G',V1209G,34
6346: 'A->G',V1209V,27
6347: 'C->A',L1210M,10
6347: 'C->T',L1210L,1183
6348: 'T->A',L1210Q,10
6348: 'T->C',L1210P,8
6348: 'T->G',L1210R,1
6349: 'G->A',L1210L,174
6349: 'G->C',L1210L,16
6349: 'G->T',L1210L,912
6350: 'A->C',K1211Q,20
6350: 'A->G',K1211E,44
6351: 'A->C',K1211T,35
6351: 'A->G',K1211R,49
6351: 'A->T',K1211M,24
6352: 'G->A',K1211K,1091
6352: 'G->C',K1211N,8
6352: 'G->T',K1211N,2071
6353: 'T->A',S1212T,6
6353: 'T->C',S1212P,417
6353: 'T->G',S1212A,104
6354: 'C->T',S1212L,1703
6355: 'A->C',S1212S,30
6355: 'A->G',S1212S,101
6355: 'A->T',S1212S,147
6356: 'G->A',E1213K,89
6357: 'A->C',E1213A,57
6357: 'A->G',E1213G,36
6357: 'A->T',E1213V,4
6358: 'G->A',E1213E,362
6358: 'G->T',E1213D,205
6359: 'G->A',D1214N,214
6359: 'G->T',D1214Y,116
6360: 'A->C',D1214A,5
6360: 'A->G',D1214G,70
6361: 'C->A',D1214E,8
6361: 'C->T',D1214D,1376
6362: 'G->A',A1215T,669
6362: 'G->C',A1215P,2
6362: 'G->T',A1215S,255
6363: 'C->A',A1215E,32
6363: 'C->T',A1215V,958
6364: 'G->A',A1215A,367
6364: 'G->C',A1215A,1
6364: 'G->T',A1215A,46
6365: 'C->A',Q1216K,9
6365: 'C->G',Q1216E,8
6366: 'A->C',Q1216P,4
6366: 'A->G',Q1216R,327
6366: 'A->T',Q1216L,206
6367: 'G->A',Q1216Q,71
6367: 'G->C',Q1216H,2
6367: 'G->T',Q1216H,1187
6368: 'G->A',G1217R,300
6369: 'G->A',G1217E,135
6369: 'G->T',G1217V,70
6370: 'A->C',G1217G,6
6370: 'A->G',G1217G,19
6371: 'A->C',M1218L,27
6371: 'A->G',M1218V,657
6371: 'A->T',M1218L,2
6372: 'T->A',M1218K,12
6372: 'T->C',M1218T,36
6373: 'G->A',M1218I,141
6373: 'G->C',M1218I,5
6373: 'G->T',M1218I,317
6374: 'G->A',D1219N,345
6374: 'G->C',D1219H,1
6374: 'G->T',D1219Y,164
6375: 'A->C',D1219A,17
6375: 'A->G',D1219G,127
6375: 'A->T',D1219V,2
6376: 'T->A',D1219E,3
6376: 'T->C',D1219D,566
6376: 'T->G',D1219E,58
6377: 'A->G',N1220D,28
6378: 'A->C',N1220T,20
6378: 'A->G',N1220S,31
6378: 'A->T',N1220I,3
6379: 'T->A',N1220K,17
6379: 'T->C',N1220N,752
6379: 'T->G',N1220K,1
6380: 'C->A',L1221I,10
6380: 'C->T',L1221F,1124
6381: 'T->A',L1221H,15
6381: 'T->C',L1221P,14
6381: 'T->G',L1221R,40
6382: 'T->A',L1221L,158
6382: 'T->C',L1221L,19
6382: 'T->G',L1221L,4
6383: 'G->A',A1222T,29
6383: 'G->C',A1222P,1
6383: 'G->T',A1222S,21
6384: 'C->A',A1222D,1
6384: 'C->T',A1222V,238
6385: 'C->A',A1222A,40
6385: 'C->G',A1222A,6
6385: 'C->T',A1222A,342
6386: 'T->A',C1223S,61
6386: 'T->C',C1223R,18
6386: 'T->G',C1223G,11
6387: 'G->A',C1223Y,191
6387: 'G->C',C1223S,7
6387: 'G->T',C1223F,20
6388: 'C->T',C1223C,1298
6389: 'G->A',E1224K,310
6390: 'A->C',E1224A,32
6390: 'A->G',E1224G,47
6390: 'A->T',E1224V,27
6391: 'A->C',E1224D,68
6391: 'A->G',E1224E,265
6391: 'A->T',E1224D,5
6392: 'G->A',D1225N,215
6392: 'G->C',D1225H,2
6392: 'G->T',D1225Y,59
6393: 'A->C',D1225A,35
6393: 'A->G',D1225G,226
6393: 'A->T',D1225V,3
6394: 'T->A',D1225E,10
6394: 'T->C',D1225D,672
6394: 'T->G',D1225E,14
6395: 'C->A',L1226I,11
6395: 'C->T',L1226L,1999
6396: 'T->A',L1226Q,101
6396: 'T->C',L1226P,125
6397: 'A->C',L1226L,5
6397: 'A->G',L1226L,2
6397: 'A->T',L1226L,13
6398: 'A->C',K1227Q,47
6398: 'A->G',K1227E,49
6399: 'A->C',K1227T,3
6399: 'A->G',K1227R,38
6399: 'A->T',K1227I,6
6400: 'A->C',K1227N,1
6400: 'A->G',K1227K,42
6400: 'A->T',K1227N,4
6401: 'C->A',P1228T,53
6401: 'C->G',P1228A,17
6401: 'C->T',P1228S,3140
6402: 'C->A',P1228Q,10
6402: 'C->G',P1228R,339
6402: 'C->T',P1228L,796794
6403: 'A->C',P1228P,5
6403: 'A->G',P1228P,63
6403: 'A->T',P1228P,72
6404: 'G->A',V1229I,99
6404: 'G->C',V1229L,8
6404: 'G->T',V1229F,1949
6405: 'T->C',V1229A,7
6405: 'T->G',V1229G,5
6406: 'C->A',V1229V,119
6406: 'C->G',V1229V,1
6406: 'C->T',V1229V,985
6407: 'T->A',S1230T,252
6407: 'T->C',S1230P,66
6407: 'T->G',S1230A,166
6408: 'C->A',S1230Y,305
6408: 'C->T',S1230F,13406
6409: 'T->A',S1230S,21
6409: 'T->C',S1230S,474
6409: 'T->G',S1230S,13
6410: 'G->A',E1231K,246
6411: 'A->C',E1231A,27
6411: 'A->G',E1231G,101
6411: 'A->T',E1231V,1082
6412: 'A->C',E1231D,31
6412: 'A->G',E1231E,67
6412: 'A->T',E1231D,15
6413: 'G->A',E1232K,108
6413: 'G->C',E1232Q,4
6414: 'A->C',E1232A,18
6414: 'A->G',E1232G,86
6414: 'A->T',E1232V,11
6415: 'A->C',E1232D,272
6415: 'A->G',E1232E,711
6415: 'A->T',E1232D,13
6416: 'G->A',V1233I,46
6416: 'G->T',V1233L,83
6417: 'T->A',V1233E,5
6417: 'T->C',V1233A,79
6417: 'T->G',V1233G,1
6418: 'A->G',V1233V,39
6418: 'A->T',V1233V,90
6419: 'G->A',V1234M,222
6419: 'G->C',V1234L,3
6419: 'G->T',V1234L,128
6420: 'T->A',V1234E,4
6420: 'T->C',V1234A,38
6420: 'T->G',V1234G,3
6421: 'G->A',V1234V,59
6421: 'G->C',V1234V,10
6421: 'G->T',V1234V,2376
6422: 'G->A',E1235K,263
6423: 'A->C',E1235A,2
6423: 'A->G',E1235G,18
6423: 'A->T',E1235V,3
6424: 'A->C',E1235D,93
6424: 'A->G',E1235E,150
6424: 'A->T',E1235D,14
6425: 'A->C',N1236H,3
6425: 'A->G',N1236D,279
6425: 'A->T',N1236Y,12
6426: 'A->C',N1236T,20
6426: 'A->G',N1236S,105
6426: 'A->T',N1236I,39
6427: 'T->A',N1236K,7
6427: 'T->C',N1236N,162
6427: 'T->G',N1236K,11
6428: 'C->A',P1237T,15
6428: 'C->G',P1237A,8
6428: 'C->T',P1237S,747
6429: 'C->A',P1237H,107
6429: 'C->T',P1237L,358
6430: 'T->A',P1237P,16
6430: 'T->C',P1237P,125
6431: 'A->G',T1238A,7
6432: 'C->A',T1238N,19
6432: 'C->T',T1238I,851
6433: 'C->A',T1238T,4
6433: 'C->T',T1238T,1973
6434: 'A->C',I1239L,5
6434: 'A->G',I1239V,40
6434: 'A->T',I1239L,94
6435: 'T->A',I1239K,1
6435: 'T->C',I1239T,217
6435: 'T->G',I1239R,2
6436: 'A->G',I1239M,19
6437: 'C->A',Q1240K,397
6438: 'A->G',Q1240R,25
6438: 'A->T',Q1240L,6
6439: 'G->A',Q1240Q,44
6439: 'G->C',Q1240H,11
6439: 'G->T',Q1240H,89
6440: 'A->C',K1241Q,16
6440: 'A->G',K1241E,23
6441: 'A->C',K1241T,11
6441: 'A->G',K1241R,3794
6442: 'A->C',K1241N,31
6442: 'A->G',K1241K,170
6442: 'A->T',K1241N,2
6443: 'G->A',D1242N,73
6443: 'G->T',D1242Y,275
6444: 'A->C',D1242A,5
6444: 'A->G',D1242G,31
6444: 'A->T',D1242V,1
6445: 'C->A',D1242E,19
6445: 'C->T',D1242D,2356
6446: 'G->A',V1243I,425
6446: 'G->C',V1243L,32
6446: 'G->T',V1243F,1651
6447: 'T->C',V1243A,23
6447: 'T->G',V1243G,4
6448: 'T->A',V1243V,14
6448: 'T->C',V1243V,15
6448: 'T->G',V1243V,20
6449: 'C->A',L1244I,78
6449: 'C->T',L1244F,3489
6450: 'T->A',L1244H,2
6450: 'T->C',L1244P,30
6450: 'T->G',L1244R,5
6451: 'T->A',L1244L,24
6451: 'T->C',L1244L,74
6451: 'T->G',L1244L,3
6452: 'G->A',E1245K,97
6452: 'G->C',E1245Q,2
6453: 'A->C',E1245A,14
6453: 'A->G',E1245G,74
6453: 'A->T',E1245V,10
6454: 'G->A',E1245E,39
6454: 'G->C',E1245D,2
6454: 'G->T',E1245D,75
6455: 'T->C',C1246R,19
6455: 'T->G',C1246G,2
6456: 'G->A',C1246Y,31
6456: 'G->T',C1246F,8
6457: 'T->C',C1246C,24
6458: 'A->G',N1247D,30
6458: 'A->T',N1247Y,1
6459: 'A->C',N1247T,59
6459: 'A->G',N1247S,359
6460: 'T->A',N1247K,1
6460: 'T->C',N1247N,21
6460: 'T->G',N1247K,1
6461: 'G->A',V1248M,182
6461: 'G->C',V1248L,2
6461: 'G->T',V1248L,90
6462: 'T->C',V1248A,18
6462: 'T->G',V1248G,1
6463: 'G->A',V1248V,41
6463: 'G->C',V1248V,35
6463: 'G->T',V1248V,904
6464: 'A->C',K1249Q,6
6464: 'A->G',K1249E,53
6465: 'A->C',K1249T,14
6465: 'A->G',K1249R,15
6465: 'A->T',K1249I,1
6466: 'A->C',K1249N,8
6466: 'A->G',K1249K,280
6466: 'A->T',K1249N,2
6467: 'A->C',T1250P,70
6467: 'A->G',T1250A,31
6468: 'C->A',T1250N,111
6468: 'C->T',T1250I,982
6469: 'T->A',T1250T,3
6469: 'T->C',T1250T,174
6469: 'T->G',T1250T,1
6470: 'A->G',T1251A,19
6471: 'C->A',T1251N,239
6471: 'C->T',T1251I,554
6472: 'C->A',T1251T,128
6472: 'C->T',T1251T,778
6473: 'G->A',E1252K,336
6474: 'A->C',E1252A,104
6474: 'A->G',E1252G,81
6474: 'A->T',E1252V,15
6475: 'A->C',E1252D,28
6475: 'A->G',E1252E,31
6475: 'A->T',E1252D,7
6476: 'G->A',V1253I,214
6476: 'G->T',V1253F,1304
6477: 'T->A',V1253D,1
6477: 'T->C',V1253A,117
6477: 'T->G',V1253G,3
6478: 'T->A',V1253V,3
6478: 'T->C',V1253V,946
6478: 'T->G',V1253V,1
6479: 'G->A',V1254I,123
6479: 'G->C',V1254L,2
6479: 'G->T',V1254L,86
6480: 'T->C',V1254A,6
6481: 'A->G',V1254V,34
6481: 'A->T',V1254V,4
6482: 'G->A',G1255R,52
6482: 'G->C',G1255R,11
6483: 'G->A',G1255E,19
6483: 'G->T',G1255V,127
6484: 'A->C',G1255G,5
6484: 'A->G',G1255G,310
6484: 'A->T',G1255G,66
6485: 'G->A',D1256N,248
6485: 'G->T',D1256Y,82
6486: 'A->G',D1256G,25
6487: 'C->A',D1256E,1
6487: 'C->G',D1256E,5
6487: 'C->T',D1256D,292
6488: 'A->C',I1257L,5
6488: 'A->G',I1257V,67
6488: 'A->T',I1257F,4
6489: 'T->A',I1257N,11
6489: 'T->C',I1257T,160
6489: 'T->G',I1257S,3
6490: 'T->A',I1257I,3
6490: 'T->C',I1257I,8
6490: 'T->G',I1257M,2
6491: 'A->G',I1258V,121
6492: 'T->A',I1258K,4
6492: 'T->C',I1258T,517
6492: 'T->G',I1258R,3
6493: 'A->G',I1258M,29
6493: 'A->T',I1258I,3
6494: 'C->A',L1259I,36
6494: 'C->T',L1259F,234
6495: 'T->A',L1259H,2
6495: 'T->C',L1259P,59
6495: 'T->G',L1259R,10
6496: 'T->A',L1259L,52
6496: 'T->C',L1259L,558
6497: 'A->G',K1260E,419
6498: 'A->C',K1260T,6
6498: 'A->G',K1260R,45
6498: 'A->T',K1260I,90
6499: 'A->G',K1260K,19
6500: 'C->A',P1261T,57
6500: 'C->T',P1261S,1525
6501: 'C->A',P1261Q,132
6501: 'C->G',P1261R,3
6501: 'C->T',P1261L,797
6502: 'A->C',P1261P,24
6502: 'A->G',P1261P,64
6502: 'A->T',P1261P,59
6503: 'G->A',A1262T,255
6503: 'G->C',A1262P,22
6503: 'G->T',A1262S,97
6504: 'C->A',A1262E,18
6504: 'C->G',A1262G,4
6504: 'C->T',A1262V,406
6505: 'A->G',A1262A,89
6505: 'A->T',A1262A,31
6506: 'A->C',N1263H,38
6506: 'A->G',N1263D,52
6506: 'A->T',N1263Y,3
6507: 'A->C',N1263T,40
6507: 'A->G',N1263S,60
6507: 'A->T',N1263I,12
6508: 'T->A',N1263K,3
6508: 'T->C',N1263N,47
6509: 'A->G',N1264D,56
6510: 'A->C',N1264T,5
6510: 'A->G',N1264S,32
6510: 'A->T',N1264I,4
6511: 'T->C',N1264N,78
6511: 'T->G',N1264K,4
6512: 'A->C',S1265R,49
6512: 'A->G',S1265G,18
6512: 'A->T',S1265C,3
6513: 'G->A',S1265N,333
6513: 'G->C',S1265T,1
6513: 'G->T',S1265I,108
6514: 'T->C',S1265S,9
6514: 'T->G',S1265R,1
6515: 'T->A',L1266I,4
6515: 'T->C',L1266L,69
6515: 'T->G',L1266V,3
6516: 'T->C',L1266S,14
6517: 'A->C',L1266F,1
6517: 'A->G',L1266L,17
6517: 'A->T',L1266F,20
6518: 'A->C',K1267Q,52
6518: 'A->G',K1267E,29
6519: 'A->C',K1267T,80
6519: 'A->G',K1267R,22
6520: 'A->C',K1267N,2
6520: 'A->G',K1267K,154
6520: 'A->T',K1267N,11
6521: 'A->C',I1268L,15
6521: 'A->G',I1268V,328
6521: 'A->T',I1268F,2
6522: 'T->A',I1268N,204
6522: 'T->C',I1268T,56
6522: 'T->G',I1268S,6
6523: 'T->A',I1268I,6
6523: 'T->C',I1268I,57
6524: 'A->G',T1269A,57
6525: 'C->A',T1269K,14
6525: 'C->T',T1269I,3177
6526: 'A->C',T1269T,4
6526: 'A->G',T1269T,118
6526: 'A->T',T1269T,29
6527: 'G->A',E1270K,46
6527: 'G->C',E1270Q,133
6528: 'A->C',E1270A,94
6528: 'A->G',E1270G,479
6529: 'A->C',E1270D,28
6529: 'A->G',E1270E,115
6529: 'A->T',E1270D,15
6530: 'G->A',E1271K,112
6530: 'G->C',E1271Q,3
6531: 'A->C',E1271A,14
6531: 'A->G',E1271G,47
6531: 'A->T',E1271V,8
6532: 'G->A',E1271E,91
6532: 'G->C',E1271D,3
6532: 'G->T',E1271D,1055
6533: 'G->A',V1272I,80
6533: 'G->T',V1272F,106
6534: 'T->C',V1272A,54
6535: 'T->A',V1272V,315
6535: 'T->C',V1272V,27
6535: 'T->G',V1272V,6
6536: 'G->A',G1273S,258
6536: 'G->T',G1273C,425
6537: 'G->A',G1273D,142
6537: 'G->C',G1273A,1
6537: 'G->T',G1273V,181
6538: 'C->A',G1273G,20
6538: 'C->G',G1273G,2
6538: 'C->T',G1273G,1476
6539: 'C->A',H1274N,23
6539: 'C->G',H1274D,6
6539: 'C->T',H1274Y,10640
6540: 'A->C',H1274P,5
6540: 'A->G',H1274R,79
6540: 'A->T',H1274L,11
6541: 'C->A',H1274Q,13
6541: 'C->G',H1274Q,1
6541: 'C->T',H1274H,5363
6542: 'A->C',T1275P,2
6542: 'A->G',T1275A,40
6542: 'A->T',T1275S,2
6543: 'C->G',T1275R,5
6543: 'C->T',T1275I,2133
6544: 'A->C',T1275T,2
6544: 'A->G',T1275T,27
6545: 'G->A',D1276N,195
6545: 'G->C',D1276H,1
6545: 'G->T',D1276Y,18
6546: 'A->C',D1276A,14
6546: 'A->G',D1276G,292
6546: 'A->T',D1276V,2
6547: 'T->A',D1276E,19
6547: 'T->C',D1276D,201
6547: 'T->G',D1276E,39
6548: 'C->A',L1277I,53
6548: 'C->G',L1277V,1
6548: 'C->T',L1277L,723
6549: 'T->A',L1277Q,5
6549: 'T->C',L1277P,16
6549: 'T->G',L1277R,1
6550: 'A->C',L1277L,2
6550: 'A->G',L1277L,80
6550: 'A->T',L1277L,3
6551: 'A->C',M1278L,24
6551: 'A->G',M1278V,279
6551: 'A->T',M1278L,10
6552: 'T->A',M1278K,62
6552: 'T->C',M1278T,117
6552: 'T->G',M1278R,35
6553: 'G->A',M1278I,147
6553: 'G->T',M1278I,89
6554: 'G->A',A1279T,196
6554: 'G->C',A1279P,2
6554: 'G->T',A1279S,242
6555: 'C->A',A1279D,29
6555: 'C->T',A1279V,952
6556: 'T->A',A1279A,11
6556: 'T->C',A1279A,91
6556: 'T->G',A1279A,65
6557: 'G->A',A1280T,34
6557: 'G->T',A1280S,45
6558: 'C->A',A1280D,16
6558: 'C->G',A1280G,1
6558: 'C->T',A1280V,536
6559: 'T->A',A1280A,2
6559: 'T->C',A1280A,137
6559: 'T->G',A1280A,949
6560: 'T->C',Y1281H,70
6560: 'T->G',Y1281D,5
6561: 'A->C',Y1281S,8
6561: 'A->G',Y1281C,189
6561: 'A->T',Y1281F,17
6562: 'T->C',Y1281Y,6
6563: 'G->A',V1282I,26
6563: 'G->C',V1282L,10
6563: 'G->T',V1282L,13
6564: 'T->A',V1282E,2
6564: 'T->C',V1282A,12
6565: 'A->G',V1282V,23
6565: 'A->T',V1282V,3
6566: 'G->A',D1283N,122
6566: 'G->C',D1283H,31
6566: 'G->T',D1283Y,567
6567: 'A->C',D1283A,3
6567: 'A->G',D1283G,23
6567: 'A->T',D1283V,4
6568: 'C->A',D1283E,46
6568: 'C->G',D1283E,1
6568: 'C->T',D1283D,5403
6569: 'A->C',N1284H,3
6569: 'A->G',N1284D,72
6569: 'A->T',N1284Y,1
6570: 'A->C',N1284T,32
6570: 'A->G',N1284S,45
6571: 'T->A',N1284K,2
6571: 'T->C',N1284N,32
6571: 'T->G',N1284K,4
6572: 'T->A',S1285T,2
6572: 'T->C',S1285P,30
6572: 'T->G',S1285A,1000
6573: 'C->A',S1285Y,13
6573: 'C->T',S1285F,9114
6574: 'T->A',S1285S,3
6574: 'T->C',S1285S,44
6574: 'T->G',S1285S,1
6575: 'A->G',S1286G,21
6575: 'A->T',S1286C,11
6576: 'G->A',S1286N,26
6576: 'G->T',S1286I,94
6577: 'T->C',S1286S,65
6577: 'T->G',S1286R,7
6578: 'C->A',L1287I,14
6578: 'C->G',L1287V,10
6578: 'C->T',L1287F,1017
6579: 'T->A',L1287H,16
6579: 'T->C',L1287P,1792
6579: 'T->G',L1287R,41
6580: 'T->A',L1287L,6
6580: 'T->C',L1287L,72
6581: 'A->C',T1288P,2
6581: 'A->G',T1288A,30
6582: 'C->A',T1288N,7
6582: 'C->G',T1288S,13
6582: 'C->T',T1288I,1971
6583: 'T->A',T1288T,6
6583: 'T->C',T1288T,27
6583: 'T->G',T1288T,1
6584: 'A->C',I1289L,20
6584: 'A->G',I1289V,58
6585: 'T->C',I1289T,34
6585: 'T->G',I1289S,2
6586: 'T->A',I1289I,57
6586: 'T->C',I1289I,36
6586: 'T->G',I1289M,9
6587: 'A->C',K1290Q,22
6587: 'A->G',K1290E,4
6588: 'A->C',K1290T,55
6588: 'A->G',K1290R,17
6588: 'A->T',K1290M,3
6589: 'G->A',K1290K,129
6589: 'G->C',K1290N,15
6589: 'G->T',K1290N,58
6590: 'A->C',K1291Q,37
6590: 'A->G',K1291E,974
6591: 'A->C',K1291T,116
6591: 'A->G',K1291R,29
6591: 'A->T',K1291I,7
6592: 'A->G',K1291K,624
6593: 'C->A',P1292T,33
6593: 'C->G',P1292A,1
6593: 'C->T',P1292S,729
6594: 'C->A',P1292H,123
6594: 'C->T',P1292L,237
6595: 'T->C',P1292P,20
6596: 'A->G',N1293D,10
6596: 'A->T',N1293Y,1
6597: 'A->C',N1293T,30
6597: 'A->G',N1293S,201
6598: 'T->A',N1293K,11
6598: 'T->C',N1293N,160
6598: 'T->G',N1293K,1
6599: 'G->A',E1294K,9
6599: 'G->C',E1294Q,1
6600: 'A->C',E1294A,28
6600: 'A->G',E1294G,148
6601: 'A->C',E1294D,28
6601: 'A->G',E1294E,315
6601: 'A->T',E1294D,2
6602: 'T->C',L1295L,49
6602: 'T->G',L1295V,3
6603: 'T->C',L1295S,11
6604: 'A->G',L1295L,969
6605: 'T->C',S1296P,56
6605: 'T->G',S1296A,15
6606: 'C->A',S1296Y,7
6606: 'C->G',S1296C,41
6606: 'C->T',S1296F,2597
6607: 'T->A',S1296S,8
6607: 'T->C',S1296S,37
6607: 'T->G',S1296S,1
6608: 'A->G',R1297G,94
6609: 'G->A',R1297K,43
6609: 'G->C',R1297T,7
6609: 'G->T',R1297I,731
6610: 'A->C',R1297S,63
6610: 'A->G',R1297R,115
6610: 'A->T',R1297S,56
6611: 'G->A',V1298I,34
6611: 'G->T',V1298L,173
6612: 'T->C',V1298A,305
6613: 'A->G',V1298V,56565
6613: 'A->T',V1298V,2
6614: 'T->C',L1299L,140
6614: 'T->G',L1299V,7
6615: 'T->C',L1299S,2
6616: 'A->G',L1299L,1356
6616: 'A->T',L1299F,5
6617: 'G->A',G1300S,197
6617: 'G->T',G1300C,136
6618: 'G->A',G1300D,2554
6618: 'G->T',G1300V,21
6619: 'T->C',G1300G,241
6619: 'T->G',G1300G,1
6620: 'T->A',L1301M,8
6620: 'T->C',L1301L,11
6620: 'T->G',L1301V,2
6621: 'T->C',L1301S,20
6621: 'T->G',L1301W,1
6622: 'G->A',L1301L,675
6622: 'G->C',L1301F,726
6622: 'G->T',L1301F,127
6623: 'A->C',K1302Q,12
6623: 'A->G',K1302E,162
6624: 'A->C',K1302T,77
6624: 'A->G',K1302R,33
6625: 'A->C',K1302N,18
6625: 'A->G',K1302K,74
6625: 'A->T',K1302N,1
6626: 'A->G',T1303A,88
6627: 'C->A',T1303N,18
6627: 'C->G',T1303S,2
6627: 'C->T',T1303I,3754
6628: 'C->A',T1303T,40
6628: 'C->G',T1303T,11
6628: 'C->T',T1303T,2036
6629: 'C->A',L1304I,35
6629: 'C->G',L1304V,13
6629: 'C->T',L1304F,2004
6630: 'T->C',L1304P,16
6630: 'T->G',L1304R,4
6631: 'T->A',L1304L,127
6631: 'T->C',L1304L,39
6631: 'T->G',L1304L,6
6632: 'G->A',A1305T,69
6632: 'G->T',A1305S,21
6633: 'C->A',A1305D,21
6633: 'C->G',A1305G,1
6633: 'C->T',A1305V,6327
6634: 'T->C',A1305A,373
6635: 'A->C',T1306P,2
6635: 'A->G',T1306A,17
6635: 'A->T',T1306S,1
6636: 'C->A',T1306N,58
6636: 'C->T',T1306I,6627
6637: 'T->A',T1306T,92
6637: 'T->C',T1306T,1092
6637: 'T->G',T1306T,33
6638: 'C->A',H1307N,34
6638: 'C->G',H1307D,20
6638: 'C->T',H1307Y,17217
6639: 'A->C',H1307P,1
6639: 'A->G',H1307R,49
6639: 'A->T',H1307L,8
6640: 'T->A',H1307Q,131
6640: 'T->C',H1307H,166
6640: 'T->G',H1307Q,13
6641: 'G->A',G1308S,40
6641: 'G->C',G1308R,2
6641: 'G->T',G1308C,67
6642: 'G->A',G1308D,23
6642: 'G->T',G1308V,407
6643: 'T->C',G1308G,63
6644: 'T->A',L1309I,1
6644: 'T->C',L1309L,28
6644: 'T->G',L1309V,5
6645: 'T->C',L1309S,19
6646: 'A->G',L1309L,446
6646: 'A->T',L1309F,7
6647: 'G->A',A1310T,321
6647: 'G->T',A1310S,32
6648: 'C->A',A1310D,54
6648: 'C->G',A1310G,1
6648: 'C->T',A1310V,363
6649: 'T->A',A1310A,34
6649: 'T->C',A1310A,64
6649: 'T->G',A1310A,44
6650: 'G->A',A1311T,105
6650: 'G->C',A1311P,1
6650: 'G->T',A1311S,46
6651: 'C->A',A1311D,4
6651: 'C->G',A1311G,3
6651: 'C->T',A1311V,1414
6652: 'T->A',A1311A,21
6652: 'T->C',A1311A,81
6652: 'T->G',A1311A,4
6653: 'G->A',V1312I,212
6653: 'G->C',V1312L,1
6653: 'G->T',V1312F,223
6654: 'T->C',V1312A,272
6655: 'T->A',V1312V,1
6655: 'T->C',V1312V,8
6655: 'T->G',V1312V,15
6656: 'A->G',N1313D,76
6657: 'A->C',N1313T,12
6657: 'A->G',N1313S,50
6658: 'T->A',N1313K,4
6658: 'T->C',N1313N,295
6659: 'A->G',S1314G,1009
6659: 'A->T',S1314C,3
6660: 'G->A',S1314N,57
6660: 'G->T',S1314I,43
6661: 'T->A',S1314R,3
6661: 'T->C',S1314S,4035
6661: 'T->G',S1314R,11
6662: 'G->A',V1315I,484
6662: 'G->C',V1315L,46
6662: 'G->T',V1315F,13
6663: 'T->A',V1315D,1
6663: 'T->C',V1315A,91
6664: 'C->A',V1315V,8
6664: 'C->G',V1315V,12
6664: 'C->T',V1315V,717
6665: 'C->A',P1316T,7
6665: 'C->T',P1316S,311
6666: 'C->A',P1316H,54
6666: 'C->G',P1316R,2
6666: 'C->T',P1316L,274
6667: 'T->A',P1316P,4
6667: 'T->C',P1316P,113
6667: 'T->G',P1316P,50
6668: 'T->A',W1317R,14
6668: 'T->C',W1317R,51
6668: 'T->G',W1317G,3
6669: 'G->T',W1317L,32
6670: 'G->T',W1317C,21
6671: 'G->A',D1318N,599
6671: 'G->T',D1318Y,17
6672: 'A->C',D1318A,24
6672: 'A->G',D1318G,363
6672: 'A->T',D1318V,2
6673: 'T->A',D1318E,3
6673: 'T->C',D1318D,405
6674: 'A->G',T1319A,57
6675: 'C->A',T1319N,9
6675: 'C->T',T1319I,1549
6676: 'T->A',T1319T,1
6676: 'T->C',T1319T,6
6677: 'A->G',I1320V,161
6678: 'T->C',I1320T,15
6679: 'A->C',I1320I,1
6679: 'A->G',I1320M,95
6679: 'A->T',I1320I,2
6680: 'G->A',A1321T,18
6680: 'G->T',A1321S,19
6681: 'C->A',A1321D,10
6681: 'C->T',A1321V,859
6682: 'T->C',A1321A,51
6683: 'A->C',N1322H,1
6683: 'A->G',N1322D,79
6684: 'A->C',N1322T,25
6684: 'A->G',N1322S,88
6684: 'A->T',N1322I,1
6685: 'T->C',N1322N,63
6685: 'T->G',N1322K,21
6686: 'T->A',Y1323N,2
6686: 'T->C',Y1323H,20
6687: 'A->C',Y1323S,2
6687: 'A->G',Y1323C,79
6688: 'T->C',Y1323Y,30
6689: 'G->A',A1324T,32
6689: 'G->T',A1324S,13
6690: 'C->T',A1324V,221
6691: 'T->A',A1324A,7
6691: 'T->C',A1324A,48
6692: 'A->G',K1325E,37
6693: 'A->C',K1325T,10
6693: 'A->G',K1325R,513
6693: 'A->T',K1325M,2
6694: 'G->A',K1325K,310
6694: 'G->C',K1325N,1
6694: 'G->T',K1325N,272
6695: 'C->A',P1326T,50
6695: 'C->T',P1326S,354
6696: 'C->A',P1326H,49
6696: 'C->T',P1326L,1267
6697: 'T->A',P1326P,3
6697: 'T->C',P1326P,25
6697: 'T->G',P1326P,16
6698: 'T->A',F1327I,3
6698: 'T->C',F1327L,32
6698: 'T->G',F1327V,7
6699: 'T->C',F1327S,28
6699: 'T->G',F1327C,3
6700: 'T->C',F1327F,25
6700: 'T->G',F1327L,14
6701: 'C->A',L1328I,42
6701: 'C->G',L1328V,2
6701: 'C->T',L1328F,2103
6702: 'T->A',L1328H,2
6702: 'T->C',L1328P,28
6702: 'T->G',L1328R,2
6703: 'T->A',L1328L,2
6703: 'T->C',L1328L,32
6704: 'A->G',N1329D,2190
6704: 'A->T',N1329Y,24
6705: 'A->C',N1329T,39
6705: 'A->G',N1329S,389
6705: 'A->T',N1329I,1
6706: 'C->A',N1329K,31
6706: 'C->G',N1329K,2
6706: 'C->T',N1329N,9214
6707: 'A->C',K1330Q,6
6707: 'A->G',K1330E,62
6708: 'A->C',K1330T,11
6708: 'A->G',K1330R,105
6708: 'A->T',K1330I,14
6709: 'A->C',K1330N,41
6709: 'A->G',K1330K,81
6709: 'A->T',K1330N,18
6710: 'G->A',V1331I,150
6710: 'G->C',V1331L,4
6710: 'G->T',V1331F,447
6711: 'T->C',V1331A,28
6712: 'T->A',V1331V,2
6712: 'T->C',V1331V,13
6712: 'T->G',V1331V,2
6713: 'G->A',V1332I,198
6713: 'G->T',V1332F,133
6714: 'T->C',V1332A,12
6714: 'T->G',V1332G,1
6715: 'T->A',V1332V,3
6715: 'T->C',V1332V,22
6716: 'A->G',S1333G,504
6716: 'A->T',S1333C,11
6717: 'G->A',S1333N,40
6717: 'G->C',S1333T,1
6717: 'G->T',S1333I,384
6718: 'T->C',S1333S,32
6719: 'A->G',T1334A,89
6720: 'C->A',T1334K,6
6720: 'C->T',T1334I,1198
6721: 'A->C',T1334T,102
6721: 'A->G',T1334T,17
6721: 'A->T',T1334T,6
6722: 'A->G',T1335A,7
6722: 'A->T',T1335S,1
6723: 'C->A',T1335N,3
6723: 'C->G',T1335S,1
6723: 'C->T',T1335I,1233
6724: 'T->A',T1335T,2
6724: 'T->C',T1335T,139
6725: 'A->G',T1336A,6
6726: 'C->A',T1336N,106
6726: 'C->T',T1336I,1379
6727: 'T->A',T1336T,2
6727: 'T->C',T1336T,7
6728: 'A->G',N1337D,33
6729: 'A->C',N1337T,8
6729: 'A->G',N1337S,59
6730: 'C->A',N1337K,1
6730: 'C->T',N1337N,11608
6731: 'A->C',I1338L,2
6731: 'A->G',I1338V,136
6731: 'A->T',I1338L,36
6732: 'T->A',I1338K,2
6732: 'T->C',I1338T,42
6733: 'A->C',I1338I,8
6733: 'A->G',I1338M,45
6733: 'A->T',I1338I,1
6734: 'G->A',V1339I,536
6734: 'G->T',V1339F,25
6735: 'T->C',V1339A,39
6735: 'T->G',V1339G,204
6736: 'T->A',V1339V,8
6736: 'T->C',V1339V,257
6737: 'A->G',T1340A,46
6738: 'C->A',T1340K,13
6738: 'C->T',T1340I,130
6739: 'A->C',T1340T,2
6739: 'A->G',T1340T,91
6739: 'A->T',T1340T,3
6740: 'C->A',R1341R,2
6740: 'C->G',R1341G,1
6740: 'C->T',R1341W,576
6741: 'G->A',R1341Q,186
6741: 'G->T',R1341L,16
6742: 'G->A',R1341R,48
6742: 'G->T',R1341R,19
6743: 'T->C',C1342R,2
6744: 'G->A',C1342Y,34
6744: 'G->C',C1342S,1
6744: 'G->T',C1342F,61
6745: 'T->C',C1342C,56
6745: 'T->G',C1342W,1
6746: 'T->A',L1343I,7
6746: 'T->C',L1343L,18
6747: 'T->C',L1343S,40
6748: 'A->G',L1343L,43
6748: 'A->T',L1343F,5
6749: 'A->G',N1344D,15
6749: 'A->T',N1344Y,2
6750: 'A->G',N1344S,92
6751: 'C->A',N1344K,5
6751: 'C->T',N1344N,443
6752: 'C->A',R1345S,55
6752: 'C->T',R1345C,522
6753: 'G->A',R1345H,97
6753: 'G->T',R1345L,4
6754: 'T->C',R1345R,178
6754: 'T->G',R1345R,11
6755: 'G->A',V1346I,55
6755: 'G->C',V1346L,1
6755: 'G->T',V1346F,21
6756: 'T->C',V1346A,56
6757: 'T->C',V1346V,16
6758: 'T->A',C1347S,1
6758: 'T->C',C1347R,11
6759: 'G->A',C1347Y,43
6759: 'G->T',C1347F,330
6760: 'T->C',C1347C,33
6760: 'T->G',C1347W,1010
6761: 'A->G',T1348A,57
6762: 'C->A',T1348N,8
6762: 'C->T',T1348I,3195
6763: 'T->A',T1348T,4
6763: 'T->C',T1348T,91
6763: 'T->G',T1348T,1
6764: 'A->G',N1349D,41
6765: 'A->C',N1349T,2
6765: 'A->G',N1349S,10
6766: 'T->A',N1349K,1
6766: 'T->C',N1349N,22
6767: 'T->A',Y1350N,1
6767: 'T->C',Y1350H,31
6767: 'T->G',Y1350D,2
6768: 'A->G',Y1350C,65
6769: 'T->C',Y1350Y,184
6770: 'A->G',M1351V,56
6770: 'A->T',M1351L,1
6771: 'T->A',M1351K,6
6771: 'T->C',M1351T,73
6771: 'T->G',M1351R,10
6772: 'G->A',M1351I,20
6772: 'G->T',M1351I,2
6773: 'C->T',P1352S,26
6774: 'C->T',P1352L,3
6775: 'T->A',P1352P,6
6775: 'T->C',P1352P,20
6775: 'T->G',P1352P,30
6776: 'T->C',Y1353H,4
6777: 'A->G',Y1353C,26
6777: 'A->T',Y1353F,62
6778: 'T->C',Y1353Y,544
6779: 'T->A',F1354I,3
6779: 'T->C',F1354L,52
6779: 'T->G',F1354V,2
6780: 'T->A',F1354Y,1
6780: 'T->C',F1354S,12
6780: 'T->G',F1354C,3
6781: 'C->A',F1354L,6
6781: 'C->G',F1354L,1
6781: 'C->T',F1354F,2922
6782: 'T->A',F1355I,6
6782: 'T->C',F1355L,74
6782: 'T->G',F1355V,5
6783: 'T->C',F1355S,2
6784: 'T->A',F1355L,3
6784: 'T->C',F1355F,34
6785: 'A->G',T1356A,12
6786: 'C->A',T1356N,1
6786: 'C->G',T1356S,1
6786: 'C->T',T1356I,1434
6787: 'T->A',T1356T,4
6787: 'T->C',T1356T,8
6787: 'T->G',T1356T,1
6788: 'T->A',L1357I,6
6788: 'T->C',L1357L,4
6788: 'T->G',L1357V,1
6790: 'A->G',L1357L,1683
6791: 'T->A',L1358M,30
6791: 'T->C',L1358L,20
6791: 'T->G',L1358V,102
6792: 'T->C',L1358S,28
6793: 'G->A',L1358L,33
6793: 'G->T',L1358F,96
6794: 'C->A',L1359I,5
6794: 'C->G',L1359V,2
6794: 'C->T',L1359L,512
6795: 'T->C',L1359P,8
6795: 'T->G',L1359R,2
6796: 'A->G',L1359L,2749
6797: 'C->A',Q1360K,1
6797: 'C->G',Q1360E,2
6798: 'A->G',Q1360R,10
6798: 'A->T',Q1360L,8
6799: 'A->C',Q1360H,9
6799: 'A->G',Q1360Q,72
6799: 'A->T',Q1360H,2
6800: 'T->C',L1361L,81
6800: 'T->G',L1361V,3
6801: 'T->C',L1361S,1
6802: 'G->A',L1361L,102
6802: 'G->C',L1361F,6
6802: 'G->T',L1361F,224
6803: 'T->A',C1362S,1
6803: 'T->C',C1362R,40
6803: 'T->G',C1362G,1
6804: 'G->A',C1362Y,42
6804: 'G->T',C1362F,43
6805: 'T->C',C1362C,51
6805: 'T->G',C1362W,1
6806: 'A->G',T1363A,144
6807: 'C->A',T1363N,63
6807: 'C->G',T1363S,4
6807: 'C->T',T1363I,2447
6808: 'T->A',T1363T,1
6808: 'T->C',T1363T,48
6808: 'T->G',T1363T,42
6809: 'T->C',F1364L,15
6809: 'T->G',F1364V,8
6810: 'T->A',F1364Y,1
6810: 'T->C',F1364S,39
6811: 'T->A',F1364L,5
6811: 'T->C',F1364F,26
6812: 'A->C',T1365P,2
6812: 'A->G',T1365A,298
6813: 'C->A',T1365N,1
6813: 'C->G',T1365S,2
6813: 'C->T',T1365I,3269
6814: 'T->A',T1365T,3
6814: 'T->C',T1365T,50
6815: 'A->G',R1366G,9
6816: 'G->A',R1366K,283
6816: 'G->T',R1366I,3
6817: 'A->C',R1366S,6
6817: 'A->G',R1366R,34
6818: 'A->C',S1367R,13
6818: 'A->G',S1367G,6
6818: 'A->T',S1367C,1
6819: 'G->A',S1367N,29
6819: 'G->T',S1367I,215
6820: 'T->C',S1367S,15
6821: 'A->G',T1368A,411
6822: 'C->A',T1368K,47
6822: 'C->G',T1368R,1
6822: 'C->T',T1368I,110
6823: 'A->G',T1368T,27
6823: 'A->T',T1368T,2
6824: 'A->C',N1369H,8
6824: 'A->G',N1369D,7
6824: 'A->T',N1369Y,1
6825: 'A->C',N1369T,52
6825: 'A->G',N1369S,198
6825: 'A->T',N1369I,1
6826: 'T->C',N1369N,75
6827: 'T->C',S1370P,5
6827: 'T->G',S1370A,3
6828: 'C->A',S1370Y,17
6828: 'C->G',S1370C,1
6828: 'C->T',S1370F,653
6829: 'T->A',S1370S,5
6829: 'T->C',S1370S,35
6830: 'A->G',R1371G,5
6831: 'G->A',R1371K,54
6831: 'G->T',R1371I,25
6832: 'A->C',R1371S,11
6832: 'A->G',R1371R,13
6833: 'A->C',I1372L,7
6833: 'A->G',I1372V,66
6833: 'A->T',I1372F,5
6834: 'T->A',I1372N,1
6834: 'T->C',I1372T,1
6834: 'T->G',I1372S,1
6835: 'T->A',I1372I,2
6835: 'T->C',I1372I,25
6836: 'A->G',K1373E,2
6837: 'A->C',K1373T,2
6837: 'A->G',K1373R,222
6837: 'A->T',K1373I,1
6838: 'A->C',K1373N,4
6838: 'A->G',K1373K,96
6838: 'A->T',K1373N,19
6839: 'G->A',A1374T,29
6839: 'G->T',A1374S,19
6840: 'C->A',A1374E,3
6840: 'C->G',A1374G,1
6840: 'C->T',A1374V,701
6841: 'A->C',A1374A,6
6841: 'A->G',A1374A,171
6841: 'A->T',A1374A,16
6842: 'T->A',S1375T,32
6842: 'T->C',S1375P,25
6842: 'T->G',S1375A,13
6843: 'C->A',S1375Y,63
6843: 'C->G',S1375C,59
6843: 'C->T',S1375F,2800
6844: 'T->A',S1375S,11
6844: 'T->C',S1375S,62
6844: 'T->G',S1375S,1
6845: 'A->C',M1376L,2
6845: 'A->G',M1376V,28
6845: 'A->T',M1376L,6
6846: 'T->A',M1376K,3
6846: 'T->C',M1376T,19
6846: 'T->G',M1376R,6
6847: 'G->A',M1376I,71
6847: 'G->T',M1376I,164
6848: 'C->A',P1377T,20
6848: 'C->G',P1377A,4
6848: 'C->T',P1377S,130
6849: 'C->A',P1377Q,80
6849: 'C->T',P1377L,17
6850: 'G->A',P1377P,149
6850: 'G->C',P1377P,75
6850: 'G->T',P1377P,124
6851: 'A->C',T1378P,1042
6851: 'A->G',T1378A,6
6851: 'A->T',T1378S,2
6852: 'C->A',T1378N,144
6852: 'C->G',T1378S,1
6852: 'C->T',T1378I,44
6853: 'T->A',T1378T,5
6853: 'T->C',T1378T,300
6853: 'T->G',T1378T,10
6854: 'A->G',T1379A,50
6855: 'C->A',T1379N,26
6855: 'C->T',T1379I,390
6856: 'T->A',T1379T,4
6856: 'T->C',T1379T,20
6857: 'A->G',I1380V,4
6857: 'A->T',I1380L,1
6858: 'T->C',I1380T,10
6858: 'T->G',I1380R,1
6859: 'A->C',I1380I,5
6859: 'A->G',I1380M,36
6859: 'A->T',I1380I,11
6860: 'G->A',A1381T,106
6860: 'G->C',A1381P,2
6860: 'G->T',A1381S,12
6861: 'C->T',A1381V,321
6862: 'A->C',A1381A,3
6862: 'A->G',A1381A,32
6862: 'A->T',A1381A,42
6863: 'A->C',K1382Q,8
6863: 'A->G',K1382E,4
6864: 'A->C',K1382T,7
6864: 'A->G',K1382R,58
6865: 'G->A',K1382K,113
6865: 'G->C',K1382N,9
6865: 'G->T',K1382N,2419
6866: 'A->C',N1383H,10
6866: 'A->T',N1383Y,14
6867: 'A->C',N1383T,10
6867: 'A->G',N1383S,56
6868: 'T->C',N1383N,735
6869: 'A->G',T1384A,4
6869: 'A->T',T1384S,116
6870: 'C->A',T1384N,4
6870: 'C->G',T1384S,6
6870: 'C->T',T1384I,62
6871: 'T->C',T1384T,30
6871: 'T->G',T1384T,2
6872: 'G->A',V1385I,183
6872: 'G->T',V1385F,13
6873: 'T->C',V1385A,72
6873: 'T->G',V1385G,29
6874: 'T->A',V1385V,6
6874: 'T->C',V1385V,24
6874: 'T->G',V1385V,65
6875: 'A->G',K1386E,10
6876: 'A->C',K1386T,4
6876: 'A->G',K1386R,21
6877: 'G->A',K1386K,80
6877: 'G->C',K1386N,3
6877: 'G->T',K1386N,369
6878: 'A->C',S1387R,1
6878: 'A->G',S1387G,139
6879: 'G->A',S1387N,13
6879: 'G->T',S1387I,19
6880: 'T->A',S1387R,1
6880: 'T->C',S1387S,30
6880: 'T->G',S1387R,1
6881: 'G->A',V1388I,553
6881: 'G->T',V1388F,9
6882: 'T->C',V1388A,26
6882: 'T->G',V1388G,1
6883: 'C->A',V1388V,14
6883: 'C->T',V1388V,1569
6884: 'G->A',G1389S,671
6884: 'G->T',G1389C,418
6885: 'G->A',G1389D,2
6885: 'G->T',G1389V,81
6886: 'T->A',G1389G,1
6886: 'T->C',G1389G,172
6887: 'A->G',K1390E,38
6888: 'A->C',K1390T,10
6888: 'A->G',K1390R,24
6888: 'A->T',K1390I,4
6889: 'A->C',K1390N,55
6889: 'A->G',K1390K,129
6890: 'T->C',F1391L,53
6890: 'T->G',F1391V,2
6891: 'T->C',F1391S,2
6891: 'T->G',F1391C,2
6892: 'T->A',F1391L,3
6892: 'T->C',F1391F,69
6892: 'T->G',F1391L,24
6893: 'T->A',C1392S,2
6893: 'T->C',C1392R,2
6894: 'G->A',C1392Y,131
6894: 'G->T',C1392F,1011
6895: 'T->C',C1392C,66
6895: 'T->G',C1392W,6
6896: 'C->A',L1393I,24
6896: 'C->G',L1393V,4
6896: 'C->T',L1393L,4288
6897: 'T->A',L1393Q,5
6898: 'A->C',L1393L,2
6898: 'A->G',L1393L,13
6898: 'A->T',L1393L,1
6899: 'G->A',E1394K,4
6899: 'G->C',E1394Q,2
6900: 'A->C',E1394A,3
6900: 'A->G',E1394G,37
6900: 'A->T',E1394V,3
6901: 'G->A',E1394E,166
6901: 'G->C',E1394D,1
6901: 'G->T',E1394D,37
6902: 'G->A',A1395T,17
6902: 'G->T',A1395S,28
6903: 'C->A',A1395D,1
6903: 'C->T',A1395V,77
6904: 'T->C',A1395A,329
6904: 'T->G',A1395A,114
6905: 'T->A',S1396T,2
6905: 'T->C',S1396P,2
6905: 'T->G',S1396A,208
6906: 'C->T',S1396L,223
6907: 'A->C',S1396S,225
6907: 'A->G',S1396S,219
6907: 'A->T',S1396S,3
6908: 'T->A',F1397I,1
6908: 'T->C',F1397L,261
6908: 'T->G',F1397V,16
6909: 'T->A',F1397Y,11
6909: 'T->C',F1397S,7
6910: 'T->C',F1397F,79
6910: 'T->G',F1397L,1
6911: 'A->G',N1398D,47
6912: 'A->C',N1398T,6
6912: 'A->G',N1398S,73
6913: 'T->C',N1398N,26
6913: 'T->G',N1398K,3
6914: 'T->A',Y1399N,1
6914: 'T->C',Y1399H,3
6915: 'A->G',Y1399C,14
6916: 'T->C',Y1399Y,51
6917: 'T->C',L1400L,3
6918: 'T->C',L1400S,2
6918: 'T->G',L1400W,2
6919: 'G->A',L1400L,68
6919: 'G->T',L1400F,129
6920: 'A->C',K1401Q,18
6920: 'A->G',K1401E,2
6921: 'A->C',K1401T,7
6921: 'A->G',K1401R,173
6921: 'A->T',K1401M,2
6922: 'G->A',K1401K,147
6922: 'G->C',K1401N,1
6922: 'G->T',K1401N,24
6923: 'T->C',S1402P,1
6924: 'C->T',S1402L,9
6925: 'A->G',S1402S,73
6925: 'A->T',S1402S,2
6926: 'C->A',P1403T,16
6926: 'C->T',P1403S,1170
6927: 'C->A',P1403H,27
6927: 'C->T',P1403L,479
6928: 'T->C',P1403P,28
6929: 'A->G',N1404D,2
6930: 'A->C',N1404T,2
6930: 'A->G',N1404S,32
6931: 'T->A',N1404K,1
6931: 'T->C',N1404N,48
6931: 'T->G',N1404K,6
6932: 'T->A',F1405I,1
6932: 'T->C',F1405L,14
6933: 'T->G',F1405C,38
6934: 'T->A',F1405L,1
6934: 'T->C',F1405F,156
6935: 'T->C',S1406P,257
6935: 'T->G',S1406A,318
6936: 'C->A',S1406Y,2
6936: 'C->G',S1406C,1
6936: 'C->T',S1406F,3316
6937: 'T->A',S1406S,33
6937: 'T->C',S1406S,59
6938: 'A->G',K1407E,1
6939: 'A->C',K1407T,1
6939: 'A->G',K1407R,19
6940: 'A->C',K1407N,1
6940: 'A->G',K1407K,18
6941: 'C->A',L1408M,66
6941: 'C->G',L1408V,1
6941: 'C->T',L1408L,8813
6942: 'T->A',L1408Q,1
6943: 'G->A',L1408L,17
6943: 'G->C',L1408L,30
6943: 'G->T',L1408L,768
6944: 'A->C',I1409L,21
6944: 'A->G',I1409V,179
6945: 'T->C',I1409T,68
6946: 'A->G',I1409M,22
6947: 'A->C',N1410H,1
6947: 'A->G',N1410D,9
6947: 'A->T',N1410Y,1
6948: 'A->C',N1410T,169
6948: 'A->G',N1410S,347
6948: 'A->T',N1410I,1
6949: 'T->A',N1410K,6
6949: 'T->C',N1410N,97
6950: 'A->C',I1411L,1
6950: 'A->G',I1411V,98
6951: 'T->C',I1411T,17
6951: 'T->G',I1411S,4
6952: 'T->C',I1411I,44
6952: 'T->G',I1411M,6
6953: 'A->C',I1412L,2
6953: 'A->G',I1412V,30
6953: 'A->T',I1412L,4
6954: 'T->C',I1412T,734144
6955: 'A->C',I1412I,3
6955: 'A->G',I1412M,77
6956: 'A->C',I1413L,2
6956: 'A->G',I1413V,29
6956: 'A->T',I1413F,94
6957: 'T->C',I1413T,146
6957: 'T->G',I1413S,37
6958: 'T->C',I1413I,121
6958: 'T->G',I1413M,3
6959: 'T->A',W1414R,2
6959: 'T->C',W1414R,21
6960: 'G->C',W1414S,1
6960: 'G->T',W1414L,67
6961: 'G->C',W1414C,45
6961: 'G->T',W1414C,286
6962: 'T->C',F1415L,9
6962: 'T->G',F1415V,23
6963: 'T->C',F1415S,16
6964: 'T->C',F1415F,449
6964: 'T->G',F1415L,2
6965: 'T->C',L1416L,13
6965: 'T->G',L1416V,3
6967: 'A->G',L1416L,670
6968: 'C->A',L1417I,10
6968: 'C->G',L1417V,20
6968: 'C->T',L1417L,9290
6969: 'T->A',L1417Q,1
6969: 'T->C',L1417P,30
6970: 'A->C',L1417L,2
6970: 'A->G',L1417L,12
6971: 'T->A',L1418I,4
6971: 'T->C',L1418L,150
6971: 'T->G',L1418V,3
6972: 'T->C',L1418S,21
6973: 'A->G',L1418L,23
6973: 'A->T',L1418F,24
6974: 'A->C',S1419R,21
6974: 'A->G',S1419G,11
6975: 'G->T',S1419I,219
6976: 'T->C',S1419S,28
6977: 'G->A',V1420I,282
6977: 'G->C',V1420L,1
6977: 'G->T',V1420F,127
6978: 'T->C',V1420A,66
6978: 'T->G',V1420G,3
6979: 'T->A',V1420V,101
6979: 'T->C',V1420V,19
6979: 'T->G',V1420V,93
6980: 'T->A',C1421S,94
6980: 'T->G',C1421G,1
6981: 'G->A',C1421Y,102
6981: 'G->T',C1421F,132
6982: 'C->T',C1421C,2101
6983: 'C->A',L1422I,121
6983: 'C->T',L1422L,561
6984: 'T->C',L1422P,1
6985: 'A->G',L1422L,17
6985: 'A->T',L1422L,380
6986: 'G->A',G1423S,109
6986: 'G->T',G1423C,143
6987: 'G->T',G1423V,60
6988: 'T->G',G1423G,1
6989: 'T->C',S1424P,71
6989: 'T->G',S1424A,32
6990: 'C->A',S1424Y,18
6990: 'C->G',S1424C,40
6990: 'C->T',S1424F,4491
6991: 'T->A',S1424S,1
6991: 'T->C',S1424S,218
6991: 'T->G',S1424S,3
6992: 'T->A',L1425I,2
6992: 'T->C',L1425L,24
6992: 'T->G',L1425V,2
6993: 'T->C',L1425S,38
6994: 'A->G',L1425L,28
6994: 'A->T',L1425F,12
6995: 'A->C',I1426L,26
6995: 'A->G',I1426V,12
6996: 'T->A',I1426N,2
6996: 'T->C',I1426T,221
6996: 'T->G',I1426S,11
6997: 'C->A',I1426I,26
6997: 'C->T',I1426I,887
6998: 'T->A',Y1427N,2
6998: 'T->C',Y1427H,173
6999: 'A->G',Y1427C,10
7000: 'C->T',Y1427Y,413
7001: 'T->A',S1428T,147
7001: 'T->C',S1428P,51
7001: 'T->G',S1428A,27
7002: 'C->T',S1428L,381
7003: 'A->C',S1428S,1
7003: 'A->G',S1428S,43
7003: 'A->T',S1428S,6
7004: 'A->C',T1429P,46
7004: 'A->G',T1429A,29
7004: 'A->T',T1429S,2
7005: 'C->A',T1429N,41
7005: 'C->T',T1429I,442
7006: 'C->A',T1429T,29
7006: 'C->G',T1429T,22
7006: 'C->T',T1429T,899
7007: 'G->A',A1430T,124
7007: 'G->T',A1430S,39
7008: 'C->A',A1430D,1
7008: 'C->T',A1430V,204
7009: 'T->A',A1430A,120
7009: 'T->C',A1430A,57
7009: 'T->G',A1430A,4
7010: 'G->A',A1431T,66
7010: 'G->T',A1431S,22
7011: 'C->A',A1431D,8
7011: 'C->G',A1431G,1
7011: 'C->T',A1431V,2088
7012: 'T->A',A1431A,19
7012: 'T->C',A1431A,45
7012: 'T->G',A1431A,29
7013: 'T->C',L1432L,190
7013: 'T->G',L1432V,6
7014: 'T->C',L1432S,9
7015: 'A->C',L1432F,104
7015: 'A->G',L1432L,14
7015: 'A->T',L1432F,1
7016: 'G->A',G1433S,35
7016: 'G->C',G1433R,2
7016: 'G->T',G1433C,163
7017: 'G->A',G1433D,8
7017: 'G->C',G1433A,3
7017: 'G->T',G1433V,157
7018: 'T->A',G1433G,6
7018: 'T->C',G1433G,38
7019: 'G->A',V1434I,96
7019: 'G->T',V1434F,76
7020: 'T->C',V1434A,15
7020: 'T->G',V1434G,124
7021: 'T->A',V1434V,5
7021: 'T->C',V1434V,18
7021: 'T->G',V1434V,11
7022: 'T->A',L1435I,1
7022: 'T->C',L1435L,103
7022: 'T->G',L1435V,1
7023: 'T->C',L1435S,15
7024: 'A->G',L1435L,30
7024: 'A->T',L1435F,136
7025: 'A->C',M1436L,66
7025: 'A->G',M1436V,185
7026: 'T->A',M1436K,3
7026: 'T->C',M1436T,124
7026: 'T->G',M1436R,3
7027: 'G->A',M1436I,28
7027: 'G->T',M1436I,345
7028: 'T->A',S1437T,1
7028: 'T->C',S1437P,11
7028: 'T->G',S1437A,17
7029: 'C->A',S1437Y,15
7029: 'C->T',S1437F,4269
7030: 'T->A',S1437S,31
7030: 'T->C',S1437S,26
7030: 'T->G',S1437S,2
7031: 'A->C',N1438H,5
7031: 'A->G',N1438D,65
7031: 'A->T',N1438Y,3
7032: 'A->C',N1438T,40
7032: 'A->G',N1438S,55
7032: 'A->T',N1438I,7
7033: 'T->A',N1438K,7
7033: 'T->C',N1438N,314
7033: 'T->G',N1438K,30
7034: 'T->A',L1439I,6
7034: 'T->C',L1439L,29
7034: 'T->G',L1439V,34
7035: 'T->C',L1439S,9
7036: 'A->G',L1439L,7
7036: 'A->T',L1439F,30
7037: 'G->A',G1440S,228
7037: 'G->C',G1440R,6
7037: 'G->T',G1440C,509
7038: 'G->A',G1440D,442
7038: 'G->C',G1440A,2
7038: 'G->T',G1440V,48
7039: 'C->A',G1440G,22
7039: 'C->G',G1440G,1
7039: 'C->T',G1440G,696
7040: 'A->C',M1441L,15
7040: 'A->G',M1441V,53
7040: 'A->T',M1441L,84
7041: 'T->A',M1441K,18
7041: 'T->C',M1441T,116
7041: 'T->G',M1441R,2
7042: 'G->A',M1441I,75
7042: 'G->T',M1441I,43674
7043: 'C->A',P1442T,9
7043: 'C->T',P1442S,451
7044: 'C->A',P1442H,37
7044: 'C->T',P1442L,533
7045: 'T->A',P1442P,1
7045: 'T->C',P1442P,191
7045: 'T->G',P1442P,57
7046: 'T->G',S1443A,3
7047: 'C->A',S1443Y,30
7047: 'C->G',S1443C,1
7047: 'C->T',S1443F,381
7048: 'T->A',S1443S,3
7048: 'T->C',S1443S,209
7048: 'T->G',S1443S,6
7049: 'T->C',Y1444H,85
7050: 'A->C',Y1444S,4
7050: 'A->G',Y1444C,99
7051: 'C->T',Y1444Y,331
7052: 'T->C',C1445R,3
7052: 'T->G',C1445G,30
7053: 'G->A',C1445Y,1
7054: 'T->C',C1445C,21
7055: 'A->G',T1446A,24
7056: 'C->A',T1446N,47
7056: 'C->T',T1446I,1145
7057: 'T->A',T1446T,14
7057: 'T->C',T1446T,110
7057: 'T->G',T1446T,140
7058: 'G->A',G1447S,209
7058: 'G->T',G1447C,227
7059: 'G->A',G1447D,476
7059: 'G->T',G1447V,218
7060: 'T->C',G1447G,94
7060: 'T->G',G1447G,1
7061: 'T->A',Y1448N,11
7061: 'T->C',Y1448H,170
7062: 'A->G',Y1448C,40
7063: 'C->T',Y1448Y,272
7064: 'A->C',R1449R,5
7064: 'A->G',R1449G,109
7065: 'G->A',R1449K,43
7065: 'G->C',R1449T,1
7065: 'G->T',R1449I,14
7066: 'A->C',R1449S,12
7066: 'A->G',R1449R,526
7066: 'A->T',R1449S,2
7067: 'G->A',E1450K,314
7067: 'G->C',E1450Q,11
7068: 'A->C',E1450A,16
7068: 'A->G',E1450G,78
7068: 'A->T',E1450V,1
7069: 'A->C',E1450D,615
7069: 'A->G',E1450E,91
7069: 'A->T',E1450D,11
7070: 'G->A',G1451S,42
7070: 'G->C',G1451R,12
7070: 'G->T',G1451C,154
7071: 'G->A',G1451D,55
7071: 'G->T',G1451V,93
7072: 'C->A',G1451G,1
7072: 'C->T',G1451G,238
7074: 'A->G',Y1452C,10
7075: 'T->C',Y1452Y,117
7076: 'T->A',L1453M,1
7076: 'T->C',L1453L,18
7076: 'T->G',L1453V,2
7077: 'T->C',L1453S,22
7077: 'T->G',L1453W,2
7078: 'G->A',L1453L,101
7078: 'G->T',L1453F,46
7079: 'A->C',N1454H,9
7079: 'A->G',N1454D,84
7079: 'A->T',N1454Y,6
7080: 'A->C',N1454T,15
7080: 'A->G',N1454S,21
7081: 'C->A',N1454K,30
7081: 'C->G',N1454K,2
7081: 'C->T',N1454N,1339
7082: 'T->A',S1455T,2
7082: 'T->C',S1455P,19
7082: 'T->G',S1455A,13
7083: 'C->A',S1455Y,18
7083: 'C->T',S1455F,944
7084: 'T->A',S1455S,17
7084: 'T->C',S1455S,100
7085: 'A->C',T1456P,4
7085: 'A->G',T1456A,28
7085: 'A->T',T1456S,8
7086: 'C->A',T1456N,10
7086: 'C->T',T1456I,4222
7087: 'T->A',T1456T,2
7087: 'T->C',T1456T,165
7088: 'A->G',N1457D,13
7088: 'A->T',N1457Y,25
7089: 'A->C',N1457T,35
7089: 'A->G',N1457S,72
7089: 'A->T',N1457I,1
7090: 'T->A',N1457K,6
7090: 'T->C',N1457N,90
7090: 'T->G',N1457K,4
7091: 'G->A',V1458I,37
7091: 'G->C',V1458L,14
7091: 'G->T',V1458F,54
7092: 'T->A',V1458D,1
7092: 'T->C',V1458A,74
7092: 'T->G',V1458G,89
7093: 'C->A',V1458V,4
7093: 'C->G',V1458V,5
7093: 'C->T',V1458V,1043
7094: 'A->G',T1459A,10
7095: 'C->A',T1459N,7
7095: 'C->T',T1459I,153
7096: 'T->A',T1459T,2
7096: 'T->C',T1459T,50
7096: 'T->G',T1459T,1
7097: 'A->G',I1460V,2576
7098: 'T->C',I1460T,47
7098: 'T->G',I1460S,4
7099: 'T->A',I1460I,58
7099: 'T->C',I1460I,28
7099: 'T->G',I1460M,5
7100: 'G->A',A1461T,533
7100: 'G->T',A1461S,10
7101: 'C->A',A1461E,24
7101: 'C->T',A1461V,1008
7102: 'A->G',A1461A,94
7102: 'A->T',A1461A,13
7103: 'A->C',T1462P,1
7103: 'A->G',T1462A,57
7104: 'C->A',T1462N,53
7104: 'C->T',T1462I,787
7105: 'C->A',T1462T,126
7105: 'C->G',T1462T,3
7105: 'C->T',T1462T,1837
7106: 'T->C',Y1463H,153
7107: 'A->C',Y1463S,2
7107: 'A->G',Y1463C,5
7108: 'C->T',Y1463Y,1805
7109: 'T->A',C1464S,3
7110: 'G->A',C1464Y,2
7111: 'T->C',C1464C,39
7112: 'A->G',T1465A,59
7113: 'C->A',T1465N,11
7113: 'C->T',T1465I,3201
7114: 'T->A',T1465T,41
7114: 'T->C',T1465T,67
7114: 'T->G',T1465T,4
7115: 'G->A',G1466S,63
7115: 'G->T',G1466C,3
7116: 'G->A',G1466D,106
7116: 'G->T',G1466V,54
7117: 'T->A',G1466G,2
7117: 'T->C',G1466G,166
7118: 'T->A',S1467T,78
7118: 'T->C',S1467P,8
7118: 'T->G',S1467A,4
7119: 'C->A',S1467Y,20
7119: 'C->G',S1467C,4
7119: 'C->T',S1467F,1564
7120: 'T->A',S1467S,4
7120: 'T->C',S1467S,189
7120: 'T->G',S1467S,8
7121: 'A->G',I1468V,106
7121: 'A->T',I1468L,8
7122: 'T->A',I1468K,2
7122: 'T->C',I1468T,521
7122: 'T->G',I1468R,1
7123: 'A->C',I1468I,7
7123: 'A->G',I1468M,69
7124: 'C->A',P1469T,469
7124: 'C->G',P1469A,2
7124: 'C->T',P1469S,793362
7125: 'C->A',P1469H,45
7125: 'C->G',P1469R,1
7125: 'C->T',P1469L,414
7126: 'T->A',P1469P,4
7126: 'T->C',P1469P,34
7126: 'T->G',P1469P,329
7127: 'T->A',C1470S,3
7127: 'T->C',C1470R,2
7128: 'G->A',C1470Y,1
7128: 'G->C',C1470S,1
7128: 'G->T',C1470F,1
7129: 'T->C',C1470C,7
7130: 'A->C',S1471R,4
7130: 'A->G',S1471G,60
7130: 'A->T',S1471C,7
7131: 'G->C',S1471T,12
7131: 'G->T',S1471I,28
7132: 'T->C',S1471S,19
7132: 'T->G',S1471R,2
7133: 'G->A',V1472I,73
7133: 'G->T',V1472F,42
7134: 'T->C',V1472A,57
7134: 'T->G',V1472G,3
7135: 'T->A',V1472V,14
7135: 'T->C',V1472V,228
7135: 'T->G',V1472V,8
7136: 'T->A',C1473S,2
7136: 'T->G',C1473G,3
7137: 'G->A',C1473Y,6
7137: 'G->T',C1473F,3
7138: 'T->C',C1473C,56
7138: 'T->G',C1473W,1
7139: 'C->A',L1474I,20
7139: 'C->G',L1474V,3
7139: 'C->T',L1474F,6
7141: 'T->A',L1474L,28
7141: 'T->C',L1474L,7
7142: 'A->C',S1475R,2
7142: 'A->G',S1475G,1011
7142: 'A->T',S1475C,7
7143: 'G->A',S1475N,29
7143: 'G->T',S1475I,152
7144: 'T->A',S1475R,7
7144: 'T->C',S1475S,35
7145: 'G->A',G1476S,330
7145: 'G->T',G1476C,21
7146: 'G->A',G1476D,133
7146: 'G->T',G1476V,29
7147: 'T->C',G1476G,26
7148: 'T->A',L1477I,1
7148: 'T->C',L1477L,98
7149: 'T->C',L1477S,6
7150: 'A->C',L1477F,3
7150: 'A->G',L1477L,115
7150: 'A->T',L1477F,7
7152: 'A->C',D1478A,1
7153: 'T->A',D1478E,2
7153: 'T->C',D1478D,1700
7153: 'T->G',D1478E,1
7154: 'T->A',S1479T,7
7154: 'T->C',S1479P,1
7154: 'T->G',S1479A,10
7155: 'C->A',S1479Y,167
7155: 'C->T',S1479F,9
7156: 'T->A',S1479S,20
7156: 'T->C',S1479S,60
7156: 'T->G',S1479S,5
7157: 'T->A',L1480I,5
7157: 'T->C',L1480L,117
7157: 'T->G',L1480V,2
7158: 'T->C',L1480S,5
7159: 'A->G',L1480L,20
7160: 'G->A',D1481N,239
7160: 'G->C',D1481H,49
7160: 'G->T',D1481Y,39
7161: 'A->C',D1481A,2
7161: 'A->G',D1481G,38
7162: 'C->A',D1481E,271
7162: 'C->G',D1481E,9
7162: 'C->T',D1481D,2166
7163: 'A->G',T1482A,32
7164: 'C->A',T1482N,39
7164: 'C->T',T1482I,1803
7165: 'C->A',T1482T,89
7165: 'C->G',T1482T,14
7165: 'C->T',T1482T,3513
7167: 'A->G',Y1483C,1
7168: 'T->C',Y1483Y,695
7169: 'C->T',P1484S,133
7170: 'C->A',P1484H,2
7170: 'C->T',P1484L,58
7171: 'T->A',P1484P,2
7171: 'T->C',P1484P,264
7171: 'T->G',P1484P,87
7172: 'T->A',S1485T,1
7172: 'T->C',S1485P,2
7172: 'T->G',S1485A,31
7173: 'C->A',S1485Y,13
7173: 'C->G',S1485C,1
7173: 'C->T',S1485F,894
7174: 'T->A',S1485S,4
7174: 'T->C',S1485S,33
7174: 'T->G',S1485S,2
7175: 'T->A',L1486I,1
7175: 'T->C',L1486L,51
7176: 'T->C',L1486S,7
7177: 'A->G',L1486L,51
7177: 'A->T',L1486F,2
7178: 'G->A',E1487K,70
7178: 'G->C',E1487Q,1
7179: 'A->C',E1487A,10
7179: 'A->T',E1487V,3
7180: 'A->C',E1487D,9
7180: 'A->G',E1487E,15
7181: 'A->G',T1488A,13
7182: 'C->A',T1488N,2
7182: 'C->T',T1488I,132
7183: 'T->C',T1488T,49
7184: 'A->C',I1489L,4
7184: 'A->G',I1489V,14
7184: 'A->T',I1489L,1
7185: 'T->A',I1489K,23
7185: 'T->C',I1489T,93
7185: 'T->G',I1489R,8
7186: 'A->G',I1489M,20
7186: 'A->T',I1489I,5
7189: 'A->G',Q1490Q,12
7190: 'A->C',I1491L,6
7190: 'A->G',I1491V,462
7190: 'A->T',I1491F,2
7191: 'T->C',I1491T,5
7192: 'T->A',I1491I,9
7192: 'T->C',I1491I,110
7192: 'T->G',I1491M,2
7193: 'A->G',T1492A,5
7194: 'C->A',T1492N,67
7194: 'C->T',T1492I,436
7195: 'C->A',T1492T,3
7195: 'C->G',T1492T,1
7195: 'C->T',T1492T,798
7196: 'A->C',I1493L,2
7196: 'A->G',I1493V,37
7197: 'T->A',I1493N,1
7197: 'T->C',I1493T,2
7198: 'T->A',I1493I,1
7198: 'T->C',I1493I,42
7198: 'T->G',I1493M,1
7199: 'T->C',S1494P,3
7199: 'T->G',S1494A,22
7200: 'C->T',S1494L,706
7201: 'A->C',S1494S,6
7201: 'A->G',S1494S,3527
7201: 'A->T',S1494S,9
7202: 'T->C',S1495P,58
7202: 'T->G',S1495A,21
7203: 'C->A',S1495Y,12
7203: 'C->G',S1495C,2
7203: 'C->T',S1495F,219
7204: 'T->A',S1495S,79
7204: 'T->C',S1495S,209
7204: 'T->G',S1495S,1
7205: 'T->A',F1496I,1
7205: 'T->C',F1496L,24
7206: 'T->C',F1496S,4
7207: 'T->A',F1496L,5
7207: 'T->C',F1496F,27
7208: 'A->G',K1497E,1
7209: 'A->C',K1497T,8
7209: 'A->G',K1497R,28
7210: 'A->C',K1497N,22
7210: 'A->G',K1497K,70
7211: 'T->A',W1498R,5
7211: 'T->C',W1498R,32
7212: 'G->C',W1498S,1
7212: 'G->T',W1498L,2
7213: 'G->C',W1498C,2
7213: 'G->T',W1498C,96
7214: 'G->A',D1499N,50
7214: 'G->T',D1499Y,1
7215: 'A->C',D1499A,1
7215: 'A->G',D1499G,2
7216: 'T->C',D1499D,112
7217: 'T->C',L1500L,102
7217: 'T->G',L1500V,2
7218: 'T->C',L1500S,1
7219: 'A->G',L1500L,703
7219: 'A->T',L1500F,1
7220: 'A->G',T1501A,4
7221: 'C->A',T1501N,11
7221: 'C->G',T1501S,1
7221: 'C->T',T1501I,1
7222: 'T->A',T1501T,26
7222: 'T->C',T1501T,41
7222: 'T->G',T1501T,4
7223: 'G->A',A1502T,147
7223: 'G->T',A1502S,9
7224: 'C->A',A1502D,5
7224: 'C->G',A1502G,1
7224: 'C->T',A1502V,2022
7225: 'T->A',A1502A,3
7225: 'T->C',A1502A,54
7225: 'T->G',A1502A,16
7226: 'T->A',F1503I,16
7226: 'T->C',F1503L,12
7226: 'T->G',F1503V,5
7227: 'T->A',F1503Y,5
7227: 'T->C',F1503S,8
7227: 'T->G',F1503C,21
7228: 'T->A',F1503L,26
7228: 'T->C',F1503F,67
7228: 'T->G',F1503L,2
7229: 'G->A',G1504S,41
7229: 'G->T',G1504C,92
7230: 'G->A',G1504D,1
7230: 'G->T',G1504V,7
7231: 'C->A',G1504G,35
7231: 'C->T',G1504G,453
7232: 'T->A',L1505I,2
7232: 'T->C',L1505L,19
7232: 'T->G',L1505V,2
7233: 'T->C',L1505S,80
7234: 'A->G',L1505L,54
7235: 'G->A',V1506I,63
7235: 'G->C',V1506L,4
7235: 'G->T',V1506F,267
7236: 'T->C',V1506A,10
7236: 'T->G',V1506G,37
7237: 'T->A',V1506V,13
7237: 'T->C',V1506V,61
7237: 'T->G',V1506V,6
7238: 'G->A',A1507T,78
7238: 'G->C',A1507P,1
7238: 'G->T',A1507S,14
7239: 'C->A',A1507E,1
7239: 'C->G',A1507G,9
7239: 'C->T',A1507V,195
7240: 'A->C',A1507A,58
7240: 'A->G',A1507A,80
7240: 'A->T',A1507A,54
7241: 'G->A',E1508K,1
7243: 'G->A',E1508E,75
7244: 'T->G',W1509G,3
7245: 'G->C',W1509S,1
7245: 'G->T',W1509L,7
7246: 'G->T',W1509C,1402
7247: 'T->C',F1510L,34
7247: 'T->G',F1510V,19
7248: 'T->C',F1510S,20
7248: 'T->G',F1510C,15
7249: 'T->C',F1510F,189
7249: 'T->G',F1510L,1
7250: 'T->C',L1511L,9
7250: 'T->G',L1511V,337
7251: 'T->C',L1511S,6
7252: 'G->A',L1511L,1082
7252: 'G->C',L1511F,2
7252: 'G->T',L1511F,327
7253: 'G->T',A1512S,95
7254: 'C->G',A1512G,2
7255: 'A->C',A1512A,5
7255: 'A->G',A1512A,43
7255: 'A->T',A1512A,17
7256: 'T->A',Y1513N,2
7256: 'T->C',Y1513H,8
7257: 'A->C',Y1513S,1
7257: 'A->G',Y1513C,7
7257: 'A->T',Y1513F,38
7258: 'T->C',Y1513Y,355
7259: 'A->C',I1514L,15
7259: 'A->G',I1514V,597
7259: 'A->T',I1514F,2
7260: 'T->A',I1514N,3
7260: 'T->C',I1514T,73
7260: 'T->G',I1514S,5
7261: 'T->A',I1514I,2
7261: 'T->C',I1514I,17
7261: 'T->G',I1514M,2
7262: 'C->A',L1515I,147
7262: 'C->G',L1515V,1
7262: 'C->T',L1515F,2169
7263: 'T->A',L1515H,1
7264: 'T->A',L1515L,6
7264: 'T->C',L1515L,291
7264: 'T->G',L1515L,11
7265: 'T->C',F1516L,140
7265: 'T->G',F1516V,2
7266: 'T->A',F1516Y,22
7266: 'T->G',F1516C,12
7267: 'C->A',F1516L,2
7267: 'C->T',F1516F,3833
7268: 'A->G',T1517A,8
7269: 'C->A',T1517N,5
7269: 'C->T',T1517I,2
7270: 'T->A',T1517T,6
7270: 'T->C',T1517T,16
7271: 'A->C',R1518R,2
7271: 'A->G',R1518G,38
7272: 'G->A',R1518K,4425
7272: 'G->T',R1518M,2
7273: 'G->A',R1518R,69
7273: 'G->T',R1518S,118
7274: 'T->C',F1519L,18
7274: 'T->G',F1519V,42
7275: 'T->A',F1519Y,1
7275: 'T->C',F1519S,29
7275: 'T->G',F1519C,19
7276: 'T->C',F1519F,33
7276: 'T->G',F1519L,16
7277: 'T->C',F1520L,20
7278: 'T->A',F1520Y,2
7278: 'T->G',F1520C,1
7279: 'C->A',F1520L,6
7279: 'C->G',F1520L,1
7279: 'C->T',F1520F,2935
7280: 'T->C',Y1521H,2
7281: 'A->G',Y1521C,17
7282: 'T->C',Y1521Y,179
7283: 'G->A',V1522I,141
7283: 'G->C',V1522L,3
7283: 'G->T',V1522L,3
7284: 'T->C',V1522A,126
7285: 'A->G',V1522V,61
7286: 'C->A',L1523I,14
7286: 'C->T',L1523F,4
7288: 'T->A',L1523L,198
7288: 'T->C',L1523L,201
7288: 'T->G',L1523L,24
7289: 'G->A',G1524R,13
7290: 'G->A',G1524E,189
7290: 'G->C',G1524A,1
7290: 'G->T',G1524V,40
7291: 'A->C',G1524G,12
7291: 'A->G',G1524G,173
7291: 'A->T',G1524G,3
7292: 'T->A',L1525M,10
7292: 'T->C',L1525L,936
7292: 'T->G',L1525V,39
7293: 'T->C',L1525S,40
7293: 'T->G',L1525W,27
7294: 'G->A',L1525L,106
7294: 'G->T',L1525F,72
7295: 'G->A',A1526T,1220
7295: 'G->T',A1526S,75
7296: 'C->T',A1526V,542
7297: 'T->A',A1526A,21
7297: 'T->C',A1526A,56
7297: 'T->G',A1526A,4
7298: 'G->A',A1527T,41
7298: 'G->T',A1527S,30
7299: 'C->A',A1527E,2
7299: 'C->T',A1527V,13216
7300: 'A->C',A1527A,5
7300: 'A->G',A1527A,33
7300: 'A->T',A1527A,18
7301: 'A->C',I1528L,8
7301: 'A->G',I1528V,302
7301: 'A->T',I1528F,1
7302: 'T->C',I1528T,79
7302: 'T->G',I1528S,8
7303: 'C->A',I1528I,83
7303: 'C->G',I1528M,1
7303: 'C->T',I1528I,2440
7304: 'A->C',M1529L,10
7304: 'A->G',M1529V,4
7304: 'A->T',M1529L,32
7305: 'T->A',M1529K,1
7305: 'T->C',M1529T,30
7305: 'T->G',M1529R,13
7306: 'G->A',M1529I,10
7306: 'G->C',M1529I,17
7306: 'G->T',M1529I,533
7307: 'C->A',Q1530K,3
7307: 'C->G',Q1530E,1
7308: 'A->C',Q1530P,1
7308: 'A->G',Q1530R,18
7308: 'A->T',Q1530L,2
7309: 'A->C',Q1530H,5
7309: 'A->G',Q1530Q,58
7309: 'A->T',Q1530H,2
7310: 'T->A',L1531M,3
7310: 'T->C',L1531L,29
7310: 'T->G',L1531V,9
7311: 'T->C',L1531S,2
7311: 'T->G',L1531W,1
7312: 'G->A',L1531L,233
7312: 'G->C',L1531F,10
7312: 'G->T',L1531F,86
7313: 'T->C',F1532L,2
7313: 'T->G',F1532V,6
7314: 'T->A',F1532Y,3
7314: 'T->G',F1532C,1
7315: 'T->C',F1532F,92
7315: 'T->G',F1532L,2
7316: 'T->A',F1533I,2
7316: 'T->C',F1533L,6
7316: 'T->G',F1533V,2
7317: 'T->C',F1533S,67
7317: 'T->G',F1533C,7
7318: 'C->A',F1533L,1
7318: 'C->G',F1533L,1
7318: 'C->T',F1533F,687
7319: 'A->C',S1534R,4
7319: 'A->G',S1534G,85
7319: 'A->T',S1534C,4
7320: 'G->A',S1534N,103
7320: 'G->C',S1534T,20
7320: 'G->T',S1534I,102
7321: 'C->A',S1534R,4
7321: 'C->G',S1534R,1
7321: 'C->T',S1534S,634
7322: 'T->A',Y1535N,6
7322: 'T->C',Y1535H,28
7323: 'A->G',Y1535C,40
7323: 'A->T',Y1535F,1
7324: 'T->C',Y1535Y,135
7325: 'T->C',F1536L,1
7326: 'T->C',F1536S,13
7326: 'T->G',F1536C,2
7327: 'T->A',F1536L,1
7327: 'T->C',F1536F,64
7327: 'T->G',F1536L,4
7328: 'G->A',A1537T,46
7328: 'G->T',A1537S,267
7329: 'C->A',A1537E,7
7329: 'C->G',A1537G,1
7329: 'C->T',A1537V,63
7330: 'A->C',A1537A,11
7330: 'A->G',A1537A,54
7330: 'A->T',A1537A,23
7331: 'G->A',V1538I,67
7331: 'G->T',V1538L,28
7332: 'T->C',V1538A,107
7333: 'A->G',V1538V,71
7333: 'A->T',V1538V,1
7334: 'C->A',H1539N,1
7334: 'C->T',H1539Y,748
7335: 'A->G',H1539R,12
7336: 'T->A',H1539Q,2
7336: 'T->C',H1539H,150
7336: 'T->G',H1539Q,1
7337: 'T->A',F1540I,4
7337: 'T->C',F1540L,32
7337: 'T->G',F1540V,17
7338: 'T->A',F1540Y,1
7339: 'T->A',F1540L,1
7339: 'T->C',F1540F,4
7339: 'T->G',F1540L,1
7340: 'A->G',I1541V,400
7341: 'T->A',I1541N,1
7341: 'T->C',I1541T,144
7341: 'T->G',I1541S,32
7342: 'T->A',I1541I,1
7342: 'T->C',I1541I,2
7343: 'A->G',S1542G,8
7343: 'A->T',S1542C,13
7344: 'G->A',S1542N,36
7344: 'G->T',S1542I,10
7345: 'T->C',S1542S,31
7346: 'A->G',N1543D,4
7347: 'A->C',N1543T,5
7347: 'A->G',N1543S,14
7348: 'T->A',N1543K,3183
7348: 'T->C',N1543N,72
7348: 'T->G',N1543K,52
7350: 'C->A',S1544Y,1
7350: 'C->T',S1544F,6
7351: 'T->A',S1544S,1
7351: 'T->C',S1544S,12
7351: 'T->G',S1544S,9
7352: 'T->A',W1545R,1
7353: 'G->T',W1545L,18
7354: 'G->T',W1545C,5
7355: 'C->A',L1546I,9
7355: 'C->T',L1546F,83
7357: 'T->A',L1546L,1
7357: 'T->C',L1546L,99
7357: 'T->G',L1546L,23
7358: 'A->G',M1547V,261
7358: 'A->T',M1547L,2
7359: 'T->C',M1547T,9
7359: 'T->G',M1547R,1
7360: 'G->A',M1547I,94
7360: 'G->C',M1547I,8
7360: 'G->T',M1547I,1416
7362: 'G->T',W1548L,2
7364: 'T->C',L1549L,153
7365: 'T->C',L1549S,16
7366: 'A->G',L1549L,46
7366: 'A->T',L1549F,1
7367: 'A->C',I1550L,69
7367: 'A->G',I1550V,32
7368: 'T->C',I1550T,25
7369: 'A->G',I1550M,12
7370: 'A->G',I1551V,9
7372: 'T->C',I1551I,202
7374: 'A->C',N1552T,4
7374: 'A->G',N1552S,31
7375: 'T->C',N1552N,240
7375: 'T->G',N1552K,32
7376: 'C->A',L1553I,8
7376: 'C->T',L1553F,221
7378: 'T->A',L1553L,41
7378: 'T->C',L1553L,35
7379: 'G->A',V1554I,43
7379: 'G->C',V1554L,1
7379: 'G->T',V1554L,26
7380: 'T->C',V1554A,9
7381: 'A->C',V1554V,2
7381: 'A->G',V1554V,46
7382: 'C->A',Q1555K,66
7383: 'A->G',Q1555R,13
7383: 'A->T',Q1555L,2
7384: 'A->G',Q1555Q,28
7384: 'A->T',Q1555H,241
7385: 'A->C',M1556L,51
7385: 'A->G',M1556V,26
7386: 'T->A',M1556K,189
7386: 'T->C',M1556T,109
7386: 'T->G',M1556R,6
7387: 'G->A',M1556I,314
7387: 'G->C',M1556I,2
7387: 'G->T',M1556I,16
7388: 'G->A',A1557T,295
7388: 'G->T',A1557S,35
7389: 'C->T',A1557V,127
7390: 'C->A',A1557A,53
7390: 'C->G',A1557A,1
7390: 'C->T',A1557A,1420
7391: 'C->G',P1558A,1
7391: 'C->T',P1558S,40
7392: 'C->A',P1558Q,17
7392: 'C->T',P1558L,83
7393: 'G->A',P1558P,402
7393: 'G->C',P1558P,33
7393: 'G->T',P1558P,9645
7394: 'A->C',I1559L,8
7394: 'A->G',I1559V,45
7395: 'T->C',I1559T,73
7395: 'T->G',I1559S,2
7396: 'T->A',I1559I,3
7396: 'T->C',I1559I,52
7396: 'T->G',I1559M,8
7397: 'T->A',S1560T,2
7397: 'T->C',S1560P,174
7397: 'T->G',S1560A,28
7398: 'C->T',S1560L,61
7399: 'A->C',S1560S,15
7399: 'A->G',S1560S,822
7399: 'A->T',S1560S,22
7400: 'G->A',A1561T,18
7400: 'G->T',A1561S,18
7401: 'C->T',A1561V,537
7402: 'T->A',A1561A,6
7402: 'T->C',A1561A,149
7402: 'T->G',A1561A,1
7403: 'A->G',M1562V,6
7403: 'A->T',M1562L,1
7404: 'T->A',M1562K,4
7404: 'T->C',M1562T,9
7405: 'G->A',M1562I,19
7405: 'G->T',M1562I,375
7406: 'G->A',V1563I,11
7406: 'G->T',V1563F,3
7407: 'T->A',V1563D,2
7407: 'T->C',V1563A,2
7408: 'T->A',V1563V,1
7408: 'T->C',V1563V,8
7409: 'A->C',R1564R,1
7411: 'A->C',R1564S,1
7411: 'A->G',R1564R,28
7415: 'T->C',Y1566H,2
7417: 'C->T',Y1566Y,421
7418: 'A->G',I1567V,237
7419: 'T->C',I1567T,25
7420: 'C->A',I1567I,123
7420: 'C->T',I1567I,8622
7422: 'T->G',F1568C,2
7423: 'C->T',F1568F,694
7424: 'T->A',F1569I,12
7424: 'T->C',F1569L,13
7424: 'T->G',F1569V,2753
7425: 'T->A',F1569Y,5
7425: 'T->C',F1569S,3
7425: 'T->G',F1569C,32
7426: 'T->A',F1569L,20
7426: 'T->C',F1569F,36
7426: 'T->G',F1569L,4
7427: 'G->A',A1570T,146
7427: 'G->T',A1570S,14
7428: 'C->T',A1570V,255
7429: 'A->C',A1570A,4
7429: 'A->G',A1570A,266
7429: 'A->T',A1570A,21
7430: 'T->A',S1571T,3
7430: 'T->G',S1571A,17
7431: 'C->T',S1571L,430
7432: 'A->C',S1571S,4
7432: 'A->G',S1571S,57
7432: 'A->T',S1571S,9
7433: 'T->C',F1572L,5
7433: 'T->G',F1572V,16
7434: 'T->A',F1572Y,23
7434: 'T->C',F1572S,3
7435: 'T->C',F1572F,89
7435: 'T->G',F1572L,3
7436: 'T->C',Y1573H,11
7437: 'A->G',Y1573C,23
7437: 'A->T',Y1573F,2
7438: 'T->C',Y1573Y,374
7439: 'T->C',Y1574H,112
7440: 'A->G',Y1574C,55
7440: 'A->T',Y1574F,1
7441: 'T->C',Y1574Y,67
7442: 'G->A',V1575I,14
7442: 'G->T',V1575L,7
7443: 'T->C',V1575A,27
7444: 'A->C',V1575V,1
7444: 'A->G',V1575V,132
7444: 'A->T',V1575V,2
7445: 'T->A',W1576R,4
7445: 'T->C',W1576R,6
7445: 'T->G',W1576G,5
7446: 'G->T',W1576L,5
7447: 'G->T',W1576C,19
7448: 'A->C',K1577Q,32
7448: 'A->G',K1577E,75
7449: 'A->C',K1577T,11
7449: 'A->G',K1577R,39
7450: 'A->C',K1577N,5
7450: 'A->G',K1577K,28
7450: 'A->T',K1577N,5
7451: 'A->G',S1578G,209
7451: 'A->T',S1578C,3
7452: 'G->A',S1578N,24
7452: 'G->C',S1578T,1
7452: 'G->T',S1578I,1330
7453: 'T->C',S1578S,212
7454: 'T->C',Y1579H,1
7455: 'A->G',Y1579C,80
7455: 'A->T',Y1579F,1
7456: 'T->C',Y1579Y,28
7457: 'G->A',V1580M,16
7457: 'G->T',V1580L,4
7458: 'T->A',V1580E,2
7458: 'T->C',V1580A,18
7459: 'G->A',V1580V,104
7459: 'G->T',V1580V,78
7462: 'T->C',H1581H,62
7463: 'G->A',V1582I,41
7463: 'G->T',V1582F,56
7464: 'T->C',V1582A,6
7465: 'T->A',V1582V,12
7465: 'T->C',V1582V,216
7465: 'T->G',V1582V,2
7466: 'G->A',V1583I,41
7466: 'G->C',V1583L,1
7466: 'G->T',V1583L,15
7467: 'T->C',V1583A,6
7468: 'A->G',V1583V,59
7468: 'A->T',V1583V,34
7469: 'G->A',D1584N,16
7469: 'G->C',D1584H,6
7469: 'G->T',D1584Y,8
7470: 'A->C',D1584A,1
7470: 'A->G',D1584G,10
7471: 'C->A',D1584E,11
7471: 'C->T',D1584D,554
7472: 'G->A',G1585S,18
7472: 'G->T',G1585C,2
7473: 'G->T',G1585V,2
7474: 'T->C',G1585G,20
7477: 'T->C',C1586C,39
7478: 'A->C',N1587H,1
7478: 'A->G',N1587D,41
7478: 'A->T',N1587Y,1
7479: 'A->C',N1587T,3
7479: 'A->G',N1587S,676
7479: 'A->T',N1587I,2
7480: 'T->A',N1587K,4
7480: 'T->C',N1587N,48
7480: 'T->G',N1587K,34
7481: 'T->A',S1588T,2
7481: 'T->G',S1588A,10
7482: 'C->T',S1588L,783
7483: 'A->C',S1588S,5
7483: 'A->G',S1588S,161
7483: 'A->T',S1588S,21
7484: 'T->C',S1589P,544
7484: 'T->G',S1589A,18
7485: 'C->T',S1589L,71
7486: 'A->G',S1589S,15
7487: 'A->C',T1590P,3
7487: 'A->G',T1590A,6
7488: 'C->A',T1590N,243
7488: 'C->T',T1590I,1461
7489: 'T->A',T1590T,5
7489: 'T->C',T1590T,39
7489: 'T->G',T1590T,18
7492: 'T->C',C1591C,22
7493: 'A->G',M1592V,207
7494: 'T->A',M1592K,3
7494: 'T->C',M1592T,11
7495: 'G->A',M1592I,8
7495: 'G->C',M1592I,13
7495: 'G->T',M1592I,34
7496: 'A->C',M1593L,18
7496: 'A->G',M1593V,2
7497: 'T->C',M1593T,1
7498: 'G->A',M1593I,2
7501: 'T->C',C1594C,11
7502: 'T->C',Y1595H,5
7503: 'A->G',Y1595C,48
7504: 'C->T',Y1595Y,2237
7506: 'A->G',K1596R,40
7507: 'A->G',K1596K,37
7508: 'C->T',R1597C,40
7509: 'G->A',R1597H,5
7510: 'T->C',R1597R,13
7512: 'A->C',N1598T,1
7512: 'A->G',N1598S,36
7513: 'T->C',N1598N,105
7515: 'G->A',R1599K,5
7516: 'A->G',R1599R,97
7517: 'G->A',A1600T,9
7517: 'G->C',A1600P,1
7517: 'G->T',A1600S,10
7518: 'C->T',A1600V,163
7519: 'A->C',A1600A,226
7519: 'A->G',A1600A,28
7519: 'A->T',A1600A,41
7520: 'A->G',T1601A,2
7521: 'C->T',T1601I,239
7522: 'A->C',T1601T,2
7522: 'A->G',T1601T,59
7522: 'A->T',T1601T,1
7523: 'A->C',R1602R,18
7525: 'A->G',R1602R,46
7526: 'G->A',V1603I,82
7526: 'G->T',V1603F,7
7527: 'T->C',V1603A,7
7528: 'C->A',V1603V,340
7528: 'C->T',V1603V,6641
7530: 'A->G',E1604G,6
7531: 'A->C',E1604D,4
7531: 'A->G',E1604E,96
7531: 'A->T',E1604D,2
7532: 'T->C',C1605R,1
7532: 'T->G',C1605G,1
7533: 'G->A',C1605Y,1
7534: 'T->C',C1605C,358
7535: 'A->G',T1606A,45
7535: 'A->T',T1606S,3
7536: 'C->A',T1606K,3
7536: 'C->T',T1606I,248
7537: 'A->C',T1606T,1
7537: 'A->G',T1606T,4290
7537: 'A->T',T1606T,1
7539: 'C->T',T1607I,2
7540: 'T->C',T1607T,7573
7541: 'A->G',I1608V,4
7543: 'T->A',I1608I,7
7543: 'T->C',I1608I,567
7544: 'G->A',V1609I,18
7544: 'G->T',V1609F,39
7545: 'T->C',V1609A,3
7546: 'T->A',V1609V,16
7546: 'T->C',V1609V,37
7547: 'A->C',N1610H,1
7548: 'A->C',N1610T,1
7548: 'A->G',N1610S,334
7548: 'A->T',N1610I,1
7549: 'T->A',N1610K,4
7549: 'T->C',N1610N,60
7549: 'T->G',N1610K,23
7550: 'G->A',G1611S,1
7550: 'G->T',G1611C,1
7551: 'G->C',G1611A,3
7552: 'T->C',G1611G,12
7552: 'T->G',G1611G,2
7553: 'G->A',V1612I,193
7553: 'G->T',V1612F,65
7554: 'T->C',V1612A,211
7554: 'T->G',V1612G,9
7555: 'T->C',V1612V,15
7557: 'G->A',R1613K,46
7557: 'G->T',R1613I,2
7558: 'A->G',R1613R,46
7559: 'A->C',R1614R,30
7560: 'G->A',R1614K,386
7561: 'G->A',R1614R,151
7561: 'G->T',R1614S,3
7562: 'T->C',S1615P,45
7562: 'T->G',S1615A,3
7563: 'C->G',S1615C,3
7563: 'C->T',S1615F,5
7564: 'C->A',S1615S,75
7564: 'C->G',S1615S,2
7564: 'C->T',S1615S,5707
7565: 'T->C',F1616L,3
7566: 'T->C',F1616S,1
7566: 'T->G',F1616C,1
7567: 'T->C',F1616F,38
7567: 'T->G',F1616L,2
7570: 'T->C',Y1617Y,67
7571: 'G->A',V1618I,16
7573: 'C->A',V1618V,59
7573: 'C->G',V1618V,15
7573: 'C->T',V1618V,441
7574: 'T->A',Y1619N,1
7574: 'T->C',Y1619H,82
7575: 'A->C',Y1619S,3
7575: 'A->G',Y1619C,8
7576: 'T->C',Y1619Y,56
7577: 'G->A',A1620T,2
7577: 'G->T',A1620S,6
7578: 'C->A',A1620D,1
7578: 'C->T',A1620V,1
7579: 'T->A',A1620A,6
7579: 'T->C',A1620A,41
7579: 'T->G',A1620A,1
7581: 'A->G',N1621S,14
7582: 'T->A',N1621K,3
7582: 'T->C',N1621N,162
7582: 'T->G',N1621K,1
7585: 'A->C',G1622G,49
7585: 'A->G',G1622G,63
7585: 'A->T',G1622G,2
7586: 'G->A',G1623S,1
7586: 'G->T',G1623C,1
7587: 'G->T',G1623V,1
7588: 'T->A',G1623G,1
7588: 'T->C',G1623G,21
7589: 'A->C',K1624Q,2
7589: 'A->G',K1624E,16
7590: 'A->C',K1624T,12
7590: 'A->G',K1624R,116
7590: 'A->T',K1624I,2
7591: 'A->C',K1624N,30
7591: 'A->G',K1624K,222
7591: 'A->T',K1624N,1
7592: 'G->A',G1625S,22
7592: 'G->T',G1625C,58
7594: 'C->A',G1625G,5
7594: 'C->T',G1625G,319
7595: 'T->C',F1626L,5
7596: 'T->A',F1626Y,15
7597: 'T->C',F1626F,35
7597: 'T->G',F1626L,1
7599: 'G->A',C1627Y,1
7600: 'C->T',C1627C,5327
7601: 'A->C',K1628Q,1
7601: 'A->G',K1628E,3
7602: 'A->C',K1628T,1
7602: 'A->G',K1628R,35
7602: 'A->T',K1628I,1
7603: 'A->C',K1628N,7
7603: 'A->G',K1628K,131
7603: 'A->T',K1628N,2
7604: 'C->A',L1629I,19
7604: 'C->G',L1629V,4
7604: 'C->T',L1629L,1331
7605: 'T->A',L1629Q,63
7605: 'T->C',L1629P,26
7605: 'T->G',L1629R,1
7606: 'A->G',L1629L,20
7606: 'A->T',L1629L,28
7609: 'C->T',H1630H,1008
7610: 'A->C',N1631H,1
7610: 'A->G',N1631D,1
7610: 'A->T',N1631Y,5
7611: 'A->G',N1631S,34
7612: 'T->C',N1631N,48
7612: 'T->G',N1631K,5
7613: 'T->G',W1632G,1
7614: 'G->C',W1632S,1
7614: 'G->T',W1632L,1
7615: 'G->C',W1632C,1
7617: 'A->G',N1633S,1
7618: 'T->C',N1633N,82
7621: 'T->C',C1634C,54
7622: 'G->A',V1635I,22
7622: 'G->T',V1635F,3
7623: 'T->A',V1635D,2
7623: 'T->C',V1635A,7
7623: 'T->G',V1635G,30
7624: 'T->C',V1635V,485
7624: 'T->G',V1635V,1
7625: 'A->G',N1636D,8
7626: 'A->C',N1636T,17
7626: 'A->G',N1636S,63
7627: 'T->C',N1636N,24
7627: 'T->G',N1636K,1
7630: 'T->C',C1637C,42
7631: 'G->A',D1638N,5
7631: 'G->T',D1638Y,4
7632: 'A->C',D1638A,8
7632: 'A->G',D1638G,5
7632: 'A->T',D1638V,1
7633: 'T->A',D1638E,1
7633: 'T->C',D1638D,781
7633: 'T->G',D1638E,6
7635: 'C->A',T1639K,1
7635: 'C->G',T1639R,1
7635: 'C->T',T1639I,81
7636: 'A->C',T1639T,60
7636: 'A->G',T1639T,111
7636: 'A->T',T1639T,5
7637: 'T->C',F1640L,2
7637: 'T->G',F1640V,8
7638: 'T->A',F1640Y,16
7638: 'T->C',F1640S,28
7638: 'T->G',F1640C,26
7639: 'C->A',F1640L,3
7639: 'C->T',F1640F,711
7640: 'T->A',C1641S,5
7640: 'T->C',C1641R,6
7641: 'G->A',C1641Y,120
7641: 'G->C',C1641S,6
7641: 'G->T',C1641F,28
7642: 'T->C',C1641C,239
7642: 'T->G',C1641W,2
7643: 'G->A',A1642T,15
7643: 'G->T',A1642S,214
7644: 'C->T',A1642V,618
7645: 'T->A',A1642A,27
7645: 'T->C',A1642A,41
7645: 'T->G',A1642A,16
7646: 'G->A',G1643S,71
7646: 'G->T',G1643C,3
7647: 'G->A',G1643D,16
7647: 'G->T',G1643V,11
7648: 'T->C',G1643G,62
7649: 'A->G',S1644G,77
7649: 'A->T',S1644C,3
7650: 'G->A',S1644N,12
7651: 'T->C',S1644S,19
7654: 'A->C',T1645T,3
7654: 'A->G',T1645T,44
7654: 'A->T',T1645T,15
7656: 'T->A',F1646Y,80
7657: 'T->C',F1646F,19
7658: 'A->G',I1647V,1
7660: 'T->A',I1647I,1
7660: 'T->C',I1647I,3
7661: 'A->C',S1648R,1
7661: 'A->G',S1648G,36
7661: 'A->T',S1648C,1
7662: 'G->A',S1648N,1
7663: 'T->C',S1648S,20
7664: 'G->A',D1649N,1
7665: 'A->G',D1649G,3
7666: 'T->C',D1649D,185
7666: 'T->G',D1649E,3
7669: 'A->C',E1650D,5
7669: 'A->G',E1650E,142
7669: 'A->T',E1650D,3
7670: 'G->A',V1651I,19
7671: 'T->A',V1651D,1
7672: 'T->A',V1651V,25
7672: 'T->C',V1651V,25
7672: 'T->G',V1651V,1
7673: 'G->T',A1652S,22
7674: 'C->T',A1652V,1
7675: 'G->A',A1652A,214
7675: 'G->C',A1652A,573
7675: 'G->T',A1652A,2732
7676: 'A->C',R1653R,11
7676: 'A->G',R1653G,23
7677: 'G->A',R1653K,3
7677: 'G->C',R1653T,10
7677: 'G->T',R1653I,9
7678: 'A->C',R1653S,11
7678: 'A->G',R1653R,133
7678: 'A->T',R1653S,13
7679: 'G->T',D1654Y,6
7681: 'C->A',D1654E,11
7681: 'C->T',D1654D,256
7682: 'T->C',L1655L,176
7684: 'G->A',L1655L,153
7684: 'G->T',L1655F,6
7685: 'T->A',S1656T,1
7685: 'T->G',S1656A,242
7687: 'A->C',S1656S,6
7687: 'A->G',S1656S,21
7688: 'C->A',L1657I,27
7688: 'C->T',L1657L,279
7690: 'A->G',L1657L,17
7692: 'A->G',Q1658R,1
7692: 'A->T',Q1658L,2
7693: 'G->T',Q1658H,335
7694: 'T->C',F1659L,5
7694: 'T->G',F1659V,23
7695: 'T->A',F1659Y,3
7695: 'T->C',F1659S,8
7696: 'T->C',F1659F,41
7698: 'A->G',K1660R,9
7699: 'A->G',K1660K,137
7700: 'A->C',R1661R,8
7701: 'G->A',R1661K,8
7701: 'G->C',R1661T,1
7701: 'G->T',R1661I,1
7702: 'A->G',R1661R,379
7703: 'C->A',P1662T,16
7703: 'C->T',P1662S,230
7704: 'C->A',P1662Q,1
7704: 'C->T',P1662L,16
7705: 'A->C',P1662P,4
7705: 'A->G',P1662P,14
7706: 'A->G',I1663V,57
7708: 'A->T',I1663I,5
7709: 'A->C',N1664H,2
7709: 'A->G',N1664D,3
7710: 'A->G',N1664S,8
7710: 'A->T',N1664I,1
7711: 'T->C',N1664N,296
7711: 'T->G',N1664K,1
7712: 'C->T',P1665S,987
7714: 'T->C',P1665P,129
7714: 'T->G',P1665P,5
7716: 'C->G',T1666S,1
7716: 'C->T',T1666I,147
7717: 'T->A',T1666T,11
7717: 'T->C',T1666T,76
7717: 'T->G',T1666T,3
7720: 'C->A',D1667E,5
7720: 'C->T',D1667D,184
7721: 'C->A',Q1668K,4
7721: 'C->G',Q1668E,1
7722: 'A->C',Q1668P,1
7722: 'A->G',Q1668R,1
7722: 'A->T',Q1668L,2
7723: 'G->A',Q1668Q,71
7724: 'T->C',S1669P,1
7724: 'T->G',S1669A,6
7726: 'T->A',S1669S,7
7726: 'T->C',S1669S,31
7726: 'T->G',S1669S,39
7727: 'T->A',S1670T,2
7727: 'T->G',S1670A,11
7728: 'C->A',S1670Y,8
7728: 'C->G',S1670C,18
7728: 'C->T',S1670F,3012
7729: 'T->A',S1670S,3
7729: 'T->C',S1670S,20
7729: 'T->G',S1670S,5
7730: 'T->C',Y1671H,66
7731: 'A->G',Y1671C,17
7732: 'C->T',Y1671Y,3590
7733: 'A->C',I1672L,1
7733: 'A->G',I1672V,66
7734: 'T->A',I1672N,4
7734: 'T->C',I1672T,62
7734: 'T->G',I1672S,56
7735: 'C->A',I1672I,7
7735: 'C->T',I1672I,5503
7736: 'G->A',V1673I,378
7737: 'T->C',V1673A,25
7738: 'T->A',V1673V,12
7738: 'T->C',V1673V,55
7739: 'G->A',D1674N,129
7739: 'G->T',D1674Y,1
7740: 'A->C',D1674A,7
7740: 'A->G',D1674G,73
7740: 'A->T',D1674V,4
7741: 'T->C',D1674D,46
7741: 'T->G',D1674E,1
7742: 'A->G',S1675G,43
7742: 'A->T',S1675C,7
7743: 'G->A',S1675N,8
7743: 'G->C',S1675T,1
7743: 'G->T',S1675I,1119
7744: 'T->A',S1675R,2
7744: 'T->C',S1675S,41
7744: 'T->G',S1675R,38
7745: 'G->A',V1676I,701
7745: 'G->T',V1676F,9
7746: 'T->C',V1676A,35
7747: 'T->A',V1676V,5
7747: 'T->C',V1676V,244
7747: 'T->G',V1676V,61
7748: 'A->G',T1677A,34
7749: 'C->A',T1677K,3
7749: 'C->G',T1677R,1
7749: 'C->T',T1677I,2684
7750: 'A->C',T1677T,4
7750: 'A->G',T1677T,49
7750: 'A->T',T1677T,11
7751: 'G->A',V1678M,11
7751: 'G->C',V1678L,2
7751: 'G->T',V1678L,102
7752: 'T->C',V1678A,287
7752: 'T->G',V1678G,12
7753: 'G->A',V1678V,18
7753: 'G->T',V1678V,87
7754: 'A->C',K1679Q,10
7754: 'A->G',K1679E,82
7755: 'A->C',K1679T,45
7755: 'A->G',K1679R,584
7755: 'A->T',K1679M,4
7756: 'G->A',K1679K,40
7756: 'G->C',K1679N,1
7756: 'G->T',K1679N,1347
7757: 'A->C',N1680H,473
7757: 'A->G',N1680D,23
7758: 'A->C',N1680T,9
7758: 'A->G',N1680S,84
7758: 'A->T',N1680I,23
7759: 'T->A',N1680K,30
7759: 'T->C',N1680N,60
7759: 'T->G',N1680K,14
7760: 'G->A',G1681S,79
7760: 'G->C',G1681R,1
7760: 'G->T',G1681C,8
7761: 'G->A',G1681D,179
7761: 'G->T',G1681V,19
7762: 'T->A',G1681G,1
7762: 'T->C',G1681G,59
7763: 'T->A',S1682T,4
7763: 'T->G',S1682A,12
7764: 'C->A',S1682Y,13
7764: 'C->T',S1682F,6171
7765: 'C->A',S1682S,155
7765: 'C->G',S1682S,23
7765: 'C->T',S1682S,4012
7766: 'A->C',I1683L,21
7766: 'A->G',I1683V,151
7766: 'A->T',I1683F,5
7767: 'T->C',I1683T,15071
7768: 'C->A',I1683I,9
7768: 'C->G',I1683M,1
7768: 'C->T',I1683I,7016
7769: 'C->A',H1684N,32
7769: 'C->T',H1684Y,22
7770: 'A->G',H1684R,239
7771: 'T->A',H1684Q,4
7771: 'T->C',H1684H,326
7771: 'T->G',H1684Q,102
7772: 'C->A',L1685I,7
7772: 'C->G',L1685V,3
7772: 'C->T',L1685F,392
7774: 'T->A',L1685L,4
7774: 'T->C',L1685L,21
7774: 'T->G',L1685L,15
7775: 'T->A',Y1686N,4
7775: 'T->C',Y1686H,31
7776: 'A->G',Y1686C,18
7777: 'C->T',Y1686Y,234
7778: 'T->C',F1687L,4
7778: 'T->G',F1687V,3
7779: 'T->G',F1687C,1
7780: 'T->C',F1687F,46
7780: 'T->G',F1687L,1
7781: 'G->A',D1688N,26
7781: 'G->C',D1688H,1
7781: 'G->T',D1688Y,1
7782: 'A->C',D1688A,94
7782: 'A->G',D1688G,184
7782: 'A->T',D1688V,9
7783: 'T->A',D1688E,2
7783: 'T->C',D1688D,407
7785: 'A->G',K1689R,1395
7786: 'A->C',K1689N,101
7786: 'A->G',K1689K,268
7786: 'A->T',K1689N,1
7787: 'G->A',A1690T,319
7787: 'G->C',A1690P,1
7787: 'G->T',A1690S,10
7788: 'C->A',A1690D,84
7788: 'C->T',A1690V,303
7789: 'T->A',A1690A,50
7789: 'T->C',A1690A,169
7790: 'G->A',G1691S,134
7790: 'G->C',G1691R,6
7790: 'G->T',G1691C,29
7791: 'G->A',G1691D,151
7791: 'G->T',G1691V,22
7792: 'T->C',G1691G,113
7793: 'C->A',Q1692K,358
7794: 'A->C',Q1692P,29
7794: 'A->G',Q1692R,106
7794: 'A->T',Q1692L,38
7795: 'A->C',Q1692H,13
7795: 'A->G',Q1692Q,35
7795: 'A->T',Q1692H,1
7796: 'A->C',K1693Q,52
7796: 'A->G',K1693E,21
7797: 'A->C',K1693T,18
7797: 'A->G',K1693R,238
7798: 'G->A',K1693K,157
7798: 'G->C',K1693N,35
7798: 'G->T',K1693N,2781
7799: 'A->C',T1694P,3
7799: 'A->G',T1694A,7
7799: 'A->T',T1694S,3
7800: 'C->G',T1694S,2
7800: 'C->T',T1694I,593
7801: 'T->A',T1694T,2
7801: 'T->C',T1694T,15
7801: 'T->G',T1694T,2
7802: 'T->C',Y1695H,14
7803: 'A->C',Y1695S,14
7803: 'A->G',Y1695C,15
7804: 'T->C',Y1695Y,110
7805: 'G->A',E1696K,1
7806: 'A->C',E1696A,9
7806: 'A->G',E1696G,5
7807: 'A->C',E1696D,10
7807: 'A->G',E1696E,95
7807: 'A->T',E1696D,1
7808: 'A->C',R1697R,3
7808: 'A->G',R1697G,11
7809: 'G->A',R1697K,38
7809: 'G->C',R1697T,18
7809: 'G->T',R1697I,8
7810: 'A->C',R1697S,10
7810: 'A->G',R1697R,19
7810: 'A->T',R1697S,2
7811: 'C->A',H1698N,10
7811: 'C->T',H1698Y,71
7812: 'A->G',H1698R,8
7812: 'A->T',H1698L,71
7813: 'T->C',H1698H,664
7813: 'T->G',H1698Q,27
7814: 'T->A',S1699T,1
7814: 'T->C',S1699P,510
7814: 'T->G',S1699A,34
7815: 'C->A',S1699Y,5
7815: 'C->T',S1699F,682
7816: 'T->A',S1699S,7
7816: 'T->C',S1699S,82
7816: 'T->G',S1699S,19
7817: 'C->A',L1700I,55
7817: 'C->G',L1700V,4
7817: 'C->T',L1700F,299
7818: 'T->C',L1700P,14
7818: 'T->G',L1700R,7
7819: 'C->A',L1700L,26
7819: 'C->G',L1700L,2
7819: 'C->T',L1700L,539
7820: 'T->A',S1701T,6
7820: 'T->C',S1701P,67
7820: 'T->G',S1701A,35
7821: 'C->G',S1701C,2
7821: 'C->T',S1701F,212
7822: 'T->A',S1701S,16
7822: 'T->C',S1701S,81
7822: 'T->G',S1701S,27
7823: 'C->A',H1702N,21
7823: 'C->T',H1702Y,201
7824: 'A->C',H1702P,3
7824: 'A->G',H1702R,50
7824: 'A->T',H1702L,57
7825: 'T->C',H1702H,41
7825: 'T->G',H1702Q,127
7826: 'T->A',F1703I,1
7826: 'T->C',F1703L,56
7826: 'T->G',F1703V,1
7828: 'T->A',F1703L,5
7828: 'T->C',F1703F,30
7828: 'T->G',F1703L,1
7829: 'G->A',V1704I,124
7829: 'G->C',V1704L,18
7829: 'G->T',V1704F,421
7830: 'T->A',V1704D,88
7830: 'T->C',V1704A,161
7831: 'T->A',V1704V,75
7831: 'T->C',V1704V,683
7832: 'A->G',N1705D,9
7832: 'A->T',N1705Y,88
7833: 'A->C',N1705T,1390
7833: 'A->G',N1705S,37
7833: 'A->T',N1705I,2
7834: 'C->A',N1705K,23
7834: 'C->G',N1705K,1
7834: 'C->T',N1705N,5084
7835: 'T->C',L1706L,108
7835: 'T->G',L1706V,20
7836: 'T->C',L1706S,10
7837: 'A->C',L1706F,682
7837: 'A->G',L1706L,188
7837: 'A->T',L1706F,6
7838: 'G->A',D1707N,50
7838: 'G->C',D1707H,5
7838: 'G->T',D1707Y,112
7839: 'A->C',D1707A,2
7839: 'A->G',D1707G,16
7840: 'C->A',D1707E,10
7840: 'C->T',D1707D,908
7841: 'A->C',N1708H,1
7841: 'A->G',N1708D,17
7841: 'A->T',N1708Y,41
7842: 'A->G',N1708S,43
7843: 'C->A',N1708K,17
7843: 'C->G',N1708K,1
7843: 'C->T',N1708N,1823
7844: 'C->A',L1709M,65
7844: 'C->G',L1709V,1
7844: 'C->T',L1709L,1215
7846: 'G->A',L1709L,207
7846: 'G->T',L1709L,49
7847: 'A->C',R1710R,178
7847: 'A->G',R1710G,3
7848: 'G->A',R1710K,41
7848: 'G->T',R1710I,7
7849: 'A->C',R1710S,2
7849: 'A->G',R1710R,59
7850: 'G->A',A1711T,110
7850: 'G->T',A1711S,44
7851: 'C->G',A1711G,16
7851: 'C->T',A1711V,274209
7852: 'T->A',A1711A,3
7852: 'T->C',A1711A,26
7853: 'A->C',N1712H,5
7853: 'A->T',N1712Y,7
7854: 'A->C',N1712T,7
7854: 'A->G',N1712S,118
7855: 'T->C',N1712N,194
7856: 'A->G',N1713D,3
7856: 'A->T',N1713Y,2
7857: 'A->G',N1713S,216
7858: 'C->A',N1713K,1
7858: 'C->T',N1713N,644
7859: 'A->C',T1714P,13
7859: 'A->G',T1714A,30
7860: 'C->A',T1714N,30
7860: 'C->G',T1714S,1
7860: 'C->T',T1714I,887
7861: 'T->A',T1714T,6
7861: 'T->C',T1714T,24
7861: 'T->G',T1714T,2
7863: 'A->G',K1715R,1584
7864: 'A->C',K1715N,2
7864: 'A->G',K1715K,70
7865: 'G->A',G1716S,127
7865: 'G->T',G1716C,153
7866: 'G->A',G1716D,2
7866: 'G->C',G1716A,2
7866: 'G->T',G1716V,71
7867: 'T->C',G1716G,14
7867: 'T->G',G1716G,4
7868: 'T->A',S1717T,7
7868: 'T->C',S1717P,1
7868: 'T->G',S1717A,7
7869: 'C->T',S1717L,3469
7870: 'A->C',S1717S,4
7870: 'A->G',S1717S,409
7870: 'A->T',S1717S,62
7871: 'T->C',L1718L,23
7871: 'T->G',L1718V,19
7872: 'T->G',L1718W,1
7873: 'G->A',L1718L,34
7873: 'G->T',L1718F,107
7874: 'C->A',P1719T,8
7874: 'C->T',P1719S,175
7875: 'C->A',P1719H,10
7875: 'C->T',P1719L,229
7876: 'T->A',P1719P,8
7876: 'T->C',P1719P,15
7876: 'T->G',P1719P,7
7877: 'A->G',I1720V,181
7878: 'T->C',I1720T,23
7878: 'T->G',I1720S,8
7879: 'T->C',I1720I,7
7880: 'A->G',N1721D,71
7881: 'A->G',N1721S,254
7882: 'T->C',N1721N,86
7883: 'G->A',V1722I,294
7883: 'G->T',V1722F,14
7884: 'T->C',V1722A,6
7884: 'T->G',V1722G,14
7885: 'T->C',V1722V,6
7886: 'A->G',I1723V,2267
7888: 'A->G',I1723M,186
7888: 'A->T',I1723I,1
7889: 'G->A',V1724I,73
7889: 'G->T',V1724F,5
7890: 'T->C',V1724A,15
7891: 'T->A',V1724V,4
7891: 'T->C',V1724V,20
7891: 'T->G',V1724V,15
7892: 'T->A',F1725I,1
7892: 'T->C',F1725L,4
7894: 'T->A',F1725L,1
7894: 'T->C',F1725F,6
7894: 'T->G',F1725L,2
7895: 'G->A',D1726N,23
7895: 'G->T',D1726Y,2
7896: 'A->C',D1726A,1
7896: 'A->G',D1726G,5
7897: 'T->A',D1726E,3
7897: 'T->C',D1726D,84
7898: 'G->A',G1727S,28
7898: 'G->T',G1727C,9
7899: 'G->A',G1727D,11
7899: 'G->T',G1727V,34
7900: 'T->C',G1727G,69
7901: 'A->C',K1728Q,9
7901: 'A->G',K1728E,11
7902: 'A->C',K1728T,2
7902: 'A->G',K1728R,80
7903: 'A->C',K1728N,6
7903: 'A->G',K1728K,239
7904: 'T->A',S1729T,3
7904: 'T->G',S1729A,14
7905: 'C->T',S1729L,232
7906: 'A->C',S1729S,63
7906: 'A->G',S1729S,138
7906: 'A->T',S1729S,94
7908: 'A->G',K1730R,2
7909: 'A->G',K1730K,1552
7910: 'T->A',C1731S,3
7910: 'T->G',C1731G,2
7911: 'G->A',C1731Y,16
7911: 'G->T',C1731F,100
7912: 'T->C',C1731C,92
7914: 'A->C',E1732A,3
7915: 'A->C',E1732D,45
7915: 'A->G',E1732E,206
7915: 'A->T',E1732D,10
7916: 'G->A',E1733K,11
7917: 'A->C',E1733A,10
7917: 'A->G',E1733G,299
7918: 'A->C',E1733D,200
7918: 'A->G',E1733E,212
7918: 'A->T',E1733D,4
7919: 'T->C',S1734P,328
7919: 'T->G',S1734A,88
7920: 'C->T',S1734L,5
7921: 'A->C',S1734S,9
7921: 'A->G',S1734S,161
7921: 'A->T',S1734S,14
7922: 'T->A',S1735T,3
7922: 'T->C',S1735P,3
7922: 'T->G',S1735A,16
7923: 'C->A',S1735Y,3
7923: 'C->T',S1735F,311
7924: 'T->A',S1735S,38
7924: 'T->C',S1735S,112
7924: 'T->G',S1735S,8
7925: 'G->A',A1736T,108
7925: 'G->T',A1736S,63
7926: 'C->T',A1736V,41691
7927: 'A->C',A1736A,2
7927: 'A->G',A1736A,16
7927: 'A->T',A1736A,5
7928: 'A->C',K1737Q,2
7929: 'A->C',K1737T,4
7929: 'A->G',K1737R,85
7929: 'A->T',K1737I,1
7930: 'A->C',K1737N,5
7930: 'A->G',K1737K,129
7931: 'T->A',S1738T,11
7931: 'T->C',S1738P,17
7931: 'T->G',S1738A,43
7932: 'C->T',S1738L,380
7933: 'A->C',S1738S,14
7933: 'A->G',S1738S,341
7933: 'A->T',S1738S,4
7934: 'G->A',A1739T,52
7934: 'G->C',A1739P,1
7934: 'G->T',A1739S,23
7935: 'C->G',A1739G,18
7935: 'C->T',A1739V,74
7936: 'G->C',A1739A,212
7936: 'G->T',A1739A,3575
7937: 'T->G',S1740A,2
7938: 'C->G',S1740C,1
7939: 'T->A',S1740S,41
7939: 'T->C',S1740S,230
7939: 'T->G',S1740S,2
7940: 'G->A',V1741I,102
7940: 'G->C',V1741L,1
7941: 'T->C',V1741A,2
7941: 'T->G',V1741G,1
7942: 'T->C',V1741V,1390
7942: 'T->G',V1741V,6
7943: 'T->C',Y1742H,1
7945: 'C->T',Y1742Y,4570
7946: 'T->C',Y1743H,3
7947: 'A->G',Y1743C,1
7948: 'C->T',Y1743Y,778
7949: 'A->G',S1744G,43
7949: 'A->T',S1744C,3
7951: 'T->C',S1744S,31
7954: 'G->A',Q1745Q,65
7954: 'G->T',Q1745H,705
7955: 'C->A',L1746I,17
7955: 'C->T',L1746F,351
7956: 'T->A',L1746H,1
7957: 'T->A',L1746L,37
7957: 'T->C',L1746L,86
7957: 'T->G',L1746L,20
7958: 'A->G',M1747V,79
7959: 'T->A',M1747K,1
7959: 'T->C',M1747T,3
7960: 'G->A',M1747I,13
7960: 'G->T',M1747I,436
7961: 'T->G',C1748G,3
7962: 'G->A',C1748Y,7
7962: 'G->C',C1748S,21
7963: 'T->C',C1748C,118
7965: 'A->G',Q1749R,5
7966: 'A->G',Q1749Q,121
7967: 'C->A',P1750T,23
7967: 'C->T',P1750S,584
7968: 'C->A',P1750H,4
7968: 'C->T',P1750L,1
7969: 'T->A',P1750P,9
7969: 'T->C',P1750P,28
7969: 'T->G',P1750P,6
7970: 'A->G',I1751V,21
7971: 'T->C',I1751T,31
7972: 'A->G',I1751M,343
7973: 'C->A',L1752M,18
7973: 'C->T',L1752L,301
7975: 'G->A',L1752L,211
7975: 'G->T',L1752L,38
7976: 'T->C',L1753L,40
7976: 'T->G',L1753V,2
7978: 'A->G',L1753L,416
7979: 'C->A',L1754I,193
7979: 'C->T',L1754L,177
7980: 'T->C',L1754P,1
7981: 'A->G',L1754L,688
7981: 'A->T',L1754L,9
7982: 'G->A',D1755N,44
7983: 'A->G',D1755G,9
7984: 'T->A',D1755E,21
7984: 'T->C',D1755D,20380
7984: 'T->G',D1755E,196
7985: 'C->A',Q1756K,20
7985: 'C->G',Q1756E,91
7986: 'A->G',Q1756R,183
7986: 'A->T',Q1756L,2
7987: 'G->A',Q1756Q,558
7987: 'G->C',Q1756H,2
7987: 'G->T',Q1756H,247
7988: 'G->A',A1757T,75
7988: 'G->T',A1757S,8
7989: 'C->T',A1757V,95
7990: 'A->C',A1757A,12
7990: 'A->G',A1757A,124
7990: 'A->T',A1757A,25
7991: 'T->A',L1758I,1
7991: 'T->C',L1758L,39
7991: 'T->G',L1758V,2
7993: 'A->C',L1758F,19
7993: 'A->G',L1758L,94
7993: 'A->T',L1758F,30
7994: 'G->A',V1759M,111
7994: 'G->T',V1759L,64
7995: 'T->C',V1759A,20
7996: 'G->A',V1759V,226
7996: 'G->C',V1759V,1
7996: 'G->T',V1759V,169
7997: 'T->C',S1760P,1
7997: 'T->G',S1760A,5
7998: 'C->A',S1760Y,19
7998: 'C->T',S1760F,151
7999: 'T->A',S1760S,17
7999: 'T->C',S1760S,68
7999: 'T->G',S1760S,13
8000: 'G->A',D1761N,14
8000: 'G->T',D1761Y,37
8001: 'A->C',D1761A,22
8001: 'A->G',D1761G,431
8001: 'A->T',D1761V,2
8002: 'T->C',D1761D,37
8003: 'G->A',V1762I,55
8003: 'G->C',V1762L,1
8003: 'G->T',V1762F,325
8004: 'T->A',V1762D,2
8004: 'T->C',V1762A,45
8004: 'T->G',V1762G,20
8005: 'T->A',V1762V,10
8005: 'T->C',V1762V,65
8005: 'T->G',V1762V,12
8006: 'G->A',G1763S,166
8006: 'G->T',G1763C,37
8007: 'G->A',G1763D,22
8007: 'G->T',G1763V,5
8008: 'T->A',G1763G,2
8008: 'T->C',G1763G,11
8009: 'G->A',D1764N,46
8009: 'G->T',D1764Y,4
8010: 'A->C',D1764A,106
8010: 'A->G',D1764G,278
8010: 'A->T',D1764V,21
8011: 'T->A',D1764E,13
8011: 'T->C',D1764D,128
8012: 'A->G',S1765G,18
8012: 'A->T',S1765C,23
8013: 'G->A',S1765N,27
8013: 'G->C',S1765T,2
8013: 'G->T',S1765I,8
8014: 'T->A',S1765R,8
8014: 'T->C',S1765S,81
8014: 'T->G',S1765R,3
8015: 'G->A',A1766T,152
8015: 'G->T',A1766S,4
8016: 'C->A',A1766E,20
8016: 'C->T',A1766V,2216
8017: 'G->A',A1766A,220
8017: 'G->C',A1766A,1
8017: 'G->T',A1766A,2840
8018: 'G->A',E1767K,119
8019: 'A->C',E1767A,116
8019: 'A->G',E1767G,57
8019: 'A->T',E1767V,25
8020: 'A->C',E1767D,20
8020: 'A->G',E1767E,898
8020: 'A->T',E1767D,26
8021: 'G->A',V1768I,30
8021: 'G->T',V1768F,141
8022: 'T->C',V1768A,19
8022: 'T->G',V1768G,50
8023: 'T->A',V1768V,7
8023: 'T->C',V1768V,352
8023: 'T->G',V1768V,19
8024: 'G->A',A1769T,97
8024: 'G->C',A1769P,1
8024: 'G->T',A1769S,70
8025: 'C->T',A1769V,1619
8026: 'A->C',A1769A,120
8026: 'A->G',A1769A,73
8026: 'A->T',A1769A,78
8027: 'G->A',V1770I,29
8027: 'G->C',V1770L,2
8027: 'G->T',V1770F,1556
8028: 'T->C',V1770A,20
8029: 'T->A',V1770V,1
8029: 'T->C',V1770V,60
8031: 'A->G',K1771R,1274
8032: 'A->G',K1771K,130
8033: 'A->C',M1772L,5
8033: 'A->G',M1772V,2
8033: 'A->T',M1772L,6
8034: 'T->C',M1772T,4
8034: 'T->G',M1772R,1
8035: 'G->T',M1772I,65
8036: 'T->C',F1773L,30
8038: 'T->A',F1773L,4
8038: 'T->C',F1773F,49
8038: 'T->G',F1773L,1
8039: 'G->A',D1774N,163
8039: 'G->T',D1774Y,82
8040: 'A->C',D1774A,33
8040: 'A->G',D1774G,235
8040: 'A->T',D1774V,62
8041: 'T->A',D1774E,6
8041: 'T->C',D1774D,711
8041: 'T->G',D1774E,2
8042: 'G->A',A1775T,92
8042: 'G->T',A1775S,12
8043: 'C->A',A1775D,1
8043: 'C->T',A1775V,523
8044: 'T->A',A1775A,6
8044: 'T->C',A1775A,25
8044: 'T->G',A1775A,5
8045: 'T->C',Y1776H,4
8046: 'A->T',Y1776F,3
8047: 'C->T',Y1776Y,15249
8048: 'G->A',V1777I,252
8048: 'G->T',V1777F,33
8049: 'T->C',V1777A,47
8050: 'T->C',V1777V,37
8051: 'A->G',N1778D,123
8052: 'A->C',N1778T,5
8052: 'A->G',N1778S,761
8052: 'A->T',N1778I,2
8053: 'T->A',N1778K,17
8053: 'T->C',N1778N,834
8053: 'T->G',N1778K,1
8054: 'A->G',T1779A,20
8055: 'C->A',T1779K,1
8055: 'C->G',T1779R,1
8055: 'C->T',T1779M,50
8056: 'G->A',T1779T,422
8056: 'G->T',T1779T,372
8057: 'T->C',F1780L,15
8058: 'T->A',F1780Y,1
8059: 'T->C',F1780F,27
8060: 'T->G',S1781A,2
8061: 'C->T',S1781L,7
8062: 'A->C',S1781S,10
8062: 'A->G',S1781S,797
8062: 'A->T',S1781S,9
8063: 'T->A',S1782T,4
8063: 'T->C',S1782P,7
8063: 'T->G',S1782A,29
8064: 'C->T',S1782L,117
8065: 'A->C',S1782S,1
8065: 'A->G',S1782S,9
8065: 'A->T',S1782S,5
8066: 'A->G',T1783A,7
8067: 'C->A',T1783N,2
8067: 'C->G',T1783S,1
8067: 'C->T',T1783I,127
8068: 'T->C',T1783T,102
8068: 'T->G',T1783T,12
8071: 'T->C',F1784F,456
8072: 'A->G',N1785D,618
8073: 'A->G',N1785S,1157
8074: 'C->T',N1785N,574
8075: 'G->A',V1786I,216
8075: 'G->C',V1786L,3
8075: 'G->T',V1786L,32
8076: 'T->C',V1786A,124
8077: 'A->G',V1786V,76
8078: 'C->A',P1787T,1
8078: 'C->G',P1787A,12
8078: 'C->T',P1787S,1924
8079: 'C->A',P1787Q,2
8079: 'C->T',P1787L,1
8080: 'A->C',P1787P,70
8080: 'A->G',P1787P,53
8080: 'A->T',P1787P,93
8081: 'A->C',M1788L,20
8081: 'A->G',M1788V,91
8081: 'A->T',M1788L,1
8082: 'T->A',M1788K,2
8082: 'T->C',M1788T,402
8082: 'T->G',M1788R,3
8083: 'G->A',M1788I,23173
8083: 'G->C',M1788I,6
8083: 'G->T',M1788I,221
8084: 'G->A',E1789K,5171
8085: 'A->C',E1789A,304
8085: 'A->G',E1789G,16
8085: 'A->T',E1789V,1
8086: 'A->C',E1789D,7
8086: 'A->G',E1789E,76
8086: 'A->T',E1789D,4
8087: 'A->C',K1790Q,10
8087: 'A->G',K1790E,9
8088: 'A->C',K1790T,4
8088: 'A->G',K1790R,160
8088: 'A->T',K1790I,91
8089: 'A->C',K1790N,3
8089: 'A->G',K1790K,39
8090: 'C->A',L1791I,48
8090: 'C->G',L1791V,16
8090: 'C->T',L1791F,2171
8091: 'T->A',L1791H,14
8091: 'T->C',L1791P,1
8091: 'T->G',L1791R,1
8092: 'C->A',L1791L,82
8092: 'C->G',L1791L,18
8092: 'C->T',L1791L,2581
8093: 'A->C',K1792Q,1
8094: 'A->C',K1792T,3
8094: 'A->G',K1792R,11
8095: 'A->C',K1792N,20
8095: 'A->G',K1792K,41
8095: 'A->T',K1792N,2
8096: 'A->C',T1793P,2
8096: 'A->G',T1793A,52
8097: 'C->A',T1793K,4
8097: 'C->T',T1793I,514
8098: 'A->C',T1793T,4
8098: 'A->G',T1793T,47
8099: 'C->A',L1794I,31
8099: 'C->T',L1794L,354
8101: 'A->G',L1794L,101
8101: 'A->T',L1794L,4
8102: 'G->A',V1795I,32
8102: 'G->C',V1795L,51
8102: 'G->T',V1795F,1473
8103: 'T->C',V1795A,8
8104: 'T->A',V1795V,85
8104: 'T->C',V1795V,75
8104: 'T->G',V1795V,13
8105: 'G->A',A1796T,45
8105: 'G->T',A1796S,23
8106: 'C->A',A1796E,1
8106: 'C->G',A1796G,2
8106: 'C->T',A1796V,692
8107: 'A->C',A1796A,51
8107: 'A->G',A1796A,157
8107: 'A->T',A1796A,27
8108: 'A->G',T1797A,4
8108: 'A->T',T1797S,1
8109: 'C->A',T1797N,31
8109: 'C->G',T1797S,5
8109: 'C->T',T1797I,1376
8110: 'T->A',T1797T,53
8110: 'T->C',T1797T,906
8110: 'T->G',T1797T,5
8111: 'G->A',A1798T,56
8111: 'G->T',A1798S,57
8112: 'C->T',A1798V,1822
8113: 'A->C',A1798A,2
8113: 'A->G',A1798A,41
8113: 'A->T',A1798A,255
8114: 'G->A',E1799K,22
8114: 'G->C',E1799Q,59
8115: 'A->C',E1799A,6
8115: 'A->G',E1799G,27
8115: 'A->T',E1799V,1
8116: 'A->C',E1799D,29
8116: 'A->G',E1799E,55
8116: 'A->T',E1799D,4
8117: 'G->A',A1800T,37
8117: 'G->C',A1800P,1
8117: 'G->T',A1800S,71
8118: 'C->A',A1800D,8
8118: 'C->T',A1800V,580
8119: 'T->A',A1800A,16
8119: 'T->C',A1800A,256
8119: 'T->G',A1800A,7
8120: 'G->A',E1801K,45
8120: 'G->C',E1801Q,47
8121: 'A->C',E1801A,112
8121: 'A->G',E1801G,132
8121: 'A->T',E1801V,1
8122: 'A->C',E1801D,11
8122: 'A->G',E1801E,48
8123: 'C->A',L1802I,30
8123: 'C->G',L1802V,11
8123: 'C->T',L1802F,2827
8124: 'T->C',L1802P,3
8125: 'T->A',L1802L,2
8125: 'T->C',L1802L,51
8126: 'G->A',A1803T,27
8126: 'G->T',A1803S,67
8127: 'C->A',A1803E,18
8127: 'C->G',A1803G,1
8127: 'C->T',A1803V,189
8128: 'A->G',A1803A,62
8128: 'A->T',A1803A,40
8129: 'A->C',K1804Q,2
8129: 'A->G',K1804E,2
8130: 'A->C',K1804T,6
8130: 'A->G',K1804R,63
8130: 'A->T',K1804M,1
8131: 'G->A',K1804K,35
8131: 'G->C',K1804N,15
8131: 'G->T',K1804N,2119
8132: 'A->C',N1805H,17
8132: 'A->G',N1805D,79
8132: 'A->T',N1805Y,11
8133: 'A->C',N1805T,43
8133: 'A->G',N1805S,82
8134: 'T->A',N1805K,3
8134: 'T->C',N1805N,778
8134: 'T->G',N1805K,2
8135: 'G->A',V1806M,175
8135: 'G->T',V1806L,11
8136: 'T->A',V1806E,2
8136: 'T->C',V1806A,17
8136: 'T->G',V1806G,2
8137: 'G->A',V1806V,99
8137: 'G->C',V1806V,4
8137: 'G->T',V1806V,705
8138: 'T->C',S1807P,16
8138: 'T->G',S1807A,2
8139: 'C->A',S1807Y,47
8139: 'C->T',S1807F,3238
8140: 'C->A',S1807S,58
8140: 'C->G',S1807S,24
8140: 'C->T',S1807S,9082
8141: 'T->A',L1808I,3
8141: 'T->C',L1808L,20
8141: 'T->G',L1808V,39
8142: 'T->C',L1808S,25
8143: 'A->C',L1808F,1
8143: 'A->G',L1808L,47
8143: 'A->T',L1808F,15
8144: 'G->A',D1809N,347
8144: 'G->C',D1809H,17
8144: 'G->T',D1809Y,56
8145: 'A->C',D1809A,5
8145: 'A->G',D1809G,22
8146: 'C->A',D1809E,21
8146: 'C->T',D1809D,428
8147: 'A->C',N1810H,68
8147: 'A->G',N1810D,31
8147: 'A->T',N1810Y,5
8148: 'A->C',N1810T,7
8148: 'A->G',N1810S,13
8149: 'T->A',N1810K,4
8149: 'T->C',N1810N,206
8149: 'T->G',N1810K,5
8150: 'G->A',V1811I,357
8150: 'G->T',V1811F,1
8151: 'T->A',V1811D,1
8151: 'T->C',V1811A,70
8152: 'C->A',V1811V,6
8152: 'C->T',V1811V,9040
8153: 'T->A',L1812I,6
8153: 'T->C',L1812L,31
8153: 'T->G',L1812V,31
8154: 'T->C',L1812S,1
8155: 'A->C',L1812F,2
8155: 'A->G',L1812L,152
8156: 'T->A',S1813T,4
8156: 'T->C',S1813P,320
8156: 'T->G',S1813A,56
8157: 'C->A',S1813Y,4
8157: 'C->G',S1813C,5
8157: 'C->T',S1813F,281
8158: 'T->A',S1813S,7
8158: 'T->C',S1813S,189
8158: 'T->G',S1813S,3
8159: 'A->G',T1814A,60
8160: 'C->A',T1814N,32
8160: 'C->G',T1814S,8
8160: 'C->T',T1814I,179
8161: 'T->A',T1814T,7
8161: 'T->C',T1814T,13
8161: 'T->G',T1814T,5
8162: 'T->C',F1815L,40
8162: 'T->G',F1815V,1
8163: 'T->G',F1815C,3
8164: 'T->A',F1815L,5
8164: 'T->C',F1815F,44
8165: 'A->G',I1816V,100
8165: 'A->T',I1816F,16
8166: 'T->C',I1816T,156
8167: 'T->A',I1816I,17
8167: 'T->C',I1816I,56
8167: 'T->G',I1816M,3
8168: 'T->A',S1817T,12
8168: 'T->C',S1817P,41
8168: 'T->G',S1817A,25
8169: 'C->T',S1817L,373
8170: 'A->C',S1817S,9
8170: 'A->G',S1817S,463
8170: 'A->T',S1817S,35
8171: 'G->A',A1818T,325
8171: 'G->T',A1818S,8
8172: 'C->T',A1818V,180
8173: 'A->C',A1818A,2
8173: 'A->G',A1818A,50
8173: 'A->T',A1818A,4
8174: 'G->A',A1819T,289
8174: 'G->T',A1819S,31
8175: 'C->A',A1819D,1
8175: 'C->T',A1819V,535
8176: 'T->A',A1819A,14
8176: 'T->C',A1819A,71
8176: 'T->G',A1819A,17
8177: 'C->A',R1820R,25
8177: 'C->G',R1820G,3
8177: 'C->T',R1820W,1
8178: 'G->A',R1820Q,96
8179: 'G->A',R1820R,685
8179: 'G->C',R1820R,29
8179: 'G->T',R1820R,3834
8180: 'C->A',Q1821K,14
8181: 'A->C',Q1821P,7
8181: 'A->G',Q1821R,713
8181: 'A->T',Q1821L,29
8182: 'A->C',Q1821H,18
8182: 'A->G',Q1821Q,326
8182: 'A->T',Q1821H,8
8183: 'G->A',G1822R,69
8183: 'G->T',G1822W,11
8184: 'G->A',G1822E,470
8184: 'G->T',G1822V,1
8185: 'G->A',G1822G,86
8185: 'G->T',G1822G,236
8186: 'T->A',F1823I,1
8186: 'T->C',F1823L,18
8186: 'T->G',F1823V,1
8187: 'T->C',F1823S,13
8187: 'T->G',F1823C,6
8188: 'T->A',F1823L,32
8188: 'T->C',F1823F,27
8188: 'T->G',F1823L,1
8189: 'G->A',V1824I,308
8189: 'G->C',V1824L,1
8189: 'G->T',V1824F,102
8190: 'T->C',V1824A,1
8191: 'T->A',V1824V,16
8191: 'T->C',V1824V,152
8191: 'T->G',V1824V,2
8193: 'A->G',D1825G,3
8194: 'T->C',D1825D,72
8194: 'T->G',D1825E,10
8195: 'T->A',S1826T,1
8196: 'C->T',S1826L,2
8197: 'A->C',S1826S,7
8197: 'A->G',S1826S,177
8197: 'A->T',S1826S,10
8199: 'A->G',D1827G,1
8200: 'T->C',D1827D,46
8201: 'G->A',V1828I,76
8201: 'G->T',V1828L,40
8202: 'T->C',V1828A,76
8203: 'A->C',V1828V,7
8203: 'A->G',V1828V,241
8203: 'A->T',V1828V,2
8205: 'A->C',E1829A,3
8205: 'A->G',E1829G,2
8206: 'A->C',E1829D,18
8206: 'A->G',E1829E,56
8206: 'A->T',E1829D,3
8207: 'A->G',T1830A,29
8208: 'C->A',T1830N,13
8208: 'C->G',T1830S,1
8208: 'C->T',T1830I,6906
8209: 'T->A',T1830T,1
8209: 'T->C',T1830T,70
8210: 'A->C',K1831Q,1
8211: 'A->C',K1831T,1
8211: 'A->G',K1831R,37
8212: 'A->C',K1831N,1
8212: 'A->G',K1831K,67
8213: 'G->A',D1832N,43
8213: 'G->T',D1832Y,7
8214: 'A->C',D1832A,23
8214: 'A->G',D1832G,50
8215: 'T->A',D1832E,1
8215: 'T->C',D1832D,130
8216: 'G->A',V1833I,35
8216: 'G->T',V1833F,45
8218: 'T->A',V1833V,3
8218: 'T->C',V1833V,51
8218: 'T->G',V1833V,1
8219: 'G->A',V1834I,88
8219: 'G->T',V1834F,177
8220: 'T->C',V1834A,15
8221: 'T->A',V1834V,8
8221: 'T->C',V1834V,27
8222: 'G->A',E1835K,4
8223: 'A->C',E1835A,66
8223: 'A->G',E1835G,26
8223: 'A->T',E1835V,4
8224: 'A->C',E1835D,12
8224: 'A->G',E1835E,50
8225: 'T->A',C1836S,1
8226: 'G->C',C1836S,1
8227: 'T->C',C1836C,71
8227: 'T->G',C1836W,2
8228: 'C->A',L1837I,7
8228: 'C->T',L1837F,282
8230: 'T->A',L1837L,2
8230: 'T->C',L1837L,34
8231: 'A->G',K1838E,2
8232: 'A->G',K1838R,79
8233: 'A->C',K1838N,1
8233: 'A->G',K1838K,91
8234: 'T->C',L1839L,96
8234: 'T->G',L1839V,1
8235: 'T->C',L1839S,113
8235: 'T->G',L1839W,1
8236: 'G->A',L1839L,60
8236: 'G->C',L1839F,21
8236: 'G->T',L1839F,26
8237: 'T->G',S1840A,5
8239: 'A->C',S1840S,11
8239: 'A->G',S1840S,157
8239: 'A->T',S1840S,4
8240: 'C->A',H1841N,7
8240: 'C->T',H1841Y,2142
8241: 'A->G',H1841R,19
8241: 'A->T',H1841L,1
8242: 'T->A',H1841Q,5
8242: 'T->C',H1841H,122
8242: 'T->G',H1841Q,10
8243: 'C->A',Q1842K,15
8244: 'A->G',Q1842R,59
8244: 'A->T',Q1842L,3
8245: 'A->C',Q1842H,13
8245: 'A->G',Q1842Q,21
8245: 'A->T',Q1842H,48
8246: 'T->A',S1843T,2
8246: 'T->G',S1843A,7
8247: 'C->A',S1843Y,4
8247: 'C->G',S1843C,1
8247: 'C->T',S1843F,2596
8248: 'T->A',S1843S,23
8248: 'T->C',S1843S,223
8248: 'T->G',S1843S,3
8249: 'G->A',D1844N,1
8249: 'G->T',D1844Y,7
8250: 'A->C',D1844A,14
8250: 'A->G',D1844G,118
8251: 'C->A',D1844E,2
8251: 'C->T',D1844D,1193
8252: 'A->C',I1845L,38
8252: 'A->G',I1845V,172
8252: 'A->T',I1845L,12
8253: 'T->C',I1845T,5
8254: 'A->G',I1845M,144
8254: 'A->T',I1845I,2
8255: 'G->A',E1846K,3
8255: 'G->C',E1846Q,1
8256: 'A->C',E1846A,7
8256: 'A->G',E1846G,15
8256: 'A->T',E1846V,2
8257: 'A->C',E1846D,512
8257: 'A->G',E1846E,23
8257: 'A->T',E1846D,10
8258: 'G->A',V1847I,92
8258: 'G->T',V1847F,338
8259: 'T->C',V1847A,8
8260: 'T->A',V1847V,3
8260: 'T->C',V1847V,2887
8261: 'A->T',T1848S,1
8262: 'C->T',T1848I,28
8263: 'T->A',T1848T,162
8263: 'T->C',T1848T,202
8263: 'T->G',T1848T,24
8264: 'G->A',G1849S,159
8264: 'G->T',G1849C,2570
8265: 'G->A',G1849D,21
8265: 'G->T',G1849V,60
8266: 'C->A',G1849G,4
8266: 'C->T',G1849G,3093
8267: 'G->A',D1850N,1
8268: 'A->C',D1850A,2
8269: 'T->A',D1850E,5
8269: 'T->C',D1850D,134
8270: 'A->G',S1851G,1
8270: 'A->T',S1851C,1
8272: 'T->C',S1851S,20
8273: 'T->C',C1852R,3
8274: 'G->A',C1852Y,32
8274: 'G->T',C1852F,7
8275: 'T->C',C1852C,13
8275: 'T->G',C1852W,2
8276: 'A->T',N1853Y,2
8278: 'T->C',N1853N,236
8279: 'A->G',N1854D,5
8281: 'C->T',N1854N,542
8284: 'T->C',Y1855Y,597
8285: 'A->C',M1856L,2
8285: 'A->G',M1856V,121
8285: 'A->T',M1856L,1
8287: 'G->A',M1856I,47
8287: 'G->C',M1856I,1
8287: 'G->T',M1856I,517
8289: 'T->C',L1857P,15
8290: 'C->A',L1857L,21
8290: 'C->G',L1857L,129
8290: 'C->T',L1857L,2853
8293: 'C->A',T1858T,68
8293: 'C->G',T1858T,4
8293: 'C->T',T1858T,4313
8296: 'T->C',Y1859Y,433
8299: 'C->T',N1860N,3398
8301: 'A->C',K1861T,1
8301: 'A->G',K1861R,22
8302: 'A->G',K1861K,40
8303: 'G->A',V1862I,1088
8303: 'G->T',V1862F,3
8304: 'T->C',V1862A,5
8305: 'T->A',V1862V,26
8305: 'T->C',V1862V,109
8306: 'G->A',E1863K,2
8306: 'G->C',E1863Q,3
8307: 'A->C',E1863A,5
8307: 'A->G',E1863G,126
8307: 'A->T',E1863V,1
8308: 'A->C',E1863D,20
8308: 'A->G',E1863E,28
8308: 'A->T',E1863D,3
8309: 'A->C',N1864H,54
8309: 'A->T',N1864Y,5
8310: 'A->C',N1864T,6
8310: 'A->G',N1864S,11
8310: 'A->T',N1864I,1
8311: 'C->A',N1864K,5
8311: 'C->T',N1864N,3189
8312: 'A->C',M1865L,2
8312: 'A->T',M1865L,4
8314: 'G->A',M1865I,23
8314: 'G->C',M1865I,1
8315: 'A->C',T1866P,16
8315: 'A->G',T1866A,101
8316: 'C->A',T1866K,2
8316: 'C->G',T1866R,1
8316: 'C->T',T1866I,613
8317: 'A->G',T1866T,44
8317: 'A->T',T1866T,2
8318: 'C->A',P1867T,2035
8318: 'C->T',P1867S,711
8319: 'C->T',P1867L,3
8320: 'C->A',P1867P,57
8320: 'C->G',P1867P,26
8320: 'C->T',P1867P,1425
8321: 'C->A',R1868S,2
8321: 'C->T',R1868C,1
8322: 'G->A',R1868H,253
8323: 'T->A',R1868R,8
8323: 'T->C',R1868R,779
8323: 'T->G',R1868R,5
8326: 'C->T',D1869D,4579
8327: 'C->A',L1870I,121
8327: 'C->G',L1870V,4
8327: 'C->T',L1870F,1645
8328: 'T->G',L1870R,3
8329: 'T->A',L1870L,33
8329: 'T->C',L1870L,109
8329: 'T->G',L1870L,3
8330: 'G->C',G1871R,1
8332: 'T->C',G1871G,13
8332: 'T->G',G1871G,1
8334: 'C->T',A1872V,951
8335: 'T->A',A1872A,9
8335: 'T->C',A1872A,44
8335: 'T->G',A1872A,32
8336: 'T->A',C1873S,4
8337: 'G->C',C1873S,1
8338: 'T->C',C1873C,28
8339: 'A->G',I1874V,1
8339: 'A->T',I1874F,1
8340: 'T->A',I1874N,1
8340: 'T->G',I1874S,1
8341: 'T->A',I1874I,48
8341: 'T->C',I1874I,82
8341: 'T->G',I1874M,3
8342: 'G->T',D1875Y,6
8343: 'A->C',D1875A,8
8343: 'A->T',D1875V,1
8344: 'C->T',D1875D,1812
8345: 'T->A',C1876S,8
8347: 'T->C',C1876C,20
8348: 'A->C',S1877R,2
8348: 'A->G',S1877G,113
8348: 'A->T',S1877C,6
8349: 'G->A',S1877N,2391
8349: 'G->C',S1877T,1
8349: 'G->T',S1877I,7
8350: 'T->A',S1877R,1
8350: 'T->C',S1877S,27
8350: 'T->G',S1877R,6
8351: 'G->T',A1878S,4
8352: 'C->T',A1878V,579
8353: 'G->A',A1878A,767
8353: 'G->C',A1878A,1
8353: 'G->T',A1878A,199
8354: 'C->G',R1879G,10
8356: 'T->C',R1879R,41
8356: 'T->G',R1879R,81
8357: 'C->T',H1880Y,519
8358: 'A->G',H1880R,231
8358: 'A->T',H1880L,2
8359: 'T->A',H1880Q,2
8359: 'T->C',H1880H,125
8360: 'A->G',I1881V,722
8362: 'T->A',I1881I,76
8362: 'T->C',I1881I,97
8363: 'A->C',N1882H,1
8365: 'T->C',N1882N,949
8366: 'G->A',A1883T,34
8366: 'G->T',A1883S,8
8367: 'C->G',A1883G,1
8367: 'C->T',A1883V,260
8368: 'G->A',A1883A,243
8368: 'G->C',A1883A,3
8368: 'G->T',A1883A,143
8371: 'G->A',Q1884Q,102
8371: 'G->C',Q1884H,9
8371: 'G->T',Q1884H,3230
8372: 'G->A',V1885I,127
8372: 'G->C',V1885L,5
8372: 'G->T',V1885L,17
8373: 'T->C',V1885A,1
8374: 'A->C',V1885V,4
8374: 'A->G',V1885V,269
8374: 'A->T',V1885V,31
8375: 'G->A',A1886T,4
8377: 'A->C',A1886A,8
8377: 'A->G',A1886A,18
8377: 'A->T',A1886A,2
8378: 'A->C',K1887Q,1
8379: 'A->G',K1887R,54
8380: 'A->G',K1887K,151
8381: 'A->G',S1888G,52
8381: 'A->T',S1888C,1
8382: 'G->A',S1888N,2
8382: 'G->C',S1888T,2
8382: 'G->T',S1888I,32
8383: 'T->C',S1888S,98
8384: 'C->A',H1889N,1
8384: 'C->T',H1889Y,1
8385: 'A->T',H1889L,3
8386: 'C->T',H1889H,877
8387: 'A->G',N1890D,9
8387: 'A->T',N1890Y,1
8388: 'A->C',N1890T,1
8388: 'A->G',N1890S,26
8388: 'A->T',N1890I,2
8389: 'C->T',N1890N,2584
8390: 'A->G',I1891V,145
8391: 'T->C',I1891T,12
8392: 'T->A',I1891I,334
8392: 'T->C',I1891I,120
8392: 'T->G',I1891M,10
8393: 'G->A',A1892T,26
8393: 'G->T',A1892S,11
8394: 'C->G',A1892G,6
8394: 'C->T',A1892V,361
8395: 'T->A',A1892A,3
8395: 'T->C',A1892A,94
8395: 'T->G',A1892A,29
8396: 'T->C',L1893L,8
8398: 'G->A',L1893L,110
8399: 'A->G',I1894V,111
8400: 'T->C',I1894T,86
8401: 'A->C',I1894I,2
8401: 'A->T',I1894I,8
8404: 'G->T',W1895C,1
8405: 'A->C',N1896H,15
8405: 'A->T',N1896Y,2
8406: 'A->C',N1896T,1
8406: 'A->G',N1896S,2
8407: 'C->A',N1896K,1
8407: 'C->T',N1896N,1428
8408: 'G->A',V1897I,219
8408: 'G->T',V1897F,19
8409: 'T->C',V1897A,30
8410: 'T->A',V1897V,3
8410: 'T->C',V1897V,238
8410: 'T->G',V1897V,3
8412: 'A->G',K1898R,36
8413: 'A->C',K1898N,5
8413: 'A->G',K1898K,548
8413: 'A->T',K1898N,5
8414: 'G->A',D1899N,43
8414: 'G->C',D1899H,17
8415: 'A->C',D1899A,16
8416: 'T->C',D1899D,64
8417: 'T->C',F1900L,1
8418: 'T->A',F1900Y,1
8419: 'C->T',F1900F,349
8420: 'A->C',M1901L,5
8420: 'A->G',M1901V,138
8420: 'A->T',M1901L,30
8421: 'T->A',M1901K,1
8421: 'T->C',M1901T,30
8422: 'G->A',M1901I,61
8422: 'G->T',M1901I,3
8423: 'T->C',S1902P,2
8423: 'T->G',S1902A,20
8424: 'C->T',S1902L,7
8425: 'A->C',S1902S,8
8425: 'A->G',S1902S,323
8425: 'A->T',S1902S,49
8426: 'T->A',L1903M,2
8426: 'T->C',L1903L,60
8426: 'T->G',L1903V,3
8428: 'G->A',L1903L,342
8428: 'G->C',L1903F,7
8429: 'T->C',S1904P,1
8431: 'T->A',S1904S,13
8431: 'T->C',S1904S,62
8431: 'T->G',S1904S,8
8432: 'G->A',E1905K,1
8432: 'G->C',E1905Q,1
8434: 'A->G',E1905E,103
8435: 'C->A',Q1906K,14
8436: 'A->G',Q1906R,37
8436: 'A->T',Q1906L,6
8437: 'A->C',Q1906H,6
8437: 'A->G',Q1906Q,23
8437: 'A->T',Q1906H,1
8438: 'C->A',L1907I,4
8438: 'C->T',L1907L,357
8439: 'T->A',L1907Q,1
8440: 'A->G',L1907L,39
8441: 'C->A',R1908R,21
8442: 'G->A',R1908Q,88
8442: 'G->T',R1908L,1
8443: 'A->C',R1908R,25
8443: 'A->G',R1908R,88
8443: 'A->T',R1908R,4
8445: 'A->G',K1909R,18
8445: 'A->T',K1909I,1
8446: 'A->G',K1909K,118
8447: 'C->A',Q1910K,64
8448: 'A->G',Q1910R,9
8448: 'A->T',Q1910L,1
8449: 'A->C',Q1910H,5
8449: 'A->G',Q1910Q,30
8450: 'A->C',I1911L,9
8450: 'A->G',I1911V,190
8451: 'T->C',I1911T,1
8452: 'A->G',I1911M,12
8453: 'C->A',R1912S,2
8453: 'C->T',R1912C,68
8454: 'G->A',R1912H,483
8455: 'T->C',R1912R,10
8456: 'A->C',S1913R,22
8456: 'A->G',S1913G,283
8456: 'A->T',S1913C,22
8457: 'G->A',S1913N,40
8457: 'G->T',S1913I,41
8458: 'T->A',S1913R,2
8458: 'T->C',S1913S,51
8458: 'T->G',S1913R,5
8459: 'G->T',A1914S,8
8460: 'C->A',A1914D,16
8460: 'C->T',A1914V,1
8461: 'T->A',A1914A,1
8461: 'T->C',A1914A,58
8462: 'G->A',A1915T,1
8462: 'G->T',A1915S,13
8463: 'C->T',A1915V,4
8464: 'T->A',A1915A,4
8464: 'T->C',A1915A,102
8466: 'A->G',K1916R,23
8467: 'A->C',K1916N,1
8467: 'A->G',K1916K,32
8467: 'A->T',K1916N,3
8469: 'A->G',K1917R,21
8470: 'G->A',K1917K,30
8470: 'G->C',K1917N,2
8470: 'G->T',K1917N,1
8471: 'A->C',N1918H,5
8472: 'A->C',N1918T,5
8472: 'A->G',N1918S,28
8473: 'T->C',N1918N,3082
8474: 'A->C',N1919H,1
8474: 'A->G',N1919D,1
8475: 'A->C',N1919T,7
8475: 'A->G',N1919S,65
8475: 'A->T',N1919I,1
8476: 'C->T',N1919N,760
8477: 'T->A',L1920I,1
8477: 'T->C',L1920L,93
8477: 'T->G',L1920V,393
8478: 'T->C',L1920S,1
8479: 'A->G',L1920L,111
8480: 'C->A',P1921T,50
8480: 'C->T',P1921S,1479
8481: 'C->A',P1921H,15
8481: 'C->T',P1921L,724
8482: 'T->C',P1921P,99
8482: 'T->G',P1921P,31
8483: 'T->C',F1922L,96
8485: 'T->A',F1922L,1
8485: 'T->C',F1922F,18
8487: 'A->G',K1923R,51
8487: 'A->T',K1923M,9
8488: 'G->A',K1923K,553
8488: 'G->T',K1923N,20
8489: 'T->C',L1924L,7
8489: 'T->G',L1924V,1
8491: 'G->A',L1924L,589
8491: 'G->T',L1924F,1
8493: 'C->A',T1925K,1
8494: 'A->C',T1925T,8
8494: 'A->G',T1925T,50
8494: 'A->T',T1925T,2
8495: 'T->G',C1926G,153
8496: 'G->A',C1926Y,1
8497: 'T->C',C1926C,32
8497: 'T->G',C1926W,1
8498: 'G->A',A1927T,62
8498: 'G->T',A1927S,7
8499: 'C->A',A1927E,1
8499: 'C->T',A1927V,494
8500: 'A->C',A1927A,11
8500: 'A->G',A1927A,133
8500: 'A->T',A1927A,39
8501: 'A->G',T1928A,76
8502: 'C->A',T1928N,23
8502: 'C->G',T1928S,177
8502: 'C->T',T1928I,347
8503: 'T->A',T1928T,2
8503: 'T->C',T1928T,42
8505: 'C->A',T1929N,3
8505: 'C->T',T1929I,5
8506: 'T->A',T1929T,4
8506: 'T->C',T1929T,26
8508: 'G->A',R1930K,39
8509: 'A->G',R1930R,35
8511: 'A->G',Q1931R,1
8511: 'A->T',Q1931L,2
8512: 'A->G',Q1931Q,4493
8512: 'A->T',Q1931H,2
8513: 'G->A',V1932I,311
8513: 'G->C',V1932L,98
8513: 'G->T',V1932F,56
8514: 'T->A',V1932D,2
8514: 'T->C',V1932A,1
8515: 'T->A',V1932V,1
8515: 'T->C',V1932V,56
8515: 'T->G',V1932V,2
8516: 'G->A',V1933I,123
8516: 'G->T',V1933F,101
8517: 'T->C',V1933A,4
8518: 'T->C',V1933V,15
8519: 'A->G',N1934D,65
8519: 'A->T',N1934Y,6
8520: 'A->C',N1934T,16
8520: 'A->G',N1934S,99
8520: 'A->T',N1934I,2
8521: 'T->C',N1934N,129
8522: 'G->A',V1935I,30
8523: 'T->C',V1935A,1
8524: 'T->A',V1935V,11
8524: 'T->C',V1935V,88
8525: 'G->A',V1936I,108
8525: 'G->T',V1936L,56
8526: 'T->C',V1936A,1
8526: 'T->G',V1936G,2
8527: 'A->G',V1936V,114
8527: 'A->T',V1936V,23
8528: 'A->G',T1937A,43
8529: 'C->T',T1937I,1
8530: 'A->G',T1937T,30
8530: 'A->T',T1937T,3
8531: 'A->G',T1938A,79
8532: 'C->T',T1938I,17
8533: 'A->G',T1938T,43
8533: 'A->T',T1938T,6


==> data/MutationSummary_10202021/NSP4_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
10000: 'T->A',G482G,1
10000: 'T->C',G482G,43
10000: 'T->G',G482G,3
10001: 'T->A',S483T,34
10001: 'T->G',S483A,9
10002: 'C->A',S483Y,1
10002: 'C->G',S483C,17
10002: 'C->T',S483F,144
10003: 'T->A',S483S,7
10003: 'T->C',S483S,530
10003: 'T->G',S483S,4
10004: 'G->T',D484Y,3
10005: 'A->T',D484V,1
10006: 'T->A',D484E,83
10006: 'T->C',D484D,157
10006: 'T->G',D484E,4
10007: 'G->A',V485I,39
10007: 'G->C',V485L,5
10007: 'G->T',V485F,8
10008: 'T->C',V485A,3
10009: 'T->A',V485V,25
10009: 'T->C',V485V,139
10009: 'T->G',V485V,81
10010: 'C->A',L486I,21
10010: 'C->G',L486V,10
10012: 'T->A',L486L,210
10012: 'T->C',L486L,85
10012: 'T->G',L486L,7
10015: 'C->T',Y487Y,1399
10018: 'A->G',Q488Q,122
10020: 'C->T',P489L,2
10021: 'A->G',P489P,39
10021: 'A->T',P489P,3
10024: 'A->C',P490P,20
10024: 'A->G',P490P,55
10024: 'A->T',P490P,9
10026: 'A->T',Q491L,55
10027: 'A->C',Q491H,33
10027: 'A->G',Q491Q,36
10027: 'A->T',Q491H,1
10028: 'A->G',T492A,162
10029: 'C->T',T492I,807123
10030: 'C->A',T492T,37
10030: 'C->G',T492T,2
10030: 'C->T',T492T,3296
10031: 'T->A',S493T,16
10031: 'T->C',S493P,1
10031: 'T->G',S493A,28
10033: 'T->A',S493S,18
10033: 'T->C',S493S,156
10033: 'T->G',S493S,1
8555: 'A->C',K1Q,1
8555: 'A->G',K1E,2
8556: 'A->C',K1T,2
8556: 'A->G',K1R,24
8556: 'A->T',K1I,5
8557: 'A->C',K1N,7
8557: 'A->G',K1K,32
8557: 'A->T',K1N,4
8558: 'A->C',I2L,6
8558: 'A->G',I2V,139
8559: 'T->A',I2N,36
8559: 'T->C',I2T,29
8559: 'T->G',I2S,80
8560: 'T->A',I2I,4
8560: 'T->C',I2I,25
8560: 'T->G',I2M,1
8561: 'G->A',V3I,110
8561: 'G->C',V3L,2
8561: 'G->T',V3F,3729
8562: 'T->A',V3D,3
8562: 'T->C',V3A,82
8562: 'T->G',V3G,7
8563: 'T->A',V3V,1
8563: 'T->C',V3V,5
8564: 'A->C',N4H,1
8564: 'A->G',N4D,135
8565: 'A->C',N4T,3
8565: 'A->G',N4S,65
8565: 'A->T',N4I,4
8566: 'T->C',N4N,439
8567: 'A->G',N5D,46
8567: 'A->T',N5Y,38
8568: 'A->C',N5T,56
8568: 'A->G',N5S,109
8569: 'T->C',N5N,23
8569: 'T->G',N5K,12
8570: 'T->A',W6R,14
8570: 'T->C',W6R,8
8570: 'T->G',W6G,2
8571: 'G->C',W6S,1
8571: 'G->T',W6L,46
8572: 'G->C',W6C,1
8572: 'G->T',W6C,3436
8573: 'T->A',L7M,3
8573: 'T->C',L7L,6
8574: 'T->C',L7S,16
8574: 'T->G',L7W,2
8575: 'G->A',L7L,39
8575: 'G->T',L7F,28
8576: 'A->C',K8Q,356
8576: 'A->G',K8E,243
8577: 'A->C',K8T,31
8577: 'A->G',K8R,24
8577: 'A->T',K8M,4
8578: 'G->A',K8K,251
8578: 'G->C',K8N,4
8578: 'G->T',K8N,440
8579: 'C->A',Q9K,13
8580: 'A->C',Q9P,4
8580: 'A->G',Q9R,60
8580: 'A->T',Q9L,14
8581: 'G->A',Q9Q,55
8581: 'G->T',Q9H,60
8582: 'T->C',L10L,26
8583: 'T->C',L10S,23
8584: 'A->C',L10F,1
8584: 'A->G',L10L,172
8585: 'A->C',I11L,7
8585: 'A->G',I11V,24
8585: 'A->T',I11F,3
8586: 'T->A',I11N,2
8586: 'T->C',I11T,11
8586: 'T->G',I11S,3
8587: 'T->A',I11I,1
8587: 'T->C',I11I,19
8588: 'A->G',K12E,233
8589: 'A->C',K12T,1
8589: 'A->G',K12R,331
8590: 'A->C',K12N,5
8590: 'A->G',K12K,310
8590: 'A->T',K12N,2
8591: 'G->A',V13I,127
8591: 'G->C',V13L,1
8591: 'G->T',V13F,212
8592: 'T->C',V13A,21
8592: 'T->G',V13G,19
8593: 'T->A',V13V,1
8593: 'T->C',V13V,2519
8594: 'A->G',T14A,88
8595: 'C->A',T14K,5
8595: 'C->T',T14I,1036
8596: 'A->G',T14T,54
8597: 'C->T',L15F,731
8599: 'T->A',L15L,8
8599: 'T->C',L15L,404
8599: 'T->G',L15L,1
8600: 'G->A',V16M,124
8600: 'G->C',V16L,1
8600: 'G->T',V16L,318
8601: 'T->A',V16E,3
8601: 'T->C',V16A,19
8601: 'T->G',V16G,9
8602: 'G->A',V16V,178
8602: 'G->C',V16V,79
8602: 'G->T',V16V,263
8603: 'T->A',F17I,5
8603: 'T->C',F17L,23440
8604: 'T->C',F17S,1088
8604: 'T->G',F17C,2
8605: 'C->A',F17L,8
8605: 'C->T',F17F,805
8606: 'C->A',L18I,64
8606: 'C->G',L18V,2
8606: 'C->T',L18F,463
8607: 'T->A',L18H,1
8607: 'T->C',L18P,29
8608: 'T->A',L18L,4
8608: 'T->C',L18L,92
8608: 'T->G',L18L,14
8609: 'T->C',F19L,30
8609: 'T->G',F19V,4
8610: 'T->C',F19S,1
8610: 'T->G',F19C,1
8611: 'T->A',F19L,14
8611: 'T->C',F19F,16
8612: 'G->A',V20I,76
8612: 'G->C',V20L,1
8612: 'G->T',V20F,557
8613: 'T->C',V20A,15
8613: 'T->G',V20G,12
8614: 'T->A',V20V,28
8614: 'T->C',V20V,166
8614: 'T->G',V20V,2
8615: 'G->A',A21T,92
8615: 'G->T',A21S,18
8616: 'C->A',A21D,5
8616: 'C->G',A21G,1
8616: 'C->T',A21V,247
8617: 'T->A',A21A,46
8617: 'T->C',A21A,17
8617: 'T->G',A21A,58
8618: 'G->A',A22T,555
8618: 'G->T',A22S,65
8619: 'C->A',A22D,3
8619: 'C->G',A22G,2
8619: 'C->T',A22V,1381
8620: 'T->A',A22A,4
8620: 'T->C',A22A,53
8620: 'T->G',A22A,5
8621: 'A->C',I23L,5
8621: 'A->G',I23V,142
8621: 'A->T',I23F,2
8622: 'T->A',I23N,1
8622: 'T->C',I23T,1150
8622: 'T->G',I23S,3
8623: 'T->A',I23I,1
8623: 'T->C',I23I,40
8624: 'T->A',F24I,2
8624: 'T->C',F24L,23
8624: 'T->G',F24V,8
8625: 'T->A',F24Y,4
8625: 'T->C',F24S,17
8625: 'T->G',F24C,12
8626: 'C->A',F24L,34
8626: 'C->G',F24L,1
8626: 'C->T',F24F,1581
8627: 'T->C',Y25H,7
8628: 'A->C',Y25S,6
8628: 'A->G',Y25C,25
8628: 'A->T',Y25F,2
8629: 'T->C',Y25Y,54
8630: 'T->C',L26L,2
8630: 'T->G',L26V,3
8631: 'T->C',L26S,13
8632: 'A->C',L26F,1
8632: 'A->G',L26L,110
8632: 'A->T',L26F,5
8633: 'A->C',I27L,106
8633: 'A->G',I27V,47
8633: 'A->T',I27L,2
8634: 'T->C',I27T,791
8635: 'A->G',I27M,18
8635: 'A->T',I27I,6
8636: 'A->C',T28P,1
8636: 'A->G',T28A,87
8636: 'A->T',T28S,1
8637: 'C->A',T28K,12
8637: 'C->G',T28R,1
8637: 'C->T',T28I,770
8638: 'A->G',T28T,77
8639: 'C->A',P29T,18
8639: 'C->T',P29S,349
8640: 'C->A',P29H,66
8640: 'C->G',P29R,1
8640: 'C->T',P29L,106
8641: 'T->A',P29P,14
8641: 'T->C',P29P,65
8642: 'G->A',V30I,159
8642: 'G->T',V30F,12
8643: 'T->C',V30A,49
8643: 'T->G',V30G,5
8644: 'T->A',V30V,13
8644: 'T->C',V30V,149
8644: 'T->G',V30V,7
8645: 'C->A',H31N,6
8645: 'C->T',H31Y,905
8646: 'A->G',H31R,3
8647: 'T->A',H31Q,1
8647: 'T->C',H31H,448
8647: 'T->G',H31Q,1
8648: 'G->A',V32I,326
8648: 'G->C',V32L,2
8648: 'G->T',V32F,8
8649: 'T->C',V32A,34
8649: 'T->G',V32G,14
8650: 'C->A',V32V,14
8650: 'C->T',V32V,484
8651: 'A->C',M33L,804
8651: 'A->G',M33V,962
8651: 'A->T',M33L,3
8652: 'T->C',M33T,45
8653: 'G->A',M33I,83
8653: 'G->C',M33I,278
8653: 'G->T',M33I,1529
8654: 'T->C',S34P,12
8654: 'T->G',S34A,5
8655: 'C->A',S34Y,9
8655: 'C->T',S34F,4673
8656: 'T->C',S34S,1740
8657: 'A->G',K35E,6
8658: 'A->C',K35T,5
8658: 'A->G',K35R,480
8659: 'A->C',K35N,5
8659: 'A->G',K35K,322
8659: 'A->T',K35N,1
8660: 'C->A',H36N,7
8660: 'C->G',H36D,1
8660: 'C->T',H36Y,1824
8661: 'A->G',H36R,20
8661: 'A->T',H36L,1
8662: 'T->A',H36Q,4
8662: 'T->C',H36H,171
8663: 'A->G',T37A,20
8664: 'C->A',T37N,68
8664: 'C->G',T37S,4
8664: 'C->T',T37I,1430
8665: 'T->A',T37T,33
8665: 'T->C',T37T,51
8665: 'T->G',T37T,1
8666: 'G->A',D38N,400
8666: 'G->C',D38H,2
8666: 'G->T',D38Y,8
8667: 'A->C',D38A,16
8667: 'A->G',D38G,70
8668: 'C->A',D38E,50
8668: 'C->G',D38E,3
8668: 'C->T',D38D,480
8669: 'T->A',F39I,4
8669: 'T->C',F39L,58
8669: 'T->G',F39V,10
8670: 'T->A',F39Y,5
8670: 'T->C',F39S,90
8670: 'T->G',F39C,1
8671: 'T->A',F39L,74
8671: 'T->C',F39F,35
8671: 'T->G',F39L,6
8672: 'T->A',S40T,3
8672: 'T->C',S40P,91
8672: 'T->G',S40A,85
8673: 'C->T',S40L,339
8674: 'A->C',S40S,48
8674: 'A->G',S40S,32
8674: 'A->T',S40S,12
8675: 'A->C',S41R,29
8675: 'A->G',S41G,37
8675: 'A->T',S41C,1
8676: 'G->A',S41N,3
8676: 'G->C',S41T,5
8676: 'G->T',S41I,119
8677: 'T->A',S41R,1
8677: 'T->C',S41S,83
8677: 'T->G',S41R,14
8679: 'A->C',E42A,11
8679: 'A->G',E42G,12
8679: 'A->T',E42V,21
8680: 'A->C',E42D,32
8680: 'A->G',E42E,95
8680: 'A->T',E42D,6
8681: 'A->C',I43L,9
8681: 'A->G',I43V,133
8681: 'A->T',I43F,12
8682: 'T->A',I43N,1
8682: 'T->C',I43T,105
8682: 'T->G',I43S,3
8683: 'C->A',I43I,11
8683: 'C->T',I43I,4840
8684: 'A->C',I44L,2
8684: 'A->G',I44V,122
8684: 'A->T',I44L,2
8685: 'T->C',I44T,3
8686: 'A->C',I44I,3
8686: 'A->G',I44M,12
8686: 'A->T',I44I,4
8687: 'G->A',G45R,11
8688: 'G->A',G45E,10
8688: 'G->T',G45V,11
8689: 'A->C',G45G,34
8689: 'A->G',G45G,273
8691: 'A->T',Y46F,15
8692: 'C->T',Y46Y,694
8694: 'A->C',K47T,2
8694: 'A->G',K47R,46
8694: 'A->T',K47M,6
8695: 'G->A',K47K,122
8695: 'G->T',K47N,7
8696: 'G->A',A48T,189
8696: 'G->T',A48S,5
8697: 'C->T',A48V,304
8698: 'T->A',A48A,6
8698: 'T->C',A48A,47
8698: 'T->G',A48A,2
8699: 'A->C',I49L,1
8699: 'A->G',I49V,240
8700: 'T->C',I49T,2
8701: 'T->A',I49I,34
8701: 'T->C',I49I,38
8701: 'T->G',I49M,4
8702: 'G->A',D50N,1
8702: 'G->T',D50Y,8
8703: 'A->C',D50A,349
8703: 'A->G',D50G,32
8703: 'A->T',D50V,6
8704: 'T->A',D50E,12
8704: 'T->C',D50D,389
8704: 'T->G',D50E,2
8705: 'G->A',G51S,114
8705: 'G->C',G51R,1
8705: 'G->T',G51C,10
8706: 'G->A',G51D,25
8706: 'G->C',G51A,1
8707: 'T->C',G51G,281
8708: 'G->A',G52S,7
8708: 'G->T',G52C,9
8709: 'G->T',G52V,2
8710: 'T->C',G52G,61
8711: 'G->A',V53I,151
8711: 'G->T',V53F,11
8712: 'T->C',V53A,69
8713: 'C->A',V53V,6
8713: 'C->T',V53V,267
8714: 'A->G',T54A,5
8714: 'A->T',T54S,2
8715: 'C->T',T54I,129
8716: 'T->A',T54T,2
8716: 'T->C',T54T,51
8716: 'T->G',T54T,35
8717: 'C->A',R55S,3
8717: 'C->G',R55G,1
8717: 'C->T',R55C,123
8718: 'G->A',R55H,39
8718: 'G->T',R55L,32
8719: 'T->C',R55R,77
8719: 'T->G',R55R,2
8720: 'G->A',D56N,566
8720: 'G->T',D56Y,6
8721: 'A->C',D56A,1
8721: 'A->G',D56G,8
8722: 'C->A',D56E,8
8722: 'C->T',D56D,293
8723: 'A->C',I57L,1
8723: 'A->G',I57V,103
8723: 'A->T',I57L,1
8725: 'A->G',I57M,6
8725: 'A->T',I57I,6
8726: 'G->A',A58T,204
8726: 'G->T',A58S,52
8727: 'C->A',A58E,6
8727: 'C->T',A58V,328
8728: 'A->C',A58A,17
8728: 'A->G',A58A,102
8728: 'A->T',A58A,14
8729: 'T->A',S59T,35
8729: 'T->C',S59P,222
8729: 'T->G',S59A,156
8730: 'C->A',S59Y,5
8730: 'C->G',S59C,7
8730: 'C->T',S59F,270
8731: 'T->A',S59S,237
8731: 'T->C',S59S,75
8731: 'T->G',S59S,3
8732: 'A->G',T60A,11
8732: 'A->T',T60S,3
8733: 'C->A',T60K,14
8733: 'C->T',T60I,1408
8734: 'A->C',T60T,3
8734: 'A->G',T60T,63
8734: 'A->T',T60T,1
8735: 'G->A',D61N,6
8735: 'G->T',D61Y,2
8736: 'A->C',D61A,3
8736: 'A->G',D61G,8
8737: 'T->C',D61D,1745
8737: 'T->G',D61E,7
8738: 'A->C',T62P,1
8738: 'A->G',T62A,59
8739: 'C->A',T62N,20
8739: 'C->G',T62S,10
8739: 'C->T',T62I,516
8740: 'T->C',T62T,19
8740: 'T->G',T62T,17
8743: 'T->C',C63C,37
8744: 'T->C',F64L,10
8746: 'T->A',F64L,17
8746: 'T->C',F64F,23
8747: 'G->A',A65T,161
8747: 'G->T',A65S,230
8748: 'C->G',A65G,1
8749: 'T->A',A65A,9
8749: 'T->C',A65A,47
8749: 'T->G',A65A,93
8750: 'A->G',N66D,3
8751: 'A->C',N66T,1
8751: 'A->G',N66S,10
8751: 'A->T',N66I,7
8752: 'C->T',N66N,4055
8753: 'A->G',K67E,1
8754: 'A->G',K67R,5
8755: 'A->C',K67N,2
8755: 'A->G',K67K,113
8756: 'C->A',H68N,6
8756: 'C->T',H68Y,338
8757: 'A->G',H68R,61
8758: 'T->A',H68Q,2
8759: 'G->A',A69T,83
8759: 'G->T',A69S,51
8760: 'C->A',A69D,11
8760: 'C->T',A69V,1044
8761: 'T->A',A69A,56
8761: 'T->C',A69A,80
8761: 'T->G',A69A,13
8762: 'G->A',D70N,236
8762: 'G->C',D70H,3
8762: 'G->T',D70Y,15
8763: 'A->G',D70G,236
8764: 'T->A',D70E,4
8764: 'T->G',D70E,4
8765: 'T->C',F71L,4
8766: 'T->A',F71Y,1
8767: 'T->C',F71F,120
8768: 'G->A',D72N,16
8768: 'G->T',D72Y,143
8769: 'A->C',D72A,9
8769: 'A->G',D72G,14
8770: 'C->A',D72E,5
8770: 'C->T',D72D,726
8771: 'A->G',T73A,44
8771: 'A->T',T73S,1
8772: 'C->A',T73K,3
8772: 'C->G',T73R,3
8772: 'C->T',T73I,2383
8773: 'A->C',T73T,6
8773: 'A->G',T73T,320
8773: 'A->T',T73T,25
8774: 'T->C',W74R,1
8775: 'G->T',W74L,1
8777: 'T->A',F75I,1
8777: 'T->C',F75L,38
8777: 'T->G',F75V,1
8778: 'T->A',F75Y,2
8778: 'T->G',F75C,2
8779: 'T->A',F75L,1
8779: 'T->C',F75F,18
8779: 'T->G',F75L,1
8780: 'A->C',S76R,3
8780: 'A->G',S76G,50
8781: 'G->A',S76N,1154
8781: 'G->C',S76T,1
8781: 'G->T',S76I,2
8782: 'C->A',S76R,4
8782: 'C->T',S76S,9188
8783: 'C->A',Q77K,6
8784: 'A->G',Q77R,108
8784: 'A->T',Q77L,218
8785: 'G->A',Q77Q,189
8785: 'G->T',Q77H,19
8786: 'C->A',R78S,8
8786: 'C->G',R78G,1
8786: 'C->T',R78C,40
8787: 'G->A',R78H,76
8787: 'G->T',R78L,1
8788: 'T->A',R78R,9
8788: 'T->C',R78R,252
8788: 'T->G',R78R,4
8789: 'G->A',G79S,12
8789: 'G->T',G79C,10
8790: 'G->T',G79V,23
8791: 'T->A',G79G,27
8791: 'T->C',G79G,29
8791: 'T->G',G79G,1
8792: 'G->A',G80S,29
8792: 'G->T',G80C,16
8793: 'G->T',G80V,53
8794: 'T->C',G80G,93
8794: 'T->G',G80G,1
8795: 'A->G',S81G,154
8795: 'A->T',S81C,23
8796: 'G->C',S81T,2
8796: 'G->T',S81I,176
8797: 'T->A',S81R,1
8797: 'T->C',S81S,29
8798: 'T->C',Y82H,3
8799: 'A->C',Y82S,1
8799: 'A->G',Y82C,12
8799: 'A->T',Y82F,2
8800: 'T->C',Y82Y,403
8801: 'A->G',T83A,29
8802: 'C->A',T83N,20
8802: 'C->G',T83S,1
8802: 'C->T',T83I,4211
8803: 'T->C',T83T,62
8804: 'A->G',N84D,15
8804: 'A->T',N84Y,1
8805: 'A->C',N84T,7
8805: 'A->G',N84S,86
8805: 'A->T',N84I,1
8806: 'T->C',N84N,256
8806: 'T->G',N84K,1
8807: 'G->A',D85N,43
8807: 'G->C',D85H,8
8807: 'G->T',D85Y,2
8808: 'A->C',D85A,15
8808: 'A->G',D85G,15
8808: 'A->T',D85V,2
8809: 'C->T',D85D,3014
8810: 'A->C',K86Q,1
8810: 'A->G',K86E,195
8811: 'A->G',K86R,100
8811: 'A->T',K86I,3
8812: 'A->C',K86N,18
8812: 'A->G',K86K,274
8812: 'A->T',K86N,13
8813: 'G->A',A87T,144
8813: 'G->C',A87P,2
8813: 'G->T',A87S,201
8814: 'C->A',A87D,150
8814: 'C->G',A87G,2
8814: 'C->T',A87V,752
8815: 'T->A',A87A,7
8815: 'T->C',A87A,280
8815: 'T->G',A87A,19
8817: 'G->C',C88S,1
8818: 'C->T',C88C,1907
8819: 'C->G',P89A,1
8819: 'C->T',P89S,140
8820: 'C->T',P89L,3
8821: 'A->C',P89P,20
8821: 'A->G',P89P,232
8821: 'A->T',P89P,237
8822: 'T->C',L90L,189
8822: 'T->G',L90V,11
8823: 'T->C',L90S,14
8824: 'G->A',L90L,42
8825: 'A->C',I91L,11
8825: 'A->G',I91V,171
8826: 'T->C',I91T,103
8827: 'T->A',I91I,42
8827: 'T->C',I91I,72
8828: 'G->A',A92T,122
8828: 'G->T',A92S,18
8829: 'C->A',A92D,17
8829: 'C->G',A92G,8
8829: 'C->T',A92V,7677
8830: 'T->A',A92A,48
8830: 'T->C',A92A,108
8830: 'T->G',A92A,4
8831: 'G->A',A93T,16
8831: 'G->T',A93S,32
8832: 'C->T',A93V,398
8833: 'A->C',A93A,155
8833: 'A->G',A93A,64
8833: 'A->T',A93A,30
8834: 'G->A',V94I,170
8834: 'G->T',V94F,47
8835: 'T->C',V94A,55
8836: 'C->A',V94V,3
8836: 'C->G',V94V,6
8836: 'C->T',V94V,948
8837: 'A->C',I95L,3
8837: 'A->G',I95V,74
8837: 'A->T',I95L,1
8838: 'T->C',I95T,81
8839: 'A->G',I95M,24
8839: 'A->T',I95I,2
8840: 'A->G',T96A,106
8840: 'A->T',T96S,1
8841: 'C->G',T96R,1
8841: 'C->T',T96I,1004
8842: 'A->C',T96T,4
8842: 'A->G',T96T,188
8842: 'A->T',T96T,4
8843: 'A->C',R97R,68
8843: 'A->G',R97G,85
8844: 'G->A',R97K,48
8844: 'G->C',R97T,16
8844: 'G->T',R97I,61
8845: 'A->C',R97S,6
8845: 'A->G',R97R,305
8845: 'A->T',R97S,9
8846: 'G->A',E98K,62
8848: 'A->C',E98D,14
8848: 'A->G',E98E,208
8848: 'A->T',E98D,16
8849: 'G->A',V99M,269
8849: 'G->C',V99L,7
8849: 'G->T',V99L,161
8850: 'T->C',V99A,18
8850: 'T->G',V99G,12
8851: 'G->A',V99V,217
8851: 'G->T',V99V,143
8852: 'G->A',G100S,12
8852: 'G->C',G100R,1
8853: 'G->A',G100D,31
8853: 'G->T',G100V,1
8854: 'T->A',G100G,1
8854: 'T->C',G100G,285
8854: 'T->G',G100G,4
8855: 'T->A',F101I,6
8855: 'T->C',F101L,574
8855: 'T->G',F101V,6
8856: 'T->A',F101Y,8
8856: 'T->C',F101S,22
8856: 'T->G',F101C,10
8857: 'T->A',F101L,9
8857: 'T->C',F101F,21
8857: 'T->G',F101L,3
8858: 'G->A',V102I,142
8858: 'G->T',V102F,10
8859: 'T->C',V102A,2
8860: 'C->A',V102V,22
8860: 'C->T',V102V,372
8861: 'G->A',V103M,505
8861: 'G->T',V103L,53
8862: 'T->A',V103E,4
8862: 'T->C',V103A,31
8863: 'G->A',V103V,779
8863: 'G->T',V103V,95
8864: 'C->A',P104T,1
8866: 'T->A',P104P,23
8866: 'T->C',P104P,165
8866: 'T->G',P104P,1
8867: 'G->A',G105S,260
8867: 'G->C',G105R,1
8867: 'G->T',G105C,3
8868: 'G->A',G105D,9
8869: 'T->C',G105G,96
8870: 'T->A',L106M,10
8870: 'T->C',L106L,67
8871: 'T->C',L106S,14
8871: 'T->G',L106W,6
8872: 'G->A',L106L,72
8872: 'G->C',L106F,589
8872: 'G->T',L106F,215
8873: 'C->A',P107T,9
8873: 'C->G',P107A,5
8873: 'C->T',P107S,17
8874: 'C->T',P107L,8
8875: 'T->A',P107P,169
8875: 'T->C',P107P,44
8875: 'T->G',P107P,5
8876: 'G->A',G108S,48
8876: 'G->T',G108C,33
8877: 'G->A',G108D,3
8877: 'G->T',G108V,67
8878: 'C->A',G108G,73
8878: 'C->T',G108G,1600
8879: 'A->G',T109A,196
8879: 'A->T',T109S,53
8880: 'C->A',T109K,16
8880: 'C->T',T109M,1093
8881: 'G->A',T109T,378
8881: 'G->T',T109T,41
8882: 'A->C',I110L,9
8882: 'A->G',I110V,120
8882: 'A->T',I110L,8
8883: 'T->C',I110T,312
8884: 'A->C',I110I,3
8884: 'A->G',I110M,298
8884: 'A->T',I110I,3
8885: 'T->A',L111I,276
8885: 'T->C',L111L,581
8885: 'T->G',L111V,20
8886: 'T->C',L111S,94
8887: 'A->C',L111F,2
8887: 'A->G',L111L,385
8887: 'A->T',L111F,1
8888: 'C->A',R112S,17
8888: 'C->G',R112G,9
8888: 'C->T',R112C,93
8889: 'G->A',R112H,332
8889: 'G->C',R112P,2
8889: 'G->T',R112L,5
8890: 'C->A',R112R,10
8890: 'C->T',R112R,709
8891: 'A->C',T113P,2
8891: 'A->G',T113A,65
8891: 'A->T',T113S,1
8892: 'C->T',T113I,260
8893: 'A->C',T113T,2
8893: 'A->G',T113T,735
8893: 'A->T',T113T,13
8894: 'A->C',T114P,5
8894: 'A->G',T114A,18
8895: 'C->A',T114N,43
8895: 'C->T',T114I,1802
8896: 'T->A',T114T,1
8896: 'T->C',T114T,52
8897: 'A->G',N115D,13
8897: 'A->T',N115Y,8
8898: 'A->C',N115T,9
8898: 'A->G',N115S,222
8898: 'A->T',N115I,22
8899: 'T->A',N115K,3
8899: 'T->C',N115N,101
8899: 'T->G',N115K,1
8900: 'G->A',G116S,152
8901: 'G->A',G116D,1
8901: 'G->T',G116V,7
8902: 'T->A',G116G,17
8902: 'T->C',G116G,30
8903: 'G->A',D117N,52
8903: 'G->C',D117H,1
8904: 'A->C',D117A,21
8904: 'A->G',D117G,17
8905: 'C->A',D117E,20
8905: 'C->T',D117D,898
8906: 'T->A',F118I,3
8906: 'T->C',F118L,90
8906: 'T->G',F118V,2
8907: 'T->A',F118Y,1
8907: 'T->C',F118S,27
8907: 'T->G',F118C,3
8908: 'T->A',F118L,3
8908: 'T->C',F118F,169
8908: 'T->G',F118L,8
8909: 'T->A',L119M,1
8909: 'T->C',L119L,9
8909: 'T->G',L119V,837
8910: 'T->C',L119S,15
8911: 'G->A',L119L,372
8911: 'G->C',L119F,1
8911: 'G->T',L119F,70
8912: 'C->A',H120N,12
8912: 'C->T',H120Y,22
8913: 'A->C',H120P,2
8913: 'A->T',H120L,2
8914: 'T->A',H120Q,3
8914: 'T->C',H120H,223
8914: 'T->G',H120Q,8
8915: 'T->A',F121I,1
8915: 'T->C',F121L,53
8915: 'T->G',F121V,3
8917: 'C->A',F121L,23
8917: 'C->G',F121L,1
8917: 'C->T',F121F,6898
8918: 'T->A',L122I,4
8918: 'T->C',L122L,85
8918: 'T->G',L122V,1
8920: 'A->G',L122L,15
8921: 'C->A',P123T,6
8921: 'C->T',P123S,74
8922: 'C->T',P123L,6
8923: 'T->A',P123P,4
8923: 'T->C',P123P,23
8923: 'T->G',P123P,3
8924: 'A->G',R124G,1
8926: 'A->G',R124R,87
8926: 'A->T',R124S,1
8927: 'G->A',V125I,34
8927: 'G->C',V125L,13
8927: 'G->T',V125F,155
8928: 'T->C',V125A,3
8928: 'T->G',V125G,11
8929: 'T->C',V125V,120
8929: 'T->G',V125V,6
8930: 'T->C',F126L,1
8932: 'T->C',F126F,8
8933: 'A->G',S127G,11
8934: 'G->A',S127N,24
8934: 'G->T',S127I,14
8935: 'T->C',S127S,56
8936: 'G->A',A128T,581
8936: 'G->T',A128S,7
8937: 'C->A',A128E,1
8937: 'C->G',A128G,3
8937: 'C->T',A128V,996
8938: 'A->C',A128A,6
8938: 'A->G',A128A,34
8938: 'A->T',A128A,10
8939: 'G->A',V129I,149
8939: 'G->T',V129F,559
8940: 'T->C',V129A,10
8940: 'T->G',V129G,1
8941: 'T->A',V129V,28
8941: 'T->C',V129V,193
8941: 'T->G',V129V,7
8942: 'G->A',G130S,99
8942: 'G->T',G130C,4
8943: 'G->A',G130D,3
8943: 'G->T',G130V,111
8944: 'T->A',G130G,14
8944: 'T->C',G130G,121
8945: 'A->C',N131H,1
8945: 'A->G',N131D,25
8945: 'A->T',N131Y,3
8946: 'A->G',N131S,116
8947: 'C->G',N131K,5
8947: 'C->T',N131N,15834
8948: 'A->C',I132L,20
8948: 'A->G',I132V,92
8949: 'T->A',I132N,1
8949: 'T->C',I132T,40
8950: 'C->A',I132I,48
8950: 'C->G',I132M,2
8950: 'C->T',I132I,18815
8953: 'T->C',C133C,76
8954: 'T->C',Y134H,2
8955: 'A->G',Y134C,2
8956: 'C->T',Y134Y,6193
8957: 'A->G',T135A,10
8958: 'C->A',T135K,3
8958: 'C->T',T135I,88
8959: 'A->G',T135T,46
8960: 'C->T',P136S,75
8961: 'C->G',P136R,1
8961: 'C->T',P136L,48
8962: 'A->C',P136P,18
8962: 'A->G',P136P,75
8962: 'A->T',P136P,6
8963: 'T->A',S137T,3
8963: 'T->C',S137P,50
8963: 'T->G',S137A,20
8964: 'C->T',S137L,6879
8965: 'A->G',S137S,219
8965: 'A->T',S137S,15
8966: 'A->C',K138Q,1
8966: 'A->G',K138E,21
8967: 'A->C',K138T,2
8967: 'A->G',K138R,98
8968: 'A->C',K138N,25
8968: 'A->G',K138K,14
8969: 'C->A',L139I,21
8969: 'C->T',L139F,11
8970: 'T->C',L139P,41
8971: 'T->C',L139L,33
8972: 'A->C',I140L,39
8972: 'A->G',I140V,225
8973: 'T->A',I140K,2
8973: 'T->C',I140T,38
8974: 'A->C',I140I,220
8974: 'A->G',I140M,13
8974: 'A->T',I140I,36
8975: 'G->A',E141K,7
8976: 'A->C',E141A,24
8976: 'A->G',E141G,130
8976: 'A->T',E141V,5
8977: 'G->A',E141E,50
8977: 'G->C',E141D,10
8977: 'G->T',E141D,56
8978: 'T->C',Y142H,1
8980: 'C->T',Y142Y,951
8981: 'A->G',T143A,47
8981: 'A->T',T143S,2
8982: 'C->A',T143N,26
8982: 'C->G',T143S,3
8982: 'C->T',T143I,1236
8983: 'T->A',T143T,177
8983: 'T->C',T143T,72
8983: 'T->G',T143T,4058
8984: 'G->A',D144N,213
8984: 'G->C',D144H,1
8984: 'G->T',D144Y,4
8985: 'A->C',D144A,2
8985: 'A->G',D144G,42
8985: 'A->T',D144V,2
8986: 'C->A',D144E,21
8986: 'C->G',D144E,3
8986: 'C->T',D144D,799476
8987: 'T->A',F145I,2
8987: 'T->C',F145L,2
8989: 'T->C',F145F,60
8990: 'G->A',A146T,55
8990: 'G->T',A146S,211
8991: 'C->A',A146E,3
8992: 'A->C',A146A,2
8992: 'A->G',A146A,66
8992: 'A->T',A146A,17
8993: 'A->C',T147P,1
8993: 'A->G',T147A,33
8994: 'C->A',T147K,3
8994: 'C->T',T147I,3048
8995: 'A->C',T147T,12
8995: 'A->G',T147T,91
8995: 'A->T',T147T,2
8996: 'T->A',S148T,2
8996: 'T->C',S148P,22
8996: 'T->G',S148A,28
8997: 'C->T',S148L,27
8998: 'A->C',S148S,25
8998: 'A->G',S148S,103
8998: 'A->T',S148S,2
8999: 'G->A',A149T,12
8999: 'G->C',A149P,6
8999: 'G->T',A149S,108
9000: 'C->G',A149G,1
9000: 'C->T',A149V,8
9001: 'T->A',A149A,1
9001: 'T->C',A149A,37
9001: 'T->G',A149A,123
9004: 'T->C',C150C,61
9004: 'T->G',C150W,2
9005: 'G->A',V151I,7
9005: 'G->C',V151L,3
9005: 'G->T',V151F,1
9006: 'T->C',V151A,13
9007: 'T->A',V151V,5
9007: 'T->C',V151V,156
9007: 'T->G',V151V,13
9008: 'T->A',L152M,15
9008: 'T->C',L152L,4
9008: 'T->G',L152V,19
9009: 'T->C',L152S,1
9010: 'G->A',L152L,137
9010: 'G->T',L152F,12
9011: 'G->A',A153T,1
9011: 'G->T',A153S,19
9012: 'C->T',A153V,3
9013: 'T->A',A153A,83
9013: 'T->C',A153A,71
9013: 'T->G',A153A,25
9014: 'G->A',A154T,53
9014: 'G->T',A154S,19
9015: 'C->T',A154V,3
9016: 'T->A',A154A,3
9016: 'T->C',A154A,2262
9016: 'T->G',A154A,3
9017: 'G->A',E155K,6
9018: 'A->C',E155A,9
9018: 'A->G',E155G,16
9018: 'A->T',E155V,79
9019: 'A->G',E155E,197
9020: 'T->C',C156R,1
9022: 'T->C',C156C,50
9023: 'A->G',T157A,17
9024: 'C->T',T157I,69
9025: 'A->G',T157T,73
9025: 'A->T',T157T,21
9026: 'A->C',I158L,4
9026: 'A->G',I158V,18
9026: 'A->T',I158F,29
9027: 'T->A',I158N,4
9027: 'T->C',I158T,37
9028: 'T->A',I158I,7
9028: 'T->C',I158I,12
9028: 'T->G',I158M,6
9029: 'T->C',F159L,2
9030: 'T->C',F159S,2
9031: 'T->C',F159F,9
9032: 'A->G',K160E,9
9033: 'A->C',K160T,5
9033: 'A->G',K160R,26
9034: 'A->C',K160N,1
9034: 'A->G',K160K,93
9034: 'A->T',K160N,4
9035: 'G->A',D161N,33
9035: 'G->T',D161Y,1
9036: 'A->C',D161A,6
9036: 'A->G',D161G,22
9037: 'T->A',D161E,13
9037: 'T->C',D161D,686
9037: 'T->G',D161E,10
9038: 'G->A',A162T,8
9038: 'G->T',A162S,11
9039: 'C->T',A162V,390
9040: 'T->A',A162A,28
9040: 'T->C',A162A,86
9040: 'T->G',A162A,6
9041: 'T->A',S163T,3
9041: 'T->C',S163P,3
9041: 'T->G',S163A,67
9042: 'C->A',S163Y,38
9042: 'C->G',S163C,1
9042: 'C->T',S163F,700
9043: 'T->A',S163S,15
9043: 'T->C',S163S,50
9043: 'T->G',S163S,1
9044: 'G->A',G164S,41
9044: 'G->T',G164C,8
9045: 'G->A',G164D,17
9045: 'G->T',G164V,1
9046: 'T->C',G164G,18
9047: 'A->C',K165Q,1
9047: 'A->G',K165E,53
9048: 'A->C',K165T,3
9048: 'A->G',K165R,57
9049: 'G->A',K165K,287
9049: 'G->C',K165N,4
9049: 'G->T',K165N,979
9050: 'C->A',P166T,2
9050: 'C->T',P166S,852
9051: 'C->A',P166Q,5
9051: 'C->T',P166L,320
9052: 'A->C',P166P,12
9052: 'A->G',P166P,138
9052: 'A->T',P166P,22
9053: 'G->A',V167I,7
9053: 'G->C',V167L,21
9053: 'G->T',V167L,792733
9054: 'T->C',V167A,4
9055: 'A->G',V167V,74
9056: 'C->A',P168T,1
9056: 'C->T',P168S,166
9057: 'C->T',P168L,43
9058: 'A->C',P168P,3
9058: 'A->G',P168P,53
9058: 'A->T',P168P,46
9060: 'A->G',Y169C,5
9061: 'T->C',Y169Y,48
9063: 'G->A',C170Y,8
9064: 'T->C',C170C,55
9065: 'T->C',Y171H,24
9066: 'A->G',Y171C,4
9066: 'A->T',Y171F,4
9067: 'T->C',Y171Y,45
9069: 'A->G',D172G,1
9070: 'T->C',D172D,712
9071: 'A->G',T173A,27
9072: 'C->A',T173N,24
9072: 'C->T',T173I,675
9073: 'C->A',T173T,17
9073: 'C->G',T173T,5
9073: 'C->T',T173T,3476
9074: 'A->C',N174H,4
9074: 'A->G',N174D,1
9074: 'A->T',N174Y,1
9075: 'A->G',N174S,1
9076: 'T->A',N174K,1
9076: 'T->C',N174N,58
9077: 'G->A',V175I,56
9077: 'G->C',V175L,1
9077: 'G->T',V175L,22
9078: 'T->C',V175A,9
9079: 'A->G',V175V,227
9079: 'A->T',V175V,1
9080: 'C->A',L176I,73
9080: 'C->T',L176L,880
9082: 'A->G',L176L,21
9083: 'G->A',E177K,20
9084: 'A->C',E177A,7
9084: 'A->G',E177G,14
9084: 'A->T',E177V,8
9085: 'A->C',E177D,11
9085: 'A->G',E177E,3801
9086: 'G->A',G178S,1026
9086: 'G->T',G178C,5
9087: 'G->A',G178D,57
9087: 'G->C',G178A,1
9087: 'G->T',G178V,4
9088: 'T->A',G178G,2
9088: 'T->C',G178G,17
9089: 'T->G',S179A,9
9090: 'C->T',S179F,2
9091: 'T->A',S179S,3
9091: 'T->C',S179S,82
9091: 'T->G',S179S,1
9092: 'G->A',V180I,228
9092: 'G->T',V180F,423
9093: 'T->C',V180A,36
9094: 'T->A',V180V,15
9094: 'T->C',V180V,34
9094: 'T->G',V180V,28
9095: 'G->A',A181T,97
9095: 'G->T',A181S,25
9096: 'C->A',A181D,1
9096: 'C->T',A181V,317
9097: 'T->C',A181A,96
9097: 'T->G',A181A,92
9100: 'T->C',Y182Y,167
9101: 'G->A',E183K,9
9102: 'A->C',E183A,22
9102: 'A->G',E183G,31
9102: 'A->T',E183V,1
9103: 'A->C',E183D,80
9103: 'A->G',E183E,41
9103: 'A->T',E183D,20
9104: 'A->C',S184R,9
9104: 'A->G',S184G,310
9104: 'A->T',S184C,13
9105: 'G->A',S184N,11061
9105: 'G->T',S184I,8
9106: 'T->C',S184S,43
9107: 'T->A',L185I,3
9107: 'T->C',L185L,114
9107: 'T->G',L185V,8
9109: 'A->G',L185L,23
9110: 'C->T',R186C,152
9111: 'G->A',R186H,145
9111: 'G->C',R186P,1
9111: 'G->T',R186L,6
9112: 'C->A',R186R,17
9112: 'C->T',R186R,1487
9113: 'C->A',P187T,5
9113: 'C->T',P187S,331
9114: 'C->A',P187H,59
9114: 'C->T',P187L,12
9115: 'T->A',P187P,54
9115: 'T->C',P187P,111
9115: 'T->G',P187P,14
9116: 'G->A',D188N,217
9116: 'G->T',D188Y,7
9117: 'A->C',D188A,57
9117: 'A->G',D188G,3
9118: 'C->A',D188E,7
9118: 'C->G',D188E,1
9118: 'C->T',D188D,779
9119: 'A->G',T189A,29
9120: 'C->T',T189I,2562
9121: 'A->C',T189T,9
9121: 'A->G',T189T,49
9121: 'A->T',T189T,1
9123: 'G->A',R190H,15
9123: 'G->T',R190L,8
9124: 'T->C',R190R,169
9124: 'T->G',R190R,7
9127: 'T->C',Y191Y,805
9128: 'G->A',V192M,21
9128: 'G->C',V192L,1
9128: 'G->T',V192L,48
9129: 'T->C',V192A,14
9130: 'G->A',V192V,29
9130: 'G->C',V192V,9
9130: 'G->T',V192V,2872
9131: 'C->A',L193I,29
9131: 'C->G',L193V,15
9131: 'C->T',L193F,92
9132: 'T->C',L193P,1
9132: 'T->G',L193R,2
9133: 'C->A',L193L,46
9133: 'C->T',L193L,896
9134: 'A->C',M194L,21
9134: 'A->G',M194V,41
9134: 'A->T',M194L,1
9135: 'T->A',M194K,1
9135: 'T->C',M194T,51
9136: 'G->A',M194I,60
9136: 'G->C',M194I,3
9136: 'G->T',M194I,46
9138: 'A->C',D195A,6
9138: 'A->G',D195G,15
9139: 'T->A',D195E,471
9139: 'T->C',D195D,370
9140: 'G->A',G196S,197
9140: 'G->T',G196C,6
9141: 'G->A',G196D,160
9141: 'G->T',G196V,9
9142: 'C->A',G196G,13
9142: 'C->T',G196G,591
9143: 'T->A',S197T,5
9143: 'T->C',S197P,28
9143: 'T->G',S197A,21
9144: 'C->T',S197F,371
9145: 'T->A',S197S,4
9145: 'T->C',S197S,71
9146: 'A->G',I198V,40
9146: 'A->T',I198F,1
9147: 'T->C',I198T,17
9147: 'T->G',I198S,7
9148: 'T->A',I198I,7
9148: 'T->C',I198I,69
9149: 'A->G',I199V,10
9151: 'T->A',I199I,296
9151: 'T->C',I199I,796
9151: 'T->G',I199M,1
9152: 'C->A',Q200K,1
9153: 'A->G',Q200R,222
9153: 'A->T',Q200L,8
9154: 'A->C',Q200H,7
9154: 'A->G',Q200Q,140
9154: 'A->T',Q200H,16
9155: 'T->C',F201L,1
9156: 'T->A',F201Y,3
9157: 'T->C',F201F,332
9157: 'T->G',F201L,1
9158: 'C->A',P202T,1
9158: 'C->G',P202A,1
9158: 'C->T',P202S,148
9159: 'C->T',P202L,8
9160: 'T->A',P202P,5
9160: 'T->C',P202P,101
9161: 'A->C',N203H,1
9161: 'A->G',N203D,18
9162: 'A->C',N203T,2
9162: 'A->G',N203S,494
9163: 'C->A',N203K,273
9163: 'C->T',N203N,548
9164: 'A->G',T204A,26
9165: 'C->A',T204N,314
9165: 'C->G',T204S,2
9165: 'C->T',T204I,3947
9166: 'C->A',T204T,57
9166: 'C->T',T204T,1622
9167: 'T->A',Y205N,14
9167: 'T->C',Y205H,548
9167: 'T->G',Y205D,2
9168: 'A->G',Y205C,22
9169: 'C->T',Y205Y,416
9170: 'C->A',L206I,166
9170: 'C->T',L206F,343
9171: 'T->A',L206H,47
9171: 'T->C',L206P,26
9171: 'T->G',L206R,7
9172: 'T->A',L206L,7
9172: 'T->C',L206L,628
9172: 'T->G',L206L,15
9174: 'A->C',E207A,4
9174: 'A->G',E207G,12
9175: 'A->C',E207D,39
9175: 'A->G',E207E,115
9175: 'A->T',E207D,2
9176: 'G->A',G208S,79
9177: 'G->A',G208D,16
9177: 'G->T',G208V,8
9178: 'T->C',G208G,17
9178: 'T->G',G208G,1
9179: 'T->A',S209T,1
9179: 'T->C',S209P,122
9179: 'T->G',S209A,24
9180: 'C->A',S209Y,23
9180: 'C->G',S209C,4
9180: 'C->T',S209F,2823
9181: 'T->A',S209S,4
9181: 'T->C',S209S,171
9181: 'T->G',S209S,8
9182: 'G->A',V210I,38
9182: 'G->T',V210F,5
9183: 'T->C',V210A,19
9184: 'T->A',V210V,1
9184: 'T->C',V210V,7
9185: 'A->G',R211G,8
9186: 'G->A',R211K,2
9186: 'G->T',R211I,2
9187: 'A->C',R211S,1
9187: 'A->G',R211R,107
9187: 'A->T',R211S,1
9188: 'G->A',V212M,22
9188: 'G->T',V212L,45
9189: 'T->C',V212A,51
9190: 'G->A',V212V,224
9190: 'G->C',V212V,9
9190: 'G->T',V212V,2337
9191: 'G->A',V213I,92
9191: 'G->T',V213L,47
9192: 'T->C',V213A,10
9193: 'A->C',V213V,1
9193: 'A->G',V213V,48
9193: 'A->T',V213V,26
9194: 'A->G',T214A,122
9195: 'C->A',T214K,17
9195: 'C->T',T214I,1085
9196: 'A->C',T214T,1
9196: 'A->G',T214T,100
9196: 'A->T',T214T,31
9197: 'A->C',T215P,1
9197: 'A->G',T215A,44
9197: 'A->T',T215S,2
9198: 'C->A',T215N,25
9198: 'C->T',T215I,282
9199: 'T->A',T215T,6
9199: 'T->C',T215T,132
9199: 'T->G',T215T,11
9200: 'T->A',F216I,35
9200: 'T->C',F216L,3
9201: 'T->A',F216Y,1
9201: 'T->C',F216S,20
9202: 'T->A',F216L,13
9202: 'T->C',F216F,52
9203: 'G->A',D217N,8903
9203: 'G->C',D217H,284
9203: 'G->T',D217Y,104
9204: 'A->C',D217A,243
9204: 'A->G',D217G,4314
9204: 'A->T',D217V,4
9205: 'T->A',D217E,3
9205: 'T->C',D217D,262
9205: 'T->G',D217E,26
9206: 'T->A',S218T,1
9206: 'T->C',S218P,2
9206: 'T->G',S218A,15
9207: 'C->A',S218Y,10
9207: 'C->T',S218F,3227
9208: 'T->A',S218S,49
9208: 'T->C',S218S,47
9208: 'T->G',S218S,4
9209: 'G->A',E219K,49
9209: 'G->C',E219Q,3
9210: 'A->C',E219A,8
9210: 'A->G',E219G,8
9210: 'A->T',E219V,2
9211: 'G->A',E219E,107
9211: 'G->C',E219D,2
9211: 'G->T',E219D,227
9212: 'T->G',Y220D,1
9214: 'C->T',Y220Y,893
9216: 'G->A',C221Y,2
9217: 'T->C',C221C,295
9218: 'A->C',R222R,48
9219: 'G->A',R222K,57
9220: 'G->A',R222R,1610
9221: 'C->T',H223Y,40
9223: 'C->A',H223Q,27
9223: 'C->T',H223H,4183
9224: 'G->A',G224S,234
9224: 'G->T',G224C,5
9225: 'G->A',G224D,1
9225: 'G->T',G224V,30
9226: 'C->A',G224G,15
9226: 'C->T',G224G,969
9227: 'A->G',T225A,18
9227: 'A->T',T225S,8
9228: 'C->T',T225I,104
9229: 'T->A',T225T,8
9229: 'T->C',T225T,82
9229: 'T->G',T225T,6
9230: 'T->A',C226S,1
9230: 'T->C',C226R,3
9232: 'T->C',C226C,50
9235: 'A->C',E227D,1
9235: 'A->G',E227E,93
9235: 'A->T',E227D,8
9236: 'A->C',R228R,22
9236: 'A->G',R228G,67
9237: 'G->A',R228K,772
9237: 'G->C',R228T,2
9237: 'G->T',R228I,4
9238: 'A->C',R228S,8
9238: 'A->G',R228R,913
9239: 'T->A',S229T,2
9239: 'T->C',S229P,4
9239: 'T->G',S229A,11
9241: 'A->C',S229S,25
9241: 'A->G',S229S,784
9241: 'A->T',S229S,101
9242: 'G->A',E230K,184
9242: 'G->C',E230Q,1
9243: 'A->C',E230A,8
9243: 'A->G',E230G,32
9244: 'A->C',E230D,19
9244: 'A->G',E230E,59
9244: 'A->T',E230D,20
9245: 'G->A',A231T,62
9245: 'G->T',A231S,69
9246: 'C->A',A231D,9
9246: 'C->T',A231V,3864
9247: 'T->A',A231A,46
9247: 'T->C',A231A,104
9247: 'T->G',A231A,5
9249: 'G->T',G232V,2
9250: 'T->A',G232G,4
9250: 'T->C',G232G,34
9251: 'G->A',V233I,978
9251: 'G->T',V233F,99
9252: 'T->A',V233D,3
9252: 'T->C',V233A,3
9253: 'T->A',V233V,10
9253: 'T->C',V233V,198
9253: 'T->G',V233V,4
9256: 'T->C',C234C,10
9257: 'G->A',V235I,73
9257: 'G->T',V235L,5
9258: 'T->C',V235A,37
9259: 'A->C',V235V,2
9259: 'A->G',V235V,906
9260: 'T->A',S236T,4
9260: 'T->G',S236A,10
9261: 'C->A',S236Y,1
9261: 'C->T',S236F,6
9262: 'T->A',S236S,4
9262: 'T->C',S236S,44
9263: 'A->G',T237A,26
9263: 'A->T',T237S,4
9264: 'C->A',T237N,3
9264: 'C->G',T237S,2
9264: 'C->T',T237I,677
9265: 'T->A',T237T,41
9265: 'T->C',T237T,20
9265: 'T->G',T237T,5
9266: 'A->G',S238G,291
9267: 'G->A',S238N,2221
9267: 'G->T',S238I,33
9268: 'T->C',S238S,13
9268: 'T->G',S238R,51
9269: 'G->A',G239S,17
9269: 'G->T',G239C,5
9270: 'G->A',G239D,18
9270: 'G->C',G239A,1
9270: 'G->T',G239V,6
9271: 'T->C',G239G,27
9272: 'A->C',R240R,2
9272: 'A->G',R240G,29
9273: 'G->A',R240K,67
9273: 'G->T',R240I,13
9274: 'A->C',R240S,1
9274: 'A->G',R240R,319
9274: 'A->T',R240S,2
9275: 'T->A',W241R,1
9275: 'T->C',W241R,1
9276: 'G->C',W241S,6
9277: 'G->C',W241C,8
9277: 'G->T',W241C,4
9278: 'G->A',V242I,277
9278: 'G->C',V242L,1
9278: 'G->T',V242L,92
9279: 'T->C',V242A,4
9280: 'A->C',V242V,1
9280: 'A->G',V242V,849
9280: 'A->T',V242V,17
9281: 'C->A',L243I,5
9281: 'C->G',L243V,4
9281: 'C->T',L243F,13
9282: 'T->A',L243H,1
9282: 'T->G',L243R,1
9283: 'T->A',L243L,4
9283: 'T->C',L243L,60
9283: 'T->G',L243L,15
9284: 'A->G',N244D,7
9284: 'A->T',N244Y,1
9285: 'A->C',N244T,1
9285: 'A->G',N244S,10
9286: 'C->A',N244K,1
9286: 'C->G',N244K,2
9286: 'C->T',N244N,3727
9287: 'A->C',N245H,6
9287: 'A->G',N245D,1
9287: 'A->T',N245Y,2
9288: 'A->C',N245T,8
9288: 'A->G',N245S,3
9288: 'A->T',N245I,1
9289: 'T->C',N245N,612
9289: 'T->G',N245K,3
9290: 'G->A',D246N,64
9290: 'G->C',D246H,1
9290: 'G->T',D246Y,35
9291: 'A->C',D246A,12
9291: 'A->G',D246G,272
9291: 'A->T',D246V,26
9292: 'T->A',D246E,5
9292: 'T->C',D246D,70
9292: 'T->G',D246E,6
9293: 'T->A',Y247N,8
9293: 'T->C',Y247H,25
9294: 'A->G',Y247C,6
9294: 'A->T',Y247F,150
9295: 'T->C',Y247Y,78
9296: 'T->C',Y248H,27
9297: 'A->G',Y248C,2
9297: 'A->T',Y248F,1
9298: 'C->T',Y248Y,693
9299: 'A->C',R249R,15
9299: 'A->G',R249G,7
9300: 'G->A',R249K,1222
9300: 'G->T',R249I,2
9301: 'A->C',R249S,2
9301: 'A->G',R249R,106
9302: 'T->C',S250P,14
9302: 'T->G',S250A,3
9303: 'C->A',S250Y,11
9303: 'C->T',S250F,199
9304: 'T->A',S250S,2
9304: 'T->C',S250S,50
9304: 'T->G',S250S,19
9305: 'T->A',L251I,1
9305: 'T->C',L251L,30
9306: 'T->C',L251S,61
9307: 'A->G',L251L,31
9308: 'C->A',P252T,13
9308: 'C->G',P252A,1
9308: 'C->T',P252S,84
9309: 'C->A',P252Q,3
9309: 'C->G',P252R,4
9309: 'C->T',P252L,10
9310: 'A->C',P252P,9
9310: 'A->G',P252P,187
9310: 'A->T',P252P,24
9311: 'G->A',G253R,2
9311: 'G->C',G253R,2
9312: 'G->A',G253E,1
9313: 'A->C',G253G,43
9313: 'A->G',G253G,60
9313: 'A->T',G253G,26
9314: 'G->A',V254I,69
9314: 'G->T',V254F,122
9315: 'T->C',V254A,2
9315: 'T->G',V254G,3
9316: 'T->C',V254V,169
9316: 'T->G',V254V,4
9317: 'T->C',F255L,13
9317: 'T->G',F255V,1
9318: 'T->A',F255Y,2
9318: 'T->C',F255S,4
9319: 'C->A',F255L,19
9319: 'C->T',F255F,5479
9320: 'T->A',C256S,3
9320: 'T->C',C256R,1
9321: 'G->C',C256S,1
9321: 'G->T',C256F,2
9322: 'T->C',C256C,47
9323: 'G->A',G257S,5
9324: 'G->T',G257V,1
9325: 'T->C',G257G,67
9325: 'T->G',G257G,1
9326: 'G->A',V258I,119
9326: 'G->T',V258L,48
9327: 'T->C',V258A,35
9328: 'A->C',V258V,6
9328: 'A->G',V258V,463
9328: 'A->T',V258V,7
9329: 'G->A',D259N,108
9330: 'A->C',D259A,3
9330: 'A->G',D259G,34
9331: 'T->A',D259E,5
9331: 'T->C',D259D,61
9331: 'T->G',D259E,2
9332: 'G->A',A260T,89
9332: 'G->C',A260P,18
9332: 'G->T',A260S,19
9333: 'C->A',A260D,1
9333: 'C->T',A260V,410
9334: 'T->A',A260A,7
9334: 'T->C',A260A,249
9334: 'T->G',A260A,12
9335: 'G->A',V261I,132
9335: 'G->C',V261L,115
9335: 'G->T',V261L,20
9336: 'T->A',V261E,1
9336: 'T->C',V261A,19
9336: 'T->G',V261G,1
9337: 'A->G',V261V,99
9337: 'A->T',V261V,17
9338: 'A->C',N262H,6
9338: 'A->G',N262D,3
9339: 'A->C',N262T,7
9339: 'A->G',N262S,185
9339: 'A->T',N262I,1
9340: 'T->C',N262N,226
9340: 'T->G',N262K,1
9341: 'T->A',L263I,1
9341: 'T->C',L263L,22
9341: 'T->G',L263V,10
9342: 'T->C',L263S,8
9343: 'A->C',L263F,1
9343: 'A->G',L263L,10
9343: 'A->T',L263F,1
9344: 'C->A',L264I,48
9344: 'C->G',L264V,1
9344: 'C->T',L264F,3503
9346: 'T->A',L264L,22
9346: 'T->C',L264L,76
9346: 'T->G',L264L,2
9347: 'A->G',T265A,155
9347: 'A->T',T265S,1
9348: 'C->A',T265N,15
9348: 'C->T',T265I,303
9349: 'T->A',T265T,1
9349: 'T->C',T265T,27
9349: 'T->G',T265T,2
9350: 'A->G',N266D,3
9351: 'A->C',N266T,37
9351: 'A->G',N266S,36
9351: 'A->T',N266I,2
9352: 'T->C',N266N,390
9352: 'T->G',N266K,4
9353: 'A->G',M267V,137
9354: 'T->C',M267T,16
9355: 'G->A',M267I,78
9355: 'G->C',M267I,6
9355: 'G->T',M267I,32
9356: 'T->C',F268L,3
9357: 'T->A',F268Y,2
9357: 'T->C',F268S,1
9357: 'T->G',F268C,1
9358: 'T->A',F268L,3
9358: 'T->C',F268F,112
9359: 'A->C',T269P,1
9359: 'A->G',T269A,38
9360: 'C->A',T269K,17
9360: 'C->T',T269I,731
9361: 'A->C',T269T,5
9361: 'A->G',T269T,26
9363: 'C->T',P270L,68
9364: 'A->C',P270P,5
9364: 'A->G',P270P,21
9364: 'A->T',P270P,1
9365: 'C->A',L271I,8
9365: 'C->T',L271L,230
9367: 'A->C',L271L,1
9367: 'A->G',L271L,5
9368: 'A->C',I272L,89
9368: 'A->G',I272V,29
9368: 'A->T',I272F,1
9369: 'T->A',I272N,1
9369: 'T->C',I272T,13
9369: 'T->G',I272S,1
9370: 'T->A',I272I,6
9370: 'T->C',I272I,273
9370: 'T->G',I272M,15
9371: 'C->A',Q273K,2
9371: 'C->G',Q273E,1
9372: 'A->G',Q273R,56
9372: 'A->T',Q273L,5
9373: 'A->G',Q273Q,38
9374: 'C->A',P274T,1
9375: 'C->T',P274L,1
9376: 'T->A',P274P,5
9376: 'T->C',P274P,33
9376: 'T->G',P274P,2
9377: 'A->C',I275L,3
9377: 'A->G',I275V,86
9377: 'A->T',I275F,2
9378: 'T->C',I275T,3
9379: 'T->A',I275I,40
9379: 'T->C',I275I,243
9379: 'T->G',I275M,1
9380: 'G->A',G276S,2
9381: 'G->A',G276D,2
9381: 'G->T',G276V,1
9382: 'T->A',G276G,6
9382: 'T->C',G276G,57
9383: 'G->A',A277T,30
9383: 'G->T',A277S,33
9384: 'C->A',A277D,4
9384: 'C->T',A277V,282
9385: 'T->A',A277A,16
9385: 'T->C',A277A,41
9385: 'T->G',A277A,14
9386: 'T->A',L278M,2
9386: 'T->C',L278L,7
9386: 'T->G',L278V,14
9387: 'T->C',L278S,13
9388: 'G->A',L278L,105
9388: 'G->C',L278F,1
9388: 'G->T',L278F,78
9389: 'G->A',D279N,1527
9390: 'A->G',D279G,8
9391: 'C->T',D279D,2975
9392: 'A->C',I280L,2
9392: 'A->G',I280V,66
9393: 'T->A',I280K,1
9394: 'A->C',I280I,1
9394: 'A->G',I280M,14
9394: 'A->T',I280I,5
9395: 'T->A',S281T,6
9395: 'T->C',S281P,2
9397: 'A->C',S281S,2
9397: 'A->G',S281S,367
9397: 'A->T',S281S,148
9398: 'G->A',A282T,104
9398: 'G->T',A282S,149
9399: 'C->A',A282E,3
9399: 'C->T',A282V,125
9400: 'A->C',A282A,15
9400: 'A->G',A282A,51
9400: 'A->T',A282A,10
9401: 'T->C',S283P,2
9402: 'C->G',S283C,2
9403: 'T->A',S283S,6
9403: 'T->C',S283S,22
9404: 'A->G',I284V,23
9406: 'A->T',I284I,8
9407: 'G->C',V285L,1
9407: 'G->T',V285L,77
9408: 'T->C',V285A,52
9408: 'T->G',V285G,3
9409: 'A->G',V285V,1253
9409: 'A->T',V285V,3
9410: 'G->A',A286T,27
9410: 'G->T',A286S,14
9411: 'C->G',A286G,1
9411: 'C->T',A286V,177
9412: 'T->A',A286A,33
9412: 'T->C',A286A,90
9412: 'T->G',A286A,4
9413: 'G->A',G287S,2
9413: 'G->C',G287R,1
9414: 'G->A',G287D,1
9414: 'G->C',G287A,1
9414: 'G->T',G287V,1
9415: 'T->A',G287G,9
9415: 'T->C',G287G,48
9416: 'G->A',G288S,83
9416: 'G->T',G288C,48
9417: 'G->A',G288D,2
9417: 'G->T',G288V,11
9418: 'T->A',G288G,70
9418: 'T->C',G288G,1371
9418: 'T->G',G288G,6
9419: 'A->C',I289L,2
9419: 'A->G',I289V,743
9419: 'A->T',I289F,6
9420: 'T->C',I289T,19
9420: 'T->G',I289S,13
9421: 'T->A',I289I,14
9421: 'T->C',I289I,98
9421: 'T->G',I289M,1
9422: 'G->A',V290I,20
9423: 'T->C',V290A,1
9424: 'A->C',V290V,1
9424: 'A->G',V290V,144
9424: 'A->T',V290V,91
9425: 'G->A',A291T,190
9425: 'G->T',A291S,27
9426: 'C->T',A291V,6
9427: 'T->A',A291A,20
9427: 'T->C',A291A,86
9428: 'A->G',I292V,282
9428: 'A->T',I292F,18
9429: 'T->C',I292T,300
9429: 'T->G',I292S,7
9430: 'C->A',I292I,24
9430: 'C->T',I292I,10528
9431: 'G->A',V293I,3718
9431: 'G->C',V293L,12
9431: 'G->T',V293L,88
9432: 'T->C',V293A,8
9433: 'A->C',V293V,1
9433: 'A->G',V293V,58
9433: 'A->T',V293V,529
9434: 'G->A',V294I,54
9434: 'G->C',V294L,2
9434: 'G->T',V294L,96
9435: 'T->C',V294A,273
9435: 'T->G',V294G,2
9436: 'A->G',V294V,318
9436: 'A->T',V294V,10
9437: 'A->G',T295A,238
9437: 'A->T',T295S,3
9438: 'C->G',T295R,2
9438: 'C->T',T295I,3247
9439: 'A->C',T295T,2
9439: 'A->G',T295T,58
9439: 'A->T',T295T,2
9440: 'T->A',C296S,149
9440: 'T->C',C296R,2
9440: 'T->G',C296G,139
9441: 'G->A',C296Y,55
9441: 'G->T',C296F,2309
9442: 'C->T',C296C,1832
9443: 'C->A',L297I,43
9443: 'C->G',L297V,11
9443: 'C->T',L297F,478
9444: 'T->C',L297P,5
9444: 'T->G',L297R,12
9445: 'T->A',L297L,25
9445: 'T->C',L297L,254
9445: 'T->G',L297L,4
9446: 'G->A',A298T,59
9446: 'G->T',A298S,41
9447: 'C->T',A298V,266
9448: 'C->A',A298A,16
9448: 'C->G',A298A,1
9448: 'C->T',A298A,454
9449: 'T->C',Y299H,6
9450: 'A->G',Y299C,2
9450: 'A->T',Y299F,1
9451: 'C->T',Y299Y,742
9452: 'T->A',Y300N,33
9452: 'T->C',Y300H,30
9453: 'A->C',Y300S,118
9453: 'A->G',Y300C,24
9454: 'T->C',Y300Y,1423
9455: 'T->A',F301I,1
9455: 'T->C',F301L,70
9455: 'T->G',F301V,35
9456: 'T->C',F301S,29
9456: 'T->G',F301C,117
9457: 'T->A',F301L,1
9457: 'T->C',F301F,8
9457: 'T->G',F301L,1
9458: 'A->C',M302L,2
9458: 'A->G',M302V,9
9458: 'A->T',M302L,2
9459: 'T->A',M302K,1
9459: 'T->G',M302R,1
9460: 'G->A',M302I,14
9460: 'G->C',M302I,3
9460: 'G->T',M302I,19
9461: 'A->C',R303R,16
9461: 'A->G',R303G,3
9462: 'G->A',R303K,49
9462: 'G->T',R303M,4
9463: 'G->A',R303R,124
9463: 'G->T',R303S,93
9464: 'T->A',F304I,1
9464: 'T->C',F304L,5
9465: 'T->G',F304C,5
9466: 'T->C',F304F,2
9466: 'T->G',F304L,7
9467: 'A->C',R305R,1
9467: 'A->G',R305G,2
9468: 'G->A',R305K,127
9469: 'A->G',R305R,59
9470: 'A->C',R306R,291
9471: 'G->A',R306K,27
9471: 'G->C',R306T,3
9472: 'A->G',R306R,120
9473: 'G->A',A307T,653
9473: 'G->T',A307S,73
9474: 'C->A',A307D,4
9474: 'C->T',A307V,2423
9475: 'T->A',A307A,5
9475: 'T->C',A307A,28
9475: 'T->G',A307A,10
9476: 'T->A',F308I,4
9476: 'T->C',F308L,2
9477: 'T->A',F308Y,1880
9478: 'T->A',F308L,1
9478: 'T->C',F308F,11
9478: 'T->G',F308L,2
9479: 'G->A',G309S,48
9479: 'G->T',G309C,1023
9480: 'G->A',G309D,1
9480: 'G->C',G309A,3
9480: 'G->T',G309V,2
9481: 'T->C',G309G,60
9482: 'G->A',E310K,1
9483: 'A->C',E310A,32
9483: 'A->G',E310G,107
9483: 'A->T',E310V,2
9484: 'A->C',E310D,213
9484: 'A->G',E310E,434
9484: 'A->T',E310D,15
9485: 'T->C',Y311H,140
9485: 'T->G',Y311D,1
9486: 'A->G',Y311C,33
9486: 'A->T',Y311F,1
9487: 'C->T',Y311Y,621
9488: 'A->C',S312R,2
9488: 'A->G',S312G,9
9489: 'G->A',S312N,79
9489: 'G->T',S312I,7
9490: 'T->A',S312R,5
9490: 'T->C',S312S,19
9490: 'T->G',S312R,1
9491: 'C->T',H313Y,2356
9492: 'A->C',H313P,47
9492: 'A->G',H313R,20
9492: 'A->T',H313L,3
9493: 'T->A',H313Q,1
9493: 'T->C',H313H,20
9493: 'T->G',H313Q,4
9494: 'G->A',V314I,84
9494: 'G->C',V314L,2
9494: 'G->T',V314L,3
9495: 'T->A',V314E,2
9495: 'T->C',V314A,50
9496: 'A->C',V314V,2
9496: 'A->G',V314V,111
9497: 'G->A',V315I,147
9497: 'G->T',V315F,23
9498: 'T->C',V315A,39
9499: 'T->A',V315V,63
9499: 'T->C',V315V,81
9499: 'T->G',V315V,3
9500: 'G->A',A316T,99
9500: 'G->C',A316P,1
9500: 'G->T',A316S,5
9501: 'C->G',A316G,1
9501: 'C->T',A316V,118
9502: 'C->A',A316A,52
9502: 'C->G',A316A,1
9502: 'C->T',A316A,338
9503: 'T->A',F317I,3
9503: 'T->C',F317L,37
9503: 'T->G',F317V,8
9504: 'T->A',F317Y,1
9504: 'T->C',F317S,39
9504: 'T->G',F317C,19
9505: 'T->C',F317F,29
9506: 'A->G',N318D,1
9507: 'A->C',N318T,4
9507: 'A->G',N318S,62
9508: 'T->C',N318N,1307
9509: 'A->G',T319A,178
9510: 'C->G',T319S,1
9510: 'C->T',T319I,239
9511: 'T->A',T319T,3
9511: 'T->C',T319T,46
9511: 'T->G',T319T,10
9512: 'T->C',L320L,22
9512: 'T->G',L320V,6
9513: 'T->C',L320S,13
9514: 'A->G',L320L,67
9514: 'A->T',L320F,3
9515: 'C->A',L321I,91
9515: 'C->T',L321L,615
9516: 'T->C',L321P,1
9517: 'A->C',L321L,1
9517: 'A->G',L321L,21
9517: 'A->T',L321L,2
9518: 'T->A',F322I,1
9518: 'T->C',F322L,139
9518: 'T->G',F322V,32
9519: 'T->A',F322Y,2
9519: 'T->C',F322S,91
9519: 'T->G',F322C,158
9520: 'C->A',F322L,11
9520: 'C->T',F322F,682
9521: 'C->A',L323I,1007
9521: 'C->G',L323V,3
9521: 'C->T',L323F,2994
9523: 'T->A',L323L,1
9523: 'T->C',L323L,31
9524: 'A->G',M324V,94
9524: 'A->T',M324L,1
9525: 'T->A',M324K,1
9525: 'T->C',M324T,23
9525: 'T->G',M324R,1
9526: 'G->A',M324I,27
9526: 'G->C',M324I,76
9526: 'G->T',M324I,19552
9527: 'T->A',S325T,1
9529: 'A->C',S325S,8
9529: 'A->G',S325S,3965
9529: 'A->T',S325S,7
9530: 'T->C',F326L,206
9530: 'T->G',F326V,41
9531: 'T->C',F326S,52
9531: 'T->G',F326C,20
9532: 'C->A',F326L,1
9532: 'C->T',F326F,3585
9533: 'A->G',T327A,33
9534: 'C->A',T327N,83
9534: 'C->G',T327S,1
9534: 'C->T',T327I,603
9535: 'T->A',T327T,39
9535: 'T->C',T327T,120
9535: 'T->G',T327T,20
9536: 'G->A',V328I,198
9537: 'T->C',V328A,25
9538: 'A->C',V328V,3
9538: 'A->G',V328V,23
9539: 'C->A',L329I,4
9539: 'C->T',L329F,2
9540: 'T->G',L329R,1
9541: 'C->A',L329L,31
9541: 'C->G',L329L,2
9541: 'C->T',L329L,1025
9542: 'T->A',C330S,5
9542: 'T->C',C330R,1
9542: 'T->G',C330G,1
9543: 'G->C',C330S,4
9543: 'G->T',C330F,15
9544: 'T->C',C330C,24
9545: 'T->A',L331I,1
9545: 'T->C',L331L,239
9545: 'T->G',L331V,8
9546: 'T->C',L331S,41
9547: 'A->G',L331L,84
9548: 'A->G',T332A,12
9549: 'C->A',T332K,1
9549: 'C->T',T332I,38
9550: 'A->G',T332T,238
9551: 'C->G',P333A,1
9551: 'C->T',P333S,1
9553: 'A->C',P333P,8
9553: 'A->G',P333P,137
9553: 'A->T',P333P,2
9554: 'G->A',V334I,235
9554: 'G->T',V334F,9
9555: 'T->C',V334A,134
9555: 'T->G',V334G,1
9556: 'T->A',V334V,1
9556: 'T->C',V334V,31
9556: 'T->G',V334V,4
9557: 'T->C',Y335H,11
9558: 'A->G',Y335C,1
9558: 'A->T',Y335F,1
9559: 'C->T',Y335Y,15241
9560: 'T->A',S336T,8
9560: 'T->C',S336P,20
9560: 'T->G',S336A,7
9561: 'C->T',S336L,2932
9562: 'A->C',S336S,2
9562: 'A->G',S336S,80
9562: 'A->T',S336S,24
9563: 'T->C',F337L,14
9563: 'T->G',F337V,3
9565: 'C->A',F337L,3
9565: 'C->T',F337F,7440
9566: 'T->C',L338L,61
9567: 'T->C',L338S,24
9568: 'A->G',L338L,49
9568: 'A->T',L338F,1
9569: 'C->A',P339T,3
9569: 'C->T',P339S,387
9570: 'C->A',P339H,1
9571: 'T->A',P339P,69
9571: 'T->C',P339P,40
9571: 'T->G',P339P,4
9572: 'G->A',G340S,26
9572: 'G->T',G340C,6
9573: 'G->C',G340A,2
9573: 'G->T',G340V,2
9574: 'T->A',G340G,1
9574: 'T->C',G340G,16
9575: 'G->A',V341I,54
9575: 'G->T',V341F,19
9576: 'T->C',V341A,20
9576: 'T->G',V341G,1
9577: 'T->C',V341V,19
9577: 'T->G',V341V,15
9578: 'T->C',Y342H,1
9580: 'T->C',Y342Y,117
9581: 'T->G',S343A,5
9582: 'C->G',S343C,1
9582: 'C->T',S343F,2
9583: 'T->A',S343S,5
9583: 'T->C',S343S,209
9583: 'T->G',S343S,4
9584: 'G->A',V344I,165
9584: 'G->T',V344F,161
9585: 'T->C',V344A,33
9585: 'T->G',V344G,45
9586: 'T->C',V344V,36
9586: 'T->G',V344V,1
9587: 'A->G',I345V,232
9588: 'T->C',I345T,38
9588: 'T->G',I345S,100
9589: 'T->A',I345I,3
9589: 'T->C',I345I,15
9589: 'T->G',I345M,31
9590: 'T->C',Y346H,21
9591: 'A->G',Y346C,1
9592: 'C->T',Y346Y,286
9593: 'T->C',L347L,59
9593: 'T->G',L347V,4
9595: 'G->A',L347L,40
9595: 'G->C',L347F,1
9596: 'T->A',Y348N,1
9596: 'T->C',Y348H,44
9598: 'C->T',Y348Y,1848
9599: 'T->A',L349M,2
9599: 'T->C',L349L,52
9599: 'T->G',L349V,8
9600: 'T->C',L349S,6
9600: 'T->G',L349W,4
9601: 'G->A',L349L,28
9601: 'G->C',L349F,13
9601: 'G->T',L349F,31
9602: 'A->G',T350A,5
9602: 'A->T',T350S,2
9603: 'C->T',T350I,149
9604: 'A->C',T350T,3
9604: 'A->G',T350T,45
9604: 'A->T',T350T,6
9605: 'T->C',F351L,10
9605: 'T->G',F351V,6
9606: 'T->C',F351S,2
9606: 'T->G',F351C,1
9607: 'T->C',F351F,36
9608: 'T->C',Y352H,85
9609: 'A->C',Y352S,1
9609: 'A->G',Y352C,13
9610: 'T->C',Y352Y,82
9611: 'C->A',L353I,13
9611: 'C->G',L353V,1
9611: 'C->T',L353F,4153
9612: 'T->C',L353P,3
9612: 'T->G',L353R,1
9613: 'T->C',L353L,50
9614: 'A->G',T354A,1077
9615: 'C->A',T354N,32
9615: 'C->G',T354S,2
9615: 'C->T',T354I,236
9616: 'T->C',T354T,18
9618: 'A->C',N355T,1
9618: 'A->G',N355S,29
9619: 'T->C',N355N,233
9620: 'G->A',D356N,2
9620: 'G->T',D356Y,3
9621: 'A->C',D356A,19
9622: 'T->C',D356D,131
9622: 'T->G',D356E,2
9623: 'G->A',V357I,68
9623: 'G->C',V357L,1
9623: 'G->T',V357F,86
9624: 'T->A',V357D,5
9624: 'T->C',V357A,7
9625: 'T->C',V357V,76
9625: 'T->G',V357V,4
9626: 'T->G',S358A,20
9627: 'C->A',S358Y,6
9628: 'T->A',S358S,7
9628: 'T->C',S358S,579
9628: 'T->G',S358S,61
9629: 'T->C',F359L,48
9629: 'T->G',F359V,35
9630: 'T->A',F359Y,3
9630: 'T->C',F359S,26
9630: 'T->G',F359C,18
9631: 'T->A',F359L,1
9631: 'T->C',F359F,6
9631: 'T->G',F359L,2
9632: 'T->C',L360L,6
9634: 'A->C',L360F,15
9634: 'A->G',L360L,151
9634: 'A->T',L360F,210
9635: 'G->A',A361T,5
9635: 'G->T',A361S,7
9636: 'C->T',A361V,76
9637: 'A->C',A361A,4
9637: 'A->G',A361A,24
9638: 'C->A',H362N,7
9638: 'C->T',H362Y,186
9640: 'T->C',H362H,269
9641: 'A->G',I363V,414
9642: 'T->C',I363T,61
9642: 'T->G',I363S,14
9643: 'T->A',I363I,56
9643: 'T->C',I363I,182
9643: 'T->G',I363M,18
9645: 'A->T',Q364L,2
9646: 'G->A',Q364Q,155
9646: 'G->T',Q364H,85
9650: 'A->C',M366L,10
9650: 'A->G',M366V,254
9650: 'A->T',M366L,1
9651: 'T->C',M366T,24
9652: 'G->A',M366I,83
9652: 'G->T',M366I,910
9653: 'G->A',V367I,84
9653: 'G->T',V367F,92
9654: 'T->C',V367A,50
9654: 'T->G',V367G,1
9655: 'T->A',V367V,10
9655: 'T->C',V367V,26
9656: 'A->C',M368L,1
9656: 'A->G',M368V,30
9656: 'A->T',M368L,3
9657: 'T->A',M368K,2
9657: 'T->C',M368T,33
9657: 'T->G',M368R,1
9658: 'G->A',M368I,9
9658: 'G->C',M368I,1
9658: 'G->T',M368I,76
9659: 'T->A',F369I,1
9659: 'T->C',F369L,1
9660: 'T->A',F369Y,13
9660: 'T->C',F369S,3
9661: 'C->T',F369F,1452
9662: 'A->C',T370P,16
9662: 'A->G',T370A,12
9663: 'C->A',T370K,2
9663: 'C->G',T370R,1
9663: 'C->T',T370I,97
9664: 'A->C',T370T,1
9664: 'A->G',T370T,32
9664: 'A->T',T370T,2
9665: 'C->A',P371T,95
9665: 'C->T',P371S,652
9666: 'C->A',P371H,17
9666: 'C->T',P371L,42
9667: 'T->A',P371P,3
9667: 'T->C',P371P,2244
9667: 'T->G',P371P,12
9668: 'T->A',L372I,2
9668: 'T->C',L372L,95
9670: 'A->C',L372F,1
9670: 'A->G',L372L,115
9671: 'G->A',V373I,27
9671: 'G->C',V373L,2
9671: 'G->T',V373L,5
9672: 'T->C',V373A,3
9672: 'T->G',V373G,1
9673: 'A->C',V373V,1
9673: 'A->G',V373V,32
9673: 'A->T',V373V,1
9674: 'C->A',P374T,1
9674: 'C->G',P374A,2
9674: 'C->T',P374S,2
9675: 'C->A',P374H,1
9675: 'C->T',P374L,2
9676: 'T->A',P374P,2
9676: 'T->C',P374P,55
9676: 'T->G',P374P,218
9677: 'T->C',F375L,10
9678: 'T->A',F375Y,1
9678: 'T->C',F375S,7880
9678: 'T->G',F375C,20
9679: 'C->A',F375L,15
9679: 'C->T',F375F,684
9680: 'T->G',W376G,1
9683: 'A->C',I377L,36
9683: 'A->G',I377V,182
9683: 'A->T',I377L,4
9684: 'T->C',I377T,114
9685: 'A->C',I377I,2
9685: 'A->G',I377M,1827
9685: 'A->T',I377I,7
9686: 'A->G',T378A,5
9687: 'C->T',T378I,8
9688: 'A->C',T378T,6
9688: 'A->G',T378T,30
9688: 'A->T',T378T,8
9689: 'A->C',I379L,68
9689: 'A->G',I379V,46
9690: 'T->C',I379T,139
9690: 'T->G',I379S,16
9691: 'T->A',I379I,12
9691: 'T->C',I379I,36
9692: 'G->A',A380T,35
9692: 'G->C',A380P,8
9692: 'G->T',A380S,18
9693: 'C->A',A380D,8
9693: 'C->T',A380V,9340
9694: 'T->C',A380A,100
9694: 'T->G',A380A,23
9696: 'A->G',Y381C,2
9697: 'T->C',Y381Y,158
9698: 'A->G',I382V,159
9699: 'T->C',I382T,531
9699: 'T->G',I382S,26
9700: 'C->A',I382I,15
9700: 'C->G',I382M,1
9700: 'C->T',I382I,1100
9701: 'A->C',I383L,3
9701: 'A->G',I383V,62
9701: 'A->T',I383F,7
9702: 'T->A',I383N,2
9702: 'T->C',I383T,339
9702: 'T->G',I383S,63
9703: 'T->A',I383I,15
9703: 'T->C',I383I,19
9703: 'T->G',I383M,2
9704: 'T->A',C384S,12
9704: 'T->C',C384R,19
9705: 'G->A',C384Y,7
9705: 'G->C',C384S,1
9705: 'G->T',C384F,184
9706: 'T->C',C384C,106
9707: 'A->C',I385L,4
9707: 'A->G',I385V,1434
9708: 'T->A',I385N,3
9708: 'T->C',I385T,50
9708: 'T->G',I385S,3
9709: 'T->A',I385I,1
9709: 'T->C',I385I,20
9710: 'T->A',S386T,19
9710: 'T->C',S386P,35
9710: 'T->G',S386A,35
9711: 'C->A',S386Y,12
9711: 'C->T',S386F,924
9712: 'C->A',S386S,207
9712: 'C->G',S386S,1
9712: 'C->T',S386S,1574
9713: 'A->G',T387A,55
9713: 'A->T',T387S,1
9714: 'C->A',T387K,2
9714: 'C->G',T387R,1
9714: 'C->T',T387I,434
9715: 'A->G',T387T,161
9715: 'A->T',T387T,6
9717: 'A->C',K388T,22
9717: 'A->G',K388R,36
9718: 'G->A',K388K,314
9718: 'G->T',K388N,14
9719: 'C->A',H389N,2
9721: 'T->A',H389Q,6
9721: 'T->C',H389H,482
9721: 'T->G',H389Q,29
9722: 'T->A',F390I,4
9722: 'T->C',F390L,20
9722: 'T->G',F390V,4
9723: 'T->C',F390S,190
9723: 'T->G',F390C,15
9724: 'C->A',F390L,21
9724: 'C->T',F390F,3495
9725: 'T->C',Y391H,44
9726: 'A->G',Y391C,27
9727: 'T->C',Y391Y,86
9730: 'G->T',W392C,1
9731: 'T->C',F393L,9
9732: 'T->C',F393S,1
9732: 'T->G',F393C,21
9733: 'C->A',F393L,11
9733: 'C->G',F393L,2
9733: 'C->T',F393F,901
9734: 'T->A',F394I,2
9734: 'T->C',F394L,12
9734: 'T->G',F394V,4
9735: 'T->C',F394S,35
9735: 'T->G',F394C,2
9736: 'T->C',F394F,25
9737: 'A->C',S395R,1
9737: 'A->G',S395G,482
9738: 'G->A',S395N,90
9738: 'G->C',S395T,6503
9738: 'G->T',S395I,5
9739: 'T->C',S395S,20
9740: 'A->C',N396H,25
9741: 'A->C',N396T,31
9741: 'A->G',N396S,34
9741: 'A->T',N396I,2
9742: 'T->C',N396N,985
9743: 'T->C',Y397H,52
9744: 'A->G',Y397C,47
9745: 'C->T',Y397Y,4713
9746: 'C->A',L398I,32
9746: 'C->T',L398L,701
9747: 'T->C',L398P,1
9748: 'A->G',L398L,5
9749: 'A->G',K399E,8221
9750: 'A->C',K399T,6
9750: 'A->G',K399R,182
9751: 'G->A',K399K,58
9751: 'G->T',K399N,24
9752: 'A->C',R400R,21
9752: 'A->G',R400G,34
9753: 'G->A',R400K,223
9753: 'G->T',R400I,2
9754: 'A->C',R400S,964
9754: 'A->G',R400R,19
9755: 'C->T',R401C,2
9756: 'G->A',R401H,1165
9756: 'G->T',R401L,44
9757: 'T->C',R401R,121
9757: 'T->G',R401R,1
9758: 'G->A',V402I,529
9758: 'G->C',V402L,4
9758: 'G->T',V402L,32
9759: 'T->A',V402E,1
9760: 'A->C',V402V,1
9760: 'A->G',V402V,77
9760: 'A->T',V402V,11
9761: 'G->A',V403I,23
9761: 'G->T',V403F,354
9762: 'T->C',V403A,27
9762: 'T->G',V403G,3
9763: 'C->A',V403V,17
9763: 'C->T',V403V,208
9765: 'T->C',F404S,4
9766: 'T->A',F404L,1
9766: 'T->C',F404F,492
9767: 'A->C',N405H,2
9767: 'A->G',N405D,30
9768: 'A->C',N405T,1
9768: 'A->G',N405S,15
9769: 'T->C',N405N,74
9769: 'T->G',N405K,16
9770: 'G->A',G406S,5
9770: 'G->C',G406R,1
9771: 'G->A',G406D,1
9772: 'T->C',G406G,11
9773: 'G->A',V407I,74
9773: 'G->T',V407F,6
9774: 'T->C',V407A,19
9775: 'T->C',V407V,17
9775: 'T->G',V407V,4
9776: 'T->A',S408T,1
9776: 'T->C',S408P,1
9776: 'T->G',S408A,7
9777: 'C->A',S408Y,1
9777: 'C->G',S408C,1
9777: 'C->T',S408F,5
9778: 'C->A',S408S,35
9778: 'C->T',S408S,660
9779: 'T->A',F409I,42
9779: 'T->C',F409L,82
9779: 'T->G',F409V,13
9780: 'T->A',F409Y,9
9780: 'T->G',F409C,164
9781: 'T->A',F409L,2
9781: 'T->C',F409F,10
9782: 'A->G',S410G,35
9782: 'A->T',S410C,7
9783: 'G->A',S410N,23
9783: 'G->C',S410T,7
9783: 'G->T',S410I,6
9784: 'T->C',S410S,80
9785: 'A->G',T411A,6
9786: 'C->A',T411N,14
9787: 'T->A',T411T,2
9787: 'T->C',T411T,54
9787: 'T->G',T411T,18
9790: 'T->C',F412F,30
9791: 'G->A',E413K,11
9792: 'A->C',E413A,5
9792: 'A->G',E413G,1
9793: 'A->C',E413D,6
9793: 'A->G',E413E,36
9793: 'A->T',E413D,18
9794: 'G->A',E414K,2
9795: 'A->G',E414G,2
9796: 'A->C',E414D,14
9796: 'A->G',E414E,67
9796: 'A->T',E414D,14
9798: 'C->T',A415V,80
9799: 'T->A',A415A,6
9799: 'T->C',A415A,43
9799: 'T->G',A415A,14
9800: 'G->T',A416S,5
9801: 'C->T',A416V,5
9802: 'G->A',A416A,183
9802: 'G->C',A416A,13
9802: 'G->T',A416A,4033
9803: 'C->A',L417M,24
9803: 'C->G',L417V,6
9803: 'C->T',L417L,4006
9804: 'T->G',L417R,8
9805: 'G->A',L417L,212
9805: 'G->C',L417L,33
9805: 'G->T',L417L,2260
9806: 'T->A',C418S,1
9806: 'T->C',C418R,24
9806: 'T->G',C418G,4
9807: 'G->T',C418F,10
9808: 'C->T',C418C,487
9809: 'A->C',T419P,6
9809: 'A->G',T419A,7
9810: 'C->A',T419N,1
9810: 'C->T',T419I,87
9811: 'C->A',T419T,31
9811: 'C->T',T419T,1019
9812: 'T->C',F420L,3
9812: 'T->G',F420V,4
9813: 'T->C',F420S,1
9814: 'T->C',F420F,38
9815: 'T->C',L421L,265
9817: 'G->A',L421L,116
9817: 'G->C',L421F,95
9817: 'G->T',L421F,1
9818: 'T->C',L422L,20
9820: 'A->G',L422L,11
9821: 'A->G',N423D,1
9822: 'A->C',N423T,17
9822: 'A->G',N423S,20
9823: 'T->C',N423N,158
9825: 'A->G',K424R,7
9826: 'A->G',K424K,248
9827: 'G->A',E425K,15
9828: 'A->C',E425A,7
9828: 'A->G',E425G,16
9828: 'A->T',E425V,1
9829: 'A->G',E425E,58
9829: 'A->T',E425D,1
9830: 'A->C',M426L,9
9830: 'A->G',M426V,28
9831: 'T->A',M426K,1
9831: 'T->C',M426T,37
9832: 'G->A',M426I,11
9832: 'G->T',M426I,77
9834: 'A->G',Y427C,13
9835: 'T->C',Y427Y,76
9836: 'C->A',L428I,38
9836: 'C->T',L428L,744
9838: 'A->G',L428L,14
9838: 'A->T',L428L,2
9840: 'A->C',K429T,4
9840: 'A->G',K429R,154
9841: 'G->A',K429K,35
9841: 'G->T',K429N,3
9842: 'T->C',L430L,37
9842: 'T->G',L430V,1
9844: 'G->A',L430L,42
9844: 'G->T',L430F,9
9846: 'G->A',R431H,17
9847: 'T->C',R431R,3
9847: 'T->G',R431R,1
9848: 'A->G',S432G,872
9848: 'A->T',S432C,225
9849: 'G->A',S432N,33
9850: 'T->C',S432S,21
9850: 'T->G',S432R,16
9851: 'G->A',D433N,4
9851: 'G->C',D433H,1
9851: 'G->T',D433Y,9
9852: 'A->C',D433A,31
9852: 'A->G',D433G,313
9852: 'A->T',D433V,1
9853: 'T->A',D433E,4
9853: 'T->C',D433D,8871
9853: 'T->G',D433E,1
9854: 'G->A',V434M,27
9854: 'G->T',V434L,82
9855: 'T->C',V434A,6
9856: 'G->A',V434V,122
9856: 'G->C',V434V,55
9856: 'G->T',V434V,2103
9857: 'C->A',L435I,24
9857: 'C->T',L435L,8532
9858: 'T->C',L435P,5
9859: 'A->G',L435L,109
9859: 'A->T',L435L,5
9860: 'T->A',L436I,5
9860: 'T->C',L436L,116
9860: 'T->G',L436V,9
9861: 'T->C',L436S,85
9862: 'A->G',L436L,17
9863: 'C->A',P437T,2
9863: 'C->G',P437A,1
9863: 'C->T',P437S,47
9864: 'C->A',P437H,4
9864: 'C->G',P437R,1
9864: 'C->T',P437L,2
9865: 'T->A',P437P,16
9865: 'T->C',P437P,76
9865: 'T->G',P437P,19
9866: 'C->A',L438I,222
9866: 'C->G',L438V,4
9866: 'C->T',L438F,594
9867: 'T->A',L438H,6
9867: 'T->C',L438P,31896
9867: 'T->G',L438R,6
9868: 'T->A',L438L,3
9868: 'T->C',L438L,85
9869: 'A->G',T439A,55
9870: 'C->A',T439K,2
9870: 'C->T',T439M,870
9871: 'G->A',T439T,170
9871: 'G->C',T439T,3
9871: 'G->T',T439T,112
9872: 'C->A',Q440K,19
9873: 'A->G',Q440R,6
9873: 'A->T',Q440L,50
9874: 'A->C',Q440H,9
9874: 'A->G',Q440Q,66
9874: 'A->T',Q440H,1
9875: 'T->A',Y441N,1
9875: 'T->C',Y441H,405
9876: 'A->G',Y441C,7
9876: 'A->T',Y441F,1
9877: 'T->C',Y441Y,314
9878: 'A->C',N442H,37
9878: 'A->T',N442Y,1
9879: 'A->G',N442S,2
9880: 'T->A',N442K,1
9880: 'T->C',N442N,60
9883: 'A->G',R443R,88
9884: 'T->C',Y444H,11
9884: 'T->G',Y444D,1
9885: 'A->T',Y444F,2
9886: 'C->T',Y444Y,393
9887: 'T->C',L445L,25
9887: 'T->G',L445V,1
9888: 'T->C',L445S,7
9889: 'A->G',L445L,124
9890: 'G->A',A446T,86
9890: 'G->T',A446S,165
9891: 'C->T',A446V,134625
9892: 'T->A',A446A,3
9892: 'T->C',A446A,29
9892: 'T->G',A446A,8
9893: 'C->A',L447I,8
9893: 'C->T',L447F,1042
9894: 'T->G',L447R,4
9895: 'T->A',L447L,3
9895: 'T->C',L447L,33
9895: 'T->G',L447L,2
9896: 'T->C',Y448H,1
9897: 'A->G',Y448C,2
9897: 'A->T',Y448F,1
9898: 'T->C',Y448Y,73
9900: 'A->C',N449T,146
9900: 'A->G',N449S,13
9900: 'A->T',N449I,1
9901: 'T->C',N449N,280
9901: 'T->G',N449K,18
9904: 'G->A',K450K,32
9906: 'A->G',Y451C,1
9907: 'C->T',Y451Y,602
9908: 'A->C',K452Q,1
9909: 'A->G',K452R,34
9910: 'G->A',K452K,6826
9911: 'T->C',Y453H,12
9912: 'A->G',Y453C,3
9913: 'T->C',Y453Y,125
9915: 'T->A',F454Y,9
9915: 'T->C',F454S,1
9915: 'T->G',F454C,1
9916: 'T->C',F454F,4
9917: 'A->T',S455C,2
9918: 'G->A',S455N,47
9918: 'G->T',S455I,19
9919: 'T->A',S455R,5
9919: 'T->C',S455S,493
9921: 'G->T',G456V,1
9922: 'A->C',G456G,52
9922: 'A->G',G456G,110
9922: 'A->T',G456G,69
9923: 'G->A',A457T,32
9923: 'G->C',A457P,7
9923: 'G->T',A457S,891
9924: 'C->T',A457V,2194
9925: 'A->C',A457A,10
9925: 'A->G',A457A,106
9925: 'A->T',A457A,101
9926: 'A->C',M458L,14
9926: 'A->T',M458L,1
9927: 'T->C',M458T,1
9928: 'G->A',M458I,38
9928: 'G->T',M458I,4876
9929: 'G->A',D459N,2047
9929: 'G->T',D459Y,1
9930: 'A->C',D459A,156
9930: 'A->G',D459G,33
9931: 'T->A',D459E,154
9931: 'T->C',D459D,388
9932: 'A->G',T460A,1
9933: 'C->T',T460I,2
9934: 'A->G',T460T,27
9934: 'A->T',T460T,3
9935: 'A->C',T461P,3
9935: 'A->G',T461A,290
9936: 'C->A',T461N,241
9936: 'C->G',T461S,2
9936: 'C->T',T461I,187
9937: 'T->A',T461T,1
9937: 'T->C',T461T,37
9938: 'A->G',S462G,9
9940: 'C->T',S462S,379
9943: 'C->T',Y463Y,3517
9944: 'A->G',R464G,3
9945: 'G->A',R464K,7
9945: 'G->T',R464I,1
9946: 'A->G',R464R,182
9947: 'G->C',E465Q,2
9949: 'A->G',E465E,90
9950: 'G->A',A466T,1
9950: 'G->T',A466S,4
9951: 'C->G',A466G,2
9951: 'C->T',A466V,114
9952: 'T->A',A466A,37
9952: 'T->C',A466A,390
9952: 'T->G',A466A,1
9953: 'G->A',A467T,1
9953: 'G->T',A467S,3
9955: 'T->A',A467A,1
9955: 'T->C',A467A,48
9955: 'T->G',A467A,53
9956: 'T->A',C468S,13
9957: 'G->A',C468Y,10
9957: 'G->C',C468S,36
9958: 'T->C',C468C,43
9959: 'T->A',C469S,16
9960: 'G->C',C469S,1
9961: 'T->C',C469C,106
9962: 'C->T',H470Y,473
9963: 'A->T',H470L,2
9964: 'T->C',H470H,383
9967: 'C->A',L471L,19
9967: 'C->T',L471L,4240
9968: 'G->A',A472T,130
9968: 'G->T',A472S,746
9969: 'C->T',A472V,367
9970: 'A->G',A472A,168
9970: 'A->T',A472A,27
9971: 'A->G',K473E,8
9972: 'A->C',K473T,6
9972: 'A->G',K473R,134
9972: 'A->T',K473M,2
9973: 'G->A',K473K,283
9973: 'G->C',K473N,1
9973: 'G->T',K473N,6
9974: 'G->A',A474T,2
9974: 'G->T',A474S,6
9975: 'C->T',A474V,1
9976: 'T->A',A474A,2
9976: 'T->C',A474A,171
9976: 'T->G',A474A,34
9977: 'C->A',L475I,25
9977: 'C->G',L475V,30
9978: 'T->C',L475P,7
9979: 'C->A',L475L,12
9979: 'C->G',L475L,2
9979: 'C->T',L475L,4814
9980: 'A->C',N476H,13
9980: 'A->T',N476Y,3
9981: 'A->G',N476S,52
9982: 'T->A',N476K,3
9982: 'T->C',N476N,153
9982: 'T->G',N476K,12
9983: 'G->A',D477N,61
9983: 'G->T',D477Y,2
9984: 'A->C',D477A,68
9984: 'A->G',D477G,100
9984: 'A->T',D477V,1
9985: 'C->A',D477E,29
9985: 'C->G',D477E,2
9985: 'C->T',D477D,640
9987: 'T->A',F478Y,1
9988: 'C->T',F478F,1212
9989: 'A->C',S479R,3
9989: 'A->G',S479G,38
9991: 'T->C',S479S,557
9992: 'A->T',N480Y,119
9993: 'A->C',N480T,1
9993: 'A->G',N480S,59
9994: 'C->A',N480K,12
9994: 'C->T',N480N,787
9995: 'T->A',S481T,17
9995: 'T->G',S481A,34
9996: 'C->T',S481L,2691
9997: 'A->C',S481S,8
9997: 'A->G',S481S,71
9997: 'A->T',S481S,16
9998: 'G->A',G482S,1


==> data/MutationSummary_10202021/NSP6_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
10519: 'C->T',L67L,2709
10973: 'A->G',S1G,257
10973: 'A->T',S1C,4
10974: 'G->A',S1N,454
10975: 'T->C',S1S,75
10976: 'G->A',A2T,52
10976: 'G->T',A2S,45
10977: 'C->A',A2E,10
10977: 'C->T',A2V,11158
10978: 'A->C',A2A,16
10978: 'A->G',A2A,232
10978: 'A->T',A2A,628
10979: 'G->A',V3M,62
10979: 'G->T',V3L,41
10980: 'T->C',V3A,4
10980: 'T->G',V3G,2
10981: 'G->A',V3V,52
10981: 'G->C',V3V,3
10981: 'G->T',V3V,641
10982: 'A->C',K4Q,15
10982: 'A->G',K4E,360
10983: 'A->C',K4T,3
10983: 'A->G',K4R,3479
10983: 'A->T',K4I,1
10984: 'A->C',K4N,5
10984: 'A->G',K4K,69
10984: 'A->T',K4N,1
10985: 'A->C',R5R,13
10985: 'A->G',R5G,95
10986: 'G->A',R5K,489
10986: 'G->C',R5T,1
10986: 'G->T',R5I,83
10987: 'A->C',R5S,17
10987: 'A->G',R5R,23
10987: 'A->T',R5S,27
10988: 'A->G',T6A,82
10989: 'C->A',T6K,1
10989: 'C->T',T6I,187
10990: 'A->C',T6T,51
10990: 'A->G',T6T,110
10990: 'A->T',T6T,20
10991: 'A->C',I7L,5
10991: 'A->G',I7V,49
10991: 'A->T',I7F,2
10992: 'T->C',I7T,200
10992: 'T->G',I7S,7
10993: 'C->A',I7I,16
10993: 'C->G',I7M,1
10993: 'C->T',I7I,2306
10994: 'A->C',K8Q,1
10994: 'A->G',K8E,67
10995: 'A->C',K8T,8
10995: 'A->G',K8R,89
10996: 'G->A',K8K,133
10996: 'G->C',K8N,5
10996: 'G->T',K8N,680
10997: 'G->A',G9S,336
10997: 'G->C',G9R,1
10997: 'G->T',G9C,34
10998: 'G->A',G9D,47
10998: 'G->T',G9V,93
10999: 'T->A',G9G,1
10999: 'T->C',G9G,151
11000: 'A->G',T10A,65
11000: 'A->T',T10S,3
11001: 'C->A',T10K,1
11001: 'C->T',T10I,1563
11002: 'A->C',T10T,4
11002: 'A->G',T10T,33
11002: 'A->T',T10T,1
11003: 'C->A',H11N,15
11003: 'C->T',H11Y,1664
11004: 'A->T',H11L,1
11005: 'C->A',H11Q,8537
11005: 'C->G',H11Q,4
11005: 'C->T',H11H,198
11006: 'C->G',H12D,4
11006: 'C->T',H12Y,53
11007: 'A->G',H12R,2
11007: 'A->T',H12L,1
11008: 'C->A',H12Q,91
11008: 'C->T',H12H,1239
11009: 'T->C',W13R,1
11011: 'G->T',W13C,32
11012: 'T->C',L14L,7
11013: 'T->C',L14S,3
11014: 'G->A',L14L,239
11014: 'G->T',L14F,9
11015: 'T->C',L15L,224
11017: 'A->G',L15L,204
11018: 'C->A',L16I,143
11018: 'C->T',L16F,1
11020: 'C->A',L16L,50
11020: 'C->G',L16L,4
11020: 'C->T',L16L,4196
11021: 'A->G',T17A,9
11021: 'A->T',T17S,2
11022: 'C->T',T17I,70
11023: 'A->G',T17T,938
11023: 'A->T',T17T,2
11024: 'A->C',I18L,1
11024: 'A->G',I18V,15
11024: 'A->T',I18F,1
11025: 'T->A',I18N,3
11025: 'T->C',I18T,89
11025: 'T->G',I18S,4
11026: 'T->A',I18I,1
11026: 'T->C',I18I,92
11026: 'T->G',I18M,3
11027: 'T->C',L19L,1
11028: 'T->C',L19S,15
11029: 'G->A',L19L,129
11029: 'G->C',L19F,1
11029: 'G->T',L19F,311
11030: 'A->G',T20A,55
11031: 'C->A',T20N,3
11031: 'C->T',T20I,115
11032: 'T->A',T20T,7
11032: 'T->C',T20T,94
11032: 'T->G',T20T,35
11033: 'T->C',S21P,1
11033: 'T->G',S21A,33
11034: 'C->T',S21L,32
11035: 'A->C',S21S,13
11035: 'A->G',S21S,58
11036: 'C->A',L22I,68
11036: 'C->T',L22F,310
11037: 'T->A',L22H,2
11037: 'T->C',L22P,3
11038: 'T->A',L22L,4
11038: 'T->C',L22L,46
11038: 'T->G',L22L,5
11039: 'T->C',L23L,29
11040: 'T->C',L23S,2
11041: 'A->G',L23L,198
11041: 'A->T',L23F,12
11042: 'G->A',V24I,269
11042: 'G->C',V24L,24
11042: 'G->T',V24F,1192
11043: 'T->G',V24G,3
11044: 'T->C',V24V,14
11044: 'T->G',V24V,2
11045: 'T->C',L25L,24
11045: 'T->G',L25V,5
11046: 'T->C',L25S,49
11047: 'A->G',L25L,38
11048: 'G->A',V26I,81
11048: 'G->T',V26F,90
11049: 'T->A',V26D,8
11049: 'T->C',V26A,50
11049: 'T->G',V26G,797
11050: 'C->A',V26V,13
11050: 'C->T',V26V,735
11051: 'C->A',Q27K,7
11051: 'C->G',Q27E,6
11052: 'A->G',Q27R,540
11052: 'A->T',Q27L,1
11053: 'G->A',Q27Q,30
11053: 'G->T',Q27H,26
11054: 'A->G',S28G,12
11055: 'G->A',S28N,4
11055: 'G->T',S28I,18
11056: 'T->C',S28S,20
11057: 'A->G',T29A,9
11058: 'C->A',T29N,2
11058: 'C->T',T29I,208
11059: 'T->A',T29T,2
11059: 'T->C',T29T,22
11059: 'T->G',T29T,24
11060: 'C->A',Q30K,16
11061: 'A->C',Q30P,3
11061: 'A->G',Q30R,39
11061: 'A->T',Q30L,1
11062: 'A->C',Q30H,10
11062: 'A->G',Q30Q,111
11062: 'A->T',Q30H,1
11063: 'T->C',W31R,12
11064: 'G->T',W31L,7
11065: 'G->C',W31C,5
11065: 'G->T',W31C,77
11066: 'T->C',S32P,41
11067: 'C->A',S32Y,10
11067: 'C->G',S32C,1
11067: 'C->T',S32F,117
11068: 'T->A',S32S,27
11068: 'T->C',S32S,30
11068: 'T->G',S32S,10
11069: 'T->A',L33M,3
11069: 'T->C',L33L,100
11069: 'T->G',L33V,29
11070: 'T->G',L33W,2
11071: 'G->A',L33L,518
11071: 'G->C',L33F,142
11071: 'G->T',L33F,547
11073: 'T->C',F34S,4
11073: 'T->G',F34C,1
11074: 'C->T',F34F,3644
11075: 'T->C',F35L,617
11075: 'T->G',F35V,4
11076: 'T->C',F35S,81
11077: 'T->A',F35L,2
11077: 'T->C',F35F,112
11077: 'T->G',F35L,3
11078: 'T->A',F36I,3
11078: 'T->C',F36L,214
11078: 'T->G',F36V,14
11079: 'T->A',F36Y,4
11080: 'T->A',F36L,1
11080: 'T->C',F36F,23
11080: 'T->G',F36L,161
11081: 'T->A',L37M,1
11081: 'T->C',L37L,15
11081: 'T->G',L37V,4
11082: 'T->C',L37S,2
11082: 'T->G',L37W,103
11083: 'G->A',L37L,78
11083: 'G->C',L37F,10
11083: 'G->T',L37F,52119
11084: 'T->A',Y38N,4
11084: 'T->C',Y38H,10
11084: 'T->G',Y38D,1
11085: 'A->G',Y38C,89
11085: 'A->T',Y38F,139
11086: 'T->C',Y38Y,70
11087: 'G->A',E39K,19
11087: 'G->C',E39Q,23
11088: 'A->C',E39A,15
11088: 'A->G',E39G,72
11088: 'A->T',E39V,5
11089: 'A->C',E39D,259
11089: 'A->G',E39E,16
11089: 'A->T',E39D,11
11090: 'A->C',N40H,23
11090: 'A->G',N40D,48
11090: 'A->T',N40Y,18
11091: 'A->C',N40T,5
11091: 'A->G',N40S,54
11091: 'A->T',N40I,3
11092: 'T->A',N40K,5
11092: 'T->C',N40N,74
11092: 'T->G',N40K,2
11093: 'G->A',A41T,108
11093: 'G->C',A41P,1
11093: 'G->T',A41S,5
11094: 'C->A',A41D,1
11094: 'C->T',A41V,960
11095: 'C->A',A41A,100
11095: 'C->G',A41A,6
11095: 'C->T',A41A,1535
11096: 'T->C',F42L,7
11096: 'T->G',F42V,1
11097: 'T->C',F42S,2
11097: 'T->G',F42C,2
11098: 'T->A',F42L,15
11098: 'T->C',F42F,311
11099: 'T->C',L43L,60
11099: 'T->G',L43V,11
11100: 'T->C',L43S,40
11101: 'A->G',L43L,24
11102: 'C->A',P44T,16
11102: 'C->T',P44S,540
11103: 'C->A',P44H,84
11103: 'C->G',P44R,1
11103: 'C->T',P44L,298
11104: 'T->A',P44P,15
11104: 'T->C',P44P,16
11104: 'T->G',P44P,13
11105: 'T->C',F45L,133
11105: 'T->G',F45V,2
11106: 'T->C',F45S,17
11106: 'T->G',F45C,1
11107: 'T->A',F45L,20
11107: 'T->C',F45F,29
11107: 'T->G',F45L,1
11108: 'G->A',A46T,74
11108: 'G->T',A46S,364
11109: 'C->T',A46V,3339
11110: 'T->A',A46A,9
11110: 'T->C',A46A,93
11111: 'A->C',M47L,30
11111: 'A->G',M47V,42
11112: 'T->A',M47K,1
11112: 'T->C',M47T,335
11112: 'T->G',M47R,1
11113: 'G->A',M47I,107
11113: 'G->C',M47I,4
11113: 'G->T',M47I,303
11114: 'G->A',G48S,312
11114: 'G->C',G48R,1
11114: 'G->T',G48C,123
11115: 'G->A',G48D,1
11115: 'G->C',G48A,1
11115: 'G->T',G48V,37
11116: 'T->C',G48G,14
11117: 'A->G',I49V,17548
11117: 'A->T',I49F,2
11118: 'T->A',I49N,1
11118: 'T->C',I49T,34
11118: 'T->G',I49S,6
11119: 'T->A',I49I,1
11119: 'T->C',I49I,15
11120: 'A->C',I50L,1
11120: 'A->G',I50V,422
11120: 'A->T',I50F,1
11121: 'T->C',I50T,19
11121: 'T->G',I50S,47
11122: 'T->A',I50I,40
11122: 'T->C',I50I,21
11122: 'T->G',I50M,1
11123: 'G->A',A51T,52
11123: 'G->T',A51S,15
11124: 'C->T',A51V,2022
11125: 'T->A',A51A,6
11125: 'T->C',A51A,29
11126: 'A->G',M52V,24
11127: 'T->A',M52K,3
11127: 'T->C',M52T,138
11128: 'G->A',M52I,228
11128: 'G->T',M52I,90
11129: 'T->C',S53P,2
11129: 'T->G',S53A,8
11130: 'C->G',S53C,4
11130: 'C->T',S53F,18
11131: 'T->A',S53S,38
11131: 'T->C',S53S,21
11132: 'G->A',A54T,7
11132: 'G->T',A54S,4159
11133: 'C->G',A54G,2
11133: 'C->T',A54V,10
11134: 'T->A',A54A,94
11134: 'T->C',A54A,242
11134: 'T->G',A54A,14
11135: 'T->C',F55L,48
11135: 'T->G',F55V,6
11136: 'T->C',F55S,1
11136: 'T->G',F55C,8
11137: 'T->A',F55L,92
11137: 'T->C',F55F,27
11137: 'T->G',F55L,6
11138: 'G->A',A56T,61
11138: 'G->T',A56S,62
11139: 'C->G',A56G,1
11139: 'C->T',A56V,558
11140: 'A->C',A56A,19
11140: 'A->G',A56A,49
11140: 'A->T',A56A,180
11141: 'A->C',M57L,1
11141: 'A->G',M57V,34
11142: 'T->C',M57T,95
11143: 'G->A',M57I,7
11143: 'G->C',M57I,3
11143: 'G->T',M57I,38
11144: 'A->C',M58L,40
11144: 'A->G',M58V,332
11144: 'A->T',M58L,33
11145: 'T->C',M58T,24
11146: 'G->A',M58I,54
11146: 'G->C',M58I,9
11146: 'G->T',M58I,331
11147: 'T->A',F59I,1
11147: 'T->C',F59L,4
11147: 'T->G',F59V,7
11148: 'T->C',F59S,2
11148: 'T->G',F59C,9
11149: 'T->A',F59L,7
11149: 'T->C',F59F,38
11150: 'G->A',V60I,55
11150: 'G->T',V60F,2
11151: 'T->C',V60A,2
11152: 'C->A',V60V,18
11152: 'C->G',V60V,1
11152: 'C->T',V60V,2066
11153: 'A->C',K61Q,1
11153: 'A->G',K61E,11
11154: 'A->G',K61R,23
11155: 'A->C',K61N,2
11155: 'A->G',K61K,50
11156: 'C->A',H62N,1
11158: 'T->C',H62H,114
11159: 'A->C',K63Q,1
11159: 'A->G',K63E,3
11160: 'A->C',K63T,4
11160: 'A->G',K63R,427
11161: 'G->A',K63K,89
11161: 'G->C',K63N,1
11161: 'G->T',K63N,71
11162: 'C->T',H64Y,3
11164: 'T->C',H64H,159
11164: 'T->G',H64Q,9
11165: 'G->A',A65T,3
11165: 'G->T',A65S,39
11166: 'C->T',A65V,2
11167: 'A->C',A65A,9
11167: 'A->G',A65A,127
11167: 'A->T',A65A,3
11168: 'T->C',F66L,47
11169: 'T->A',F66Y,20
11169: 'T->C',F66S,1
11170: 'T->C',F66F,74
11170: 'T->G',F66L,4
11171: 'C->A',L67I,72
11171: 'C->T',L67F,502
11173: 'C->A',L67L,45
11173: 'C->G',L67L,2
11173: 'C->T',L67L,6026
11174: 'T->A',C68S,8
11174: 'T->G',C68G,2
11175: 'G->C',C68S,1
11175: 'G->T',C68F,3
11176: 'T->C',C68C,97
11177: 'T->C',L69L,12
11179: 'G->A',L69L,103
11180: 'T->G',F70V,2
11181: 'T->A',F70Y,13
11182: 'T->C',F70F,99
11183: 'T->C',L71L,24
11183: 'T->G',L71V,85
11184: 'T->C',L71S,4
11185: 'G->A',L71L,75
11185: 'G->T',L71F,3
11186: 'T->C',L72L,31
11186: 'T->G',L72V,4
11187: 'T->C',L72S,64
11188: 'A->G',L72L,88
11189: 'C->A',P73T,1
11189: 'C->T',P73S,1
11191: 'T->A',P73P,2
11191: 'T->C',P73P,48
11191: 'T->G',P73P,20
11192: 'T->C',S74P,79
11192: 'T->G',S74A,9
11193: 'C->G',S74C,5
11193: 'C->T',S74F,6
11194: 'T->A',S74S,48
11194: 'T->C',S74S,18
11194: 'T->G',S74S,22
11195: 'C->A',L75I,13
11195: 'C->T',L75F,6291
11197: 'T->A',L75L,27
11197: 'T->C',L75L,22
11197: 'T->G',L75L,2
11198: 'G->A',A76T,479
11198: 'G->C',A76P,1
11198: 'G->T',A76S,6
11199: 'C->G',A76G,2
11199: 'C->T',A76V,569
11200: 'C->A',A76A,21
11200: 'C->G',A76A,1
11200: 'C->T',A76A,2638
11201: 'A->G',T77A,787673
11201: 'A->T',T77S,9
11202: 'C->A',T77N,19
11202: 'C->T',T77I,122
11203: 'T->A',T77T,13
11203: 'T->C',T77T,251
11203: 'T->G',T77T,3
11204: 'G->A',V78I,303
11204: 'G->T',V78L,45
11205: 'T->A',V78E,1
11205: 'T->C',V78A,33
11205: 'T->G',V78G,17
11206: 'A->G',V78V,65
11207: 'G->A',A79T,12
11207: 'G->T',A79S,35
11208: 'C->A',A79D,1
11208: 'C->G',A79G,1
11208: 'C->T',A79V,704
11209: 'T->A',A79A,6
11209: 'T->C',A79A,70
11209: 'T->G',A79A,10
11210: 'T->C',Y80H,39
11211: 'A->G',Y80C,1820
11212: 'T->C',Y80Y,92
11213: 'T->A',F81I,1
11213: 'T->C',F81L,66
11213: 'T->G',F81V,2
11214: 'T->C',F81S,5
11214: 'T->G',F81C,11
11215: 'T->C',F81F,7
11216: 'A->G',N82D,6
11217: 'A->G',N82S,195
11218: 'T->C',N82N,115
11219: 'A->G',M83V,65
11220: 'T->A',M83K,2
11220: 'T->C',M83T,63
11221: 'G->A',M83I,56
11221: 'G->C',M83I,3
11221: 'G->T',M83I,182
11222: 'G->A',V84I,110
11222: 'G->C',V84L,2
11222: 'G->T',V84F,2801
11223: 'T->A',V84D,2
11223: 'T->C',V84A,15
11224: 'C->A',V84V,9
11224: 'C->G',V84V,1
11224: 'C->T',V84V,1424
11225: 'T->C',Y85H,41
11226: 'A->G',Y85C,6
11227: 'T->C',Y85Y,301
11228: 'A->G',M86V,63
11230: 'G->A',M86I,44
11230: 'G->C',M86I,1
11230: 'G->T',M86I,2552
11231: 'C->T',P87S,1
11232: 'C->T',P87L,2
11233: 'T->A',P87P,21
11233: 'T->C',P87P,42
11233: 'T->G',P87P,2
11234: 'G->A',A88T,39
11234: 'G->T',A88S,6
11235: 'C->A',A88D,130
11235: 'C->T',A88V,751
11236: 'T->A',A88A,210
11236: 'T->C',A88A,25
11237: 'A->G',S89G,14
11238: 'G->A',S89N,50
11238: 'G->C',S89T,1
11238: 'G->T',S89I,12
11239: 'T->C',S89S,359
11240: 'T->C',W90R,1
11241: 'G->T',W90L,6
11242: 'G->T',W90C,2
11243: 'G->A',V91M,89
11243: 'G->T',V91L,1575
11244: 'T->A',V91E,1
11244: 'T->C',V91A,45
11244: 'T->G',V91G,1
11245: 'G->A',V91V,465
11245: 'G->C',V91V,3
11245: 'G->T',V91V,101
11246: 'A->C',M92L,27
11246: 'A->G',M92V,288
11246: 'A->T',M92L,73
11247: 'T->C',M92T,64
11247: 'T->G',M92R,4
11248: 'G->A',M92I,121
11248: 'G->T',M92I,22
11249: 'C->A',R93S,3
11249: 'C->T',R93C,390
11250: 'G->A',R93H,512
11250: 'G->T',R93L,8
11251: 'T->C',R93R,27
11252: 'A->G',I94V,224
11252: 'A->T',I94F,4
11254: 'T->A',I94I,3
11254: 'T->C',I94I,32
11255: 'A->C',M95L,6
11255: 'A->G',M95V,76
11257: 'G->A',M95I,16
11257: 'G->T',M95I,3
11258: 'A->C',T96P,5
11258: 'A->G',T96A,55
11258: 'A->T',T96S,1
11259: 'C->A',T96K,2
11259: 'C->T',T96I,169
11260: 'A->C',T96T,2
11260: 'A->G',T96T,99
11260: 'A->T',T96T,5
11261: 'T->A',W97R,2
11261: 'T->C',W97R,1
11262: 'G->T',W97L,21
11263: 'G->T',W97C,44
11264: 'T->C',L98L,88
11264: 'T->G',L98V,1
11266: 'G->A',L98L,322
11266: 'G->C',L98F,8
11266: 'G->T',L98F,1475
11267: 'G->A',D99N,52
11267: 'G->T',D99Y,44
11268: 'A->C',D99A,2
11268: 'A->G',D99G,96
11269: 'T->C',D99D,176
11269: 'T->G',D99E,1
11270: 'A->C',M100L,1
11270: 'A->G',M100V,163
11270: 'A->T',M100L,7
11271: 'T->A',M100K,12
11271: 'T->C',M100T,21
11271: 'T->G',M100R,1
11272: 'G->A',M100I,792
11272: 'G->C',M100I,15
11272: 'G->T',M100I,473
11273: 'G->A',V101I,69
11273: 'G->T',V101F,176
11274: 'T->C',V101A,64
11275: 'T->A',V101V,4
11275: 'T->C',V101V,69
11276: 'G->A',D102N,34
11276: 'G->T',D102Y,2
11277: 'A->G',D102G,219
11278: 'T->A',D102E,19
11278: 'T->C',D102D,311
11279: 'A->C',T103P,15
11279: 'A->G',T103A,67
11279: 'A->T',T103S,14
11280: 'C->A',T103N,52
11280: 'C->G',T103S,1
11280: 'C->T',T103I,377
11281: 'T->A',T103T,9
11281: 'T->C',T103T,53
11282: 'A->G',S104G,42
11282: 'A->T',S104C,2
11283: 'G->A',S104N,84
11283: 'G->C',S104T,8
11283: 'G->T',S104I,6
11284: 'T->C',S104S,21
11284: 'T->G',S104R,26
11285: 'T->A',L105M,9
11285: 'T->C',L105L,26
11285: 'T->G',L105V,6
11286: 'T->C',L105S,9
11286: 'T->G',L105W,22
11287: 'G->A',L105L,127
11287: 'G->C',L105F,15
11287: 'G->T',L105F,452
11288: 'T->A',S106T,13626
11288: 'T->C',S106P,69
11288: 'T->G',S106A,13
11289: 'C->A',S106Y,249
11289: 'C->G',S106C,22
11289: 'C->T',S106F,340
11290: 'T->A',S106S,23
11290: 'T->C',S106S,48
11290: 'T->G',S106S,294
11291: 'G->A',G107S,54864
11291: 'G->C',G107R,177
11291: 'G->T',G107C,71
11292: 'G->A',G107D,87
11292: 'G->C',G107A,2
11292: 'G->T',G107V,170
11293: 'T->A',G107G,95
11293: 'T->C',G107G,38
11293: 'T->G',G107G,26
11294: 'T->A',F108I,6
11294: 'T->C',F108L,107
11294: 'T->G',F108V,6
11295: 'T->A',F108Y,10
11295: 'T->C',F108S,1
11295: 'T->G',F108C,5
11296: 'T->A',F108L,10
11296: 'T->C',F108F,17
11296: 'T->G',F108L,61533
11297: 'A->C',K109Q,1
11297: 'A->G',K109E,3
11298: 'A->C',K109T,8
11298: 'A->G',K109R,140
11299: 'G->A',K109K,114
11299: 'G->C',K109N,5
11299: 'G->T',K109N,271
11300: 'C->A',L110I,12
11300: 'C->G',L110V,7
11300: 'C->T',L110L,1269
11301: 'T->C',L110P,3
11301: 'T->G',L110R,4
11302: 'A->C',L110L,6
11302: 'A->G',L110L,22
11302: 'A->T',L110L,12
11303: 'A->C',K111Q,75
11303: 'A->G',K111E,26
11304: 'A->G',K111R,103
11305: 'A->C',K111N,83
11305: 'A->G',K111K,70
11305: 'A->T',K111N,6
11306: 'G->A',D112N,101
11306: 'G->T',D112Y,13
11307: 'A->C',D112A,13
11307: 'A->G',D112G,8
11308: 'C->A',D112E,103
11308: 'C->T',D112D,409
11309: 'T->A',C113S,7
11309: 'T->G',C113G,9
11310: 'G->A',C113Y,81
11310: 'G->T',C113F,26
11311: 'T->C',C113C,42
11311: 'T->G',C113W,2
11312: 'G->A',V114I,540
11312: 'G->T',V114F,9
11313: 'T->C',V114A,23
11313: 'T->G',V114G,10
11314: 'T->A',V114V,1
11314: 'T->C',V114V,32
11314: 'T->G',V114V,6
11315: 'A->G',M115V,88
11316: 'T->C',M115T,24
11317: 'G->A',M115I,35
11317: 'G->T',M115I,25
11318: 'T->C',Y116H,4
11319: 'A->G',Y116C,209
11319: 'A->T',Y116F,4
11320: 'T->C',Y116Y,125
11321: 'G->A',A117T,103
11321: 'G->T',A117S,7
11322: 'C->T',A117V,314
11323: 'A->C',A117A,2
11323: 'A->G',A117A,127
11323: 'A->T',A117A,7
11324: 'T->A',S118T,5
11324: 'T->C',S118P,31
11324: 'T->G',S118A,15
11325: 'C->T',S118L,1536
11326: 'A->C',S118S,10
11326: 'A->G',S118S,124
11326: 'A->T',S118S,21
11327: 'G->A',A119T,54
11327: 'G->C',A119P,6
11327: 'G->T',A119S,27
11328: 'C->T',A119V,426
11329: 'T->C',A119A,35
11329: 'T->G',A119A,17
11330: 'G->A',V120I,178
11330: 'G->C',V120L,17
11330: 'G->T',V120L,316
11331: 'T->C',V120A,73
11331: 'T->G',V120G,4
11332: 'A->G',V120V,776964
11332: 'A->T',V120V,1265
11333: 'G->A',V121M,58
11333: 'G->T',V121L,759
11334: 'T->C',V121A,27
11335: 'G->A',V121V,338
11335: 'G->C',V121V,69
11335: 'G->T',V121V,2791
11336: 'T->C',L122L,16
11336: 'T->G',L122V,2
11337: 'T->C',L122S,1458
11338: 'A->C',L122F,6
11338: 'A->G',L122L,38
11339: 'C->A',L123I,14
11339: 'C->G',L123V,1
11339: 'C->T',L123L,825
11341: 'A->G',L123L,14
11342: 'A->C',I124L,22
11342: 'A->G',I124V,48
11342: 'A->T',I124F,24
11343: 'T->C',I124T,125
11343: 'T->G',I124S,26
11344: 'C->A',I124I,36
11344: 'C->G',I124M,8
11344: 'C->T',I124I,550
11345: 'C->A',L125I,6
11345: 'C->T',L125F,1154
11346: 'T->C',L125P,1
11347: 'T->A',L125L,2
11347: 'T->C',L125L,67
11348: 'A->G',M126V,87
11349: 'T->C',M126T,82
11350: 'G->A',M126I,11
11350: 'G->C',M126I,10
11350: 'G->T',M126I,264
11351: 'A->C',T127P,5
11351: 'A->G',T127A,27
11352: 'C->T',T127I,34
11353: 'A->C',T127T,92
11353: 'A->G',T127T,141
11353: 'A->T',T127T,32
11354: 'G->A',A128T,27
11354: 'G->T',A128S,7
11355: 'C->A',A128E,2
11355: 'C->G',A128G,6
11355: 'C->T',A128V,1918
11356: 'A->G',A128A,95
11356: 'A->T',A128A,85
11357: 'A->C',R129R,7
11357: 'A->G',R129G,7
11358: 'G->A',R129K,213
11359: 'A->G',R129R,37
11360: 'A->G',T130A,1
11361: 'C->A',T130N,2
11361: 'C->T',T130I,20
11362: 'T->A',T130T,1
11362: 'T->C',T130T,85
11362: 'T->G',T130T,4
11363: 'G->A',V131M,6
11364: 'T->C',V131A,4
11365: 'G->A',V131V,182
11365: 'G->C',V131V,20
11365: 'G->T',V131V,10587
11367: 'A->G',Y132C,17
11368: 'T->C',Y132Y,59
11369: 'G->A',D133N,2
11369: 'G->T',D133Y,1
11370: 'A->C',D133A,7
11371: 'T->C',D133D,120
11372: 'G->A',D134N,33
11372: 'G->C',D134H,86
11372: 'G->T',D134Y,2
11373: 'A->C',D134A,8
11373: 'A->G',D134G,1
11373: 'A->T',D134V,1
11374: 'T->A',D134E,1
11374: 'T->C',D134D,133
11374: 'T->G',D134E,1
11375: 'G->A',G135S,386
11375: 'G->T',G135C,10
11376: 'G->A',G135D,4
11376: 'G->T',G135V,19
11377: 'T->A',G135G,2
11377: 'T->C',G135G,50
11378: 'G->A',A136T,19
11378: 'G->T',A136S,5
11379: 'C->T',A136V,2273
11380: 'T->A',A136A,12
11380: 'T->C',A136A,32
11381: 'A->T',R137W,1
11382: 'G->A',R137K,2
11383: 'G->A',R137R,111
11384: 'A->C',R138R,14
11385: 'G->A',R138K,2
11385: 'G->T',R138I,1
11386: 'A->G',R138R,357
11387: 'G->A',V139M,24
11387: 'G->C',V139L,1
11387: 'G->T',V139L,26
11388: 'T->C',V139A,22
11389: 'G->A',V139V,146
11389: 'G->C',V139V,2
11389: 'G->T',V139V,334
11392: 'G->T',W140C,1
11393: 'A->G',T141A,2
11394: 'C->G',T141R,2
11394: 'C->T',T141I,99
11395: 'A->C',T141T,1
11395: 'A->G',T141T,58
11396: 'C->A',L142I,251
11396: 'C->G',L142V,8
11396: 'C->T',L142F,4781
11397: 'T->C',L142P,1
11397: 'T->G',L142R,5
11398: 'T->A',L142L,1
11398: 'T->C',L142L,36
11398: 'T->G',L142L,1
11399: 'A->C',M143L,1
11399: 'A->G',M143V,292
11399: 'A->T',M143L,3
11400: 'T->C',M143T,29
11401: 'G->A',M143I,10
11401: 'G->C',M143I,55
11401: 'G->T',M143I,2782
11402: 'A->C',N144H,1
11402: 'A->G',N144D,4
11403: 'A->C',N144T,2
11403: 'A->G',N144S,13
11403: 'A->T',N144I,1
11404: 'T->C',N144N,59
11405: 'G->A',V145I,68
11405: 'G->C',V145L,9
11405: 'G->T',V145F,8
11406: 'T->C',V145A,44
11407: 'C->A',V145V,13
11407: 'C->T',V145V,878
11408: 'T->A',L146M,1
11408: 'T->C',L146L,39
11408: 'T->G',L146V,4
11409: 'T->C',L146S,20
11410: 'G->A',L146L,173
11410: 'G->C',L146F,96
11410: 'G->T',L146F,69
11411: 'A->G',T147A,74
11412: 'C->T',T147I,208
11413: 'A->C',T147T,1
11413: 'A->G',T147T,131
11413: 'A->T',T147T,1
11414: 'C->A',L148I,44
11414: 'C->T',L148F,316
11416: 'C->A',L148L,27
11416: 'C->G',L148L,2
11416: 'C->T',L148L,777
11417: 'G->A',V149I,512
11417: 'G->C',V149L,8
11417: 'G->T',V149F,11072
11418: 'T->C',V149A,120760
11418: 'T->G',V149G,259
11419: 'T->C',V149V,65
11419: 'T->G',V149V,2
11420: 'T->A',Y150N,1
11420: 'T->C',Y150H,2
11421: 'A->G',Y150C,76
11422: 'T->C',Y150Y,155
11424: 'A->C',K151T,2
11424: 'A->G',K151R,31
11424: 'A->T',K151I,1
11425: 'A->C',K151N,11
11425: 'A->G',K151K,30
11425: 'A->T',K151N,4
11426: 'G->A',V152I,20
11426: 'G->C',V152L,4
11426: 'G->T',V152F,146
11427: 'T->C',V152A,31
11428: 'T->A',V152V,152
11428: 'T->C',V152V,23
11428: 'T->G',V152V,9
11429: 'T->C',Y153H,3
11430: 'A->C',Y153S,4
11430: 'A->G',Y153C,1037
11430: 'A->T',Y153F,2
11431: 'T->C',Y153Y,57
11432: 'T->A',Y154N,1
11432: 'T->C',Y154H,3
11433: 'A->C',Y154S,3
11433: 'A->G',Y154C,172
11434: 'T->C',Y154Y,76
11435: 'G->A',G155S,4
11435: 'G->T',G155C,2
11436: 'G->A',G155D,28
11436: 'G->T',G155V,13
11437: 'T->C',G155G,25
11438: 'A->G',N156D,122
11438: 'A->T',N156Y,13
11439: 'A->C',N156T,5
11439: 'A->G',N156S,362
11439: 'A->T',N156I,1
11440: 'T->A',N156K,9
11440: 'T->C',N156N,213
11440: 'T->G',N156K,9
11441: 'G->A',A157T,29
11441: 'G->T',A157S,13
11442: 'C->A',A157D,2
11442: 'C->T',A157V,185
11443: 'T->A',A157A,2
11443: 'T->C',A157A,30
11443: 'T->G',A157A,9
11444: 'T->A',L158I,2
11444: 'T->C',L158L,5
11445: 'T->C',L158S,9
11446: 'A->G',L158L,913
11447: 'G->A',D159N,256
11447: 'G->C',D159H,1
11447: 'G->T',D159Y,14
11448: 'A->C',D159A,12
11448: 'A->G',D159G,77
11448: 'A->T',D159V,1
11449: 'T->A',D159E,2
11449: 'T->C',D159D,319
11449: 'T->G',D159E,10
11450: 'C->A',Q160K,1135
11451: 'A->G',Q160R,7303
11452: 'A->C',Q160H,4
11452: 'A->G',Q160Q,24
11453: 'G->A',A161T,52
11453: 'G->T',A161S,90
11454: 'C->T',A161V,1050
11455: 'C->A',A161A,6
11455: 'C->G',A161A,2
11455: 'C->T',A161A,8847
11456: 'A->C',I162L,10
11456: 'A->G',I162V,33529
11456: 'A->T',I162F,6
11457: 'T->C',I162T,66
11457: 'T->G',I162S,6
11458: 'T->A',I162I,5
11458: 'T->C',I162I,87
11458: 'T->G',I162M,4
11459: 'T->C',S163P,8
11459: 'T->G',S163A,1008
11460: 'C->A',S163Y,11
11460: 'C->T',S163F,180
11461: 'C->A',S163S,6
11461: 'C->T',S163S,398
11462: 'A->C',M164L,1
11462: 'A->G',M164V,315
11462: 'A->T',M164L,23
11463: 'T->A',M164K,13
11463: 'T->C',M164T,60
11464: 'G->A',M164I,489
11464: 'G->C',M164I,2
11464: 'G->T',M164I,38
11465: 'T->C',W165R,1
11465: 'T->G',W165G,1
11466: 'G->T',W165L,14
11467: 'G->T',W165C,32
11468: 'G->A',A166T,1
11468: 'G->T',A166S,12
11469: 'C->G',A166G,2
11470: 'T->A',A166A,5
11470: 'T->C',A166A,453
11470: 'T->G',A166A,6
11471: 'C->A',L167I,1
11471: 'C->T',L167F,1822
11473: 'T->C',L167L,83
11473: 'T->G',L167L,12
11474: 'A->C',I168L,2
11474: 'A->G',I168V,2947
11474: 'A->T',I168L,4
11475: 'T->C',I168T,210
11475: 'T->G',I168R,1
11476: 'A->G',I168M,61
11476: 'A->T',I168I,3
11477: 'A->C',I169L,11
11477: 'A->G',I169V,14
11478: 'T->C',I169T,41
11478: 'T->G',I169S,3
11479: 'C->A',I169I,13
11479: 'C->T',I169I,450
11480: 'T->C',S170P,1
11480: 'T->G',S170A,1
11482: 'T->A',S170S,17
11482: 'T->C',S170S,65
11482: 'T->G',S170S,4
11483: 'G->A',V171I,213
11483: 'G->C',V171L,1
11483: 'G->T',V171F,4
11484: 'T->C',V171A,8
11485: 'T->A',V171V,24
11485: 'T->C',V171V,325
11485: 'T->G',V171V,4
11486: 'A->G',T172A,1
11486: 'A->T',T172S,1
11487: 'C->G',T172S,1
11487: 'C->T',T172I,13
11488: 'T->A',T172T,17
11488: 'T->C',T172T,54
11488: 'T->G',T172T,14
11490: 'C->G',S173C,1
11490: 'C->T',S173F,2
11491: 'T->A',S173S,1
11491: 'T->C',S173S,179
11494: 'C->T',N174N,987
11495: 'T->C',Y175H,2
11496: 'A->G',Y175C,1
11497: 'C->T',Y175Y,19707
11499: 'C->T',S176L,3
11500: 'A->C',S176S,2
11500: 'A->G',S176S,178
11500: 'A->T',S176S,36
11501: 'G->A',G177S,5
11501: 'G->T',G177C,71
11502: 'G->C',G177A,1
11502: 'G->T',G177V,1
11503: 'T->C',G177G,184
11504: 'G->A',V178I,121
11504: 'G->T',V178L,13
11505: 'T->C',V178A,4
11506: 'A->G',V178V,160
11506: 'A->T',V178V,6
11507: 'G->A',V179I,13004
11507: 'G->C',V179L,1
11507: 'G->T',V179F,1
11508: 'T->C',V179A,2
11509: 'T->A',V179V,1
11509: 'T->C',V179V,53
11509: 'T->G',V179V,6
11510: 'A->G',T180A,13
11511: 'C->G',T180R,1
11511: 'C->T',T180I,606
11512: 'A->G',T180T,70
11512: 'A->T',T180T,7
11513: 'A->G',T181A,65
11514: 'C->T',T181I,99773
11515: 'T->A',T181T,20
11515: 'T->C',T181T,57
11515: 'T->G',T181T,4
11516: 'G->A',V182I,162
11516: 'G->C',V182L,1
11516: 'G->T',V182F,58
11517: 'T->C',V182A,9
11518: 'C->A',V182V,29
11518: 'C->T',V182V,974
11519: 'A->C',M183L,7
11519: 'A->G',M183V,44
11519: 'A->T',M183L,4
11520: 'T->C',M183T,2
11521: 'G->A',M183I,259
11521: 'G->C',M183I,15
11521: 'G->T',M183I,6698
11522: 'T->C',F184L,29
11522: 'T->G',F184V,1214
11523: 'T->G',F184C,16
11524: 'T->A',F184L,1
11524: 'T->C',F184F,13
11524: 'T->G',F184L,8
11525: 'T->A',L185M,2
11525: 'T->C',L185L,86
11525: 'T->G',L185V,10
11526: 'T->C',L185S,22
11526: 'T->G',L185W,1
11527: 'G->A',L185L,199
11527: 'G->C',L185F,4
11527: 'G->T',L185F,722
11528: 'G->A',A186T,21
11528: 'G->T',A186S,9
11529: 'C->T',A186V,14
11530: 'C->A',A186A,14
11530: 'C->G',A186A,2
11530: 'C->T',A186A,369
11531: 'A->C',R187R,1
11531: 'A->G',R187G,7
11532: 'G->A',R187K,15
11532: 'G->T',R187I,1
11533: 'A->C',R187S,5
11533: 'A->G',R187R,3840
11534: 'G->A',G188S,258
11534: 'G->T',G188C,136
11536: 'T->C',G188G,25
11536: 'T->G',G188G,17
11537: 'A->C',I189L,19
11537: 'A->G',I189V,499
11537: 'A->T',I189F,1
11538: 'T->C',I189T,33
11538: 'T->G',I189S,36
11539: 'T->A',I189I,3
11539: 'T->C',I189I,298
11539: 'T->G',I189M,1
11540: 'G->A',V190I,196
11540: 'G->C',V190L,3
11540: 'G->T',V190F,848
11541: 'T->C',V190A,22
11541: 'T->G',V190G,181
11542: 'T->A',V190V,32
11542: 'T->C',V190V,38
11542: 'T->G',V190V,9
11543: 'T->C',F191L,31
11543: 'T->G',F191V,20
11544: 'T->A',F191Y,4
11544: 'T->C',F191S,33
11545: 'T->C',F191F,10
11546: 'A->G',M192V,393
11546: 'A->T',M192L,98
11547: 'T->A',M192K,4
11547: 'T->C',M192T,192
11547: 'T->G',M192R,7
11548: 'G->A',M192I,51
11548: 'G->T',M192I,223
11549: 'T->A',C193S,2
11549: 'T->C',C193R,28
11549: 'T->G',C193G,19
11550: 'G->A',C193Y,49
11550: 'G->C',C193S,1
11550: 'G->T',C193F,29
11551: 'T->C',C193C,71
11552: 'G->A',V194I,101
11552: 'G->C',V194L,102
11552: 'G->T',V194F,149
11553: 'T->C',V194A,5
11554: 'T->A',V194V,3
11554: 'T->C',V194V,93
11554: 'T->G',V194V,2
11555: 'G->A',E195K,15
11556: 'A->C',E195A,8
11556: 'A->G',E195G,62
11556: 'A->T',E195V,3
11557: 'G->A',E195E,45
11557: 'G->T',E195D,1851
11558: 'T->C',Y196H,22
11558: 'T->G',Y196D,3
11559: 'A->C',Y196S,7
11559: 'A->G',Y196C,373
11560: 'T->C',Y196Y,42
11561: 'T->A',C197S,31
11561: 'T->C',C197R,19
11561: 'T->G',C197G,14
11562: 'G->A',C197Y,64
11562: 'G->C',C197S,24
11562: 'G->T',C197F,30739
11563: 'C->G',C197W,3
11563: 'C->T',C197C,1726
11564: 'C->A',P198T,76
11564: 'C->T',P198S,859
11565: 'C->A',P198H,6
11565: 'C->T',P198L,1368
11566: 'T->A',P198P,24
11566: 'T->C',P198P,24
11566: 'T->G',P198P,14
11567: 'A->C',I199L,1
11567: 'A->G',I199V,60
11568: 'T->A',I199N,2
11568: 'T->C',I199T,12
11568: 'T->G',I199S,2
11569: 'T->A',I199I,4
11569: 'T->C',I199I,16
11569: 'T->G',I199M,13
11570: 'T->A',F200I,2
11570: 'T->C',F200L,15
11571: 'T->A',F200Y,1
11571: 'T->C',F200S,1
11571: 'T->G',F200C,1
11572: 'C->A',F200L,27
11572: 'C->T',F200F,6727
11573: 'T->A',F201I,6
11573: 'T->C',F201L,44
11573: 'T->G',F201V,236
11574: 'T->C',F201S,21
11574: 'T->G',F201C,11
11575: 'C->A',F201L,4
11575: 'C->T',F201F,11700
11576: 'A->C',I202L,5
11576: 'A->G',I202V,265
11576: 'A->T',I202L,561
11577: 'T->C',I202T,99
11577: 'T->G',I202R,2
11578: 'A->C',I202I,3
11578: 'A->G',I202M,15
11578: 'A->T',I202I,1
11579: 'A->C',T203P,7
11579: 'A->G',T203A,10
11580: 'C->A',T203N,21
11580: 'C->G',T203S,3
11580: 'C->T',T203I,145
11581: 'T->A',T203T,61
11581: 'T->C',T203T,46
11581: 'T->G',T203T,23
11582: 'G->A',G204S,264
11582: 'G->T',G204C,2
11583: 'G->A',G204D,19
11583: 'G->T',G204V,7
11584: 'T->C',G204G,100
11585: 'A->G',N205D,36
11585: 'A->T',N205Y,6
11586: 'A->C',N205T,7
11586: 'A->G',N205S,45
11586: 'A->T',N205I,14
11587: 'T->A',N205K,3
11587: 'T->C',N205N,571
11588: 'A->C',T206P,2
11588: 'A->G',T206A,70
11589: 'C->A',T206K,4
11589: 'C->T',T206I,157
11590: 'A->C',T206T,8
11590: 'A->G',T206T,30
11590: 'A->T',T206T,4
11591: 'C->A',L207I,61
11591: 'C->G',L207V,1
11591: 'C->T',L207F,1924
11592: 'T->A',L207H,6
11592: 'T->C',L207P,4
11593: 'T->A',L207L,43
11593: 'T->C',L207L,81
11593: 'T->G',L207L,10
11594: 'C->A',Q208K,1
11594: 'C->G',Q208E,6
11595: 'A->C',Q208P,5
11595: 'A->G',Q208R,1979
11596: 'G->A',Q208Q,18
11596: 'G->C',Q208H,3
11596: 'G->T',Q208H,2393
11597: 'T->C',C209R,7
11597: 'T->G',C209G,6
11598: 'G->A',C209Y,19
11598: 'G->T',C209F,7
11599: 'T->C',C209C,33
11600: 'A->G',I210V,462
11600: 'A->T',I210L,2
11601: 'T->C',I210T,524
11602: 'A->G',I210M,15
11602: 'A->T',I210I,1
11603: 'A->C',M211L,4
11603: 'A->G',M211V,67
11604: 'T->C',M211T,8
11605: 'G->A',M211I,17
11605: 'G->C',M211I,4
11605: 'G->T',M211I,127
11606: 'C->A',L212I,39
11606: 'C->G',L212V,1
11606: 'C->T',L212L,456
11607: 'T->A',L212Q,1
11607: 'T->C',L212P,10
11608: 'A->G',L212L,108
11608: 'A->T',L212L,14
11609: 'G->A',V213I,91
11609: 'G->C',V213L,1
11609: 'G->T',V213F,71
11610: 'T->C',V213A,37
11610: 'T->G',V213G,1
11611: 'T->C',V213V,78
11611: 'T->G',V213V,2
11612: 'T->C',Y214H,4
11614: 'T->C',Y214Y,52
11615: 'T->A',C215S,2
11615: 'T->G',C215G,2
11616: 'G->A',C215Y,14
11616: 'G->T',C215F,2
11617: 'T->C',C215C,30
11618: 'T->A',F216I,8
11618: 'T->C',F216L,12
11618: 'T->G',F216V,5
11619: 'T->C',F216S,385
11619: 'T->G',F216C,133
11620: 'C->A',F216L,36
11620: 'C->T',F216F,4037
11621: 'T->A',L217I,5
11621: 'T->C',L217L,33
11621: 'T->G',L217V,4
11622: 'T->C',L217S,8
11623: 'A->G',L217L,156
11623: 'A->T',L217F,1
11625: 'G->A',G218D,1
11626: 'C->G',G218G,2
11627: 'T->C',Y219H,7
11628: 'A->T',Y219F,4
11629: 'T->C',Y219Y,490
11630: 'T->A',F220I,10
11630: 'T->C',F220L,60
11630: 'T->G',F220V,47
11631: 'T->C',F220S,9
11631: 'T->G',F220C,38
11632: 'T->A',F220L,822
11632: 'T->C',F220F,5
11632: 'T->G',F220L,7
11633: 'T->A',C221S,17
11634: 'G->A',C221Y,6
11634: 'G->C',C221S,2
11634: 'G->T',C221F,1540
11635: 'T->C',C221C,56
11635: 'T->G',C221W,1
11636: 'A->C',T222P,1
11636: 'A->G',T222A,5
11636: 'A->T',T222S,7
11637: 'C->A',T222N,8
11637: 'C->G',T222S,2
11637: 'C->T',T222I,1
11638: 'T->A',T222T,2
11638: 'T->G',T222T,19
11639: 'T->A',C223S,2
11640: 'G->A',C223Y,1
11640: 'G->C',C223S,1
11640: 'G->T',C223F,207
11641: 'T->C',C223C,85
11641: 'T->G',C223W,2
11642: 'T->C',Y224H,24
11643: 'A->G',Y224C,2
11643: 'A->T',Y224F,1
11645: 'T->A',F225I,1
11645: 'T->C',F225L,30
11646: 'T->A',F225Y,3
11646: 'T->C',F225S,1
11646: 'T->G',F225C,1
11647: 'T->A',F225L,78
11647: 'T->C',F225F,100
11647: 'T->G',F225L,3
11648: 'G->A',G226S,1
11649: 'G->C',G226A,2
11649: 'G->T',G226V,3
11650: 'C->A',G226G,14
11650: 'C->G',G226G,2
11650: 'C->T',G226G,455
11651: 'C->A',L227I,49
11651: 'C->G',L227V,1
11651: 'C->T',L227F,379
11652: 'T->A',L227H,1
11652: 'T->C',L227P,14
11653: 'C->A',L227L,38
11653: 'C->G',L227L,6
11653: 'C->T',L227L,3048
11654: 'T->C',F228L,6
11655: 'T->C',F228S,1
11655: 'T->G',F228C,1
11656: 'T->A',F228L,10
11656: 'T->C',F228F,19
11656: 'T->G',F228L,1
11657: 'T->A',C229S,12
11657: 'T->C',C229R,4
11657: 'T->G',C229G,1
11658: 'G->A',C229Y,12
11658: 'G->C',C229S,5
11658: 'G->T',C229F,3
11659: 'T->C',C229C,298
11660: 'T->A',L230I,29
11660: 'T->C',L230L,68
11660: 'T->G',L230V,13
11661: 'T->C',L230S,4
11662: 'A->C',L230F,4
11662: 'A->G',L230L,18
11662: 'A->T',L230F,23
11663: 'C->A',L231I,27
11663: 'C->T',L231F,668
11664: 'T->A',L231H,1
11664: 'T->C',L231P,5
11665: 'C->A',L231L,17
11665: 'C->G',L231L,8
11665: 'C->T',L231L,592
11666: 'A->C',N232H,1
11666: 'A->G',N232D,5
11667: 'A->G',N232S,12
11667: 'A->T',N232I,1
11668: 'C->A',N232K,2
11668: 'C->T',N232N,246
11669: 'C->A',R233S,31
11669: 'C->G',R233G,4
11669: 'C->T',R233C,578
11670: 'G->A',R233H,101
11670: 'G->C',R233P,1
11670: 'G->T',R233L,8
11671: 'C->A',R233R,97
11671: 'C->G',R233R,3
11671: 'C->T',R233R,958
11672: 'T->A',Y234N,4
11672: 'T->C',Y234H,43
11673: 'A->C',Y234S,1
11673: 'A->G',Y234C,10
11674: 'C->T',Y234Y,3175
11675: 'T->A',F235I,1
11675: 'T->C',F235L,90
11675: 'T->G',F235V,7
11676: 'T->A',F235Y,3
11676: 'T->C',F235S,18
11676: 'T->G',F235C,10
11677: 'T->C',F235F,9
11678: 'A->G',R236G,7
11679: 'G->A',R236K,33
11680: 'A->C',R236S,1
11680: 'A->G',R236R,10
11681: 'C->A',L237M,64
11681: 'C->G',L237V,4
11681: 'C->T',L237L,412
11682: 'T->A',L237Q,3
11682: 'T->C',L237P,1
11683: 'G->A',L237L,19
11683: 'G->T',L237L,102
11684: 'A->C',T238P,4
11684: 'A->G',T238A,1
11685: 'C->A',T238N,4
11685: 'C->G',T238S,1
11685: 'C->T',T238I,4
11686: 'T->A',T238T,1
11686: 'T->C',T238T,432
11686: 'T->G',T238T,154
11687: 'C->A',L239I,7
11687: 'C->T',L239F,145
11689: 'T->A',L239L,18
11689: 'T->C',L239L,34
11689: 'T->G',L239L,3
11690: 'G->T',G240C,1
11691: 'G->T',G240V,2
11692: 'T->A',G240G,2
11692: 'T->C',G240G,15
11693: 'G->A',V241I,56
11693: 'G->T',V241F,39
11694: 'T->G',V241G,1
11695: 'T->A',V241V,3
11695: 'T->C',V241V,27
11695: 'T->G',V241V,8
11696: 'T->G',Y242D,3
11698: 'T->C',Y242Y,171
11699: 'G->A',D243N,6
11700: 'A->G',D243G,11
11701: 'T->C',D243D,233
11701: 'T->G',D243E,4
11702: 'T->C',Y244H,2
11704: 'C->T',Y244Y,3886
11705: 'T->A',L245I,2
11705: 'T->C',L245L,29
11705: 'T->G',L245V,4
11706: 'T->C',L245S,7
11707: 'A->G',L245L,54
11708: 'G->A',V246I,47
11709: 'T->A',V246D,1
11710: 'T->A',V246V,1
11710: 'T->C',V246V,57
11710: 'T->G',V246V,3
11713: 'T->A',S247S,11
11713: 'T->C',S247S,87
11713: 'T->G',S247S,2
11714: 'A->G',T248A,10
11715: 'C->T',T248I,1
11716: 'A->G',T248T,43
11716: 'A->T',T248T,1
11719: 'G->A',Q249Q,206
11719: 'G->C',Q249H,1
11719: 'G->T',Q249H,27
11722: 'G->A',E250E,18
11722: 'G->T',E250D,1
11723: 'T->G',F251V,1
11725: 'T->C',F251F,23
11726: 'A->C',R252R,1
11727: 'G->A',R252K,24
11728: 'A->G',R252R,525
11730: 'A->G',Y253C,4
11731: 'T->C',Y253Y,1370
11732: 'A->C',M254L,29
11732: 'A->T',M254L,13
11734: 'G->A',M254I,7
11734: 'G->T',M254I,2
11735: 'A->T',N255Y,2
11736: 'A->C',N255T,2
11736: 'A->G',N255S,128
11737: 'T->A',N255K,1
11737: 'T->C',N255N,84
11738: 'T->A',S256T,19
11738: 'T->G',S256A,2
11740: 'A->C',S256S,4
11740: 'A->G',S256S,110
11740: 'A->T',S256S,8
11742: 'A->G',Q257R,20
11742: 'A->T',Q257L,23
11743: 'G->A',Q257Q,199
11743: 'G->C',Q257H,8
11743: 'G->T',Q257H,559
11744: 'G->A',G258R,39
11745: 'G->A',G258E,81
11745: 'G->T',G258V,45
11746: 'A->C',G258G,14
11746: 'A->G',G258G,196
11746: 'A->T',G258G,1
11747: 'C->A',L259I,34
11747: 'C->T',L259L,6858
11748: 'T->A',L259Q,14
11749: 'A->C',L259L,10
11749: 'A->G',L259L,212
11750: 'C->A',L260I,144
11750: 'C->G',L260V,33
11750: 'C->T',L260F,28986
11751: 'T->A',L260H,26
11751: 'T->C',L260P,198
11751: 'T->G',L260R,4
11752: 'C->A',L260L,30
11752: 'C->G',L260L,1
11752: 'C->T',L260L,1065
11753: 'C->A',P261T,2
11753: 'C->G',P261A,1
11753: 'C->T',P261S,32
11754: 'C->G',P261R,1
11755: 'A->C',P261P,1
11755: 'A->G',P261P,99
11755: 'A->T',P261P,58
11758: 'C->A',P262P,191
11758: 'C->G',P262P,3
11758: 'C->T',P262P,6184
11759: 'A->G',K263E,3
11760: 'A->C',K263T,351
11760: 'A->G',K263R,69
11760: 'A->T',K263M,1
11761: 'G->A',K263K,47
11761: 'G->C',K263N,1
11761: 'G->T',K263N,732
11762: 'A->C',N264H,3
11762: 'A->G',N264D,8
11763: 'A->C',N264T,15
11763: 'A->G',N264S,83
11764: 'T->A',N264K,1
11764: 'T->C',N264N,295
11764: 'T->G',N264K,1
11765: 'A->G',S265G,5
11767: 'C->T',S265S,1279
11768: 'A->C',I266L,1
11768: 'A->G',I266V,43
11768: 'A->T',I266L,178
11769: 'T->A',I266K,1
11769: 'T->C',I266T,206
11770: 'A->C',I266I,29
11770: 'A->G',I266M,22
11770: 'A->T',I266I,1
11771: 'G->A',D267N,116
11771: 'G->C',D267H,1
11771: 'G->T',D267Y,1
11772: 'A->C',D267A,19
11772: 'A->G',D267G,305
11773: 'T->A',D267E,71
11773: 'T->C',D267D,67
11773: 'T->G',D267E,146
11774: 'G->A',A268T,27
11774: 'G->T',A268S,24
11775: 'C->T',A268V,180
11776: 'C->A',A268A,26
11776: 'C->T',A268A,1096
11777: 'T->A',F269I,6
11777: 'T->C',F269L,17
11777: 'T->G',F269V,1
11778: 'T->A',F269Y,22
11778: 'T->C',F269S,3
11778: 'T->G',F269C,1
11779: 'C->A',F269L,115
11779: 'C->G',F269L,3
11779: 'C->T',F269F,1094
11780: 'A->C',K270Q,2
11780: 'A->G',K270E,19
11781: 'A->C',K270T,1
11781: 'A->G',K270R,2545
11782: 'A->C',K270N,7
11782: 'A->G',K270K,5478
11782: 'A->T',K270N,1
11783: 'C->A',L271I,30
11783: 'C->T',L271F,1
11785: 'C->A',L271L,1
11785: 'C->T',L271L,216
11787: 'A->G',N272S,8
11788: 'C->T',N272N,216
11789: 'A->G',I273V,84
11790: 'T->C',I273T,124
11791: 'T->A',I273I,3
11791: 'T->C',I273I,31
11793: 'A->G',K274R,167
11793: 'A->T',K274I,1
11794: 'A->C',K274N,3
11794: 'A->G',K274K,149
11794: 'A->T',K274N,4
11795: 'T->A',L275M,1
11795: 'T->C',L275L,107
11795: 'T->G',L275V,3
11797: 'G->A',L275L,83
11797: 'G->T',L275F,17
11798: 'T->A',L276M,1
11798: 'T->C',L276L,52
11798: 'T->G',L276V,15
11799: 'T->C',L276S,9
11799: 'T->G',L276W,3
11800: 'G->A',L276L,127
11800: 'G->C',L276F,4
11800: 'G->T',L276F,51
11801: 'G->A',G277S,607
11801: 'G->T',G277C,15
11802: 'G->A',G277D,1
11802: 'G->T',G277V,6
11803: 'T->C',G277G,66
11804: 'G->A',V278I,8023
11804: 'G->T',V278F,11
11806: 'T->A',V278V,16
11806: 'T->C',V278V,189
11807: 'G->A',G279S,15
11809: 'T->A',G279G,15
11809: 'T->C',G279G,351
11809: 'T->G',G279G,1
11811: 'G->T',G280V,2
11812: 'C->A',G280G,752
11812: 'C->T',G280G,713
11813: 'A->G',K281E,11
11814: 'A->G',K281R,37
11815: 'A->C',K281N,3
11815: 'A->G',K281K,53
11816: 'C->A',P282T,10
11816: 'C->T',P282S,92
11817: 'C->A',P282H,4
11817: 'C->G',P282R,2
11817: 'C->T',P282L,48
11818: 'T->A',P282P,13
11818: 'T->C',P282P,102
11818: 'T->G',P282P,42
11819: 'T->A',C283S,35
11819: 'T->C',C283R,2
11820: 'G->A',C283Y,4
11821: 'T->C',C283C,9
2334: 'C->T',L19L,5101
7713: 'C->T',L15L,187


==> data/MutationSummary_10202021/NSP7_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
11843: 'T->G',S1A,2
11845: 'T->A',S1S,7
11845: 'T->C',S1S,67
11845: 'T->G',S1S,1
11846: 'A->G',K2E,5
11847: 'A->C',K2T,3
11847: 'A->G',K2R,112
11847: 'A->T',K2I,11
11848: 'A->C',K2N,12
11848: 'A->G',K2K,55
11848: 'A->T',K2N,2
11849: 'A->C',M3L,13
11849: 'A->G',M3V,19
11850: 'T->A',M3K,1
11850: 'T->C',M3T,78
11851: 'G->A',M3I,69
11851: 'G->C',M3I,31
11851: 'G->T',M3I,1214
11852: 'T->A',S4T,10
11852: 'T->C',S4P,1
11852: 'T->G',S4A,9
11853: 'C->T',S4L,8
11854: 'A->C',S4S,8
11854: 'A->G',S4S,84
11855: 'G->T',D5Y,28
11856: 'A->C',D5A,9
11856: 'A->G',D5G,2
11857: 'T->A',D5E,44
11857: 'T->C',D5D,89
11857: 'T->G',D5E,2
11858: 'G->A',V6I,75
11858: 'G->C',V6L,1
11858: 'G->T',V6L,27
11859: 'T->A',V6E,1
11859: 'T->C',V6A,18
11860: 'A->C',V6V,2
11860: 'A->G',V6V,76
11860: 'A->T',V6V,36
11861: 'A->C',K7Q,5
11862: 'A->G',K7R,110
11863: 'G->A',K7K,48
11863: 'G->T',K7N,7
11865: 'G->A',C8Y,1
11866: 'C->T',C8C,2271
11867: 'A->G',T9A,179
11867: 'A->T',T9S,4
11868: 'C->T',T9I,107
11869: 'A->C',T9T,17
11869: 'A->G',T9T,38
11869: 'A->T',T9T,98
11871: 'C->T',S10L,4
11872: 'A->C',S10S,2
11872: 'A->G',S10S,187
11872: 'A->T',S10S,5
11873: 'G->A',V11I,25
11873: 'G->T',V11L,1
11874: 'T->C',V11A,11
11875: 'A->G',V11V,53
11875: 'A->T',V11V,4
11876: 'G->A',V12I,114
11876: 'G->C',V12L,3
11876: 'G->T',V12F,177
11878: 'C->A',V12V,92
11878: 'C->G',V12V,3
11878: 'C->T',V12V,390
11879: 'T->A',L13I,1
11879: 'T->C',L13L,72
11881: 'A->G',L13L,46
11882: 'C->T',L14F,58
11884: 'C->A',L14L,18
11884: 'C->T',L14L,685
11885: 'T->A',S15T,9
11885: 'T->G',S15A,45
11886: 'C->T',S15L,211
11887: 'A->C',S15S,211
11887: 'A->G',S15S,103
11887: 'A->T',S15S,4
11888: 'G->A',V16I,27
11888: 'G->T',V16F,9
11889: 'T->C',V16A,4
11890: 'T->A',V16V,22
11890: 'T->C',V16V,100
11890: 'T->G',V16V,34
11891: 'T->C',L17L,33
11893: 'G->A',L17L,201
11893: 'G->C',L17F,1
11893: 'G->T',L17F,156
11895: 'A->T',Q18L,9
11896: 'A->C',Q18H,24
11896: 'A->G',Q18Q,272
11897: 'C->A',Q19K,46
11898: 'A->G',Q19R,79
11898: 'A->T',Q19L,2
11899: 'A->C',Q19H,13
11899: 'A->G',Q19Q,11
11900: 'C->A',L20I,17
11900: 'C->T',L20F,213
11901: 'T->A',L20H,3
11901: 'T->G',L20R,1
11902: 'C->A',L20L,15
11902: 'C->G',L20L,1
11902: 'C->T',L20L,1034
11903: 'A->C',R21R,6
11903: 'A->G',R21G,180
11904: 'G->A',R21K,13
11905: 'A->C',R21S,6
11905: 'A->G',R21R,41
11905: 'A->T',R21S,10
11906: 'G->A',V22I,36
11906: 'G->C',V22L,25
11906: 'G->T',V22L,57
11907: 'T->C',V22A,9
11908: 'A->C',V22V,3
11908: 'A->G',V22V,149
11908: 'A->T',V22V,9
11910: 'A->C',E23A,1
11910: 'A->G',E23G,2
11910: 'A->T',E23V,1
11911: 'A->G',E23E,212
11912: 'T->A',S24T,5
11912: 'T->G',S24A,130
11913: 'C->T',S24L,2
11914: 'A->C',S24S,68
11914: 'A->G',S24S,85
11914: 'A->T',S24S,2
11915: 'T->A',S25T,2
11915: 'T->G',S25A,234
11916: 'C->T',S25L,5909
11917: 'A->C',S25S,15
11917: 'A->G',S25S,91
11917: 'A->T',S25S,1
11918: 'T->A',S26T,1
11918: 'T->C',S26P,2
11918: 'T->G',S26A,8
11919: 'C->A',S26Y,4
11919: 'C->T',S26F,1577
11920: 'T->C',S26S,26
11920: 'T->G',S26S,1
11922: 'A->C',K27T,1
11922: 'A->G',K27R,72
11922: 'A->T',K27I,10
11923: 'A->C',K27N,8
11923: 'A->G',K27K,1190
11924: 'T->A',L28M,1
11924: 'T->C',L28L,88
11924: 'T->G',L28V,14
11925: 'T->C',L28S,84
11926: 'G->A',L28L,100
11926: 'G->C',L28F,3
11926: 'G->T',L28F,2
11929: 'G->T',W29C,1
11930: 'G->A',A30T,43
11930: 'G->T',A30S,8
11931: 'C->A',A30D,16
11931: 'C->T',A30V,273
11932: 'T->A',A30A,7
11932: 'T->C',A30A,112
11932: 'T->G',A30A,9
11933: 'C->A',Q31K,1
11933: 'C->G',Q31E,2
11934: 'A->C',Q31P,3
11934: 'A->G',Q31R,74
11934: 'A->T',Q31L,31
11935: 'A->C',Q31H,32
11935: 'A->G',Q31Q,40
11935: 'A->T',Q31H,2
11936: 'T->G',C32G,2
11937: 'G->T',C32F,2
11938: 'T->C',C32C,8183
11939: 'G->A',V33I,540
11939: 'G->C',V33L,1
11939: 'G->T',V33F,193
11940: 'T->C',V33A,217
11940: 'T->G',V33G,181
11941: 'C->A',V33V,207
11941: 'C->G',V33V,2
11941: 'C->T',V33V,2976
11942: 'C->A',Q34K,11
11942: 'C->G',Q34E,8
11943: 'A->G',Q34R,36
11943: 'A->T',Q34L,19
11944: 'G->A',Q34Q,32
11944: 'G->C',Q34H,23
11944: 'G->T',Q34H,126
11945: 'T->A',L35I,1
11945: 'T->C',L35L,53
11945: 'T->G',L35V,8
11946: 'T->C',L35S,3
11947: 'A->G',L35L,371
11948: 'C->T',H36Y,13
11950: 'C->T',H36H,939
11952: 'A->G',N37S,1
11953: 'T->C',N37N,57
11954: 'G->A',D38N,18
11955: 'A->C',D38A,28
11955: 'A->G',D38G,59
11956: 'C->A',D38E,24
11956: 'C->G',D38E,1
11956: 'C->T',D38D,5400
11957: 'A->C',I39L,2
11957: 'A->G',I39V,83
11957: 'A->T',I39F,2
11958: 'T->C',I39T,65
11958: 'T->G',I39S,3
11959: 'T->A',I39I,3
11959: 'T->C',I39I,131
11959: 'T->G',I39M,4
11960: 'C->A',L40I,270
11960: 'C->G',L40V,22
11960: 'C->T',L40F,89
11962: 'C->A',L40L,36
11962: 'C->G',L40L,9
11962: 'C->T',L40L,2236
11963: 'T->A',L41I,2
11963: 'T->C',L41L,56
11963: 'T->G',L41V,15
11964: 'T->C',L41S,3
11965: 'A->C',L41F,1
11965: 'A->G',L41L,583
11966: 'G->A',A42T,43
11966: 'G->T',A42S,54
11967: 'C->G',A42G,1
11967: 'C->T',A42V,399
11968: 'T->C',A42A,56
11970: 'A->C',K43T,5
11970: 'A->G',K43R,1742
11970: 'A->T',K43I,2
11971: 'A->C',K43N,13
11971: 'A->G',K43K,18
11972: 'G->A',D44N,8
11973: 'A->C',D44A,237
11973: 'A->G',D44G,65
11974: 'T->C',D44D,942
11975: 'A->C',T45P,1
11975: 'A->G',T45A,42
11976: 'C->A',T45N,18
11976: 'C->G',T45S,2
11976: 'C->T',T45I,668
11977: 'T->C',T45T,438
11977: 'T->G',T45T,1
11978: 'A->G',T46A,5
11979: 'C->A',T46N,13
11979: 'C->T',T46I,335
11980: 'T->A',T46T,1
11980: 'T->C',T46T,34
11980: 'T->G',T46T,1
11981: 'G->A',E47K,6
11982: 'A->C',E47A,10
11982: 'A->G',E47G,59
11982: 'A->T',E47V,13
11983: 'A->C',E47D,17
11983: 'A->G',E47E,686
11983: 'A->T',E47D,8
11984: 'G->A',A48T,15
11984: 'G->T',A48S,9
11985: 'C->T',A48V,63
11986: 'C->A',A48A,867
11986: 'C->T',A48A,226
11989: 'T->C',F49F,59
11989: 'T->G',F49L,10
11990: 'G->A',E50K,38
11991: 'A->G',E50G,1026
11992: 'A->C',E50D,2
11992: 'A->G',E50E,18
11992: 'A->T',E50D,38
11993: 'A->C',K51Q,3
11993: 'A->G',K51E,2
11994: 'A->C',K51T,1
11994: 'A->G',K51R,13
11995: 'A->C',K51N,4
11995: 'A->G',K51K,35
11996: 'A->C',M52L,2
11996: 'A->G',M52V,177
11996: 'A->T',M52L,25
11997: 'T->C',M52T,44
11998: 'G->A',M52I,15
11998: 'G->T',M52I,150
11999: 'G->A',V53I,5
11999: 'G->T',V53F,1
12000: 'T->C',V53A,25
12001: 'T->A',V53V,6
12001: 'T->C',V53V,46
12001: 'T->G',V53V,7
12002: 'T->C',S54P,2
12002: 'T->G',S54A,3
12003: 'C->T',S54L,91
12004: 'A->C',S54S,20
12004: 'A->G',S54S,121
12004: 'A->T',S54S,42
12005: 'C->A',L55I,3
12005: 'C->G',L55V,2
12005: 'C->T',L55L,472
12006: 'T->C',L55P,2
12007: 'A->G',L55L,31
12008: 'C->A',L56I,31
12008: 'C->G',L56V,24
12008: 'C->T',L56F,2975
12010: 'T->A',L56L,10
12010: 'T->C',L56L,250
12010: 'T->G',L56L,18
12011: 'T->G',S57A,60
12012: 'C->A',S57Y,1
12012: 'C->T',S57F,11
12013: 'T->A',S57S,19
12013: 'T->C',S57S,43
12013: 'T->G',S57S,18
12014: 'G->A',V58I,159
12014: 'G->T',V58F,74
12015: 'T->A',V58D,1
12015: 'T->C',V58A,250
12015: 'T->G',V58G,335
12016: 'T->A',V58V,109
12016: 'T->C',V58V,94
12016: 'T->G',V58V,4
12017: 'T->A',L59M,1
12017: 'T->C',L59L,39
12017: 'T->G',L59V,4
12019: 'G->A',L59L,526
12019: 'G->T',L59F,44
12020: 'C->A',L60I,40
12020: 'C->G',L60V,3
12020: 'C->T',L60F,843
12022: 'T->A',L60L,11
12022: 'T->C',L60L,33
12022: 'T->G',L60L,13
12023: 'T->A',S61T,6
12023: 'T->C',S61P,5
12023: 'T->G',S61A,13
12024: 'C->G',S61C,7
12024: 'C->T',S61F,2
12025: 'C->A',S61S,3
12025: 'C->G',S61S,2
12025: 'C->T',S61S,7058
12026: 'A->C',M62L,13
12026: 'A->G',M62V,30
12026: 'A->T',M62L,20
12027: 'T->A',M62K,4
12027: 'T->C',M62T,32
12027: 'T->G',M62R,2
12028: 'G->A',M62I,41
12028: 'G->C',M62I,8
12028: 'G->T',M62I,157
12029: 'C->A',Q63K,1
12029: 'C->G',Q63E,3
12030: 'A->C',Q63P,2
12030: 'A->G',Q63R,816
12031: 'G->A',Q63Q,96
12031: 'G->C',Q63H,10
12031: 'G->T',Q63H,457
12032: 'G->A',G64S,13
12032: 'G->C',G64R,159
12032: 'G->T',G64C,12
12033: 'G->A',G64D,4
12033: 'G->C',G64A,1
12033: 'G->T',G64V,2
12034: 'T->C',G64G,100
12035: 'G->A',A65T,2
12035: 'G->T',A65S,3
12036: 'C->G',A65G,9
12036: 'C->T',A65V,357
12037: 'T->A',A65A,2
12037: 'T->C',A65A,32
12037: 'T->G',A65A,7
12038: 'G->A',V66I,148
12038: 'G->C',V66L,18
12038: 'G->T',V66L,13
12039: 'T->C',V66A,9
12040: 'A->C',V66V,3
12040: 'A->G',V66V,81
12040: 'A->T',V66V,1
12041: 'G->A',D67N,11
12041: 'G->T',D67Y,14
12042: 'A->C',D67A,8
12042: 'A->G',D67G,19
12043: 'C->T',D67D,1347
12044: 'A->C',I68L,6
12044: 'A->G',I68V,76
12044: 'A->T',I68L,8
12045: 'T->C',I68T,115
12046: 'A->C',I68I,6
12046: 'A->G',I68M,27
12046: 'A->T',I68I,25
12047: 'A->C',N69H,1
12047: 'A->G',N69D,3
12048: 'A->C',N69T,18
12048: 'A->G',N69S,34
12049: 'C->A',N69K,24
12049: 'C->G',N69K,2
12049: 'C->T',N69N,20000
12051: 'A->G',K70R,1626
12051: 'A->T',K70M,2
12052: 'G->A',K70K,77
12052: 'G->C',K70N,3
12052: 'G->T',K70N,282
12053: 'C->A',L71I,7
12053: 'C->T',L71F,7741
12054: 'T->C',L71P,1
12055: 'T->A',L71L,1
12055: 'T->C',L71L,475
12055: 'T->G',L71L,4
12056: 'T->A',C72S,439
12057: 'G->A',C72Y,2
12057: 'G->C',C72S,7
12057: 'G->T',C72F,1
12058: 'T->C',C72C,33
12059: 'G->A',E73K,21
12060: 'A->C',E73A,23
12060: 'A->G',E73G,75
12061: 'A->C',E73D,41
12061: 'A->G',E73E,280
12061: 'A->T',E73D,18
12062: 'G->A',E74K,1
12064: 'A->C',E74D,3
12064: 'A->G',E74E,31
12064: 'A->T',E74D,7
12065: 'A->C',M75L,4
12065: 'A->G',M75V,111
12065: 'A->T',M75L,1
12066: 'T->C',M75T,55
12067: 'G->A',M75I,97
12067: 'G->C',M75I,34
12067: 'G->T',M75I,3353
12068: 'C->A',L76M,198
12068: 'C->G',L76V,4
12068: 'C->T',L76L,3533
12069: 'T->A',L76Q,14
12069: 'T->C',L76P,2
12070: 'G->A',L76L,402
12070: 'G->C',L76L,25
12070: 'G->T',L76L,6238


==> data/MutationSummary_10202021/NSP8_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
12092: 'G->T',A1S,81
12093: 'C->G',A1G,2
12094: 'T->C',A1A,132
12094: 'T->G',A1A,1
12095: 'A->G',I2V,127
12095: 'A->T',I2L,8
12096: 'T->C',I2T,45
12097: 'A->C',I2I,1
12097: 'A->G',I2M,1718
12097: 'A->T',I2I,1
12098: 'G->A',A3T,32
12098: 'G->T',A3S,6
12099: 'C->T',A3V,139
12100: 'C->A',A3A,57
12100: 'C->G',A3A,12
12100: 'C->T',A3A,19942
12101: 'T->A',S4T,35
12101: 'T->G',S4A,109
12102: 'C->T',S4L,212
12103: 'A->C',S4S,2
12103: 'A->G',S4S,455
12103: 'A->T',S4S,20
12105: 'A->C',E5A,1
12105: 'A->G',E5G,2
12106: 'G->A',E5E,80
12106: 'G->C',E5D,1
12106: 'G->T',E5D,50
12107: 'T->A',F6I,1
12107: 'T->C',F6L,18
12108: 'T->A',F6Y,2
12109: 'T->C',F6F,188
12110: 'A->G',S7G,65
12111: 'G->A',S7N,173
12111: 'G->C',S7T,2
12112: 'T->C',S7S,61
12113: 'T->A',S8T,106
12113: 'T->C',S8P,5
12113: 'T->G',S8A,11
12114: 'C->A',S8Y,6
12114: 'C->T',S8F,849
12115: 'C->A',S8S,46
12115: 'C->G',S8S,4
12115: 'C->T',S8S,6290
12116: 'C->A',L9I,52
12116: 'C->G',L9V,3
12116: 'C->T',L9F,1002
12117: 'T->G',L9R,5
12118: 'T->A',L9L,9
12118: 'T->C',L9L,164
12118: 'T->G',L9L,18
12119: 'C->A',P10T,6
12119: 'C->G',P10A,2
12119: 'C->T',P10S,3579
12120: 'C->T',P10L,117
12121: 'A->C',P10P,6
12121: 'A->G',P10P,8697
12121: 'A->T',P10P,786
12122: 'T->A',S11T,45
12122: 'T->C',S11P,1
12122: 'T->G',S11A,22
12123: 'C->T',S11L,22
12124: 'A->C',S11S,61
12124: 'A->G',S11S,549
12124: 'A->T',S11S,49
12125: 'T->C',Y12H,1
12126: 'A->G',Y12C,6
12126: 'A->T',Y12F,5
12127: 'T->C',Y12Y,106
12128: 'G->A',A13T,54
12128: 'G->T',A13S,89
12129: 'C->A',A13E,11
12129: 'C->T',A13V,37
12130: 'A->C',A13A,11
12130: 'A->G',A13A,216
12130: 'A->T',A13A,16
12131: 'G->A',A14T,315
12131: 'G->T',A14S,28
12132: 'C->A',A14D,1
12132: 'C->T',A14V,519
12133: 'T->A',A14A,12
12133: 'T->C',A14A,88
12133: 'T->G',A14A,8
12134: 'T->A',F15I,5
12134: 'T->C',F15L,1943
12134: 'T->G',F15V,4
12135: 'T->A',F15Y,2
12135: 'T->G',F15C,1
12136: 'T->A',F15L,21
12136: 'T->C',F15F,72
12136: 'T->G',F15L,5
12137: 'G->A',A16T,2
12137: 'G->T',A16S,43
12138: 'C->T',A16V,289
12139: 'T->A',A16A,8
12139: 'T->C',A16A,264
12139: 'T->G',A16A,2
12140: 'A->G',T17A,20
12140: 'A->T',T17S,1
12141: 'C->A',T17N,568
12141: 'C->T',T17I,2039
12142: 'T->A',T17T,16
12142: 'T->C',T17T,25
12142: 'T->G',T17T,3
12143: 'G->A',A18T,14
12143: 'G->T',A18S,19
12144: 'C->T',A18V,15
12145: 'T->A',A18A,9
12145: 'T->C',A18A,388
12145: 'T->G',A18A,50
12146: 'C->A',Q19K,3
12148: 'A->C',Q19H,34
12148: 'A->G',Q19Q,81
12148: 'A->T',Q19H,22
12149: 'G->A',E20K,58
12149: 'G->C',E20Q,21
12150: 'A->T',E20V,3
12151: 'A->C',E20D,3
12151: 'A->G',E20E,58
12151: 'A->T',E20D,3
12152: 'G->A',A21T,76
12152: 'G->T',A21S,136
12153: 'C->T',A21V,931
12154: 'T->A',A21A,2
12154: 'T->C',A21A,58
12154: 'T->G',A21A,32
12155: 'T->C',Y22H,1
12156: 'A->T',Y22F,1
12157: 'T->C',Y22Y,38
12158: 'G->A',E23K,20
12159: 'A->C',E23A,124
12159: 'A->G',E23G,207
12159: 'A->T',E23V,9
12160: 'G->A',E23E,211
12160: 'G->T',E23D,21
12161: 'C->A',Q24K,34
12161: 'C->G',Q24E,36
12162: 'A->G',Q24R,39592
12162: 'A->T',Q24L,26
12163: 'G->A',Q24Q,610
12163: 'G->T',Q24H,866
12164: 'G->A',A25T,1
12164: 'G->T',A25S,19
12165: 'C->T',A25V,3
12166: 'T->A',A25A,9
12166: 'T->C',A25A,64
12166: 'T->G',A25A,3
12167: 'G->A',V26I,106
12167: 'G->C',V26L,4
12167: 'G->T',V26F,264
12168: 'T->C',V26A,10
12169: 'T->A',V26V,346
12169: 'T->C',V26V,15
12169: 'T->G',V26V,4
12170: 'G->A',A27T,93
12170: 'G->T',A27S,47
12171: 'C->A',A27D,32
12171: 'C->G',A27G,1
12171: 'C->T',A27V,689
12172: 'T->A',A27A,3
12172: 'T->C',A27A,84
12174: 'A->C',N28T,13
12174: 'A->G',N28S,47
12174: 'A->T',N28I,108
12175: 'T->A',N28K,41
12175: 'T->C',N28N,17
12175: 'T->G',N28K,11
12176: 'G->A',G29S,67
12176: 'G->T',G29C,5
12178: 'T->C',G29G,32
12179: 'G->A',D30N,71
12179: 'G->T',D30Y,22
12180: 'A->C',D30A,25
12180: 'A->G',D30G,291
12180: 'A->T',D30V,16
12181: 'T->A',D30E,1
12181: 'T->C',D30D,91
12181: 'T->G',D30E,26
12182: 'T->A',S31T,12
12182: 'T->C',S31P,25
12182: 'T->G',S31A,86
12183: 'C->A',S31Y,1
12183: 'C->T',S31F,146
12184: 'T->A',S31S,15
12184: 'T->C',S31S,43
12185: 'G->A',E32K,1
12185: 'G->C',E32Q,2
12186: 'A->C',E32A,12
12186: 'A->G',E32G,108
12186: 'A->T',E32V,4
12187: 'A->C',E32D,17
12187: 'A->G',E32E,754
12187: 'A->T',E32D,1
12188: 'G->A',V33I,70
12188: 'G->C',V33L,4
12188: 'G->T',V33F,563
12189: 'T->A',V33D,2
12189: 'T->C',V33A,18
12189: 'T->G',V33G,17
12190: 'T->A',V33V,3
12190: 'T->C',V33V,135
12190: 'T->G',V33V,40
12191: 'G->A',V34I,151
12191: 'G->C',V34L,3
12191: 'G->T',V34F,2231
12192: 'T->C',V34A,23
12193: 'T->C',V34V,139
12193: 'T->G',V34V,1
12194: 'C->A',L35I,14
12194: 'C->G',L35V,2
12194: 'C->T',L35F,162
12195: 'T->G',L35R,2
12196: 'T->C',L35L,29
12196: 'T->G',L35L,2
12197: 'A->C',K36Q,340
12198: 'A->G',K36R,4
12198: 'A->T',K36I,1
12199: 'A->C',K36N,3
12199: 'A->G',K36K,175
12201: 'A->C',K37T,1
12201: 'A->G',K37R,24
12201: 'A->T',K37M,14
12202: 'G->A',K37K,343
12202: 'G->C',K37N,6
12202: 'G->T',K37N,1074
12203: 'T->C',L38L,92
12205: 'G->A',L38L,21
12205: 'G->C',L38F,6
12205: 'G->T',L38F,17
12207: 'A->G',K39R,44
12207: 'A->T',K39M,7
12208: 'G->A',K39K,140
12210: 'A->C',K40T,1
12210: 'A->G',K40R,91
12211: 'G->A',K40K,216
12211: 'G->T',K40N,14
12212: 'T->C',S41P,2
12212: 'T->G',S41A,12
12213: 'C->G',S41C,6
12213: 'C->T',S41F,537
12214: 'T->A',S41S,12
12214: 'T->C',S41S,18
12214: 'T->G',S41S,6
12215: 'T->C',L42L,32
12216: 'T->G',L42W,1
12217: 'G->A',L42L,57
12217: 'G->T',L42F,2
12218: 'A->C',N43H,2
12219: 'A->G',N43S,5
12220: 'T->C',N43N,101
12221: 'G->A',V44M,67
12221: 'G->T',V44L,4
12222: 'T->C',V44A,52
12223: 'G->A',V44V,677
12223: 'G->C',V44V,2
12223: 'G->T',V44V,485
12224: 'G->A',A45T,94
12224: 'G->T',A45S,370
12225: 'C->T',A45V,482
12226: 'T->A',A45A,10
12226: 'T->C',A45A,142
12228: 'A->G',K46R,7
12229: 'A->G',K46K,98
12230: 'T->G',S47A,23
12231: 'C->A',S47Y,6
12231: 'C->T',S47F,153
12232: 'T->A',S47S,8
12232: 'T->C',S47S,72
12232: 'T->G',S47S,16
12233: 'G->A',E48K,1
12234: 'A->C',E48A,180
12234: 'A->G',E48G,197
12234: 'A->T',E48V,224
12235: 'A->C',E48D,63
12235: 'A->G',E48E,112
12235: 'A->T',E48D,3
12236: 'T->C',F49L,4
12236: 'T->G',F49V,2
12238: 'T->A',F49L,16
12238: 'T->C',F49F,85
12239: 'G->A',D50N,14
12240: 'A->G',D50G,2
12241: 'C->A',D50E,23
12241: 'C->G',D50E,1
12241: 'C->T',D50D,581
12242: 'C->A',R51S,3
12242: 'C->T',R51C,1009
12243: 'G->A',R51H,289
12243: 'G->T',R51L,494
12244: 'T->A',R51R,2
12244: 'T->C',R51R,124
12245: 'G->A',D52N,32
12246: 'A->G',D52G,3
12247: 'T->C',D52D,157
12248: 'G->A',A53T,64
12248: 'G->T',A53S,29
12249: 'C->T',A53V,250
12250: 'A->C',A53A,10
12250: 'A->G',A53A,284
12250: 'A->T',A53A,417
12251: 'G->A',A54T,23
12251: 'G->T',A54S,12
12252: 'C->T',A54V,6
12253: 'C->A',A54A,11
12253: 'C->T',A54A,634
12254: 'A->C',M55L,15
12254: 'A->G',M55V,21
12254: 'A->T',M55L,11
12255: 'T->C',M55T,7
12255: 'T->G',M55R,2
12256: 'G->A',M55I,105
12256: 'G->C',M55I,32
12256: 'G->T',M55I,227
12258: 'A->G',Q56R,1
12258: 'A->T',Q56L,2
12259: 'A->G',Q56Q,60
12260: 'C->G',R57G,1
12260: 'C->T',R57C,2
12261: 'G->A',R57H,40
12261: 'G->T',R57L,150
12262: 'T->C',R57R,142
12262: 'T->G',R57R,1
12264: 'A->G',K58R,16
12265: 'G->A',K58K,37
12266: 'T->C',L59L,18
12266: 'T->G',L59V,5
12268: 'G->A',L59L,323
12268: 'G->T',L59F,2
12270: 'A->G',E60G,4
12271: 'A->C',E60D,1
12271: 'A->G',E60E,37
12271: 'A->T',E60D,2
12273: 'A->C',K61T,7
12273: 'A->G',K61R,44
12274: 'G->A',K61K,119
12274: 'G->C',K61N,2
12274: 'G->T',K61N,93
12275: 'A->C',M62L,4
12275: 'A->T',M62L,3
12277: 'G->A',M62I,1
12278: 'G->A',A63T,22
12278: 'G->T',A63S,49
12279: 'C->T',A63V,3
12280: 'T->A',A63A,32
12280: 'T->C',A63A,41
12280: 'T->G',A63A,16
12281: 'G->A',D64N,3
12282: 'A->C',D64A,5
12282: 'A->G',D64G,37
12283: 'T->A',D64E,1
12283: 'T->C',D64D,298
12283: 'T->G',D64E,1
12284: 'C->G',Q65E,2
12285: 'A->G',Q65R,3
12285: 'A->T',Q65L,10
12286: 'A->C',Q65H,47
12286: 'A->G',Q65Q,28
12286: 'A->T',Q65H,5
12287: 'G->A',A66T,3
12287: 'G->T',A66S,5
12288: 'C->T',A66V,9
12289: 'T->A',A66A,2
12289: 'T->C',A66A,56
12289: 'T->G',A66A,1
12290: 'A->C',M67L,1
12290: 'A->G',M67V,10
12291: 'T->A',M67K,3
12291: 'T->C',M67T,9
12292: 'G->A',M67I,76
12292: 'G->C',M67I,14
12292: 'G->T',M67I,48
12293: 'A->G',T68A,34
12293: 'A->T',T68S,2
12294: 'C->A',T68N,9
12294: 'C->T',T68I,189
12295: 'C->A',T68T,259
12295: 'C->G',T68T,1
12295: 'C->T',T68T,1709
12296: 'C->A',Q69K,19
12297: 'A->G',Q69R,6
12297: 'A->T',Q69L,7
12298: 'A->C',Q69H,2
12298: 'A->G',Q69Q,36
12298: 'A->T',Q69H,6
12299: 'A->C',M70L,4
12300: 'T->A',M70K,1
12301: 'G->A',M70I,10
12301: 'G->T',M70I,12
12302: 'T->C',Y71H,2
12303: 'A->T',Y71F,2
12304: 'T->C',Y71Y,239
12306: 'A->G',K72R,61
12307: 'A->G',K72K,47
12308: 'C->A',Q73K,456
12309: 'A->G',Q73R,18
12310: 'G->A',Q73Q,76
12310: 'G->T',Q73H,55
12311: 'G->A',A74T,65
12311: 'G->T',A74S,17
12312: 'C->T',A74V,1513
12313: 'T->A',A74A,2
12313: 'T->C',A74A,116
12313: 'T->G',A74A,10
12314: 'A->C',R75R,1
12315: 'G->A',R75K,182
12316: 'A->G',R75R,637
12317: 'T->G',S76A,23
12318: 'C->A',S76Y,2
12318: 'C->G',S76C,4
12318: 'C->T',S76F,408
12319: 'T->A',S76S,24
12319: 'T->C',S76S,45
12319: 'T->G',S76S,2
12320: 'G->A',E77K,2
12321: 'A->C',E77A,10
12321: 'A->T',E77V,17
12322: 'G->A',E77E,368
12322: 'G->C',E77D,12
12322: 'G->T',E77D,83
12323: 'G->C',D78H,1
12323: 'G->T',D78Y,2
12325: 'C->T',D78D,802
12327: 'A->G',K79R,105
12328: 'G->A',K79K,29
12328: 'G->C',K79N,1
12329: 'A->C',R80R,19
12330: 'G->A',R80K,3
12330: 'G->T',R80M,17
12331: 'G->A',R80R,133
12331: 'G->T',R80S,29
12332: 'G->A',A81T,135
12332: 'G->T',A81S,73
12333: 'C->A',A81E,2
12333: 'C->T',A81V,5
12334: 'A->C',A81A,7
12334: 'A->G',A81A,22
12334: 'A->T',A81A,221
12336: 'A->G',K82R,14
12337: 'A->G',K82K,53
12338: 'G->A',V83I,57
12338: 'G->C',V83L,2
12338: 'G->T',V83F,4
12339: 'T->C',V83A,2
12340: 'T->A',V83V,4
12340: 'T->C',V83V,7
12341: 'A->G',T84A,7
12341: 'A->T',T84S,1
12342: 'C->A',T84N,3
12342: 'C->G',T84S,2
12342: 'C->T',T84I,234
12343: 'T->A',T84T,3
12343: 'T->C',T84T,1
12344: 'A->G',S85G,11
12345: 'G->A',S85N,63
12345: 'G->C',S85T,10
12346: 'T->C',S85S,14
12347: 'G->A',A86T,8
12347: 'G->T',A86S,3
12348: 'C->T',A86V,77
12349: 'T->A',A86A,3
12349: 'T->C',A86A,60
12350: 'A->C',M87L,1
12352: 'G->C',M87I,1
12354: 'A->T',Q88L,1
12355: 'G->A',Q88Q,119
12355: 'G->T',Q88H,2
12356: 'A->G',T89A,40
12357: 'C->T',T89I,4357
12358: 'A->C',T89T,5
12358: 'A->G',T89T,133
12358: 'A->T',T89T,5
12359: 'A->G',M90V,2
12359: 'A->T',M90L,2
12360: 'T->C',M90T,10
12361: 'G->A',M90I,4
12361: 'G->C',M90I,2
12361: 'G->T',M90I,30
12362: 'C->A',L91I,1
12362: 'C->T',L91F,4
12363: 'T->C',L91P,1
12364: 'T->A',L91L,21
12364: 'T->C',L91L,83
12364: 'T->G',L91L,1
12365: 'T->A',F92I,1
12366: 'T->C',F92S,2
12366: 'T->G',F92C,2
12367: 'C->T',F92F,371
12368: 'A->G',T93A,271
12369: 'C->A',T93N,94
12369: 'C->T',T93I,331
12370: 'T->A',T93T,2
12370: 'T->C',T93T,48
12371: 'A->C',M94L,11
12372: 'T->C',M94T,2
12373: 'G->T',M94I,9
12374: 'C->A',L95I,4
12374: 'C->T',L95F,815
12376: 'T->C',L95L,96
12378: 'G->A',R96K,67
12379: 'A->G',R96R,24
12381: 'A->G',K97R,91
12382: 'G->A',K97K,41
12383: 'T->C',L98L,24
12383: 'T->G',L98V,12
12384: 'T->C',L98S,1
12384: 'T->G',L98W,14
12385: 'G->A',L98L,216
12385: 'G->T',L98F,71
12386: 'G->A',D99N,26
12387: 'A->C',D99A,6
12387: 'A->G',D99G,30
12388: 'T->C',D99D,3072
12389: 'A->G',N100D,2
12390: 'A->C',N100T,35
12390: 'A->G',N100S,109
12390: 'A->T',N100I,1
12391: 'T->C',N100N,29
12392: 'G->A',D101N,5
12392: 'G->T',D101Y,2
12393: 'A->C',D101A,24
12393: 'A->G',D101G,98
12394: 'T->A',D101E,4
12394: 'T->C',D101D,146
12395: 'G->A',A102T,48
12395: 'G->C',A102P,3
12395: 'G->T',A102S,3
12396: 'C->G',A102G,1
12396: 'C->T',A102V,157
12397: 'A->C',A102A,13
12397: 'A->G',A102A,118
12397: 'A->T',A102A,3
12398: 'C->A',L103I,27
12398: 'C->T',L103F,1
12400: 'C->A',L103L,134
12400: 'C->G',L103L,3
12400: 'C->T',L103L,4982
12401: 'A->C',N104H,3
12401: 'A->T',N104Y,175
12402: 'A->C',N104T,23
12402: 'A->G',N104S,17
12403: 'C->T',N104N,596
12405: 'A->C',N105T,2
12405: 'A->G',N105S,21
12406: 'C->T',N105N,1910
12407: 'A->G',I106V,23
12408: 'T->C',I106T,7
12409: 'T->C',I106I,9
12410: 'A->C',I107L,1
12410: 'A->G',I107V,1595
12412: 'C->A',I107I,34
12412: 'C->T',I107I,864
12413: 'A->C',N108H,9
12413: 'A->G',N108D,27
12413: 'A->T',N108Y,128
12414: 'A->C',N108T,2
12414: 'A->G',N108S,9
12415: 'C->A',N108K,1
12415: 'C->T',N108N,885
12416: 'A->G',N109D,18
12416: 'A->T',N109Y,4
12417: 'A->C',N109T,4
12417: 'A->G',N109S,177
12418: 'T->C',N109N,68
12419: 'G->A',A110T,1
12419: 'G->T',A110S,11
12420: 'C->T',A110V,2
12421: 'A->C',A110A,3
12421: 'A->G',A110A,99
12421: 'A->T',A110A,96
12422: 'A->C',R111R,24
12423: 'G->A',R111K,29
12423: 'G->T',R111I,8
12424: 'A->G',R111R,83
12425: 'G->T',D112Y,1
12427: 'T->C',D112D,42
12428: 'G->A',G113S,33
12428: 'G->T',G113C,4
12429: 'G->A',G113D,4
12430: 'T->C',G113G,88
12431: 'T->G',C114G,11
12432: 'G->T',C114F,5
12433: 'T->C',C114C,170
12434: 'G->A',V115I,49
12436: 'T->A',V115V,15
12436: 'T->C',V115V,369
12436: 'T->G',V115V,28
12437: 'C->T',P116S,2
12439: 'C->A',P116P,67
12439: 'C->G',P116P,2
12439: 'C->T',P116P,6531
12440: 'T->A',L117M,2
12440: 'T->C',L117L,56
12440: 'T->G',L117V,6
12442: 'G->A',L117L,24
12442: 'G->C',L117F,3
12443: 'A->C',N118H,2
12443: 'A->G',N118D,1
12443: 'A->T',N118Y,1
12444: 'A->G',N118S,27
12445: 'C->G',N118K,1
12445: 'C->T',N118N,248
12446: 'A->C',I119L,80
12446: 'A->G',I119V,123
12446: 'A->T',I119L,13
12447: 'T->C',I119T,72
12448: 'A->G',I119M,102
12448: 'A->T',I119I,9
12449: 'A->C',I120L,4
12449: 'A->G',I120V,61
12449: 'A->T',I120L,4
12451: 'A->G',I120M,1
12451: 'A->T',I120I,381
12452: 'C->A',P121T,20
12452: 'C->T',P121S,22
12454: 'T->A',P121P,8
12454: 'T->C',P121P,792
12454: 'T->G',P121P,32
12455: 'C->A',L122I,476
12455: 'C->T',L122F,1732
12457: 'T->A',L122L,42
12457: 'T->C',L122L,72
12458: 'A->G',T123A,159
12459: 'C->T',T123I,2907
12460: 'A->G',T123T,30
12460: 'A->T',T123T,404
12461: 'A->G',T124A,78
12462: 'C->T',T124I,1955
12463: 'A->C',T124T,4
12463: 'A->G',T124T,48
12463: 'A->T',T124T,13
12464: 'G->A',A125T,54
12464: 'G->T',A125S,11
12465: 'C->A',A125E,1
12465: 'C->T',A125V,22
12466: 'A->C',A125A,22
12466: 'A->G',A125A,1301
12466: 'A->T',A125A,40
12467: 'G->A',A126T,2
12467: 'G->C',A126P,1
12467: 'G->T',A126S,3
12468: 'C->A',A126D,2
12468: 'C->T',A126V,271
12469: 'C->A',A126A,81
12469: 'C->G',A126A,2
12469: 'C->T',A126A,1778
12471: 'A->G',K127R,55
12472: 'A->G',K127K,61
12473: 'C->A',L128I,11
12473: 'C->G',L128V,1
12473: 'C->T',L128L,7137
12475: 'A->C',L128L,1
12475: 'A->G',L128L,10
12475: 'A->T',L128L,2
12476: 'A->C',M129L,1
12476: 'A->G',M129V,1
12477: 'T->C',M129T,4
12478: 'G->A',M129I,248
12478: 'G->T',M129I,9
12479: 'G->A',V130I,339
12479: 'G->T',V130F,6
12480: 'T->C',V130A,20
12481: 'T->A',V130V,2
12481: 'T->C',V130V,22
12482: 'G->A',V131I,85
12482: 'G->C',V131L,1
12483: 'T->C',V131A,2
12484: 'C->A',V131V,4
12484: 'C->G',V131V,2
12484: 'C->T',V131V,2730
12485: 'A->C',I132L,3
12485: 'A->G',I132V,64
12485: 'A->T',I132L,1
12486: 'T->C',I132T,95
12487: 'A->G',I132M,9
12488: 'C->T',P133S,1559
12489: 'C->T',P133L,2
12490: 'A->C',P133P,11
12490: 'A->G',P133P,103
12490: 'A->T',P133P,85
12491: 'G->A',D134N,167
12492: 'A->G',D134G,3
12493: 'C->A',D134E,58
12493: 'C->G',D134E,22
12493: 'C->T',D134D,330
12494: 'T->C',Y135H,61
12494: 'T->G',Y135D,1
12495: 'A->G',Y135C,47
12496: 'T->C',Y135Y,472
12497: 'A->C',N136H,34
12497: 'A->G',N136D,1
12498: 'A->G',N136S,107
12499: 'C->A',N136K,9
12499: 'C->T',N136N,382
12500: 'A->G',T137A,8
12501: 'C->T',T137I,404
12502: 'A->C',T137T,3
12502: 'A->G',T137T,34
12502: 'A->T',T137T,32
12503: 'T->C',Y138H,242
12504: 'A->G',Y138C,55
12505: 'T->C',Y138Y,302
12507: 'A->G',K139R,26
12508: 'A->C',K139N,2
12508: 'A->G',K139K,18
12508: 'A->T',K139N,2
12509: 'A->C',N140H,17
12509: 'A->G',N140D,1
12509: 'A->T',N140Y,52
12510: 'A->C',N140T,4
12510: 'A->G',N140S,113
12510: 'A->T',N140I,3
12511: 'T->A',N140K,4
12511: 'T->C',N140N,151
12511: 'T->G',N140K,6
12512: 'A->G',T141A,21
12513: 'C->A',T141K,2
12513: 'C->T',T141M,5644
12514: 'G->A',T141T,180
12514: 'G->C',T141T,6
12514: 'G->T',T141T,1962
12515: 'T->C',C142R,2
12516: 'G->A',C142Y,3
12516: 'G->T',C142F,1
12517: 'T->C',C142C,5
12518: 'G->A',D143N,32
12518: 'G->C',D143H,1
12518: 'G->T',D143Y,16
12519: 'A->C',D143A,19
12519: 'A->G',D143G,471
12519: 'A->T',D143V,7
12520: 'T->A',D143E,2
12520: 'T->C',D143D,43
12521: 'G->A',G144S,26
12521: 'G->T',G144C,318
12522: 'G->A',G144D,6
12522: 'G->T',G144V,12
12523: 'T->C',G144G,54
12524: 'A->G',T145A,47
12524: 'A->T',T145S,1
12525: 'C->A',T145K,5
12525: 'C->G',T145R,1
12525: 'C->T',T145I,16624
12526: 'A->C',T145T,6
12526: 'A->G',T145T,72
12526: 'A->T',T145T,250
12527: 'A->G',T146A,11
12528: 'C->A',T146K,2
12528: 'C->T',T146I,558
12529: 'A->C',T146T,9
12529: 'A->G',T146T,345
12529: 'A->T',T146T,24
12530: 'T->A',F147I,16
12530: 'T->C',F147L,86
12530: 'T->G',F147V,4
12531: 'T->A',F147Y,4
12531: 'T->G',F147C,3
12532: 'T->C',F147F,30
12533: 'A->G',T148A,237
12534: 'C->A',T148N,38
12534: 'C->T',T148I,4270
12535: 'T->C',T148T,18
12535: 'T->G',T148T,14
12536: 'T->C',Y149H,1
12537: 'A->T',Y149F,5
12538: 'T->C',Y149Y,121
12539: 'G->A',A150T,5
12539: 'G->T',A150S,63
12540: 'C->T',A150V,288
12541: 'A->C',A150A,2
12541: 'A->G',A150A,87
12541: 'A->T',A150A,52
12542: 'T->A',S151T,1
12542: 'T->G',S151A,16
12543: 'C->T',S151L,2
12544: 'A->G',S151S,154
12544: 'A->T',S151S,82
12545: 'G->A',A152T,101
12545: 'G->T',A152S,40
12546: 'C->T',A152V,126
12547: 'A->C',A152A,17
12547: 'A->G',A152A,143
12547: 'A->T',A152A,101
12548: 'T->C',L153L,41
12548: 'T->G',L153V,18
12550: 'G->A',L153L,157
12554: 'G->A',E155K,96
12554: 'G->C',E155Q,36
12555: 'A->C',E155A,51
12555: 'A->G',E155G,271
12555: 'A->T',E155V,20
12556: 'A->C',E155D,60
12556: 'A->G',E155E,77
12556: 'A->T',E155D,13
12557: 'A->C',I156L,62
12557: 'A->G',I156V,292
12557: 'A->T',I156F,1
12558: 'T->C',I156T,82
12558: 'T->G',I156S,2
12559: 'C->A',I156I,28
12559: 'C->G',I156M,2
12559: 'C->T',I156I,847
12560: 'C->A',Q157K,5
12561: 'A->T',Q157L,48
12562: 'A->C',Q157H,11
12562: 'A->G',Q157Q,28
12562: 'A->T',Q157H,2
12564: 'A->G',Q158R,16
12564: 'A->T',Q158L,6
12565: 'G->A',Q158Q,67
12565: 'G->C',Q158H,2
12565: 'G->T',Q158H,1101
12566: 'G->A',V159I,65
12566: 'G->C',V159L,1
12566: 'G->T',V159F,290
12567: 'T->C',V159A,17
12568: 'T->A',V159V,1
12568: 'T->C',V159V,73
12568: 'T->G',V159V,6
12569: 'G->A',V160I,291
12569: 'G->T',V160L,46
12570: 'T->A',V160E,2
12570: 'T->C',V160A,2
12571: 'A->G',V160V,95
12571: 'A->T',V160V,9
12572: 'G->A',D161N,19
12573: 'A->G',D161G,2
12574: 'T->C',D161D,62
12575: 'G->A',A162T,2
12575: 'G->T',A162S,12
12576: 'C->G',A162G,2
12576: 'C->T',A162V,30
12577: 'A->C',A162A,7
12577: 'A->G',A162A,45
12577: 'A->T',A162A,10
12578: 'G->A',D163N,5
12578: 'G->T',D163Y,5
12579: 'A->G',D163G,2
12580: 'T->C',D163D,75
12581: 'A->G',S164G,14
12581: 'A->T',S164C,11
12582: 'G->A',S164N,3
12582: 'G->T',S164I,5
12583: 'T->C',S164S,16
12585: 'A->C',K165T,2
12585: 'A->G',K165R,244
12586: 'A->C',K165N,3
12586: 'A->G',K165K,11
12587: 'A->C',I166L,8
12587: 'A->G',I166V,78
12587: 'A->T',I166F,1
12588: 'T->C',I166T,15
12588: 'T->G',I166S,4
12589: 'T->A',I166I,2
12589: 'T->C',I166I,29
12589: 'T->G',I166M,1
12590: 'G->A',V167I,28
12590: 'G->T',V167F,2
12591: 'T->C',V167A,192
12592: 'T->A',V167V,9
12592: 'T->C',V167V,81
12592: 'T->G',V167V,66
12593: 'C->A',Q168K,24
12594: 'A->C',Q168P,1
12594: 'A->G',Q168R,493
12594: 'A->T',Q168L,5
12595: 'A->C',Q168H,14
12595: 'A->G',Q168Q,42
12596: 'C->A',L169I,4
12596: 'C->T',L169F,353
12597: 'T->A',L169H,5
12597: 'T->C',L169P,25
12597: 'T->G',L169R,1
12598: 'T->A',L169L,3
12598: 'T->C',L169L,83
12599: 'A->C',S170R,29
12599: 'A->G',S170G,33
12599: 'A->T',S170C,55
12600: 'G->A',S170N,57
12600: 'G->C',S170T,1
12600: 'G->T',S170I,27
12601: 'T->A',S170R,2
12601: 'T->C',S170S,42
12601: 'T->G',S170R,136
12602: 'G->A',E171K,2
12602: 'G->C',E171Q,85
12603: 'A->C',E171A,21
12603: 'A->G',E171G,8
12603: 'A->T',E171V,15
12604: 'A->C',E171D,9
12604: 'A->G',E171E,25
12604: 'A->T',E171D,20
12605: 'A->C',I172L,3
12605: 'A->G',I172V,131
12607: 'T->A',I172I,3
12607: 'T->C',I172I,11
12608: 'A->G',S173G,4
12609: 'G->A',S173N,61
12609: 'G->C',S173T,2
12609: 'G->T',S173I,41
12610: 'T->C',S173S,26
12611: 'A->G',M174V,178
12612: 'T->A',M174K,51
12612: 'T->C',M174T,185
12612: 'T->G',M174R,1
12613: 'G->A',M174I,74
12613: 'G->T',M174I,49
12614: 'G->A',D175N,94
12614: 'G->T',D175Y,12
12615: 'A->C',D175A,1
12615: 'A->G',D175G,29
12616: 'C->A',D175E,4
12616: 'C->T',D175D,578
12617: 'A->C',N176H,6
12617: 'A->G',N176D,12
12617: 'A->T',N176Y,27
12618: 'A->C',N176T,17
12618: 'A->G',N176S,20
12619: 'T->C',N176N,57
12619: 'T->G',N176K,8
12620: 'T->A',S177T,11
12620: 'T->C',S177P,5
12620: 'T->G',S177A,35
12621: 'C->T',S177L,340
12622: 'A->C',S177S,2
12622: 'A->G',S177S,191
12623: 'C->A',P178T,7
12623: 'C->T',P178S,440
12624: 'C->A',P178H,187
12624: 'C->T',P178L,131
12625: 'T->C',P178P,35
12626: 'A->C',N179H,1
12626: 'A->G',N179D,16
12626: 'A->T',N179Y,1
12627: 'A->C',N179T,10
12627: 'A->G',N179S,22
12627: 'A->T',N179I,3
12628: 'T->C',N179N,2742
12629: 'T->A',L180I,17
12629: 'T->C',L180L,17
12631: 'A->C',L180F,2
12631: 'A->G',L180L,182
12631: 'A->T',L180F,4
12632: 'G->A',A181T,14
12632: 'G->T',A181S,26
12633: 'C->T',A181V,77
12634: 'A->C',A181A,5
12634: 'A->G',A181A,191
12634: 'A->T',A181A,5
12635: 'T->C',W182R,3
12640: 'T->C',P183P,239
12640: 'T->G',P183P,36
12641: 'C->A',L184I,37
12641: 'C->T',L184F,228
12643: 'T->A',L184L,3
12643: 'T->C',L184L,14
12644: 'A->C',I185L,3
12644: 'A->G',I185V,509
12645: 'T->C',I185T,7
12645: 'T->G',I185S,5
12646: 'T->A',I185I,4
12646: 'T->C',I185I,10
12646: 'T->G',I185M,1
12647: 'G->A',V186I,94
12647: 'G->C',V186L,1
12647: 'G->T',V186L,1
12648: 'T->C',V186A,15
12649: 'A->G',V186V,101
12649: 'A->T',V186V,3
12650: 'A->G',T187A,47
12651: 'C->T',T187I,3468
12652: 'A->C',T187T,1
12652: 'A->G',T187T,85
12652: 'A->T',T187T,2
12653: 'G->A',A188T,6
12653: 'G->T',A188S,33
12654: 'C->G',A188G,1
12654: 'C->T',A188V,17
12655: 'T->A',A188A,8
12655: 'T->C',A188A,88
12655: 'T->G',A188A,9
12656: 'T->A',L189I,9
12656: 'T->C',L189L,56
12656: 'T->G',L189V,31
12657: 'T->C',L189S,133
12658: 'A->C',L189F,1
12658: 'A->G',L189L,21
12659: 'A->C',R190R,5
12660: 'G->A',R190K,12
12661: 'G->A',R190R,359
12662: 'G->A',A191T,102
12662: 'G->T',A191S,6
12663: 'C->T',A191V,330
12664: 'C->A',A191A,8
12664: 'C->T',A191A,411
26551: 'T->C',L35L,951


==> data/MutationSummary_10202021/NSP9_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
12686: 'A->C',N1H,13
12687: 'A->C',N1T,1
12687: 'A->G',N1S,20
12688: 'T->C',N1N,78
12689: 'A->G',N2D,2
12691: 'T->C',N2N,33
12693: 'A->T',E3V,8
12694: 'G->A',E3E,272
12695: 'C->A',L4I,82
12695: 'C->G',L4V,3
12695: 'C->T',L4F,23
12697: 'T->A',L4L,15
12697: 'T->C',L4L,19
12697: 'T->G',L4L,2
12698: 'A->G',S5G,31
12698: 'A->T',S5C,7
12699: 'G->A',S5N,42
12699: 'G->C',S5T,1
12699: 'G->T',S5I,22
12700: 'T->A',S5R,1
12700: 'T->C',S5S,24
12700: 'T->G',S5R,1
12701: 'C->A',P6T,1
12701: 'C->T',P6S,1
12702: 'C->T',P6L,14
12703: 'T->A',P6P,4
12703: 'T->C',P6P,97
12703: 'T->G',P6P,11
12704: 'G->A',V7I,178
12704: 'G->T',V7F,6
12705: 'T->C',V7A,79
12705: 'T->G',V7G,2
12706: 'T->A',V7V,35
12706: 'T->C',V7V,36
12707: 'G->A',A8T,40
12707: 'G->T',A8S,6
12708: 'C->A',A8E,1
12708: 'C->T',A8V,808
12709: 'A->C',A8A,20
12709: 'A->G',A8A,96
12709: 'A->T',A8A,28
12710: 'C->A',L9I,13
12710: 'C->T',L9L,1008
12711: 'T->A',L9Q,1
12711: 'T->C',L9P,7
12712: 'A->C',L9L,1
12712: 'A->G',L9L,12
12713: 'C->A',R10R,125
12713: 'C->G',R10G,5
12714: 'G->A',R10Q,7
12714: 'G->T',R10L,3
12715: 'A->C',R10R,13
12715: 'A->G',R10R,46
12715: 'A->T',R10R,2
12716: 'C->A',Q11K,1
12717: 'A->G',Q11R,38
12718: 'G->A',Q11Q,119
12718: 'G->C',Q11H,3
12718: 'G->T',Q11H,8778
12719: 'A->C',M12L,12
12719: 'A->G',M12V,148
12720: 'T->A',M12K,1
12720: 'T->C',M12T,178
12720: 'T->G',M12R,27
12721: 'G->A',M12I,25
12721: 'G->C',M12I,73
12721: 'G->T',M12I,48
12722: 'T->C',S13P,41
12722: 'T->G',S13A,3
12723: 'C->A',S13Y,12
12723: 'C->G',S13C,1
12723: 'C->T',S13F,65
12724: 'T->A',S13S,2
12724: 'T->C',S13S,90
12724: 'T->G',S13S,5
12727: 'T->C',C14C,70
12728: 'G->A',A15T,30
12728: 'G->T',A15S,1
12729: 'C->A',A15D,6
12729: 'C->T',A15V,32
12730: 'T->A',A15A,43
12730: 'T->C',A15A,101
12730: 'T->G',A15A,103
12731: 'G->A',A16T,29
12731: 'G->T',A16S,4
12733: 'C->A',A16A,180
12733: 'C->T',A16A,1161
12734: 'G->A',G17S,198
12734: 'G->T',G17C,3
12736: 'T->A',G17G,8
12736: 'T->C',G17G,44
12737: 'A->C',T18P,1
12737: 'A->G',T18A,260
12737: 'A->T',T18S,1
12738: 'C->A',T18N,23
12738: 'C->G',T18S,1
12738: 'C->T',T18I,327
12739: 'T->A',T18T,32
12739: 'T->C',T18T,329
12740: 'A->G',T19A,7
12740: 'A->T',T19S,1
12741: 'C->A',T19K,47
12741: 'C->T',T19I,3651
12742: 'A->C',T19T,1
12742: 'A->G',T19T,52
12743: 'C->A',Q20K,55
12743: 'C->G',Q20E,4
12744: 'A->C',Q20P,3
12744: 'A->G',Q20R,4
12744: 'A->T',Q20L,5
12745: 'A->C',Q20H,4
12745: 'A->G',Q20Q,32
12745: 'A->T',Q20H,16
12746: 'A->C',T21P,5
12746: 'A->G',T21A,28
12746: 'A->T',T21S,1
12747: 'C->A',T21N,289
12747: 'C->G',T21S,3
12747: 'C->T',T21I,4596
12748: 'T->A',T21T,173
12748: 'T->C',T21T,468
12748: 'T->G',T21T,7
12749: 'G->A',A22T,85
12749: 'G->T',A22S,31
12750: 'C->G',A22G,1
12750: 'C->T',A22V,459
12751: 'T->A',A22A,33
12751: 'T->C',A22A,20
12751: 'T->G',A22A,43
12752: 'T->A',C23S,46
12753: 'G->A',C23Y,18
12753: 'G->C',C23S,11
12753: 'G->T',C23F,20
12754: 'C->T',C23C,1245
12755: 'A->C',T24P,1
12755: 'A->G',T24A,116
12755: 'A->T',T24S,4
12756: 'C->A',T24N,65
12756: 'C->G',T24S,3
12756: 'C->T',T24I,3983
12757: 'T->A',T24T,7
12757: 'T->C',T24T,87
12757: 'T->G',T24T,12
12758: 'G->A',D25N,61
12758: 'G->T',D25Y,16
12759: 'A->C',D25A,41
12759: 'A->G',D25G,293
12759: 'A->T',D25V,5
12760: 'T->A',D25E,4
12760: 'T->C',D25D,242
12760: 'T->G',D25E,3
12761: 'G->A',D26N,75
12761: 'G->C',D26H,3
12761: 'G->T',D26Y,33
12762: 'A->C',D26A,7
12762: 'A->G',D26G,44
12763: 'C->A',D26E,5
12763: 'C->G',D26E,1
12763: 'C->T',D26D,797
12764: 'A->T',N27Y,1
12765: 'A->C',N27T,2
12765: 'A->G',N27S,57
12765: 'A->T',N27I,1
12766: 'T->A',N27K,76
12766: 'T->C',N27N,49
12766: 'T->G',N27K,4
12767: 'G->A',A28T,50
12767: 'G->T',A28S,8
12768: 'C->T',A28V,10
12769: 'G->A',A28A,291
12769: 'G->C',A28A,8
12769: 'G->T',A28A,1122
12770: 'T->C',L29L,40
12770: 'T->G',L29V,7
12771: 'T->C',L29S,4
12772: 'A->G',L29L,1653
12772: 'A->T',L29F,4
12773: 'G->A',A30T,4
12773: 'G->T',A30S,3
12774: 'C->T',A30V,44
12775: 'T->A',A30A,1
12775: 'T->C',A30A,843
12775: 'T->G',A30A,6
12778: 'C->T',Y31Y,56896
12779: 'T->C',Y32H,11
12780: 'A->C',Y32S,1
12780: 'A->G',Y32C,1
12780: 'A->T',Y32F,2
12781: 'C->T',Y32Y,3002
12782: 'A->C',N33H,1
12782: 'A->G',N33D,1
12782: 'A->T',N33Y,10
12783: 'A->C',N33T,13
12783: 'A->G',N33S,11
12783: 'A->T',N33I,1
12784: 'C->G',N33K,1
12784: 'C->T',N33N,2376
12785: 'A->C',T34P,1
12785: 'A->G',T34A,37
12785: 'A->T',T34S,20
12786: 'C->A',T34K,2
12786: 'C->T',T34I,1640
12787: 'A->C',T34T,3
12787: 'A->G',T34T,115
12787: 'A->T',T34T,6
12788: 'A->G',T35A,51
12788: 'A->T',T35S,1
12789: 'C->A',T35K,39
12789: 'C->T',T35I,18905
12790: 'A->C',T35T,2
12790: 'A->G',T35T,142
12790: 'A->T',T35T,4
12791: 'A->C',K36Q,5
12792: 'A->C',K36T,10
12792: 'A->G',K36R,512
12792: 'A->T',K36M,5
12793: 'G->A',K36K,334
12793: 'G->C',K36N,7
12793: 'G->T',K36N,1756
12794: 'G->A',G37R,256
12795: 'G->A',G37E,117
12795: 'G->T',G37V,9
12796: 'A->C',G37G,282
12796: 'A->G',G37G,47
12796: 'A->T',G37G,2
12797: 'G->A',G38S,188
12797: 'G->C',G38R,6
12797: 'G->T',G38C,360
12798: 'G->A',G38D,2
12798: 'G->C',G38A,1
12798: 'G->T',G38V,60
12799: 'T->C',G38G,4
12800: 'A->C',R39R,3
12800: 'A->T',R39W,1
12801: 'G->A',R39K,7650
12801: 'G->C',R39T,1
12801: 'G->T',R39M,17
12802: 'G->A',R39R,107
12802: 'G->T',R39S,3
12803: 'T->C',F40L,10
12803: 'T->G',F40V,1
12805: 'T->A',F40L,3
12805: 'T->C',F40F,36
12806: 'G->A',V41I,159
12806: 'G->C',V41L,1
12807: 'T->C',V41A,1
12807: 'T->G',V41G,1
12808: 'A->C',V41V,1
12808: 'A->G',V41V,50
12809: 'C->A',L42I,5
12809: 'C->G',L42V,1
12809: 'C->T',L42F,12255
12811: 'T->A',L42L,877
12811: 'T->C',L42L,83
12811: 'T->G',L42L,17
12812: 'G->A',A43T,1
12812: 'G->T',A43S,7
12813: 'C->T',A43V,2
12814: 'A->C',A43A,2
12814: 'A->G',A43A,53
12814: 'A->T',A43A,1
12815: 'C->A',L44M,16
12815: 'C->G',L44V,1
12815: 'C->T',L44L,2019
12816: 'T->A',L44Q,2
12817: 'G->A',L44L,124
12817: 'G->C',L44L,6
12817: 'G->T',L44L,359
12818: 'T->C',L45L,48
12818: 'T->G',L45V,1
12819: 'T->C',L45S,2
12820: 'A->G',L45L,1517
12821: 'T->A',S46T,2
12821: 'T->C',S46P,1
12821: 'T->G',S46A,11
12822: 'C->G',S46C,1
12823: 'C->A',S46S,101
12823: 'C->G',S46S,8
12823: 'C->T',S46S,1900
12824: 'G->A',D47N,346
12824: 'G->T',D47Y,5
12825: 'A->C',D47A,1
12825: 'A->G',D47G,34
12825: 'A->T',D47V,1
12826: 'T->A',D47E,11
12826: 'T->C',D47D,54
12826: 'T->G',D47E,34
12827: 'T->C',L48L,19
12827: 'T->G',L48V,2
12828: 'T->C',L48S,87
12829: 'A->G',L48L,136
12830: 'C->A',Q49K,14
12831: 'A->G',Q49R,7
12831: 'A->T',Q49L,190
12832: 'G->A',Q49Q,244
12832: 'G->C',Q49H,15
12832: 'G->T',Q49H,619
12833: 'G->A',D50N,97
12833: 'G->T',D50Y,8
12834: 'A->C',D50A,9
12834: 'A->G',D50G,99
12835: 'T->A',D50E,3
12835: 'T->C',D50D,237
12835: 'T->G',D50E,43
12836: 'T->A',L51M,3
12836: 'T->C',L51L,104
12836: 'T->G',L51V,3
12837: 'T->C',L51S,1
12838: 'G->A',L51L,112
12838: 'G->C',L51F,9
12838: 'G->T',L51F,67
12839: 'A->C',K52Q,16
12840: 'A->C',K52T,1
12840: 'A->G',K52R,16
12841: 'A->G',K52K,157
12843: 'G->C',W53S,2
12844: 'G->C',W53C,1
12844: 'G->T',W53C,31
12845: 'G->A',A54T,19
12845: 'G->T',A54S,49
12846: 'C->T',A54V,68
12847: 'T->A',A54A,1
12847: 'T->C',A54A,111
12848: 'A->C',R55R,101
12848: 'A->G',R55G,5
12849: 'G->A',R55K,38
12849: 'G->T',R55I,4
12850: 'A->G',R55R,1311
12850: 'A->T',R55S,1
12851: 'T->G',F56V,2
12853: 'C->T',F56F,305
12854: 'C->A',P57T,141
12854: 'C->T',P57S,1321
12855: 'C->A',P57H,56
12855: 'C->G',P57R,2
12855: 'C->T',P57L,365
12856: 'T->A',P57P,17
12856: 'T->C',P57P,39
12858: 'A->G',K58R,78
12859: 'G->A',K58K,19
12859: 'G->T',K58N,1
12860: 'A->C',S59R,17
12860: 'A->G',S59G,18
12861: 'G->A',S59N,59
12861: 'G->T',S59I,63
12862: 'T->A',S59R,9
12862: 'T->C',S59S,43
12862: 'T->G',S59R,2
12863: 'G->A',D60N,13
12863: 'G->T',D60Y,4
12864: 'A->C',D60A,2
12864: 'A->G',D60G,46
12865: 'T->C',D60D,1022
12865: 'T->G',D60E,2
12866: 'G->A',G61R,89
12867: 'G->A',G61E,12
12868: 'A->C',G61G,14
12868: 'A->G',G61G,303
12868: 'A->T',G61G,33
12869: 'A->G',T62A,61
12869: 'A->T',T62S,3
12870: 'C->A',T62N,63
12870: 'C->G',T62S,7
12870: 'C->T',T62I,187
12871: 'T->A',T62T,23
12871: 'T->C',T62T,51
12871: 'T->G',T62T,9
12872: 'G->A',G63S,68
12872: 'G->T',G63C,3
12873: 'G->T',G63V,3
12874: 'T->C',G63G,30
12875: 'A->G',T64A,241
12876: 'C->A',T64N,20
12876: 'C->T',T64I,128
12877: 'T->A',T64T,1
12877: 'T->C',T64T,90
12878: 'A->C',I65L,2
12878: 'A->G',I65V,16147
12879: 'T->C',I65T,52
12879: 'T->G',I65S,25
12880: 'C->A',I65I,18
12880: 'C->T',I65I,6488
12881: 'T->C',Y66H,80
12882: 'A->G',Y66C,3
12882: 'A->T',Y66F,2
12883: 'T->C',Y66Y,190
12884: 'A->G',T67A,60
12884: 'A->T',T67S,1
12885: 'C->T',T67I,2041
12886: 'A->C',T67T,19
12886: 'A->G',T67T,174
12886: 'A->T',T67T,16
12887: 'G->A',E68K,3
12888: 'A->C',E68A,9
12889: 'A->G',E68E,202
12890: 'C->A',L69M,11
12890: 'C->T',L69L,674
12891: 'T->G',L69R,1
12892: 'G->A',L69L,3410
12892: 'G->T',L69L,86
12893: 'G->C',E70Q,1
12894: 'A->C',E70A,1
12895: 'A->G',E70E,38
12896: 'C->A',P71T,53
12896: 'C->G',P71A,4
12896: 'C->T',P71S,515
12897: 'C->A',P71Q,66
12897: 'C->T',P71L,1057
12898: 'A->C',P71P,7
12898: 'A->G',P71P,73
12899: 'C->T',P72S,27
12900: 'C->A',P72H,1
12901: 'T->A',P72P,2
12901: 'T->C',P72P,20
12901: 'T->G',P72P,86
12903: 'G->C',C73S,1
12904: 'T->C',C73C,201
12905: 'A->G',R74G,27
12906: 'G->A',R74K,10
12906: 'G->T',R74M,13
12907: 'G->A',R74R,93
12907: 'G->T',R74S,5
12908: 'T->C',F75L,3
12910: 'T->A',F75L,21
12910: 'T->C',F75F,83
12911: 'G->A',V76I,513
12911: 'G->T',V76F,33
12912: 'T->C',V76A,16
12913: 'T->A',V76V,5
12913: 'T->C',V76V,112
12913: 'T->G',V76V,1
12914: 'A->G',T77A,24
12915: 'C->T',T77I,503
12916: 'A->G',T77T,139
12916: 'A->T',T77T,6
12917: 'G->A',D78N,249
12917: 'G->C',D78H,77
12917: 'G->T',D78Y,13
12918: 'A->C',D78A,3
12918: 'A->G',D78G,13
12919: 'C->A',D78E,140
12919: 'C->T',D78D,979
12920: 'A->G',T79A,21
12921: 'C->T',T79I,43
12922: 'A->G',T79T,26
12923: 'C->A',P80T,6
12923: 'C->T',P80S,430
12924: 'C->A',P80H,58
12924: 'C->G',P80R,7
12924: 'C->T',P80L,1619
12925: 'T->C',P80P,119
12927: 'A->C',K81T,2
12927: 'A->G',K81R,172
12928: 'A->C',K81N,1
12928: 'A->G',K81K,219
12929: 'G->A',G82S,13
12929: 'G->T',G82C,12
12930: 'G->A',G82D,5
12930: 'G->C',G82A,2
12930: 'G->T',G82V,6
12931: 'T->C',G82G,110
12932: 'C->A',P83T,2
12932: 'C->T',P83S,317
12933: 'C->A',P83H,122
12933: 'C->G',P83R,13
12933: 'C->T',P83L,5328
12934: 'T->A',P83P,1
12934: 'T->C',P83P,20
12934: 'T->G',P83P,5
12936: 'A->C',K84T,1
12936: 'A->G',K84R,2417
12937: 'A->G',K84K,197
12938: 'G->A',V85M,21
12938: 'G->T',V85L,44
12939: 'T->C',V85A,1
12940: 'G->A',V85V,18
12940: 'G->T',V85V,214
12941: 'A->C',K86Q,2
12941: 'A->G',K86E,1
12942: 'A->G',K86R,8
12942: 'A->T',K86M,97
12943: 'G->A',K86K,19
12943: 'G->T',K86N,6
12944: 'T->C',Y87H,3
12945: 'A->G',Y87C,53
12945: 'A->T',Y87F,21
12946: 'T->C',Y87Y,25475
12947: 'T->C',L88L,46
12949: 'A->G',L88L,89
12952: 'C->T',Y89Y,321
12955: 'T->C',F90F,30
12956: 'A->G',I91V,59
12958: 'T->A',I91I,2
12958: 'T->C',I91I,50
12960: 'A->G',K92R,111
12961: 'A->C',K92N,1
12961: 'A->G',K92K,276
12961: 'A->T',K92N,19
12962: 'G->A',G93R,14
12964: 'A->C',G93G,15
12964: 'A->G',G93G,4253
12964: 'A->T',G93G,14
12965: 'T->A',L94I,1
12965: 'T->C',L94L,114
12967: 'A->G',L94L,53
12968: 'A->C',N95H,1
12969: 'A->G',N95S,25
12970: 'C->T',N95N,28648
12972: 'A->G',N96S,7
12973: 'C->T',N96N,417
12974: 'C->A',L97I,39
12974: 'C->T',L97L,522
12975: 'T->C',L97P,7
12976: 'A->C',L97L,1
12976: 'A->G',L97L,15
12976: 'A->T',L97L,3
12978: 'A->C',N98T,3
12978: 'A->G',N98S,40
12979: 'T->C',N98N,47
12979: 'T->G',N98K,5
12981: 'G->A',R99K,3
12981: 'G->T',R99I,3
12982: 'A->G',R99R,21
12983: 'G->A',G100S,10
12985: 'T->C',G100G,22
12986: 'A->C',M101L,1
12986: 'A->G',M101V,366
12986: 'A->T',M101L,20
12987: 'T->A',M101K,11
12987: 'T->C',M101T,173
12987: 'T->G',M101R,2
12988: 'G->A',M101I,62
12988: 'G->C',M101I,9
12988: 'G->T',M101I,12210
12989: 'G->A',V102I,32
12989: 'G->T',V102L,3
12990: 'T->C',V102A,1
12991: 'A->C',V102V,1
12991: 'A->G',V102V,95
12991: 'A->T',V102V,1
12992: 'C->A',L103I,18
12992: 'C->T',L103F,1
12994: 'T->A',L103L,21
12994: 'T->C',L103L,14
12997: 'T->A',G104G,1
12997: 'T->C',G104G,8
12998: 'A->G',S105G,54
12998: 'A->T',S105C,2
12999: 'G->A',S105N,39
12999: 'G->T',S105I,5
13000: 'T->C',S105S,132
13000: 'T->G',S105R,1
13001: 'T->C',L106L,113
13001: 'T->G',L106V,1
13002: 'T->C',L106S,2
13003: 'A->G',L106L,79


==> data/MutationSummary_10202021/Nucleocapsid_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
28274: 'A->G',M1V,25
28274: 'A->T',M1L,1514
28275: 'T->A',M1K,380
28275: 'T->C',M1T,3
28275: 'T->G',M1R,1314
28276: 'G->A',M1I,20
28276: 'G->C',M1I,16
28276: 'G->T',M1I,1515
28277: 'T->A',S2T,119
28277: 'T->C',S2P,2561
28277: 'T->G',S2A,379
28278: 'C->A',S2Y,1982
28278: 'C->G',S2C,14
28278: 'C->T',S2F,2037
28279: 'T->A',S2S,397
28279: 'T->C',S2S,1014
28279: 'T->G',S2S,150
28280: 'G->A',D3N,107
28280: 'G->C',D3H,732980
28280: 'G->T',D3Y,3861
28281: 'A->C',D3A,146
28281: 'A->G',D3G,76
28281: 'A->T',D3V,732918
28282: 'T->A',D3E,733770
28282: 'T->C',D3D,126
28282: 'T->G',D3E,4
28283: 'A->C',N4H,3
28283: 'A->G',N4D,29
28283: 'A->T',N4Y,2
28284: 'A->C',N4T,1
28284: 'A->G',N4S,14
28284: 'A->T',N4I,2
28285: 'T->A',N4K,9
28285: 'T->C',N4N,31
28286: 'G->A',G5R,24
28286: 'G->C',G5R,1
28287: 'G->A',G5E,545
28287: 'G->C',G5A,4
28287: 'G->T',G5V,261
28288: 'A->C',G5G,2
28288: 'A->G',G5G,15
28288: 'A->T',G5G,1
28289: 'C->A',P6T,283
28289: 'C->T',P6S,270
28290: 'C->A',P6H,140
28290: 'C->G',P6R,3
28290: 'C->T',P6L,3013
28291: 'C->A',P6P,120
28291: 'C->G',P6P,2
28291: 'C->T',P6P,6995
28292: 'C->A',Q7K,2594
28293: 'A->C',Q7P,85
28293: 'A->G',Q7R,84
28293: 'A->T',Q7L,60
28294: 'A->C',Q7H,90
28294: 'A->G',Q7Q,35
28294: 'A->T',Q7H,58
28295: 'A->C',N8H,279
28295: 'A->G',N8D,3267
28295: 'A->T',N8Y,578
28296: 'A->C',N8T,61
28296: 'A->G',N8S,416
28296: 'A->T',N8I,120
28297: 'T->A',N8K,124
28297: 'T->C',N8N,541
28297: 'T->G',N8K,12
28298: 'C->A',Q9K,67
28298: 'C->G',Q9E,10
28299: 'A->G',Q9R,41
28299: 'A->T',Q9L,42216
28300: 'G->A',Q9Q,272
28300: 'G->C',Q9H,541
28300: 'G->T',Q9H,4854
28301: 'C->A',R10R,184
28301: 'C->G',R10G,31
28302: 'G->A',R10Q,211
28302: 'G->C',R10P,251
28302: 'G->T',R10L,96
28303: 'A->C',R10R,10
28303: 'A->G',R10R,29
28303: 'A->T',R10R,16
28304: 'A->C',N11H,18
28304: 'A->G',N11D,29
28304: 'A->T',N11Y,27
28305: 'A->C',N11T,23
28305: 'A->G',N11S,268
28305: 'A->T',N11I,75
28306: 'T->A',N11K,6
28306: 'T->C',N11N,122
28306: 'T->G',N11K,4
28307: 'G->A',A12T,436
28307: 'G->C',A12P,8
28307: 'G->T',A12S,1770
28308: 'C->A',A12E,40
28308: 'C->G',A12G,2693
28308: 'C->T',A12V,1298
28309: 'A->C',A12A,7
28309: 'A->G',A12A,124
28309: 'A->T',A12A,6
28310: 'C->A',P13T,1693
28310: 'C->G',P13A,1
28310: 'C->T',P13S,3008
28311: 'C->A',P13H,28
28311: 'C->G',P13R,169
28311: 'C->T',P13L,11866
28312: 'C->A',P13P,296
28312: 'C->G',P13P,13
28312: 'C->T',P13P,3474
28313: 'C->A',R14S,47
28313: 'C->G',R14G,28
28313: 'C->T',R14C,3469
28314: 'G->A',R14H,358
28314: 'G->C',R14P,41
28314: 'G->T',R14L,911
28315: 'C->A',R14R,57
28315: 'C->G',R14R,8
28315: 'C->T',R14R,656
28316: 'A->C',I15L,52
28316: 'A->G',I15V,30
28316: 'A->T',I15F,31
28317: 'T->C',I15T,83
28317: 'T->G',I15S,5
28318: 'T->A',I15I,4
28318: 'T->C',I15I,39
28319: 'A->C',T16P,1
28319: 'A->G',T16A,489
28319: 'A->T',T16S,18
28320: 'C->A',T16K,17
28320: 'C->T',T16M,908
28321: 'G->A',T16T,936
28321: 'G->C',T16T,2
28321: 'G->T',T16T,2001
28322: 'T->C',F17L,29
28322: 'T->G',F17V,4
28323: 'T->A',F17Y,10
28323: 'T->C',F17S,2
28323: 'T->G',F17C,2
28324: 'T->A',F17L,6
28324: 'T->C',F17F,4
28325: 'G->A',G18S,354
28325: 'G->C',G18R,1
28325: 'G->T',G18C,1414
28326: 'G->A',G18D,17
28326: 'G->C',G18A,17
28326: 'G->T',G18V,14836
28327: 'T->A',G18G,1
28327: 'T->C',G18G,16
28328: 'G->A',G19R,340
28328: 'G->C',G19R,3
28329: 'G->A',G19E,166
28329: 'G->C',G19A,10
28329: 'G->T',G19V,78
28330: 'A->C',G19G,5
28330: 'A->G',G19G,1062
28331: 'C->A',P20T,16
28331: 'C->T',P20S,172
28332: 'C->A',P20H,84
28332: 'C->G',P20R,1
28332: 'C->T',P20L,901
28333: 'C->A',P20P,96
28333: 'C->G',P20P,5
28333: 'C->T',P20P,2467
28334: 'T->A',S21T,33
28334: 'T->C',S21P,197
28334: 'T->G',S21A,49
28335: 'C->T',S21L,58
28336: 'A->G',S21S,135
28336: 'A->T',S21S,403
28337: 'G->A',D22N,250
28337: 'G->C',D22H,72
28337: 'G->T',D22Y,521
28338: 'A->C',D22A,80
28338: 'A->G',D22G,390
28338: 'A->T',D22V,45
28339: 'T->A',D22E,1
28339: 'T->C',D22D,20
28340: 'T->A',S23T,7
28340: 'T->C',S23P,619
28340: 'T->G',S23A,6
28341: 'C->T',S23L,178
28342: 'A->C',S23S,1
28342: 'A->G',S23S,25
28342: 'A->T',S23S,283
28343: 'A->C',T24P,16
28343: 'A->G',T24A,272
28343: 'A->T',T24S,2
28344: 'C->A',T24N,345
28344: 'C->T',T24I,1752
28345: 'T->A',T24T,4
28345: 'T->C',T24T,10
28346: 'G->A',G25S,152
28346: 'G->C',G25R,4
28346: 'G->T',G25C,766
28347: 'G->A',G25D,160
28347: 'G->T',G25V,129
28348: 'C->T',G25G,261
28349: 'A->C',S26R,4
28349: 'A->G',S26G,27
28349: 'A->T',S26C,88
28350: 'G->A',S26N,124
28350: 'G->C',S26T,59
28350: 'G->T',S26I,432
28352: 'A->G',N27D,60
28352: 'A->T',N27Y,22
28353: 'A->C',N27T,1
28353: 'A->G',N27S,16
28353: 'A->T',N27I,1
28354: 'C->A',N27K,32
28354: 'C->G',N27K,2
28354: 'C->T',N27N,442
28355: 'C->A',Q28K,27
28355: 'C->G',Q28E,9
28356: 'A->C',Q28P,2
28356: 'A->G',Q28R,286
28356: 'A->T',Q28L,8
28357: 'G->A',Q28Q,147
28357: 'G->C',Q28H,106
28357: 'G->T',Q28H,624
28358: 'A->C',N29H,56
28358: 'A->G',N29D,265
28358: 'A->T',N29Y,52
28359: 'A->C',N29T,18
28359: 'A->G',N29S,128
28359: 'A->T',N29I,50
28360: 'T->A',N29K,25
28360: 'T->C',N29N,231
28360: 'T->G',N29K,2
28361: 'G->A',G30R,2616
28361: 'G->C',G30R,214
28362: 'G->A',G30E,161
28362: 'G->C',G30A,217
28362: 'G->T',G30V,154
28363: 'A->C',G30G,32
28363: 'A->G',G30G,31
28363: 'A->T',G30G,15
28364: 'G->A',E31K,5
28364: 'G->C',E31Q,89
28365: 'A->C',E31A,8
28365: 'A->G',E31G,162
28365: 'A->T',E31V,2
28366: 'A->C',E31D,25
28366: 'A->G',E31E,278
28367: 'C->A',R32S,10
28367: 'C->G',R32G,1
28367: 'C->T',R32C,655
28368: 'G->A',R32H,1516
28368: 'G->C',R32P,1
28368: 'G->T',R32L,119
28369: 'C->A',R32R,2
28369: 'C->G',R32R,8
28369: 'C->T',R32R,201
28370: 'A->G',S33G,376
28370: 'A->T',S33C,158
28371: 'G->A',S33N,71
28371: 'G->C',S33T,29
28371: 'G->T',S33I,1116
28372: 'T->A',S33R,3
28372: 'T->C',S33S,304
28372: 'T->G',S33R,4
28373: 'G->A',G34R,52
28373: 'G->C',G34R,1
28373: 'G->T',G34W,1856
28374: 'G->A',G34E,737
28374: 'G->C',G34A,2
28374: 'G->T',G34V,111
28375: 'G->A',G34G,429
28375: 'G->T',G34G,338
28376: 'G->A',A35T,639
28376: 'G->C',A35P,4
28376: 'G->T',A35S,738
28377: 'C->A',A35E,25
28377: 'C->G',A35G,2
28377: 'C->T',A35V,1187
28378: 'G->A',A35A,2079
28378: 'G->C',A35A,1945
28378: 'G->T',A35A,8071
28379: 'C->A',R36R,12
28380: 'G->A',R36Q,162
28380: 'G->C',R36P,12
28380: 'G->T',R36L,93
28381: 'A->C',R36R,141
28381: 'A->G',R36R,317
28381: 'A->T',R36R,58
28382: 'T->A',S37T,712
28382: 'T->C',S37P,1399
28382: 'T->G',S37A,15
28383: 'C->T',S37L,164
28384: 'A->C',S37S,23
28384: 'A->G',S37S,170
28384: 'A->T',S37S,449
28385: 'A->C',K38Q,47
28385: 'A->G',K38E,4
28386: 'A->C',K38T,3
28386: 'A->G',K38R,484
28386: 'A->T',K38I,34
28387: 'A->C',K38N,43
28387: 'A->G',K38K,62
28387: 'A->T',K38N,7
28388: 'C->A',Q39K,51
28388: 'C->G',Q39E,36
28389: 'A->G',Q39R,9
28389: 'A->T',Q39L,223
28390: 'A->C',Q39H,5
28390: 'A->G',Q39Q,108
28390: 'A->T',Q39H,5
28391: 'C->A',R40S,16
28391: 'C->T',R40C,1008
28392: 'G->A',R40H,397
28392: 'G->C',R40P,6
28392: 'G->T',R40L,228
28393: 'T->A',R40R,2
28393: 'T->C',R40R,194
28393: 'T->G',R40R,13
28394: 'C->A',R41R,57
28394: 'C->G',R41G,5
28394: 'C->T',R41W,126
28395: 'G->A',R41Q,493
28395: 'G->C',R41P,16
28395: 'G->T',R41L,676
28396: 'G->A',R41R,4357
28396: 'G->C',R41R,37
28396: 'G->T',R41R,2503
28397: 'C->T',P42S,1
28399: 'C->A',P42P,80
28399: 'C->G',P42P,8
28399: 'C->T',P42P,1376
28400: 'C->A',Q43K,12
28400: 'C->G',Q43E,29
28401: 'A->G',Q43R,63
28401: 'A->T',Q43L,8
28402: 'A->C',Q43H,3
28402: 'A->G',Q43Q,100
28402: 'A->T',Q43H,7
28403: 'G->A',G44S,12
28403: 'G->C',G44R,1
28403: 'G->T',G44C,235
28404: 'G->C',G44A,13
28404: 'G->T',G44V,186
28405: 'T->C',G44G,39
28406: 'T->A',L45I,1
28406: 'T->C',L45L,401
28406: 'T->G',L45V,4
28407: 'T->C',L45S,3
28408: 'A->G',L45L,9
28408: 'A->T',L45F,1
28409: 'C->G',P46A,1
28409: 'C->T',P46S,1237
28410: 'C->A',P46H,1
28410: 'C->T',P46L,103
28411: 'C->A',P46P,3
28411: 'C->T',P46P,307
28412: 'A->C',N47H,1
28412: 'A->G',N47D,12
28412: 'A->T',N47Y,57
28413: 'A->C',N47T,1
28413: 'A->G',N47S,9
28413: 'A->T',N47I,6
28414: 'T->C',N47N,13
28415: 'A->C',N48H,3
28415: 'A->G',N48D,4
28415: 'A->T',N48Y,61
28416: 'A->C',N48T,5
28416: 'A->G',N48S,33
28416: 'A->T',N48I,20
28417: 'T->A',N48K,1
28417: 'T->C',N48N,144
28418: 'A->G',T49A,54
28418: 'A->T',T49S,1
28419: 'C->A',T49N,79
28419: 'C->T',T49I,505
28420: 'T->A',T49T,7
28420: 'T->C',T49T,7
28420: 'T->G',T49T,1
28421: 'G->A',A50T,27
28421: 'G->T',A50S,88
28422: 'C->T',A50V,113
28423: 'G->A',A50A,379
28423: 'G->C',A50A,12
28423: 'G->T',A50A,72
28425: 'C->T',S51F,2
28426: 'T->A',S51S,28
28426: 'T->C',S51S,35
28426: 'T->G',S51S,3
28428: 'G->T',W52L,5
28429: 'G->T',W52C,4
28430: 'T->C',F53L,1
28431: 'T->A',F53Y,205
28432: 'C->T',F53F,9817
28433: 'A->G',T54A,5
28433: 'A->T',T54S,10
28434: 'C->G',T54S,4
28435: 'C->A',T54T,53
28435: 'C->G',T54T,5
28435: 'C->T',T54T,1180
28436: 'G->A',A55T,7
28436: 'G->C',A55P,27
28436: 'G->T',A55S,1594
28438: 'T->C',A55A,705
28439: 'C->A',L56I,8
28439: 'C->T',L56F,132
28441: 'C->T',L56L,2133
28442: 'A->T',T57S,1
28443: 'C->G',T57S,1
28444: 'T->A',T57T,3
28444: 'T->C',T57T,8
28444: 'T->G',T57T,4
28445: 'C->G',Q58E,2
28447: 'A->G',Q58Q,94
28448: 'C->T',H59Y,16
28449: 'A->G',H59R,2
28449: 'A->T',H59L,1
28450: 'T->C',H59H,11
28451: 'G->A',G60S,42
28451: 'G->C',G60R,316
28451: 'G->T',G60C,58
28452: 'G->C',G60A,3
28452: 'G->T',G60V,16
28453: 'C->A',G60G,7
28453: 'C->G',G60G,20
28453: 'C->T',G60G,2247
28454: 'A->C',K61Q,1
28454: 'A->G',K61E,1
28455: 'A->C',K61T,5
28455: 'A->G',K61R,15
28455: 'A->T',K61M,1
28456: 'G->A',K61K,242
28456: 'G->C',K61N,4
28456: 'G->T',K61N,73
28457: 'G->A',E62K,55
28457: 'G->C',E62Q,46
28458: 'A->C',E62A,2
28458: 'A->G',E62G,1
28458: 'A->T',E62V,42
28459: 'A->C',E62D,1
28459: 'A->G',E62E,110
28459: 'A->T',E62D,4
28460: 'G->A',D63N,2361
28460: 'G->C',D63H,151
28460: 'G->T',D63Y,1383
28461: 'A->G',D63G,910101
28461: 'A->T',D63V,453
28462: 'C->A',D63E,12
28462: 'C->T',D63D,245
28463: 'C->A',L64I,4
28463: 'C->T',L64F,4
28464: 'T->C',L64P,13
28465: 'T->A',L64L,2
28465: 'T->C',L64L,85
28466: 'A->C',K65Q,3
28466: 'A->G',K65E,20
28467: 'A->C',K65T,4
28467: 'A->G',K65R,232
28467: 'A->T',K65I,26
28468: 'A->C',K65N,19
28468: 'A->G',K65K,145
28468: 'A->T',K65N,13
28469: 'T->C',F66L,2
28471: 'C->T',F66F,328
28472: 'C->A',P67T,32
28472: 'C->G',P67A,2
28472: 'C->T',P67S,57450
28473: 'C->A',P67H,189
28473: 'C->G',P67R,85
28473: 'C->T',P67L,1243
28474: 'T->A',P67P,113
28474: 'T->C',P67P,260
28474: 'T->G',P67P,24
28475: 'C->A',R68R,92
28475: 'C->G',R68G,6
28476: 'G->A',R68Q,48
28476: 'G->C',R68P,41
28476: 'G->T',R68L,108
28477: 'A->C',R68R,116
28477: 'A->G',R68R,209
28477: 'A->T',R68R,17
28479: 'G->A',G69E,5
28480: 'A->C',G69G,15
28480: 'A->G',G69G,106
28480: 'A->T',G69G,9
28481: 'C->A',Q70K,81
28481: 'C->G',Q70E,4
28482: 'A->C',Q70P,2
28482: 'A->G',Q70R,267
28482: 'A->T',Q70L,7
28483: 'A->C',Q70H,12
28483: 'A->G',Q70Q,161
28483: 'A->T',Q70H,177
28485: 'G->T',G71V,1
28486: 'C->A',G71G,36
28486: 'C->T',G71G,365
28487: 'G->A',V72I,1935
28487: 'G->C',V72L,298
28487: 'G->T',V72F,1
28489: 'T->A',V72V,26
28489: 'T->C',V72V,8
28489: 'T->G',V72V,1
28491: 'C->T',P73L,2
28492: 'A->C',P73P,4
28492: 'A->G',P73P,170
28492: 'A->T',P73P,171
28493: 'A->C',I74L,55
28493: 'A->G',I74V,35
28494: 'T->C',I74T,25
28495: 'T->C',I74I,17
28496: 'A->C',N75H,1
28497: 'A->G',N75S,1
28498: 'C->T',N75N,8762
28499: 'A->G',T76A,8
28499: 'A->T',T76S,3
28500: 'C->A',T76N,2
28500: 'C->T',T76I,141
28501: 'C->T',T76T,14
28502: 'A->G',N77D,1
28502: 'A->T',N77Y,3
28503: 'A->C',N77T,16
28503: 'A->G',N77S,6
28503: 'A->T',N77I,1
28504: 'T->C',N77N,4
28505: 'A->G',S78G,106
28505: 'A->T',S78C,2
28506: 'G->A',S78N,6
28506: 'G->C',S78T,2
28506: 'G->T',S78I,9
28507: 'C->G',S78R,1
28507: 'C->T',S78S,843
28508: 'A->C',S79R,2
28508: 'A->G',S79G,38
28508: 'A->T',S79C,25
28509: 'G->A',S79N,149
28509: 'G->C',S79T,18
28509: 'G->T',S79I,139
28510: 'T->A',S79R,1
28510: 'T->C',S79S,49
28511: 'C->A',P80T,20
28511: 'C->G',P80A,129
28511: 'C->T',P80S,382
28512: 'C->A',P80Q,164
28512: 'C->G',P80R,56237
28512: 'C->T',P80L,200
28513: 'A->C',P80P,31
28513: 'A->G',P80P,64
28513: 'A->T',P80P,112
28514: 'G->A',D81N,12
28514: 'G->C',D81H,193
28514: 'G->T',D81Y,283
28515: 'A->C',D81A,4
28515: 'A->G',D81G,37
28515: 'A->T',D81V,10
28516: 'T->C',D81D,403
28517: 'G->T',D82Y,7
28519: 'C->A',D82E,91
28519: 'C->T',D82D,389
28520: 'C->A',Q83K,72
28520: 'C->G',Q83E,8
28521: 'A->G',Q83R,132
28522: 'A->C',Q83H,33
28522: 'A->G',Q83Q,136
28522: 'A->T',Q83H,6
28523: 'A->G',I84V,492
28524: 'T->C',I84T,2
28525: 'T->C',I84I,2
28526: 'G->A',G85S,2
28527: 'G->A',G85D,1
28528: 'C->A',G85G,326
28528: 'C->T',G85G,537
28531: 'C->T',Y86Y,4931
28533: 'A->T',Y87F,2
28534: 'C->T',Y87Y,183
28535: 'C->A',R88R,49
28536: 'G->A',R88Q,11
28536: 'G->T',R88L,3
28537: 'A->C',R88R,7
28537: 'A->G',R88R,29
28537: 'A->T',R88R,2
28538: 'A->C',R89R,28
28538: 'A->G',R89G,1
28539: 'G->A',R89K,27
28539: 'G->C',R89T,39
28539: 'G->T',R89I,161
28540: 'A->C',R89S,20
28540: 'A->G',R89R,101
28540: 'A->T',R89S,2
28541: 'G->A',A90T,755
28541: 'G->T',A90S,3132
28542: 'C->A',A90D,1
28542: 'C->T',A90V,177
28543: 'T->A',A90A,2
28543: 'T->C',A90A,63
28544: 'A->G',T91A,27
28544: 'A->T',T91S,22
28545: 'C->A',T91N,12
28545: 'C->T',T91I,13
28546: 'C->A',T91T,10
28546: 'C->T',T91T,30
28547: 'A->C',R92R,4
28548: 'G->A',R92K,11
28548: 'G->T',R92I,2
28549: 'A->G',R92R,2
28550: 'C->A',R93R,141
28551: 'G->A',R93Q,9
28551: 'G->C',R93P,3
28551: 'G->T',R93L,43
28552: 'A->C',R93R,1
28552: 'A->G',R93R,3
28552: 'A->T',R93R,4
28553: 'A->C',I94L,2
28553: 'A->G',I94V,91
28553: 'A->T',I94F,3
28554: 'T->C',I94T,1
28555: 'T->C',I94I,14
28555: 'T->G',I94M,1
28556: 'C->A',R95S,1
28556: 'C->T',R95C,80
28557: 'G->A',R95H,37
28557: 'G->C',R95P,17
28557: 'G->T',R95L,70
28558: 'T->C',R95R,10
28559: 'G->A',G96S,3006
28559: 'G->C',G96R,2
28559: 'G->T',G96C,1192
28560: 'G->A',G96D,21
28560: 'G->C',G96A,1
28560: 'G->T',G96V,87
28561: 'T->C',G96G,189
28562: 'G->A',G97S,346
28562: 'G->T',G97C,32
28563: 'G->A',G97D,6
28563: 'G->T',G97V,95
28564: 'T->A',G97G,1
28564: 'T->C',G97G,5
28565: 'G->A',D98N,32
28565: 'G->C',D98H,2
28565: 'G->T',D98Y,30
28566: 'A->C',D98A,1
28566: 'A->G',D98G,20
28567: 'C->G',D98E,1
28567: 'C->T',D98D,317
28568: 'G->A',G99S,475
28568: 'G->T',G99C,47
28569: 'G->A',G99D,7
28569: 'G->T',G99V,2
28570: 'T->A',G99G,21
28570: 'T->C',G99G,28
28571: 'A->C',K100Q,2
28571: 'A->G',K100E,2
28572: 'A->C',K100T,2
28572: 'A->G',K100R,40
28573: 'A->C',K100N,2
28573: 'A->G',K100K,49
28573: 'A->T',K100N,5
28574: 'A->C',M101L,8
28574: 'A->G',M101V,29
28574: 'A->T',M101L,23
28575: 'T->C',M101T,16
28576: 'G->A',M101I,51
28576: 'G->C',M101I,126
28576: 'G->T',M101I,253
28577: 'A->C',K102Q,2
28578: 'A->G',K102R,46
28578: 'A->T',K102I,3
28579: 'A->G',K102K,46
28580: 'G->A',D103N,185
28580: 'G->C',D103H,56
28580: 'G->T',D103Y,1482
28581: 'A->C',D103A,8
28581: 'A->G',D103G,110
28581: 'A->T',D103V,12
28582: 'T->A',D103E,21
28582: 'T->C',D103D,218
28582: 'T->G',D103E,6
28583: 'C->A',L104I,22
28584: 'T->A',L104H,1
28584: 'T->C',L104P,1
28585: 'C->A',L104L,12
28585: 'C->G',L104L,15
28585: 'C->T',L104L,208
28586: 'A->G',S105G,36
28586: 'A->T',S105C,6
28587: 'G->A',S105N,23
28588: 'T->C',S105S,69
28589: 'C->T',P106S,33
28591: 'A->C',P106P,7
28591: 'A->G',P106P,23
28591: 'A->T',P106P,63
28592: 'A->C',R107R,83
28592: 'A->G',R107G,1
28593: 'G->A',R107K,7
28593: 'G->C',R107T,1
28594: 'A->G',R107R,187
28598: 'T->C',Y109H,2
28599: 'A->T',Y109F,55
28600: 'T->C',Y109Y,2381
28602: 'T->A',F110Y,1
28603: 'C->T',F110F,10510
28605: 'A->T',Y111F,1
28606: 'C->T',Y111Y,3392
28607: 'T->C',Y112H,1
28608: 'A->C',Y112S,4
28608: 'A->T',Y112F,2
28609: 'C->T',Y112Y,308
28610: 'C->A',L113I,68
28610: 'C->G',L113V,7
28610: 'C->T',L113L,183
28611: 'T->A',L113Q,5
28612: 'A->C',L113L,5
28612: 'A->G',L113L,83
28612: 'A->T',L113L,37
28613: 'G->C',G114R,1
28614: 'G->A',G114E,1
28614: 'G->C',G114A,4
28614: 'G->T',G114V,1
28615: 'A->C',G114G,120
28615: 'A->G',G114G,59
28615: 'A->T',G114G,10
28616: 'A->C',T115P,3
28617: 'C->A',T115N,3
28617: 'C->T',T115I,4
28618: 'T->A',T115T,804
28618: 'T->C',T115T,222
28618: 'T->G',T115T,19
28619: 'G->A',G116R,3
28619: 'G->C',G116R,1
28619: 'G->T',G116W,2
28620: 'G->A',G116E,5
28620: 'G->T',G116V,3
28621: 'G->A',G116G,627
28621: 'G->C',G116G,2
28621: 'G->T',G116G,654
28622: 'C->A',P117T,2
28622: 'C->T',P117S,6
28623: 'C->T',P117L,7
28624: 'A->C',P117P,18
28624: 'A->G',P117P,456
28624: 'A->T',P117P,208
28625: 'G->A',E118K,2
28625: 'G->C',E118Q,42
28626: 'A->C',E118A,5
28626: 'A->G',E118G,3
28626: 'A->T',E118V,5
28627: 'A->C',E118D,30
28627: 'A->G',E118E,31
28627: 'A->T',E118D,36
28628: 'G->A',A119T,24
28628: 'G->C',A119P,180
28628: 'G->T',A119S,6443
28629: 'C->A',A119D,27
28629: 'C->G',A119G,2
28629: 'C->T',A119V,102
28630: 'T->A',A119A,14
28630: 'T->C',A119A,72
28630: 'T->G',A119A,9
28631: 'G->A',G120R,138
28631: 'G->C',G120R,14
28632: 'G->A',G120E,107
28632: 'G->C',G120A,47
28632: 'G->T',G120V,561
28633: 'A->C',G120G,9
28633: 'A->G',G120G,47
28633: 'A->T',G120G,1
28634: 'C->A',L121I,72
28634: 'C->G',L121V,4
28634: 'C->T',L121F,6
28635: 'T->A',L121H,1
28635: 'T->G',L121R,2
28636: 'T->A',L121L,6
28636: 'T->C',L121L,25
28636: 'T->G',L121L,14
28637: 'C->A',P122T,9
28637: 'C->T',P122S,167
28638: 'C->A',P122H,168
28638: 'C->T',P122L,787
28639: 'C->A',P122P,58
28639: 'C->T',P122P,108
28640: 'T->C',Y123H,1
28641: 'A->T',Y123F,11
28642: 'T->C',Y123Y,801
28643: 'G->A',G124S,74
28643: 'G->T',G124C,8
28644: 'G->A',G124D,41
28645: 'T->A',G124G,19
28645: 'T->C',G124G,84
28646: 'G->A',A125T,48
28646: 'G->T',A125S,63
28647: 'C->A',A125D,2
28647: 'C->T',A125V,773
28648: 'T->A',A125A,2
28648: 'T->C',A125A,61
28648: 'T->G',A125A,2
28649: 'A->G',N126D,10
28649: 'A->T',N126Y,14
28650: 'A->C',N126T,8
28650: 'A->G',N126S,50
28650: 'A->T',N126I,1
28651: 'C->A',N126K,57
28651: 'C->G',N126K,3
28651: 'C->T',N126N,11935
28652: 'A->C',K127Q,583
28652: 'A->G',K127E,11
28653: 'A->C',K127T,8
28653: 'A->G',K127R,136
28653: 'A->T',K127I,22
28654: 'A->C',K127N,6
28654: 'A->G',K127K,114
28654: 'A->T',K127N,3
28655: 'G->A',D128N,331
28655: 'G->C',D128H,137
28655: 'G->T',D128Y,1139
28656: 'A->C',D128A,5
28656: 'A->G',D128G,20
28657: 'C->A',D128E,44
28657: 'C->G',D128E,27
28657: 'C->T',D128D,9704
28658: 'G->A',G129S,89
28658: 'G->T',G129C,7
28659: 'G->A',G129D,37
28660: 'C->A',G129G,10
28660: 'C->G',G129G,3
28660: 'C->T',G129G,85
28661: 'A->C',I130L,2
28661: 'A->G',I130V,77
28662: 'T->C',I130T,155
28663: 'C->T',I130I,107
28664: 'A->C',I131L,2
28664: 'A->G',I131V,80
28664: 'A->T',I131L,85
28665: 'T->A',I131K,3
28665: 'T->C',I131T,71
28666: 'A->G',I131M,97
28666: 'A->T',I131I,319
28668: 'G->T',W132L,1
28671: 'T->C',V133A,22
28672: 'T->A',V133V,99
28672: 'T->C',V133V,94
28672: 'T->G',V133V,6
28673: 'G->A',A134T,33
28673: 'G->T',A134S,238
28674: 'C->A',A134E,5
28674: 'C->G',A134G,9
28674: 'C->T',A134V,1057
28675: 'A->C',A134A,4
28675: 'A->G',A134A,79
28675: 'A->T',A134A,24
28676: 'A->C',T135P,4
28676: 'A->G',T135A,196
28676: 'A->T',T135S,2
28677: 'C->A',T135N,117
28677: 'C->G',T135S,1
28677: 'C->T',T135I,10082
28678: 'T->A',T135T,58
28678: 'T->C',T135T,132
28678: 'T->G',T135T,15
28679: 'G->A',E136K,34
28679: 'G->C',E136Q,180
28680: 'A->C',E136A,87
28680: 'A->G',E136G,44
28680: 'A->T',E136V,7
28681: 'G->A',E136E,192
28681: 'G->C',E136D,2
28681: 'G->T',E136D,2295
28682: 'G->A',G137R,125
28682: 'G->C',G137R,1
28683: 'G->A',G137E,52
28683: 'G->C',G137A,11
28683: 'G->T',G137V,194
28684: 'A->C',G137G,19
28684: 'A->G',G137G,144
28684: 'A->T',G137G,363
28685: 'G->T',A138S,320
28686: 'C->T',A138V,2
28687: 'C->A',A138A,209
28687: 'C->T',A138A,600
28688: 'T->A',L139M,4
28688: 'T->C',L139L,756
28688: 'T->G',L139V,2
28689: 'T->C',L139S,37
28689: 'T->G',L139W,7
28690: 'G->A',L139L,132
28690: 'G->C',L139F,4015
28690: 'G->T',L139F,5416
28691: 'A->C',N140H,22
28691: 'A->G',N140D,14
28691: 'A->T',N140Y,22
28692: 'A->C',N140T,95
28692: 'A->G',N140S,73
28692: 'A->T',N140I,4
28693: 'T->A',N140K,2
28693: 'T->C',N140N,752
28693: 'T->G',N140K,1
28694: 'A->G',T141A,21
28694: 'A->T',T141S,2
28695: 'C->A',T141K,10
28695: 'C->G',T141R,10
28695: 'C->T',T141I,1507
28696: 'A->C',T141T,88
28696: 'A->G',T141T,49
28696: 'A->T',T141T,20
28697: 'C->A',P142T,19
28697: 'C->G',P142A,1
28697: 'C->T',P142S,3184
28698: 'C->A',P142Q,29
28698: 'C->G',P142R,8
28698: 'C->T',P142L,167
28699: 'A->C',P142P,33
28699: 'A->G',P142P,2226
28699: 'A->T',P142P,493
28702: 'A->G',K143K,143
28702: 'A->T',K143N,2
28703: 'G->A',D144N,262
28703: 'G->C',D144H,1196
28703: 'G->T',D144Y,1479
28704: 'A->C',D144A,20
28704: 'A->G',D144G,332
28704: 'A->T',D144V,79
28705: 'T->A',D144E,4
28705: 'T->C',D144D,1116
28705: 'T->G',D144E,10
28706: 'C->A',H145N,18
28706: 'C->T',H145Y,3305
28707: 'A->G',H145R,5
28707: 'A->T',H145L,17
28708: 'C->A',H145Q,413
28708: 'C->G',H145Q,18
28708: 'C->T',H145H,4707
28709: 'A->C',I146L,1
28709: 'A->G',I146V,5
28709: 'A->T',I146F,4
28711: 'T->A',I146I,13
28711: 'T->C',I146I,78
28712: 'G->A',G147S,642
28712: 'G->C',G147R,1
28712: 'G->T',G147C,6
28713: 'G->A',G147D,38
28713: 'G->C',G147A,2
28713: 'G->T',G147V,1
28714: 'C->A',G147G,9
28714: 'C->T',G147G,232
28715: 'A->G',T148A,110
28715: 'A->T',T148S,128
28716: 'C->G',T148S,4
28716: 'C->T',T148I,126
28717: 'C->A',T148T,69
28717: 'C->G',T148T,3
28717: 'C->T',T148T,712
28720: 'C->A',R149R,16
28720: 'C->G',R149R,7
28720: 'C->T',R149R,2557
28721: 'A->C',N150H,29
28721: 'A->G',N150D,2
28721: 'A->T',N150Y,4
28722: 'A->C',N150T,24
28722: 'A->G',N150S,77
28722: 'A->T',N150I,7
28723: 'T->C',N150N,511
28723: 'T->G',N150K,2
28724: 'C->A',P151T,14
28724: 'C->G',P151A,6
28724: 'C->T',P151S,2201
28725: 'C->A',P151H,29
28725: 'C->G',P151R,1
28725: 'C->T',P151L,3273
28726: 'T->A',P151P,87
28726: 'T->C',P151P,66
28726: 'T->G',P151P,2
28727: 'G->A',A152T,88
28727: 'G->C',A152P,13
28727: 'G->T',A152S,4938
28728: 'C->A',A152D,92
28728: 'C->G',A152G,5
28728: 'C->T',A152V,788
28729: 'T->A',A152A,17
28729: 'T->C',A152A,85
28729: 'T->G',A152A,365
28730: 'A->T',N153Y,5
28731: 'A->C',N153T,2
28731: 'A->G',N153S,5
28732: 'C->A',N153K,2
28732: 'C->T',N153N,2160
28733: 'A->G',N154D,653
28733: 'A->T',N154Y,15
28734: 'A->C',N154T,4
28734: 'A->G',N154S,64
28734: 'A->T',N154I,16
28735: 'T->A',N154K,2
28735: 'T->C',N154N,1823
28735: 'T->G',N154K,1
28736: 'G->A',A155T,51
28736: 'G->C',A155P,5
28736: 'G->T',A155S,355
28737: 'C->A',A155D,17
28737: 'C->G',A155G,2
28737: 'C->T',A155V,1225
28738: 'T->A',A155A,87
28738: 'T->C',A155A,24
28738: 'T->G',A155A,3
28739: 'G->A',A156T,3
28739: 'G->C',A156P,1
28739: 'G->T',A156S,4640
28740: 'C->G',A156G,89
28740: 'C->T',A156V,27
28741: 'A->C',A156A,13
28741: 'A->G',A156A,66
28741: 'A->T',A156A,138
28742: 'A->C',I157L,11
28742: 'A->G',I157V,279
28742: 'A->T',I157F,2
28743: 'T->A',I157N,1
28743: 'T->C',I157T,174
28744: 'C->A',I157I,32
28744: 'C->G',I157M,2
28744: 'C->T',I157I,6297
28745: 'G->A',V158M,7
28745: 'G->C',V158L,7
28745: 'G->T',V158L,60
28746: 'T->C',V158A,6
28746: 'T->G',V158G,1
28747: 'G->A',V158V,171
28747: 'G->C',V158V,47
28747: 'G->T',V158V,1088
28748: 'C->A',L159I,28
28748: 'C->G',L159V,18
28748: 'C->T',L159L,1192
28749: 'T->C',L159P,1
28750: 'A->C',L159L,1
28750: 'A->G',L159L,71
28750: 'A->T',L159L,5
28751: 'C->A',Q160K,20
28751: 'C->G',Q160E,1
28752: 'A->C',Q160P,2
28752: 'A->G',Q160R,43
28752: 'A->T',Q160L,12
28753: 'A->C',Q160H,21
28753: 'A->G',Q160Q,28
28753: 'A->T',Q160H,16
28754: 'C->A',L161I,60
28754: 'C->G',L161V,8
28754: 'C->T',L161F,688
28755: 'T->A',L161H,8
28756: 'T->A',L161L,2
28756: 'T->C',L161L,349
28756: 'T->G',L161L,40
28757: 'C->A',P162T,11
28757: 'C->G',P162A,9
28757: 'C->T',P162S,286
28758: 'C->A',P162H,47
28758: 'C->G',P162R,7
28758: 'C->T',P162L,226
28759: 'T->A',P162P,146
28759: 'T->C',P162P,1903
28759: 'T->G',P162P,45
28760: 'C->A',Q163K,158
28760: 'C->G',Q163E,51
28761: 'A->C',Q163P,19
28761: 'A->G',Q163R,41
28761: 'A->T',Q163L,129
28762: 'A->C',Q163H,25
28762: 'A->G',Q163Q,66
28762: 'A->T',Q163H,8
28763: 'G->A',G164R,267
28763: 'G->C',G164R,21
28764: 'G->A',G164E,91
28764: 'G->C',G164A,10
28764: 'G->T',G164V,148
28765: 'A->C',G164G,23
28765: 'A->G',G164G,118
28765: 'A->T',G164G,10
28766: 'A->G',T165A,253
28766: 'A->T',T165S,20
28767: 'C->T',T165I,345
28768: 'A->C',T165T,2
28768: 'A->G',T165T,151
28768: 'A->T',T165T,92
28769: 'A->C',T166P,5
28769: 'A->G',T166A,20
28769: 'A->T',T166S,1
28770: 'C->A',T166K,5
28770: 'C->G',T166R,1
28770: 'C->T',T166I,816
28771: 'A->C',T166T,3
28771: 'A->G',T166T,56
28771: 'A->T',T166T,38
28772: 'T->A',L167M,3
28772: 'T->C',L167L,131
28772: 'T->G',L167V,8
28773: 'T->C',L167S,16
28773: 'T->G',L167W,1
28774: 'G->A',L167L,76
28774: 'G->C',L167F,3
28774: 'G->T',L167F,403
28775: 'C->A',P168T,146
28775: 'C->G',P168A,20
28775: 'C->T',P168S,1739
28776: 'C->A',P168Q,209
28776: 'C->G',P168R,3
28776: 'C->T',P168L,61
28777: 'A->C',P168P,172
28777: 'A->G',P168P,447
28777: 'A->T',P168P,26
28778: 'A->C',K169Q,1
28779: 'A->C',K169T,3
28779: 'A->G',K169R,212
28779: 'A->T',K169I,1
28780: 'A->G',K169K,56
28781: 'G->A',G170S,21
28781: 'G->C',G170R,1
28781: 'G->T',G170C,4
28782: 'G->C',G170A,2
28782: 'G->T',G170V,1
28783: 'C->A',G170G,20
28783: 'C->T',G170G,107
28784: 'T->A',F171I,23
28784: 'T->C',F171L,32
28785: 'T->A',F171Y,19
28785: 'T->C',F171S,1
28785: 'T->G',F171C,7
28786: 'C->A',F171L,2
28786: 'C->T',F171F,62
28787: 'T->C',Y172H,5
28788: 'A->G',Y172C,1
28789: 'C->T',Y172Y,1080
28790: 'G->A',A173T,44
28790: 'G->T',A173S,938
28791: 'C->T',A173V,1944
28792: 'A->C',A173A,18
28792: 'A->G',A173A,118
28792: 'A->T',A173A,1173
28793: 'G->A',E174K,1
28795: 'A->G',E174E,629
28796: 'G->A',G175R,9
28798: 'G->A',G175G,1148
28798: 'G->C',G175G,1
28798: 'G->T',G175G,694
28799: 'A->G',S176G,3
28800: 'G->A',S176N,1
28800: 'G->C',S176T,1
28801: 'C->T',S176S,880
28802: 'A->C',R177R,6
28802: 'A->G',R177G,41
28803: 'G->A',R177K,52
28803: 'G->T',R177I,12
28804: 'A->C',R177S,7
28804: 'A->G',R177R,1899
28804: 'A->T',R177S,1
28805: 'G->A',G178S,141
28805: 'G->C',G178R,14
28805: 'G->T',G178C,26
28806: 'G->A',G178D,167
28806: 'G->C',G178A,4
28806: 'G->T',G178V,447
28807: 'C->A',G178G,189
28807: 'C->T',G178G,853
28808: 'G->A',G179S,759
28808: 'G->C',G179R,2
28808: 'G->T',G179C,118
28809: 'G->A',G179D,109
28809: 'G->C',G179A,1
28809: 'G->T',G179V,1223
28810: 'C->A',G179G,30
28810: 'C->T',G179G,271
28811: 'A->C',S180R,4
28811: 'A->G',S180G,38
28811: 'A->T',S180C,21
28812: 'G->A',S180N,50
28812: 'G->C',S180T,143
28812: 'G->T',S180I,701
28813: 'T->A',S180R,1
28813: 'T->C',S180S,192
28813: 'T->G',S180R,13
28814: 'C->A',Q181K,15
28814: 'C->G',Q181E,16
28815: 'A->G',Q181R,51
28815: 'A->T',Q181L,112
28816: 'A->C',Q181H,32
28816: 'A->G',Q181Q,127
28816: 'A->T',Q181H,15
28817: 'G->A',A182T,133
28817: 'G->C',A182P,13
28817: 'G->T',A182S,2248
28818: 'C->A',A182D,50
28818: 'C->T',A182V,102
28819: 'C->A',A182A,169
28819: 'C->G',A182A,2
28819: 'C->T',A182A,181
28820: 'T->A',S183T,365
28820: 'T->C',S183P,196
28820: 'T->G',S183A,26
28821: 'C->A',S183Y,3466
28821: 'C->T',S183F,42
28822: 'T->A',S183S,29
28822: 'T->C',S183S,63
28822: 'T->G',S183S,6
28823: 'T->C',S184P,33
28823: 'T->G',S184A,2
28824: 'C->A',S184Y,2
28824: 'C->T',S184F,17
28825: 'T->A',S184S,5
28825: 'T->C',S184S,100
28825: 'T->G',S184S,99
28826: 'C->A',R185S,10
28826: 'C->G',R185G,4
28826: 'C->T',R185C,487
28827: 'G->A',R185H,53
28827: 'G->C',R185P,64
28827: 'G->T',R185L,117
28828: 'T->A',R185R,2
28828: 'T->C',R185R,76
28828: 'T->G',R185R,18
28829: 'T->A',S186T,10
28829: 'T->C',S186P,45
28829: 'T->G',S186A,20
28830: 'C->A',S186Y,450
28830: 'C->T',S186F,205
28831: 'C->A',S186S,153
28831: 'C->G',S186S,3
28831: 'C->T',S186S,397
28832: 'T->A',S187T,11
28832: 'T->C',S187P,48
28832: 'T->G',S187A,31
28833: 'C->T',S187L,9330
28834: 'A->C',S187S,4
28834: 'A->G',S187S,129
28834: 'A->T',S187S,23
28835: 'T->A',S188T,2
28835: 'T->C',S188P,90
28835: 'T->G',S188A,1
28836: 'C->T',S188L,710
28837: 'A->C',S188S,1
28837: 'A->G',S188S,55
28837: 'A->T',S188S,27
28838: 'C->A',R189S,36
28838: 'C->T',R189C,76
28839: 'G->A',R189H,226
28839: 'G->T',R189L,124
28840: 'T->C',R189R,30
28841: 'A->G',S190G,189
28841: 'A->T',S190C,15
28842: 'G->A',S190N,314
28842: 'G->T',S190I,2893
28843: 'T->A',S190R,1
28843: 'T->C',S190S,34
28843: 'T->G',S190R,316
28844: 'C->A',R191S,18
28844: 'C->G',R191G,1
28844: 'C->T',R191C,98
28845: 'G->A',R191H,277
28845: 'G->C',R191P,2
28845: 'G->T',R191L,316
28846: 'C->A',R191R,161
28846: 'C->G',R191R,9
28846: 'C->T',R191R,1882
28847: 'A->C',N192H,2
28847: 'A->G',N192D,47
28847: 'A->T',N192Y,55
28848: 'A->C',N192T,3
28848: 'A->G',N192S,47
28848: 'A->T',N192I,1
28849: 'C->A',N192K,2
28849: 'C->G',N192K,72
28849: 'C->T',N192N,4205
28850: 'A->C',S193R,3
28850: 'A->G',S193G,91
28850: 'A->T',S193C,16
28851: 'G->A',S193N,155
28851: 'G->C',S193T,677
28851: 'G->T',S193I,3511
28852: 'T->C',S193S,45
28852: 'T->G',S193R,115
28853: 'T->A',S194T,10
28853: 'T->C',S194P,139
28853: 'T->G',S194A,127
28854: 'C->T',S194L,46453
28855: 'A->C',S194S,202
28855: 'A->G',S194S,239
28855: 'A->T',S194S,148
28856: 'A->C',R195R,937
28856: 'A->G',R195G,26
28857: 'G->A',R195K,302
28857: 'G->C',R195T,465
28857: 'G->T',R195I,2909
28858: 'A->C',R195S,42
28858: 'A->G',R195R,102
28858: 'A->T',R195S,47
28859: 'A->C',N196H,52
28859: 'A->G',N196D,25
28859: 'A->T',N196Y,22
28860: 'A->C',N196T,15
28860: 'A->G',N196S,346
28860: 'A->T',N196I,336
28861: 'T->A',N196K,10
28861: 'T->C',N196N,60
28861: 'T->G',N196K,10
28862: 'T->A',S197T,575
28862: 'T->C',S197P,417
28862: 'T->G',S197A,4
28863: 'C->T',S197L,3017
28864: 'A->C',S197S,4
28864: 'A->G',S197S,28
28864: 'A->T',S197S,343
28865: 'A->C',T198P,3
28865: 'A->G',T198A,19
28866: 'C->A',T198N,73
28866: 'C->G',T198S,2
28866: 'C->T',T198I,635
28867: 'T->A',T198T,51
28867: 'T->C',T198T,153
28867: 'T->G',T198T,28
28868: 'C->A',P199T,52
28868: 'C->G',P199A,1
28868: 'C->T',P199S,2859
28869: 'C->A',P199Q,59
28869: 'C->G',P199R,4
28869: 'C->T',P199L,84168
28870: 'A->C',P199P,63
28870: 'A->G',P199P,219
28870: 'A->T',P199P,330
28871: 'G->A',G200S,156
28871: 'G->C',G200R,1
28871: 'G->T',G200C,1193
28872: 'G->A',G200D,310
28872: 'G->C',G200A,3
28872: 'G->T',G200V,72
28873: 'C->A',G200G,21
28873: 'C->G',G200G,17
28873: 'C->T',G200G,392
28874: 'A->C',S201R,7
28874: 'A->G',S201G,288
28874: 'A->T',S201C,61
28875: 'G->A',S201N,122
28875: 'G->T',S201I,2413
28876: 'C->A',S201R,4
28876: 'C->T',S201S,465
28877: 'A->C',S202R,15
28877: 'A->G',S202G,117
28877: 'A->T',S202C,67503
28878: 'G->A',S202N,2995
28878: 'G->C',S202T,66980
28878: 'G->T',S202I,529
28879: 'T->A',S202R,98
28879: 'T->C',S202S,115
28879: 'T->G',S202R,2289
28880: 'A->C',R203R,2
28880: 'A->G',R203G,1350
28880: 'A->T',R203W,12
28881: 'G->A',R203K,931661
28881: 'G->C',R203T,137
28881: 'G->T',R203M,937253
28882: 'G->A',R203R,930174
28882: 'G->C',R203S,57
28882: 'G->T',R203S,381
28883: 'G->A',G204R,345
28883: 'G->C',G204R,930551
28884: 'G->A',G204E,297
28884: 'G->C',G204A,64083
28884: 'G->T',G204V,1729
28885: 'A->C',G204G,16
28885: 'A->G',G204G,62
28885: 'A->T',G204G,14
28886: 'A->C',T205P,14
28886: 'A->G',T205A,76
28886: 'A->T',T205S,16
28887: 'C->A',T205N,121
28887: 'C->G',T205S,66
28887: 'C->T',T205I,59799
28888: 'T->A',T205T,28
28888: 'T->C',T205T,213
28888: 'T->G',T205T,17
28889: 'T->A',S206T,30
28889: 'T->C',S206P,245
28889: 'T->G',S206A,37
28890: 'C->A',S206Y,28
28890: 'C->G',S206C,7
28890: 'C->T',S206F,2203
28891: 'T->A',S206S,19
28891: 'T->C',S206S,118
28891: 'T->G',S206S,90
28892: 'C->A',P207T,72
28892: 'C->G',P207A,2
28892: 'C->T',P207S,3680
28893: 'C->A',P207H,72
28893: 'C->G',P207R,1
28893: 'C->T',P207L,2384
28894: 'T->A',P207P,38
28894: 'T->C',P207P,35
28894: 'T->G',P207P,2
28895: 'G->A',A208T,63
28895: 'G->C',A208P,61
28895: 'G->T',A208S,7335
28896: 'C->A',A208D,43
28896: 'C->G',A208G,295
28896: 'C->T',A208V,1246
28897: 'T->A',A208A,11
28897: 'T->C',A208A,725
28897: 'T->G',A208A,2
28898: 'A->C',R209R,9
28898: 'A->G',R209G,23
28899: 'G->A',R209K,710
28899: 'G->C',R209T,289
28899: 'G->T',R209I,4493
28900: 'A->C',R209S,52
28900: 'A->G',R209R,303
28900: 'A->T',R209S,120
28901: 'A->C',M210L,3
28901: 'A->G',M210V,83
28901: 'A->T',M210L,48
28902: 'T->A',M210K,25
28902: 'T->C',M210T,245
28902: 'T->G',M210R,25
28903: 'G->A',M210I,273
28903: 'G->C',M210I,241
28903: 'G->T',M210I,4636
28904: 'G->A',A211T,640
28904: 'G->C',A211P,14
28904: 'G->T',A211S,2687
28905: 'C->A',A211D,105
28905: 'C->G',A211G,4
28905: 'C->T',A211V,4909
28906: 'T->A',A211A,108
28906: 'T->C',A211A,68
28906: 'T->G',A211A,10
28907: 'G->A',G212S,257
28907: 'G->C',G212R,11
28907: 'G->T',G212C,1017
28908: 'G->A',G212D,241
28908: 'G->C',G212A,7
28908: 'G->T',G212V,2154
28909: 'C->A',G212G,18
28909: 'C->T',G212G,1711
28910: 'A->C',N213H,8
28910: 'A->G',N213D,63
28910: 'A->T',N213Y,1222
28911: 'A->C',N213T,37
28911: 'A->G',N213S,63
28911: 'A->T',N213I,43
28912: 'T->A',N213K,12
28912: 'T->C',N213N,348
28912: 'T->G',N213K,2
28913: 'G->A',G214S,283
28913: 'G->C',G214R,8
28913: 'G->T',G214C,2839
28914: 'G->A',G214D,102
28914: 'G->C',G214A,26
28914: 'G->T',G214V,116
28915: 'C->A',G214G,40
28915: 'C->G',G214G,4
28915: 'C->T',G214G,2077
28916: 'G->A',G215S,341
28916: 'G->C',G215R,3
28916: 'G->T',G215C,786763
28917: 'G->A',G215D,100
28917: 'G->C',G215A,72
28917: 'G->T',G215V,380
28918: 'T->A',G215G,1
28918: 'T->C',G215G,140
28919: 'G->A',D216N,13
28919: 'G->C',D216H,24
28919: 'G->T',D216Y,19
28920: 'A->C',D216A,5
28920: 'A->G',D216G,11
28921: 'T->A',D216E,616
28921: 'T->C',D216D,1278
28921: 'T->G',D216E,6
28922: 'G->A',A217T,104
28922: 'G->C',A217P,73
28922: 'G->T',A217S,714
28923: 'C->A',A217D,6
28923: 'C->G',A217G,4
28923: 'C->T',A217V,207
28924: 'T->A',A217A,60
28924: 'T->C',A217A,133
28924: 'T->G',A217A,8
28925: 'G->A',A218T,254
28925: 'G->C',A218P,8
28925: 'G->T',A218S,802
28926: 'C->A',A218D,1
28926: 'C->G',A218G,2
28926: 'C->T',A218V,129
28927: 'T->A',A218A,6
28927: 'T->C',A218A,193
28927: 'T->G',A218A,13
28928: 'C->A',L219I,346
28928: 'C->G',L219V,111
28928: 'C->T',L219F,614
28929: 'T->C',L219P,1
28930: 'T->A',L219L,62
28930: 'T->C',L219L,91
28930: 'T->G',L219L,8
28931: 'G->A',A220T,45
28931: 'G->T',A220S,403
28932: 'C->A',A220D,1
28932: 'C->G',A220G,8
28932: 'C->T',A220V,92094
28933: 'T->A',A220A,5
28933: 'T->C',A220A,232
28933: 'T->G',A220A,39
28934: 'T->A',L221M,1
28934: 'T->C',L221L,67
28934: 'T->G',L221V,11
28935: 'T->C',L221S,5
28935: 'T->G',L221W,6
28936: 'G->A',L221L,127
28936: 'G->C',L221F,5
28936: 'G->T',L221F,469
28937: 'C->A',L222M,22
28937: 'C->G',L222V,3
28937: 'C->T',L222L,292
28938: 'T->A',L222Q,5
28939: 'G->A',L222L,106
28939: 'G->C',L222L,6
28939: 'G->T',L222L,725
28940: 'C->A',L223M,37
28940: 'C->G',L223V,1
28940: 'C->T',L223L,415
28942: 'G->A',L223L,96
28942: 'G->C',L223L,4
28942: 'G->T',L223L,65
28943: 'C->A',L224I,7
28943: 'C->G',L224V,1
28943: 'C->T',L224F,65
28945: 'T->A',L224L,11
28945: 'T->C',L224L,67
28946: 'G->A',D225N,4
28946: 'G->C',D225H,7
28946: 'G->T',D225Y,14
28947: 'A->C',D225A,4
28947: 'A->G',D225G,10
28948: 'C->A',D225E,7
28948: 'C->G',D225E,1
28948: 'C->T',D225D,2734
28949: 'A->C',R226R,6
28950: 'G->A',R226K,217
28950: 'G->C',R226T,1
28950: 'G->T',R226I,17
28951: 'A->G',R226R,248
28951: 'A->T',R226S,4
28952: 'T->A',L227M,9
28952: 'T->C',L227L,191
28952: 'T->G',L227V,7
28954: 'G->A',L227L,93
28954: 'G->C',L227F,1
28954: 'G->T',L227F,28
28955: 'A->C',N228H,8
28955: 'A->G',N228D,2
28955: 'A->T',N228Y,4
28956: 'A->C',N228T,6
28956: 'A->G',N228S,12
28957: 'C->A',N228K,30
28957: 'C->T',N228N,4363
28958: 'C->A',Q229K,14
28958: 'C->G',Q229E,5
28959: 'A->G',Q229R,98
28959: 'A->T',Q229L,34
28960: 'G->A',Q229Q,55
28960: 'G->C',Q229H,57
28960: 'G->T',Q229H,2823
28961: 'C->A',L230I,8
28961: 'C->G',L230V,1
28961: 'C->T',L230F,2625
28963: 'T->A',L230L,36
28963: 'T->C',L230L,309
28963: 'T->G',L230L,10
28964: 'G->A',E231K,3
28964: 'G->C',E231Q,4
28965: 'A->C',E231A,1
28965: 'A->G',E231G,6
28965: 'A->T',E231V,1
28966: 'G->A',E231E,43
28966: 'G->T',E231D,163
28967: 'A->C',S232R,6
28967: 'A->G',S232G,3197
28967: 'A->T',S232C,47
28968: 'G->A',S232N,88
28968: 'G->C',S232T,19
28968: 'G->T',S232I,96
28969: 'C->A',S232R,125
28969: 'C->T',S232S,568
28970: 'A->C',K233Q,2
28970: 'A->G',K233E,1
28971: 'A->C',K233T,3
28971: 'A->G',K233R,5
28971: 'A->T',K233I,3
28972: 'A->C',K233N,28
28972: 'A->G',K233K,36
28972: 'A->T',K233N,15
28973: 'A->C',M234L,7
28973: 'A->G',M234V,222
28973: 'A->T',M234L,47
28974: 'T->A',M234K,1
28974: 'T->C',M234T,18
28974: 'T->G',M234R,24
28975: 'G->A',M234I,27192
28975: 'G->C',M234I,17851
28975: 'G->T',M234I,31393
28976: 'T->A',S235T,2
28976: 'T->C',S235P,569
28976: 'T->G',S235A,14
28977: 'C->A',S235Y,90
28977: 'C->G',S235C,9
28977: 'C->T',S235F,735976
28978: 'T->A',S235S,122
28978: 'T->C',S235S,177
28978: 'T->G',S235S,110
28979: 'G->A',G236S,326
28979: 'G->T',G236C,366
28980: 'G->A',G236D,182
28980: 'G->C',G236A,8
28980: 'G->T',G236V,959
28981: 'T->A',G236G,2
28981: 'T->C',G236G,109
28982: 'A->G',K237E,10
28983: 'A->C',K237T,3
28983: 'A->G',K237R,171
28983: 'A->T',K237I,16
28984: 'A->C',K237N,7
28984: 'A->G',K237K,39
28984: 'A->T',K237N,10
28985: 'G->A',G238S,202
28985: 'G->C',G238R,7
28985: 'G->T',G238C,3400
28986: 'G->A',G238D,78
28986: 'G->T',G238V,276
28987: 'C->A',G238G,48
28987: 'C->T',G238G,209
28988: 'C->A',Q239K,51
28988: 'C->G',Q239E,4
28989: 'A->C',Q239P,2
28989: 'A->G',Q239R,36
28989: 'A->T',Q239L,198
28990: 'A->C',Q239H,7
28990: 'A->G',Q239Q,34
28990: 'A->T',Q239H,69
28991: 'C->A',Q240K,66
28991: 'C->G',Q240E,2
28992: 'A->C',Q240P,25
28992: 'A->G',Q240R,44
28992: 'A->T',Q240L,18
28993: 'A->C',Q240H,5
28993: 'A->G',Q240Q,29
28993: 'A->T',Q240H,2
28994: 'C->A',Q241K,63
28994: 'C->G',Q241E,3
28995: 'A->C',Q241P,2
28995: 'A->G',Q241R,59
28995: 'A->T',Q241L,115
28996: 'A->C',Q241H,2
28996: 'A->G',Q241Q,41
28996: 'A->T',Q241H,41
28997: 'C->A',Q242K,25
28997: 'C->G',Q242E,11
28998: 'A->C',Q242P,10
28998: 'A->G',Q242R,158
28998: 'A->T',Q242L,58
28999: 'A->C',Q242H,16
28999: 'A->G',Q242Q,162
28999: 'A->T',Q242H,51
29000: 'G->A',G243S,456
29000: 'G->C',G243R,3
29000: 'G->T',G243C,2763
29001: 'G->A',G243D,79
29001: 'G->T',G243V,223
29002: 'C->A',G243G,252
29002: 'C->T',G243G,207
29003: 'C->A',Q244K,58
29003: 'C->G',Q244E,7
29004: 'A->C',Q244P,8
29004: 'A->G',Q244R,38
29004: 'A->T',Q244L,123
29005: 'A->C',Q244H,170
29005: 'A->G',Q244Q,71
29005: 'A->T',Q244H,1000
29006: 'A->C',T245P,6
29006: 'A->G',T245A,21
29007: 'C->A',T245N,24
29007: 'C->G',T245S,2
29007: 'C->T',T245I,279
29008: 'T->A',T245T,5
29008: 'T->C',T245T,46
29008: 'T->G',T245T,2
29009: 'G->A',V246I,220
29009: 'G->T',V246F,13
29010: 'T->C',V246A,33
29010: 'T->G',V246G,2
29011: 'C->A',V246V,54
29011: 'C->G',V246V,2
29011: 'C->T',V246V,408
29012: 'A->C',T247P,1
29012: 'A->G',T247A,15
29012: 'A->T',T247S,7
29013: 'C->A',T247N,34
29013: 'C->G',T247S,112
29013: 'C->T',T247I,882
29014: 'T->A',T247T,10
29014: 'T->C',T247T,110
29015: 'A->C',K248Q,1
29016: 'A->G',K248R,52
29016: 'A->T',K248M,8
29017: 'G->A',K248K,562
29017: 'G->C',K248N,164
29017: 'G->T',K248N,150
29018: 'A->C',K249Q,5
29019: 'A->G',K249R,86
29019: 'A->T',K249I,6
29020: 'A->C',K249N,5
29020: 'A->G',K249K,125
29020: 'A->T',K249N,3
29021: 'T->A',S250T,170
29021: 'T->C',S250P,22
29021: 'T->G',S250A,26
29022: 'C->A',S250Y,21
29022: 'C->G',S250C,3
29022: 'C->T',S250F,192
29023: 'T->A',S250S,71
29023: 'T->C',S250S,480
29023: 'T->G',S250S,2
29024: 'G->A',A251T,30
29024: 'G->C',A251P,2
29024: 'G->T',A251S,915
29025: 'C->A',A251D,1
29025: 'C->G',A251G,8
29025: 'C->T',A251V,983
29026: 'T->A',A251A,13
29026: 'T->C',A251A,756
29027: 'G->A',A252T,60
29027: 'G->C',A252P,1
29027: 'G->T',A252S,995
29028: 'C->A',A252D,2
29028: 'C->T',A252V,439
29029: 'T->A',A252A,32
29029: 'T->C',A252A,249
29029: 'T->G',A252A,5
29030: 'G->A',E253K,8
29031: 'A->C',E253A,16
29031: 'A->G',E253G,35
29031: 'A->T',E253V,19
29032: 'G->A',E253E,211
29032: 'G->C',E253D,7
29032: 'G->T',E253D,261
29033: 'G->A',A254T,38
29033: 'G->C',A254P,4
29033: 'G->T',A254S,143
29034: 'C->A',A254D,3
29034: 'C->T',A254V,38
29035: 'T->A',A254A,7
29035: 'T->C',A254A,32
29035: 'T->G',A254A,9
29036: 'T->C',S255P,6
29036: 'T->G',S255A,1
29037: 'C->A',S255Y,4
29037: 'C->G',S255C,1
29037: 'C->T',S255F,72
29038: 'T->A',S255S,3
29038: 'T->C',S255S,87
29038: 'T->G',S255S,7
29039: 'A->G',K256E,1
29040: 'A->C',K256T,2
29040: 'A->G',K256R,385
29040: 'A->T',K256M,19
29041: 'G->A',K256K,164
29041: 'G->C',K256N,109
29041: 'G->T',K256N,136
29042: 'A->C',K257Q,1
29043: 'A->G',K257R,94
29044: 'G->A',K257K,2237
29045: 'C->A',P258T,74
29045: 'C->T',P258S,40
29046: 'C->A',P258H,16
29046: 'C->G',P258R,67
29046: 'C->T',P258L,106
29047: 'T->A',P258P,34
29047: 'T->C',P258P,240
29047: 'T->G',P258P,15
29048: 'C->A',R259R,18
29048: 'C->T',R259W,15
29049: 'G->A',R259Q,29
29049: 'G->T',R259L,80
29050: 'G->A',R259R,33790
29050: 'G->C',R259R,68
29050: 'G->T',R259R,195
29051: 'C->A',Q260K,1
29051: 'C->G',Q260E,67
29052: 'A->C',Q260P,3
29052: 'A->G',Q260R,73
29052: 'A->T',Q260L,194
29053: 'A->C',Q260H,125
29053: 'A->G',Q260Q,57
29053: 'A->T',Q260H,37
29055: 'A->G',K261R,1
29056: 'A->G',K261K,189
29057: 'C->A',R262S,74
29058: 'G->A',R262H,84
29058: 'G->C',R262P,2
29058: 'G->T',R262L,2
29059: 'T->A',R262R,4
29059: 'T->C',R262R,119
29060: 'A->G',T263A,70
29060: 'A->T',T263S,11
29061: 'C->A',T263N,29
29061: 'C->G',T263S,5
29061: 'C->T',T263I,148
29062: 'T->A',T263T,188
29062: 'T->C',T263T,58
29062: 'T->G',T263T,7
29063: 'G->A',A264T,1
29063: 'G->C',A264P,64
29063: 'G->T',A264S,33
29064: 'C->T',A264V,66
29065: 'C->A',A264A,24
29065: 'C->G',A264A,1
29065: 'C->T',A264A,182
29066: 'A->G',T265A,9
29066: 'A->T',T265S,6
29067: 'C->A',T265N,7
29067: 'C->G',T265S,5
29067: 'C->T',T265I,1035
29068: 'T->C',T265T,100
29068: 'T->G',T265T,174
29070: 'A->C',K266T,1
29070: 'A->G',K266R,16
29070: 'A->T',K266I,4
29071: 'A->C',K266N,2
29071: 'A->G',K266K,212
29071: 'A->T',K266N,2
29072: 'G->A',A267T,51
29072: 'G->T',A267S,413
29073: 'C->A',A267E,1
29073: 'C->G',A267G,1
29073: 'C->T',A267V,649
29074: 'A->C',A267A,5
29074: 'A->G',A267A,140
29074: 'A->T',A267A,78
29075: 'T->C',Y268H,12
29076: 'A->G',Y268C,1
29076: 'A->T',Y268F,7
29077: 'C->T',Y268Y,6104
29078: 'A->C',N269H,1
29078: 'A->G',N269D,5
29078: 'A->T',N269Y,8
29079: 'A->C',N269T,43
29079: 'A->G',N269S,64
29080: 'T->A',N269K,1
29080: 'T->C',N269N,95
29081: 'G->A',V270I,153
29081: 'G->C',V270L,168
29081: 'G->T',V270L,3087
29083: 'A->C',V270V,2
29083: 'A->G',V270V,47
29083: 'A->T',V270V,71
29084: 'A->G',T271A,41
29084: 'A->T',T271S,3
29085: 'C->A',T271K,1
29085: 'C->T',T271I,2529
29086: 'A->G',T271T,59
29086: 'A->T',T271T,137
29087: 'C->A',Q272K,3
29087: 'C->G',Q272E,1
29088: 'A->G',Q272R,8
29088: 'A->T',Q272L,79
29089: 'A->C',Q272H,8
29089: 'A->G',Q272Q,122
29089: 'A->T',Q272H,8
29090: 'G->A',A273T,2
29090: 'G->T',A273S,1469
29091: 'C->G',A273G,1
29091: 'C->T',A273V,8
29092: 'T->A',A273A,9
29092: 'T->C',A273A,116
29092: 'T->G',A273A,18
29094: 'T->A',F274Y,1
29095: 'C->T',F274F,14569
29096: 'G->A',G275S,6
29096: 'G->C',G275R,1
29096: 'G->T',G275C,10
29097: 'G->A',G275D,4
29098: 'C->A',G275G,40
29098: 'C->T',G275G,360
29099: 'A->C',R276R,5
29099: 'A->G',R276G,28
29100: 'G->A',R276K,72
29100: 'G->C',R276T,1
29100: 'G->T',R276I,36
29101: 'A->C',R276S,1
29101: 'A->G',R276R,59
29101: 'A->T',R276S,2
29102: 'C->T',R277C,1
29104: 'T->C',R277R,84
29105: 'G->A',G278S,2
29105: 'G->C',G278R,2
29107: 'T->A',G278G,11
29107: 'T->C',G278G,187
29107: 'T->G',G278G,2
29108: 'C->A',P279T,28
29108: 'C->G',P279A,2
29108: 'C->T',P279S,1027
29109: 'C->A',P279Q,3050
29109: 'C->G',P279R,12
29109: 'C->T',P279L,257
29110: 'A->C',P279P,6
29110: 'A->G',P279P,149
29110: 'A->T',P279P,285
29111: 'G->C',E280Q,16
29112: 'A->C',E280A,3
29112: 'A->G',E280G,12
29112: 'A->T',E280V,22
29113: 'A->C',E280D,5
29113: 'A->G',E280E,148
29114: 'C->A',Q281K,113
29114: 'C->G',Q281E,1
29115: 'A->G',Q281R,16
29115: 'A->T',Q281L,180
29116: 'A->C',Q281H,10
29116: 'A->G',Q281Q,58
29116: 'A->T',Q281H,52
29117: 'A->G',T282A,36
29117: 'A->T',T282S,27
29118: 'C->A',T282N,15
29118: 'C->T',T282I,366
29119: 'C->A',T282T,251
29119: 'C->G',T282T,114
29119: 'C->T',T282T,2069
29120: 'C->A',Q283K,10
29120: 'C->G',Q283E,1
29121: 'A->G',Q283R,27
29121: 'A->T',Q283L,73
29122: 'A->C',Q283H,13
29122: 'A->G',Q283Q,46
29122: 'A->T',Q283H,9
29124: 'G->A',G284E,1
29124: 'G->C',G284A,5
29125: 'A->C',G284G,12
29125: 'A->G',G284G,134
29125: 'A->T',G284G,29
29127: 'A->C',N285T,1
29128: 'T->A',N285K,6
29128: 'T->C',N285N,102
29130: 'T->A',F286Y,1
29131: 'T->C',F286F,126
29134: 'G->A',G287G,778
29134: 'G->C',G287G,3
29134: 'G->T',G287G,223
29135: 'G->A',D288N,999
29136: 'A->G',D288G,1
29137: 'C->T',D288D,840
29138: 'C->A',Q289K,19
29138: 'C->G',Q289E,7
29139: 'A->C',Q289P,11
29139: 'A->G',Q289R,68
29139: 'A->T',Q289L,112
29140: 'G->A',Q289Q,654
29140: 'G->C',Q289H,308
29140: 'G->T',Q289H,1366
29141: 'G->A',E290K,12
29141: 'G->C',E290Q,31
29142: 'A->C',E290A,8
29142: 'A->G',E290G,15
29142: 'A->T',E290V,15
29143: 'A->C',E290D,22
29143: 'A->G',E290E,29
29144: 'C->A',L291I,5
29144: 'C->T',L291L,3714
29145: 'T->A',L291Q,6
29145: 'T->C',L291P,1
29146: 'A->C',L291L,2
29146: 'A->G',L291L,15
29146: 'A->T',L291L,60
29147: 'A->C',I292L,8
29147: 'A->G',I292V,75
29148: 'T->A',I292N,4
29148: 'T->C',I292T,2931
29148: 'T->G',I292S,1
29149: 'C->A',I292I,11
29149: 'C->G',I292M,2
29149: 'C->T',I292I,3558
29150: 'A->C',R293R,4
29150: 'A->G',R293G,10
29151: 'G->A',R293K,33
29151: 'G->C',R293T,2
29151: 'G->T',R293I,11
29152: 'A->C',R293S,31
29152: 'A->G',R293R,33
29152: 'A->T',R293S,6
29153: 'C->A',Q294K,157
29153: 'C->G',Q294E,1
29154: 'A->G',Q294R,36
29154: 'A->T',Q294L,62
29155: 'A->C',Q294H,5
29155: 'A->G',Q294Q,388
29155: 'A->T',Q294H,44
29158: 'A->C',G295G,23
29158: 'A->G',G295G,27
29158: 'A->T',G295G,21
29159: 'A->G',T296A,8
29159: 'A->T',T296S,1
29160: 'C->A',T296N,5
29160: 'C->G',T296S,5
29160: 'C->T',T296I,843
29161: 'T->C',T296T,45
29161: 'T->G',T296T,1
29162: 'G->A',D297N,44
29162: 'G->C',D297H,64
29162: 'G->T',D297Y,446
29163: 'A->C',D297A,28
29163: 'A->G',D297G,100
29164: 'T->A',D297E,12
29164: 'T->C',D297D,468
29164: 'T->G',D297E,4
29165: 'T->C',Y298H,49
29166: 'A->C',Y298S,1
29166: 'A->G',Y298C,2
29167: 'C->T',Y298Y,5076
29168: 'A->C',K299Q,2
29168: 'A->G',K299E,1
29169: 'A->C',K299T,5
29169: 'A->G',K299R,96
29169: 'A->T',K299I,10
29170: 'A->C',K299N,35
29170: 'A->G',K299K,39
29170: 'A->T',K299N,50
29171: 'C->A',H300N,8
29171: 'C->G',H300D,4
29171: 'C->T',H300Y,3528
29172: 'A->C',H300P,2
29172: 'A->G',H300R,170
29172: 'A->T',H300L,29
29173: 'T->A',H300Q,12
29173: 'T->C',H300H,265
29173: 'T->G',H300Q,92
29175: 'G->T',W301L,1
29176: 'G->C',W301C,1
29177: 'C->T',P302S,174
29178: 'C->A',P302Q,1
29178: 'C->T',P302L,1
29179: 'G->A',P302P,550
29179: 'G->C',P302P,87
29179: 'G->T',P302P,10045
29180: 'C->A',Q303K,3
29181: 'A->G',Q303R,16
29181: 'A->T',Q303L,110
29182: 'A->G',Q303Q,26
29182: 'A->T',Q303H,2
29183: 'A->C',I304L,2
29183: 'A->G',I304V,105
29185: 'T->A',I304I,426
29185: 'T->C',I304I,52
29185: 'T->G',I304M,2
29186: 'G->A',A305T,1
29186: 'G->T',A305S,24
29187: 'C->T',A305V,10
29188: 'A->C',A305A,3
29188: 'A->G',A305A,57
29188: 'A->T',A305A,193
29189: 'C->A',Q306K,4
29189: 'C->G',Q306E,1
29190: 'A->G',Q306R,53
29190: 'A->T',Q306L,131
29191: 'A->C',Q306H,40
29191: 'A->G',Q306Q,37
29191: 'A->T',Q306H,54
29192: 'T->A',F307I,15
29192: 'T->C',F307L,207
29192: 'T->G',F307V,4
29193: 'T->A',F307Y,14
29193: 'T->G',F307C,10
29194: 'T->A',F307L,77
29194: 'T->C',F307F,2792
29194: 'T->G',F307L,4
29195: 'G->A',A308T,1
29195: 'G->C',A308P,2
29195: 'G->T',A308S,1281
29196: 'C->A',A308D,2
29196: 'C->T',A308V,3
29197: 'C->A',A308A,46
29197: 'C->T',A308A,16332
29199: 'C->T',P309L,38
29200: 'C->A',P309P,16
29200: 'C->G',P309P,33
29200: 'C->T',P309P,4202
29201: 'A->G',S310G,66
29201: 'A->T',S310C,41
29202: 'G->A',S310N,70
29202: 'G->C',S310T,10
29202: 'G->T',S310I,44
29203: 'C->A',S310R,4
29203: 'C->T',S310S,913
29204: 'G->A',A311T,144
29204: 'G->C',A311P,4
29204: 'G->T',A311S,142
29205: 'C->T',A311V,84
29206: 'T->A',A311A,69
29206: 'T->C',A311A,145
29206: 'T->G',A311A,33
29208: 'C->T',S312L,2
29209: 'A->C',S312S,26
29209: 'A->G',S312S,222
29209: 'A->T',S312S,115
29210: 'G->T',A313S,179
29211: 'C->G',A313G,3
29211: 'C->T',A313V,3
29212: 'G->A',A313A,998
29212: 'G->C',A313A,35
29212: 'G->T',A313A,688
29215: 'C->T',F314F,840
29217: 'T->A',F315Y,4
29218: 'C->A',F315L,1
29218: 'C->T',F315F,2274
29221: 'A->C',G316G,106
29221: 'A->G',G316G,404
29221: 'A->T',G316G,51
29222: 'A->C',M317L,9
29222: 'A->G',M317V,66
29222: 'A->T',M317L,13
29223: 'T->A',M317K,1
29223: 'T->C',M317T,64
29224: 'G->A',M317I,72
29224: 'G->C',M317I,1
29224: 'G->T',M317I,244
29225: 'T->C',S318P,1
29225: 'T->G',S318A,10
29226: 'C->T',S318L,1
29227: 'G->A',S318S,764
29227: 'G->C',S318S,11
29227: 'G->T',S318S,7049
29228: 'C->T',R319C,37
29229: 'G->A',R319H,567
29229: 'G->T',R319L,4
29230: 'C->A',R319R,3
29230: 'C->G',R319R,1
29230: 'C->T',R319R,594
29231: 'A->C',I320L,22
29231: 'A->G',I320V,71
29231: 'A->T',I320F,62
29233: 'T->A',I320I,20
29233: 'T->C',I320I,98
29233: 'T->G',I320M,3
29234: 'G->A',G321S,154
29234: 'G->C',G321R,11
29234: 'G->T',G321C,59
29235: 'G->A',G321D,217
29235: 'G->T',G321V,123
29236: 'C->A',G321G,19
29236: 'C->G',G321G,1
29236: 'C->T',G321G,641
29237: 'A->C',M322L,1
29237: 'A->G',M322V,216
29237: 'A->T',M322L,36
29238: 'T->A',M322K,10
29238: 'T->C',M322T,47
29239: 'G->A',M322I,320
29239: 'G->C',M322I,50
29239: 'G->T',M322I,498
29240: 'G->A',E323K,98
29240: 'G->C',E323Q,2
29241: 'A->C',E323A,14
29241: 'A->G',E323G,10
29241: 'A->T',E323V,13
29242: 'A->C',E323D,5
29242: 'A->G',E323E,52
29242: 'A->T',E323D,12
29243: 'G->A',V324I,111
29243: 'G->C',V324L,5
29243: 'G->T',V324F,24
29244: 'T->C',V324A,80
29244: 'T->G',V324G,2
29245: 'C->A',V324V,14
29245: 'C->G',V324V,1
29245: 'C->T',V324V,152
29246: 'A->G',T325A,27
29246: 'A->T',T325S,12
29247: 'C->A',T325K,11
29247: 'C->G',T325R,7
29247: 'C->T',T325I,1515
29248: 'A->C',T325T,1
29248: 'A->G',T325T,47
29248: 'A->T',T325T,17
29249: 'C->A',P326T,12
29249: 'C->T',P326S,4569
29250: 'C->A',P326H,73
29250: 'C->G',P326R,57
29250: 'C->T',P326L,1203
29251: 'T->A',P326P,24
29251: 'T->C',P326P,125
29251: 'T->G',P326P,19
29252: 'T->A',S327T,10
29252: 'T->C',S327P,6
29252: 'T->G',S327A,18
29253: 'C->G',S327W,10
29253: 'C->T',S327L,23356
29254: 'G->A',S327S,1778
29254: 'G->C',S327S,34
29254: 'G->T',S327S,7355
29255: 'G->A',G328R,14
29256: 'G->A',G328E,14
29256: 'G->C',G328A,6
29256: 'G->T',G328V,49
29257: 'A->C',G328G,154
29257: 'A->G',G328G,327
29257: 'A->T',G328G,48
29258: 'A->C',T329P,1
29258: 'A->G',T329A,26
29258: 'A->T',T329S,2
29259: 'C->A',T329K,1
29259: 'C->G',T329R,1
29259: 'C->T',T329M,57
29260: 'G->A',T329T,864
29260: 'G->C',T329T,91
29260: 'G->T',T329T,3207
29261: 'T->C',W330R,7
29262: 'G->T',W330L,2046
29263: 'G->T',W330C,63
29264: 'T->C',L331L,69
29266: 'G->A',L331L,3331
29266: 'G->C',L331F,167
29266: 'G->T',L331F,481
29267: 'A->C',T332P,1
29267: 'A->G',T332A,32
29267: 'A->T',T332S,4
29268: 'C->A',T332N,11
29268: 'C->G',T332S,14
29268: 'C->T',T332I,200
29269: 'C->A',T332T,674
29269: 'C->G',T332T,3
29269: 'C->T',T332T,596
29270: 'T->C',Y333H,7
29271: 'A->T',Y333F,2
29272: 'C->T',Y333Y,11705
29273: 'A->G',T334A,69
29273: 'A->T',T334S,12
29274: 'C->A',T334K,78
29274: 'C->G',T334R,66
29274: 'C->T',T334I,2837
29275: 'A->C',T334T,12
29275: 'A->G',T334T,48
29275: 'A->T',T334T,21
29277: 'G->C',G335A,1
29278: 'T->A',G335G,5
29278: 'T->C',G335G,4
29278: 'T->G',G335G,21
29279: 'G->A',A336T,61
29279: 'G->T',A336S,192
29280: 'C->A',A336D,2
29280: 'C->G',A336G,1
29280: 'C->T',A336V,544
29281: 'C->A',A336A,43
29281: 'C->G',A336A,5
29281: 'C->T',A336A,785
29282: 'A->C',I337L,5
29282: 'A->G',I337V,121
29282: 'A->T',I337F,113
29283: 'T->C',I337T,13
29283: 'T->G',I337S,1
29284: 'C->A',I337I,78
29284: 'C->G',I337M,4
29284: 'C->T',I337I,4203
29286: 'A->C',K338T,1
29286: 'A->G',K338R,9
29287: 'A->C',K338N,2
29287: 'A->G',K338K,28
29288: 'T->A',L339M,1
29288: 'T->C',L339L,1331
29288: 'T->G',L339V,8
29289: 'T->G',L339W,1
29290: 'G->A',L339L,163
29290: 'G->C',L339F,1
29290: 'G->T',L339F,136
29291: 'G->A',D340N,154
29291: 'G->C',D340H,2
29291: 'G->T',D340Y,50
29292: 'A->C',D340A,9
29292: 'A->G',D340G,54
29292: 'A->T',D340V,4
29293: 'T->A',D340E,3
29293: 'T->C',D340D,66
29293: 'T->G',D340E,1
29294: 'G->A',D341N,215
29294: 'G->C',D341H,72
29294: 'G->T',D341Y,70
29295: 'A->C',D341A,7
29295: 'A->G',D341G,9
29295: 'A->T',D341V,8
29296: 'C->A',D341E,25
29296: 'C->G',D341E,8
29296: 'C->T',D341D,5305
29297: 'A->C',K342Q,1
29297: 'A->G',K342E,1
29298: 'A->G',K342R,26
29298: 'A->T',K342I,12
29299: 'A->C',K342N,18
29299: 'A->G',K342K,209
29299: 'A->T',K342N,10
29300: 'G->A',D343N,71
29300: 'G->C',D343H,760
29300: 'G->T',D343Y,192
29301: 'A->C',D343A,9
29301: 'A->G',D343G,41
29301: 'A->T',D343V,13
29302: 'T->A',D343E,1
29302: 'T->C',D343D,486
29302: 'T->G',D343E,6
29303: 'C->A',P344T,12
29303: 'C->T',P344S,635
29304: 'C->A',P344Q,36
29304: 'C->T',P344L,165
29305: 'A->C',P344P,7
29305: 'A->G',P344P,41
29305: 'A->T',P344P,146
29306: 'A->C',N345H,6
29306: 'A->G',N345D,4
29306: 'A->T',N345Y,16
29307: 'A->C',N345T,49
29307: 'A->G',N345S,212
29307: 'A->T',N345I,4
29308: 'T->A',N345K,13
29308: 'T->C',N345N,84
29308: 'T->G',N345K,1
29309: 'T->C',F346L,15
29310: 'T->C',F346S,9
29311: 'C->A',F346L,17
29311: 'C->G',F346L,2
29311: 'C->T',F346F,7174
29312: 'A->C',K347Q,1
29312: 'A->G',K347E,2
29313: 'A->G',K347R,22
29313: 'A->T',K347I,1
29314: 'A->C',K347N,17
29314: 'A->G',K347K,23
29314: 'A->T',K347N,5
29315: 'G->A',D348N,83
29315: 'G->C',D348H,836
29315: 'G->T',D348Y,680
29316: 'A->C',D348A,21
29316: 'A->G',D348G,43
29316: 'A->T',D348V,3
29317: 'T->A',D348E,1
29317: 'T->C',D348D,745
29317: 'T->G',D348E,2
29318: 'C->A',Q349K,6
29318: 'C->G',Q349E,19
29319: 'A->G',Q349R,23
29319: 'A->T',Q349L,37
29320: 'A->C',Q349H,63
29320: 'A->G',Q349Q,11
29320: 'A->T',Q349H,4
29321: 'G->A',V350I,14
29321: 'G->C',V350L,21
29321: 'G->T',V350F,629
29322: 'T->C',V350A,33
29322: 'T->G',V350G,3
29323: 'C->A',V350V,4
29323: 'C->G',V350V,1
29323: 'C->T',V350V,92
29324: 'A->C',I351L,11
29324: 'A->G',I351V,106
29324: 'A->T',I351F,18
29325: 'T->C',I351T,26
29325: 'T->G',I351S,6
29326: 'T->A',I351I,2
29326: 'T->C',I351I,74
29326: 'T->G',I351M,2
29327: 'T->C',L352L,17
29327: 'T->G',L352V,1
29328: 'T->C',L352S,1
29329: 'G->A',L352L,39
29329: 'G->T',L352F,193
29330: 'C->A',L353M,33
29330: 'C->G',L353V,2
29330: 'C->T',L353L,117
29332: 'G->A',L353L,95
29332: 'G->C',L353L,33
29332: 'G->T',L353L,2792
29333: 'A->C',N354H,33
29333: 'A->G',N354D,11
29333: 'A->T',N354Y,7
29334: 'A->C',N354T,261
29334: 'A->G',N354S,42
29335: 'T->C',N354N,293
29336: 'A->G',K355E,7
29337: 'A->C',K355T,2
29337: 'A->G',K355R,17
29337: 'A->T',K355M,101
29338: 'G->A',K355K,35
29338: 'G->T',K355N,331
29341: 'T->C',H356H,137
29342: 'A->G',I357V,214
29343: 'T->C',I357T,3
29344: 'T->A',I357I,55
29344: 'T->C',I357I,57
29345: 'G->A',D358N,346
29346: 'A->C',D358A,1
29346: 'A->G',D358G,1
29347: 'C->A',D358E,26
29347: 'C->G',D358E,2
29347: 'C->T',D358D,1048
29348: 'G->A',A359T,117
29348: 'G->T',A359S,1945
29349: 'C->T',A359V,54
29350: 'A->C',A359A,13
29350: 'A->G',A359A,429
29350: 'A->T',A359A,207
29351: 'T->C',Y360H,36
29352: 'A->T',Y360F,2
29353: 'C->T',Y360Y,3978
29354: 'A->C',K361Q,3
29354: 'A->G',K361E,4
29355: 'A->C',K361T,3
29355: 'A->G',K361R,89
29355: 'A->T',K361I,13
29356: 'A->C',K361N,4
29356: 'A->G',K361K,36
29356: 'A->T',K361N,7
29357: 'A->C',T362P,2
29357: 'A->G',T362A,418
29357: 'A->T',T362S,7
29358: 'C->A',T362K,349
29358: 'C->G',T362R,20
29358: 'C->T',T362I,5493
29359: 'A->C',T362T,7
29359: 'A->G',T362T,32
29359: 'A->T',T362T,23
29360: 'T->A',F363I,5
29360: 'T->C',F363L,58
29360: 'T->G',F363V,17
29361: 'T->A',F363Y,6
29361: 'T->C',F363S,39
29361: 'T->G',F363C,2
29362: 'C->A',F363L,28
29362: 'C->T',F363F,20979
29363: 'C->A',P364T,53
29363: 'C->G',P364A,5
29363: 'C->T',P364S,1113
29364: 'C->A',P364Q,31
29364: 'C->G',P364R,13
29364: 'C->T',P364L,1698
29365: 'A->C',P364P,4
29365: 'A->G',P364P,28
29365: 'A->T',P364P,27
29366: 'C->A',P365T,61
29366: 'C->G',P365A,15
29366: 'C->T',P365S,12952
29367: 'C->A',P365Q,184
29367: 'C->G',P365R,54
29367: 'C->T',P365L,3740
29368: 'A->C',P365P,25
29368: 'A->G',P365P,70
29368: 'A->T',P365P,153
29369: 'A->C',T366P,29
29369: 'A->G',T366A,290
29369: 'A->T',T366S,22
29370: 'C->A',T366K,7
29370: 'C->G',T366R,50
29370: 'C->T',T366I,4522
29371: 'A->C',T366T,42
29371: 'A->G',T366T,268
29371: 'A->T',T366T,150
29372: 'G->A',E367K,11
29372: 'G->C',E367Q,201
29373: 'A->C',E367A,20
29373: 'A->G',E367G,123
29373: 'A->T',E367V,8
29374: 'G->A',E367E,783
29374: 'G->C',E367D,3
29374: 'G->T',E367D,426
29375: 'C->A',P368T,116
29375: 'C->T',P368S,379
29376: 'C->A',P368H,96
29376: 'C->G',P368R,43
29376: 'C->T',P368L,231
29377: 'T->A',P368P,2564
29377: 'T->C',P368P,163
29377: 'T->G',P368P,5
29378: 'A->C',K369Q,26
29378: 'A->G',K369E,29
29379: 'A->C',K369T,14
29379: 'A->G',K369R,162
29379: 'A->T',K369I,85
29380: 'A->C',K369N,54
29380: 'A->G',K369K,129
29380: 'A->T',K369N,43
29381: 'A->C',K370Q,6
29381: 'A->G',K370E,31
29382: 'A->C',K370T,12
29382: 'A->G',K370R,58
29382: 'A->T',K370M,20
29383: 'G->A',K370K,234
29383: 'G->C',K370N,10
29383: 'G->T',K370N,686
29384: 'G->A',D371N,160
29384: 'G->T',D371Y,1760
29385: 'A->C',D371A,8
29385: 'A->G',D371G,47
29385: 'A->T',D371V,68
29386: 'C->A',D371E,349
29386: 'C->G',D371E,2
29386: 'C->T',D371D,11024
29387: 'A->C',K372Q,1
29387: 'A->G',K372E,18
29388: 'A->C',K372T,11
29388: 'A->G',K372R,28
29388: 'A->T',K372I,4
29389: 'A->C',K372N,11
29389: 'A->G',K372K,103
29389: 'A->T',K372N,39
29390: 'A->C',K373Q,37
29390: 'A->G',K373E,23
29391: 'A->C',K373T,67
29391: 'A->G',K373R,136
29391: 'A->T',K373M,14
29392: 'G->A',K373K,136
29392: 'G->C',K373N,231
29392: 'G->T',K373N,3982
29393: 'A->C',K374Q,16
29393: 'A->G',K374E,19
29394: 'A->C',K374T,19
29394: 'A->G',K374R,324
29394: 'A->T',K374M,53
29395: 'G->A',K374K,226
29395: 'G->C',K374N,408
29395: 'G->T',K374N,664
29396: 'A->C',K375Q,30
29396: 'A->G',K375E,15
29397: 'A->C',K375T,30
29397: 'A->G',K375R,83
29397: 'A->T',K375M,23
29398: 'G->A',K375K,198
29398: 'G->C',K375N,1
29398: 'G->T',K375N,212
29399: 'G->A',A376T,17373
29399: 'G->C',A376P,1
29399: 'G->T',A376S,125
29400: 'C->A',A376D,1
29400: 'C->T',A376V,530
29401: 'T->A',A376A,21
29401: 'T->C',A376A,632
29401: 'T->G',A376A,1
29402: 'G->A',D377N,23
29402: 'G->C',D377H,31
29402: 'G->T',D377Y,949536
29403: 'A->C',D377A,156
29403: 'A->G',D377G,380
29403: 'A->T',D377V,20
29404: 'T->A',D377E,8
29404: 'T->C',D377D,152
29404: 'T->G',D377E,2
29405: 'G->A',E378K,12
29405: 'G->C',E378Q,2312
29406: 'A->C',E378A,138
29406: 'A->G',E378G,54
29406: 'A->T',E378V,346
29407: 'A->C',E378D,9
29407: 'A->G',E378E,173
29407: 'A->T',E378D,33
29408: 'A->C',T379P,2
29408: 'A->G',T379A,98
29408: 'A->T',T379S,12
29409: 'C->A',T379N,161
29409: 'C->G',T379S,76
29409: 'C->T',T379I,4100
29410: 'T->A',T379T,20
29410: 'T->C',T379T,168
29410: 'T->G',T379T,101
29411: 'C->A',Q380K,4
29411: 'C->G',Q380E,19
29412: 'A->C',Q380P,2
29412: 'A->G',Q380R,76
29412: 'A->T',Q380L,245
29413: 'A->C',Q380H,16
29413: 'A->G',Q380Q,116
29413: 'A->T',Q380H,25
29414: 'G->A',A381T,245
29414: 'G->C',A381P,2
29414: 'G->T',A381S,331
29415: 'C->A',A381D,31
29415: 'C->G',A381G,2
29415: 'C->T',A381V,263
29416: 'C->A',A381A,52
29416: 'C->G',A381A,2
29416: 'C->T',A381A,189
29417: 'T->A',L382I,2
29417: 'T->C',L382L,56
29417: 'T->G',L382V,6
29418: 'T->C',L382S,245
29419: 'A->C',L382F,11
29419: 'A->G',L382L,49
29419: 'A->T',L382F,4
29420: 'C->A',P383T,51
29420: 'C->G',P383A,1006
29420: 'C->T',P383S,4241
29421: 'C->A',P383Q,80
29421: 'C->T',P383L,7753
29422: 'G->A',P383P,2014
29422: 'G->C',P383P,51
29422: 'G->T',P383P,13936
29424: 'A->C',Q384P,19
29424: 'A->G',Q384R,26
29424: 'A->T',Q384L,327
29425: 'G->A',Q384Q,155
29425: 'G->C',Q384H,197
29425: 'G->T',Q384H,624
29426: 'A->C',R385R,124
29426: 'A->G',R385G,28
29427: 'G->A',R385K,8437
29427: 'G->C',R385T,19
29427: 'G->T',R385I,446
29428: 'A->C',R385S,17
29428: 'A->G',R385R,79
29428: 'A->T',R385S,6
29429: 'C->A',Q386K,5
29429: 'C->G',Q386E,7
29430: 'A->C',Q386P,3
29430: 'A->G',Q386R,4
29430: 'A->T',Q386L,30
29431: 'G->A',Q386Q,157
29431: 'G->C',Q386H,15
29431: 'G->T',Q386H,328
29432: 'A->C',K387Q,8
29432: 'A->G',K387E,4
29433: 'A->C',K387T,13
29433: 'A->G',K387R,685
29434: 'G->A',K387K,101
29434: 'G->C',K387N,25
29434: 'G->T',K387N,138
29435: 'A->C',K388Q,8
29435: 'A->G',K388E,1
29436: 'A->C',K388T,7
29436: 'A->G',K388R,52
29436: 'A->T',K388I,7
29437: 'A->C',K388N,5
29437: 'A->G',K388K,78
29437: 'A->T',K388N,1
29438: 'C->A',Q389K,6
29438: 'C->G',Q389E,8
29439: 'A->C',Q389P,5
29439: 'A->G',Q389R,12
29439: 'A->T',Q389L,2444
29440: 'G->A',Q389Q,1673
29440: 'G->C',Q389H,107
29440: 'G->T',Q389H,3838
29441: 'C->A',Q390K,36
29441: 'C->G',Q390E,6
29442: 'A->C',Q390P,5
29442: 'A->G',Q390R,24
29442: 'A->T',Q390L,59
29443: 'A->C',Q390H,14
29443: 'A->G',Q390Q,15
29443: 'A->T',Q390H,47
29444: 'A->C',T391P,1
29444: 'A->G',T391A,42
29444: 'A->T',T391S,5
29445: 'C->A',T391N,34
29445: 'C->G',T391S,2
29445: 'C->T',T391I,7974
29446: 'T->A',T391T,19
29446: 'T->C',T391T,55
29446: 'T->G',T391T,7
29447: 'G->A',V392M,27
29447: 'G->C',V392L,9
29447: 'G->T',V392L,417
29448: 'T->A',V392E,8
29448: 'T->C',V392A,7
29448: 'T->G',V392G,1
29449: 'G->A',V392V,59
29449: 'G->C',V392V,201
29449: 'G->T',V392V,3708
29450: 'A->C',T393P,1
29450: 'A->G',T393A,6
29451: 'C->A',T393N,1
29451: 'C->G',T393S,2
29451: 'C->T',T393I,790
29452: 'T->A',T393T,2
29452: 'T->C',T393T,98
29452: 'T->G',T393T,9
29453: 'C->A',L394I,3
29453: 'C->T',L394F,19
29454: 'T->C',L394P,3
29455: 'T->A',L394L,15
29455: 'T->C',L394L,95
29455: 'T->G',L394L,20
29456: 'C->A',L395I,4
29456: 'C->G',L395V,1
29456: 'C->T',L395F,178
29457: 'T->A',L395H,2
29457: 'T->C',L395P,17
29457: 'T->G',L395R,9
29458: 'T->A',L395L,3
29458: 'T->C',L395L,86
29458: 'T->G',L395L,16
29459: 'C->A',P396T,5
29459: 'C->T',P396S,118
29460: 'C->A',P396H,14
29460: 'C->G',P396R,5
29461: 'T->A',P396P,31
29461: 'T->C',P396P,279
29461: 'T->G',P396P,39
29462: 'G->A',A397T,14
29462: 'G->C',A397P,4
29462: 'G->T',A397S,111
29463: 'C->A',A397D,11
29463: 'C->G',A397G,6
29463: 'C->T',A397V,49
29464: 'T->A',A397A,24
29464: 'T->C',A397A,303
29464: 'T->G',A397A,6
29465: 'G->A',A398T,41
29465: 'G->C',A398P,11
29465: 'G->T',A398S,613
29466: 'C->A',A398E,3
29466: 'C->G',A398G,2
29466: 'C->T',A398V,7246
29467: 'A->C',A398A,12
29467: 'A->G',A398A,39
29467: 'A->T',A398A,64
29468: 'G->A',D399N,329
29468: 'G->C',D399H,263
29468: 'G->T',D399Y,651
29469: 'A->C',D399A,80
29469: 'A->G',D399G,6
29469: 'A->T',D399V,26
29470: 'T->A',D399E,13
29470: 'T->C',D399D,177
29470: 'T->G',D399E,9
29471: 'T->A',L400M,5
29471: 'T->C',L400L,93
29471: 'T->G',L400V,3
29472: 'T->C',L400S,7
29472: 'T->G',L400W,1
29473: 'G->A',L400L,445
29473: 'G->C',L400F,12
29473: 'G->T',L400F,42
29474: 'G->A',D401N,106
29474: 'G->C',D401H,61
29474: 'G->T',D401Y,12196
29475: 'A->C',D401A,39
29475: 'A->G',D401G,21
29475: 'A->T',D401V,5
29476: 'T->C',D401D,50
29477: 'G->A',D402N,16
29477: 'G->C',D402H,232
29477: 'G->T',D402Y,3767
29478: 'A->C',D402A,32
29478: 'A->G',D402G,132
29478: 'A->T',D402V,106
29479: 'T->A',D402E,4
29479: 'T->C',D402D,218
29479: 'T->G',D402E,74
29480: 'T->G',F403V,1
29481: 'T->C',F403S,2
29482: 'C->T',F403F,723
29483: 'T->A',S404T,2
29483: 'T->G',S404A,26
29484: 'C->A',S404Y,2
29484: 'C->G',S404C,3
29484: 'C->T',S404F,4
29485: 'C->A',S404S,3
29485: 'C->G',S404S,4
29485: 'C->T',S404S,501
29486: 'A->C',K405Q,5
29486: 'A->G',K405E,2
29487: 'A->C',K405T,2
29487: 'A->G',K405R,114
29487: 'A->T',K405I,6
29488: 'A->C',K405N,2
29488: 'A->G',K405K,266
29488: 'A->T',K405N,16
29489: 'C->A',Q406K,15
29490: 'A->G',Q406R,16
29490: 'A->T',Q406L,19
29491: 'A->C',Q406H,3
29491: 'A->G',Q406Q,89
29491: 'A->T',Q406H,6
29492: 'T->C',L407L,102
29492: 'T->G',L407V,1
29493: 'T->C',L407S,1
29493: 'T->G',L407W,1
29494: 'G->A',L407L,180
29494: 'G->T',L407F,1
29495: 'C->G',Q408E,1
29496: 'A->C',Q408P,1
29496: 'A->G',Q408R,25
29496: 'A->T',Q408L,4
29497: 'A->C',Q408H,1
29497: 'A->G',Q408Q,79
29497: 'A->T',Q408H,4
29498: 'C->A',Q409K,39
29498: 'C->G',Q409E,19
29499: 'A->C',Q409P,1
29499: 'A->G',Q409R,231
29499: 'A->T',Q409L,375
29500: 'A->C',Q409H,37
29500: 'A->G',Q409Q,959
29500: 'A->T',Q409H,8
29501: 'T->A',S410T,2
29501: 'T->C',S410P,1
29501: 'T->G',S410A,206
29502: 'C->A',S410Y,2
29502: 'C->T',S410F,55
29503: 'C->A',S410S,21
29503: 'C->G',S410S,143
29503: 'C->T',S410S,214
29504: 'A->C',M411L,6
29504: 'A->G',M411V,1
29504: 'A->T',M411L,82
29505: 'T->A',M411K,2
29505: 'T->G',M411R,2
29506: 'G->A',M411I,22
29506: 'G->C',M411I,1
29506: 'G->T',M411I,150
29507: 'A->C',S412R,7323
29507: 'A->G',S412G,44
29507: 'A->T',S412C,9
29508: 'G->A',S412N,294
29508: 'G->C',S412T,4
29508: 'G->T',S412I,445
29509: 'C->T',S412S,35878
29884: 'A->C',K369Q,194
29885: 'A->C',K369Q,195
29886: 'A->C',K369Q,185
29890: 'A->G',K372E,85
29891: 'A->G',K372E,186
29892: 'A->G',K372E,86


==> data/MutationSummary_10202021/ORF10_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
29558: 'A->C',M1L,67
29558: 'A->G',M1V,101
29558: 'A->T',M1L,90
29559: 'T->A',M1K,25
29559: 'T->C',M1T,53
29559: 'T->G',M1R,5
29560: 'G->A',M1I,173
29560: 'G->T',M1I,135
29561: 'G->T',G2C,1
29562: 'G->A',G2D,40
29562: 'G->C',G2A,1
29562: 'G->T',G2V,12
29563: 'C->T',G2G,162
29564: 'T->A',Y3N,2
29564: 'T->C',Y3H,125
29565: 'A->C',Y3S,5
29565: 'A->G',Y3C,388
29565: 'A->T',Y3F,1
29566: 'T->C',Y3Y,493
29567: 'A->C',I4L,173
29567: 'A->G',I4V,2049
29567: 'A->T',I4L,1
29568: 'T->A',I4K,1
29568: 'T->C',I4T,287
29569: 'A->G',I4M,7
29569: 'A->T',I4I,1
29570: 'A->C',N5H,17
29570: 'A->G',N5D,39
29570: 'A->T',N5Y,11
29571: 'A->G',N5S,37
29571: 'A->T',N5I,3
29572: 'C->A',N5K,8
29572: 'C->G',N5K,2
29572: 'C->T',N5N,330
29573: 'G->A',V6I,151
29573: 'G->C',V6L,9
29573: 'G->T',V6F,66
29574: 'T->C',V6A,29
29574: 'T->G',V6G,4
29575: 'T->A',V6V,352
29575: 'T->C',V6V,57
29575: 'T->G',V6V,14
29576: 'T->A',F7I,33
29576: 'T->C',F7L,9
29576: 'T->G',F7V,6
29577: 'T->A',F7Y,40
29577: 'T->C',F7S,28
29577: 'T->G',F7C,13
29578: 'C->A',F7L,195
29578: 'C->T',F7F,376
29579: 'G->A',A8T,110
29579: 'G->C',A8P,22
29579: 'G->T',A8S,626
29580: 'C->A',A8D,90
29580: 'C->G',A8G,24
29580: 'C->T',A8V,2478
29581: 'T->A',A8A,27
29581: 'T->C',A8A,119
29581: 'T->G',A8A,5
29582: 'T->A',F9I,9
29582: 'T->C',F9L,125
29582: 'T->G',F9V,9
29583: 'T->A',F9Y,3
29583: 'T->C',F9S,68
29583: 'T->G',F9C,4
29584: 'T->A',F9L,16
29584: 'T->C',F9F,75
29584: 'T->G',F9L,10
29585: 'C->A',P10T,31
29585: 'C->G',P10A,77
29585: 'C->T',P10S,5888
29586: 'C->A',P10Q,10
29586: 'C->G',P10R,22
29586: 'C->T',P10L,2394
29587: 'G->A',P10P,596
29587: 'G->C',P10P,3
29587: 'G->T',P10P,168
29588: 'T->C',F11L,105
29588: 'T->G',F11V,4
29589: 'T->A',F11Y,34
29589: 'T->C',F11S,559
29590: 'T->A',F11L,28
29590: 'T->C',F11F,28
29591: 'A->G',T12A,52
29592: 'C->A',T12K,3
29592: 'C->G',T12R,2
29592: 'C->T',T12M,479
29593: 'G->A',T12T,262
29593: 'G->C',T12T,2
29593: 'G->T',T12T,2789
29594: 'A->C',I13L,65
29594: 'A->G',I13V,74
29594: 'A->T',I13L,61
29595: 'T->C',I13T,60
29595: 'T->G',I13R,1
29596: 'A->G',I13M,223
29596: 'A->T',I13I,10
29597: 'T->A',Y14N,1
29597: 'T->C',Y14H,88
29598: 'A->G',Y14C,136
29598: 'A->T',Y14F,8
29599: 'T->C',Y14Y,42
29600: 'A->C',S15R,1
29600: 'A->G',S15G,246
29600: 'A->T',S15C,14
29601: 'G->A',S15N,2
29601: 'G->T',S15I,1
29602: 'T->C',S15S,22
29603: 'C->A',L16I,1
29603: 'C->T',L16L,5
29604: 'T->C',L16P,2957
29605: 'A->G',L16L,2
29605: 'A->T',L16L,3
29606: 'C->A',L17I,13
29606: 'C->T',L17F,196
29607: 'T->A',L17H,3
29607: 'T->C',L17P,85
29607: 'T->G',L17R,1
29608: 'C->A',L17L,2
29608: 'C->T',L17L,126
29609: 'T->A',L18M,1
29609: 'T->C',L18L,15
29609: 'T->G',L18V,2
29610: 'T->C',L18S,6
29611: 'G->A',L18L,20
29611: 'G->T',L18F,14
29612: 'T->C',C19R,19
29612: 'T->G',C19G,4
29613: 'G->A',C19Y,2
29613: 'G->T',C19F,18
29614: 'C->G',C19W,1
29614: 'C->T',C19C,11901
29615: 'A->C',R20R,7
29615: 'A->G',R20G,38
29616: 'G->A',R20K,24
29616: 'G->C',R20T,158
29616: 'G->T',R20I,2293
29617: 'A->C',R20S,100
29617: 'A->G',R20R,340
29617: 'A->T',R20S,9
29618: 'A->C',M21L,6
29618: 'A->G',M21V,73
29618: 'A->T',M21L,7
29619: 'T->A',M21K,118
29619: 'T->C',M21T,22
29619: 'T->G',M21R,1
29620: 'G->A',M21I,2
29620: 'G->C',M21I,510
29620: 'G->T',M21I,174
29621: 'A->C',N22H,4
29621: 'A->G',N22D,72
29621: 'A->T',N22Y,53
29622: 'A->C',N22T,31
29622: 'A->G',N22S,139
29622: 'A->T',N22I,24
29623: 'T->A',N22K,36
29623: 'T->C',N22N,137
29623: 'T->G',N22K,5
29624: 'T->A',S23T,7
29624: 'T->C',S23P,967
29624: 'T->G',S23A,1
29625: 'C->A',S23Y,1
29625: 'C->T',S23F,2820
29626: 'T->C',S23S,35
29626: 'T->G',S23S,4
29627: 'C->A',R24S,35
29627: 'C->T',R24C,3058
29628: 'G->A',R24H,456
29628: 'G->C',R24P,84
29628: 'G->T',R24L,1215
29629: 'T->C',R24R,25
29630: 'A->G',N25D,175
29630: 'A->T',N25Y,31
29631: 'A->C',N25T,3
29631: 'A->G',N25S,100
29631: 'A->T',N25I,16
29632: 'C->A',N25K,81
29632: 'C->G',N25K,1
29632: 'C->T',N25N,1611
29633: 'T->A',Y26N,1
29633: 'T->C',Y26H,136
29633: 'T->G',Y26D,6
29634: 'A->G',Y26C,29
29634: 'A->T',Y26F,2
29635: 'C->T',Y26Y,1700
29636: 'A->G',I27V,49
29636: 'A->T',I27L,53
29637: 'T->A',I27K,12
29637: 'T->C',I27T,147
29637: 'T->G',I27R,6
29638: 'A->C',I27I,2
29638: 'A->G',I27M,41
29638: 'A->T',I27I,14
29639: 'G->A',A28T,8
29639: 'G->C',A28P,29
29639: 'G->T',A28S,406
29640: 'C->A',A28E,1
29640: 'C->G',A28G,1
29640: 'C->T',A28V,2338
29641: 'A->C',A28A,1
29641: 'A->G',A28A,50
29641: 'A->T',A28A,25
29642: 'C->G',Q29E,9
29643: 'A->C',Q29P,2
29643: 'A->G',Q29R,68
29643: 'A->T',Q29L,64
29644: 'A->C',Q29H,12
29644: 'A->G',Q29Q,66
29644: 'A->T',Q29H,17
29645: 'G->A',V30I,90
29645: 'G->C',V30L,87
29645: 'G->T',V30L,92406
29646: 'T->C',V30A,34
29646: 'T->G',V30G,2
29647: 'A->G',V30V,171
29647: 'A->T',V30V,71
29648: 'G->A',D31N,89
29648: 'G->C',D31H,63
29648: 'G->T',D31Y,3512
29649: 'A->C',D31A,7
29649: 'A->G',D31G,94
29649: 'A->T',D31V,18
29650: 'T->C',D31D,56


==> data/MutationSummary_10202021/ORF3a_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
25393: 'A->C',M1L,2
25393: 'A->G',M1V,37
25393: 'A->T',M1L,17
25394: 'T->A',M1K,4
25394: 'T->C',M1T,26
25394: 'T->G',M1R,2
25395: 'G->A',M1I,17
25395: 'G->C',M1I,14
25395: 'G->T',M1I,131
25396: 'G->A',D2N,91
25396: 'G->C',D2H,7
25396: 'G->T',D2Y,282
25397: 'A->C',D2A,12
25397: 'A->G',D2G,43
25397: 'A->T',D2V,1
25398: 'T->A',D2E,26
25398: 'T->C',D2D,80
25398: 'T->G',D2E,1
25399: 'T->A',L3M,2
25399: 'T->C',L3L,8
25399: 'T->G',L3V,2
25400: 'T->C',L3S,5
25401: 'G->A',L3L,17
25401: 'G->T',L3F,252
25402: 'T->C',F4L,7
25403: 'T->C',F4S,9
25404: 'T->C',F4F,14
25405: 'A->G',M5V,97
25405: 'A->T',M5L,1
25406: 'T->A',M5K,7
25406: 'T->C',M5T,77
25406: 'T->G',M5R,2
25407: 'G->C',M5I,10
25407: 'G->T',M5I,339
25408: 'A->C',R6R,30
25408: 'A->G',R6G,20
25409: 'G->A',R6K,91
25409: 'G->C',R6T,54
25409: 'G->T',R6I,103
25410: 'A->C',R6S,5
25410: 'A->G',R6R,40
25410: 'A->T',R6S,17
25411: 'A->C',I7L,38
25411: 'A->G',I7V,65
25411: 'A->T',I7F,48
25412: 'T->C',I7T,42
25412: 'T->G',I7S,4
25413: 'C->A',I7I,45
25413: 'C->G',I7M,6
25413: 'C->T',I7I,16209
25414: 'T->A',F8I,1
25414: 'T->C',F8L,49
25414: 'T->G',F8V,1
25415: 'T->C',F8S,5
25416: 'C->A',F8L,3
25416: 'C->T',F8F,1961
25417: 'A->C',T9P,8
25417: 'A->G',T9A,19
25417: 'A->T',T9S,11
25418: 'C->A',T9K,182
25418: 'C->G',T9R,37
25418: 'C->T',T9I,108
25419: 'A->C',T9T,5
25419: 'A->G',T9T,31
25419: 'A->T',T9T,41
25420: 'A->C',I10L,275
25420: 'A->G',I10V,72
25420: 'A->T',I10F,10
25421: 'T->A',I10N,2
25421: 'T->C',I10T,35
25421: 'T->G',I10S,19
25422: 'T->A',I10I,198
25422: 'T->C',I10I,70
25422: 'T->G',I10M,7
25423: 'G->A',G11R,67
25423: 'G->C',G11R,163
25424: 'G->A',G11E,50
25424: 'G->C',G11A,61
25424: 'G->T',G11V,135
25425: 'A->C',G11G,23
25425: 'A->G',G11G,102
25425: 'A->T',G11G,14
25426: 'A->C',T12P,32
25426: 'A->G',T12A,48
25427: 'C->A',T12N,35
25427: 'C->G',T12S,45
25427: 'C->T',T12I,2314
25428: 'T->A',T12T,32
25428: 'T->C',T12T,49
25428: 'T->G',T12T,2
25429: 'G->A',V13I,111
25429: 'G->C',V13L,268
25429: 'G->T',V13L,2961
25430: 'T->C',V13A,147
25430: 'T->G',V13G,6
25431: 'A->C',V13V,12
25431: 'A->G',V13V,54
25431: 'A->T',V13V,21
25432: 'A->C',T14P,5
25432: 'A->G',T14A,29
25433: 'C->A',T14N,19
25433: 'C->T',T14I,2792
25434: 'T->A',T14T,6
25434: 'T->C',T14T,25
25434: 'T->G',T14T,10
25435: 'T->A',L15M,11
25435: 'T->C',L15L,97
25435: 'T->G',L15V,3
25436: 'T->C',L15S,51
25436: 'T->G',L15W,4
25437: 'G->A',L15L,41
25437: 'G->C',L15F,232
25437: 'G->T',L15F,22302
25438: 'A->C',K16Q,16
25438: 'A->G',K16E,94
25439: 'A->C',K16T,1961
25439: 'A->G',K16R,128
25439: 'A->T',K16M,12
25440: 'G->A',K16K,91
25440: 'G->C',K16N,70
25440: 'G->T',K16N,2316
25441: 'C->A',Q17K,26
25441: 'C->G',Q17E,23
25442: 'A->C',Q17P,18
25442: 'A->G',Q17R,49
25442: 'A->T',Q17L,161
25443: 'A->C',Q17H,114
25443: 'A->G',Q17Q,123
25443: 'A->T',Q17H,109
25444: 'G->A',G18S,211
25444: 'G->C',G18R,54
25444: 'G->T',G18C,1036
25445: 'G->A',G18D,376
25445: 'G->C',G18A,328
25445: 'G->T',G18V,3498
25446: 'T->A',G18G,6
25446: 'T->C',G18G,61
25447: 'G->A',E19K,93
25447: 'G->C',E19Q,37
25448: 'A->C',E19A,57
25448: 'A->G',E19G,431
25448: 'A->T',E19V,24
25449: 'A->C',E19D,27
25449: 'A->G',E19E,35
25449: 'A->T',E19D,114
25450: 'A->C',I20L,21
25450: 'A->G',I20V,1027
25450: 'A->T',I20F,170
25451: 'T->C',I20T,245
25451: 'T->G',I20S,10
25452: 'C->A',I20I,133
25452: 'C->G',I20M,765
25452: 'C->T',I20I,6038
25453: 'A->C',K21Q,4
25453: 'A->G',K21E,155
25454: 'A->C',K21T,7
25454: 'A->G',K21R,46
25454: 'A->T',K21M,164
25455: 'G->A',K21K,229
25455: 'G->C',K21N,132
25455: 'G->T',K21N,2284
25456: 'G->A',D22N,264
25456: 'G->C',D22H,62
25456: 'G->T',D22Y,946
25457: 'A->C',D22A,14
25457: 'A->G',D22G,180
25457: 'A->T',D22V,21
25458: 'T->A',D22E,6
25458: 'T->C',D22D,244
25458: 'T->G',D22E,2
25459: 'G->A',A23T,56
25459: 'G->C',A23P,20
25459: 'G->T',A23S,2692
25460: 'C->A',A23D,16
25460: 'C->G',A23G,341
25460: 'C->T',A23V,4038
25461: 'T->A',A23A,30
25461: 'T->C',A23A,604
25461: 'T->G',A23A,13
25462: 'A->C',T24P,1
25462: 'A->G',T24A,24
25462: 'A->T',T24S,11
25463: 'C->A',T24N,129
25463: 'C->G',T24S,4
25463: 'C->T',T24I,2501
25464: 'T->A',T24T,6
25464: 'T->C',T24T,46
25464: 'T->G',T24T,3
25465: 'C->A',P25T,52
25465: 'C->G',P25A,5
25465: 'C->T',P25S,677
25466: 'C->A',P25H,135
25466: 'C->G',P25R,1
25466: 'C->T',P25L,1420
25467: 'T->A',P25P,13
25467: 'T->C',P25P,614
25467: 'T->G',P25P,22
25468: 'T->A',S26T,2
25468: 'T->C',S26P,84
25468: 'T->G',S26A,125
25469: 'C->T',S26L,936198
25470: 'A->C',S26S,8
25470: 'A->G',S26S,67
25470: 'A->T',S26S,147
25471: 'G->A',D27N,526
25471: 'G->C',D27H,493
25471: 'G->T',D27Y,8888
25472: 'A->C',D27A,117
25472: 'A->G',D27G,189
25472: 'A->T',D27V,53
25473: 'T->A',D27E,7
25473: 'T->C',D27D,1454
25473: 'T->G',D27E,6
25474: 'T->A',F28I,9
25474: 'T->C',F28L,123
25474: 'T->G',F28V,9
25475: 'T->A',F28Y,1
25475: 'T->C',F28S,202
25475: 'T->G',F28C,1
25476: 'T->A',F28L,226
25476: 'T->C',F28F,67
25476: 'T->G',F28L,10
25477: 'G->A',V29I,262
25477: 'G->C',V29L,96
25477: 'G->T',V29F,583
25478: 'T->A',V29D,11
25478: 'T->C',V29A,479
25478: 'T->G',V29G,13
25479: 'T->A',V29V,12
25479: 'T->C',V29V,70
25479: 'T->G',V29V,41
25480: 'C->A',R30S,8
25480: 'C->T',R30C,263
25481: 'G->A',R30H,436
25481: 'G->C',R30P,9
25481: 'G->T',R30L,705
25482: 'C->A',R30R,33
25482: 'C->T',R30R,1316
25483: 'G->A',A31T,976
25483: 'G->C',A31P,47
25483: 'G->T',A31S,302
25484: 'C->A',A31D,12
25484: 'C->G',A31G,1
25484: 'C->T',A31V,184
25485: 'T->A',A31A,78
25485: 'T->C',A31A,300
25485: 'T->G',A31A,2
25486: 'A->C',T32P,1
25486: 'A->G',T32A,140
25486: 'A->T',T32S,12
25487: 'C->A',T32N,114
25487: 'C->G',T32S,82
25487: 'C->T',T32I,1420
25488: 'T->A',T32T,71
25488: 'T->C',T32T,38
25488: 'T->G',T32T,5
25489: 'G->A',A33T,179
25489: 'G->C',A33P,8
25489: 'G->T',A33S,6840
25490: 'C->A',A33E,120
25490: 'C->T',A33V,318
25491: 'A->C',A33A,9
25491: 'A->G',A33A,526
25491: 'A->T',A33A,102
25492: 'A->C',T34P,10
25492: 'A->G',T34A,171
25492: 'A->T',T34S,12
25493: 'C->A',T34K,20
25493: 'C->T',T34M,797
25494: 'G->A',T34T,499
25494: 'G->C',T34T,95
25494: 'G->T',T34T,3941
25495: 'A->C',I35L,42
25495: 'A->G',I35V,572
25495: 'A->T',I35L,37
25496: 'T->A',I35K,40
25496: 'T->C',I35T,960
25497: 'A->G',I35M,45
25497: 'A->T',I35I,12
25498: 'C->A',P36T,4
25498: 'C->T',P36S,64
25499: 'C->A',P36Q,39
25499: 'C->G',P36R,2
25499: 'C->T',P36L,211
25500: 'G->A',P36P,575
25500: 'G->C',P36P,155
25500: 'G->T',P36P,2360
25501: 'A->C',I37L,32
25501: 'A->G',I37V,366
25501: 'A->T',I37L,41
25502: 'T->A',I37K,35
25502: 'T->C',I37T,598
25502: 'T->G',I37R,1
25503: 'A->G',I37M,90
25503: 'A->T',I37I,35
25504: 'C->A',Q38K,56
25504: 'C->G',Q38E,59
25505: 'A->C',Q38P,256
25505: 'A->G',Q38R,8587
25505: 'A->T',Q38L,1361
25506: 'A->C',Q38H,13
25506: 'A->G',Q38Q,169
25506: 'A->T',Q38H,26
25507: 'G->A',A39T,802
25507: 'G->C',A39P,1
25507: 'G->T',A39S,191
25508: 'C->A',A39D,22
25508: 'C->G',A39G,1
25508: 'C->T',A39V,53
25509: 'C->A',A39A,136
25509: 'C->G',A39A,4
25509: 'C->T',A39A,1514
25510: 'T->A',S40T,35
25510: 'T->C',S40P,237
25510: 'T->G',S40A,96
25511: 'C->T',S40L,3247
25512: 'A->C',S40S,11
25512: 'A->G',S40S,48
25512: 'A->T',S40S,19
25513: 'C->A',L41I,180
25513: 'C->G',L41V,18
25513: 'C->T',L41F,3761
25514: 'T->A',L41H,23
25514: 'T->C',L41P,185
25514: 'T->G',L41R,29
25515: 'C->A',L41L,54
25515: 'C->T',L41L,1096
25516: 'C->A',P42T,30
25516: 'C->G',P42A,5
25516: 'C->T',P42S,951
25517: 'C->A',P42H,4366
25517: 'C->G',P42R,72
25517: 'C->T',P42L,31101
25518: 'T->A',P42P,39
25518: 'T->C',P42P,875
25518: 'T->G',P42P,58
25519: 'T->A',F43I,8
25519: 'T->C',F43L,470
25519: 'T->G',F43V,145
25520: 'T->A',F43Y,8
25520: 'T->C',F43S,208
25520: 'T->G',F43C,22
25521: 'C->A',F43L,73
25521: 'C->G',F43L,25
25521: 'C->T',F43F,8016
25522: 'G->A',G44R,1045
25522: 'G->C',G44R,114
25523: 'G->A',G44E,431
25523: 'G->C',G44A,12
25523: 'G->T',G44V,500
25524: 'A->C',G44G,133
25524: 'A->G',G44G,301
25524: 'A->T',G44G,12
25525: 'T->A',W45R,26
25525: 'T->C',W45R,485
25525: 'T->G',W45G,6
25526: 'G->C',W45S,6
25526: 'G->T',W45L,3154
25527: 'G->C',W45C,1
25527: 'G->T',W45C,293
25528: 'C->A',L46I,98
25528: 'C->G',L46V,76
25528: 'C->T',L46F,1237
25529: 'T->A',L46H,13
25529: 'T->C',L46P,18
25529: 'T->G',L46R,13
25530: 'T->A',L46L,12
25530: 'T->C',L46L,101
25531: 'A->C',I47L,3
25531: 'A->G',I47V,731
25531: 'A->T',I47F,14
25532: 'T->C',I47T,1055
25532: 'T->G',I47S,10
25533: 'T->A',I47I,26
25533: 'T->C',I47I,141
25534: 'G->A',V48I,107
25534: 'G->C',V48L,2
25534: 'G->T',V48F,1418
25535: 'T->C',V48A,23
25535: 'T->G',V48G,36
25536: 'T->A',V48V,175
25536: 'T->C',V48V,125
25536: 'T->G',V48V,11
25537: 'G->A',G49S,193
25537: 'G->T',G49C,363
25538: 'G->A',G49D,94
25538: 'G->C',G49A,2
25538: 'G->T',G49V,2427
25539: 'C->A',G49G,54
25539: 'C->G',G49G,1
25539: 'C->T',G49G,207
25540: 'G->A',V50I,1120
25540: 'G->T',V50F,185
25541: 'T->C',V50A,318
25541: 'T->G',V50G,7
25542: 'T->A',V50V,38
25542: 'T->C',V50V,43
25542: 'T->G',V50V,4
25543: 'G->A',A51T,58
25543: 'G->T',A51S,209
25544: 'C->A',A51E,142
25544: 'C->T',A51V,203
25545: 'A->C',A51A,3
25545: 'A->G',A51A,484
25545: 'A->T',A51A,13
25546: 'C->A',L52I,104
25546: 'C->G',L52V,15
25546: 'C->T',L52F,2836
25547: 'T->A',L52H,11
25547: 'T->C',L52P,59
25548: 'T->A',L52L,1
25548: 'T->C',L52L,108
25548: 'T->G',L52L,155
25549: 'C->A',L53I,74
25549: 'C->G',L53V,35
25549: 'C->T',L53F,3675
25550: 'T->A',L53H,66
25550: 'T->C',L53P,3
25550: 'T->G',L53R,3
25551: 'T->A',L53L,55
25551: 'T->C',L53L,144
25551: 'T->G',L53L,10
25552: 'G->A',A54T,57
25552: 'G->C',A54P,11
25552: 'G->T',A54S,4131
25553: 'C->A',A54D,23
25553: 'C->G',A54G,54
25553: 'C->T',A54V,5166
25554: 'T->A',A54A,22
25554: 'T->C',A54A,110
25554: 'T->G',A54A,14
25555: 'G->A',V55I,219
25555: 'G->C',V55L,117
25555: 'G->T',V55F,1735
25556: 'T->C',V55A,169
25556: 'T->G',V55G,846
25557: 'T->A',V55V,19
25557: 'T->C',V55V,120
25557: 'T->G',V55V,23
25558: 'T->A',F56I,5
25558: 'T->C',F56L,98
25558: 'T->G',F56V,8
25559: 'T->C',F56S,87
25559: 'T->G',F56C,6
25560: 'T->A',F56L,18
25560: 'T->C',F56F,12
25560: 'T->G',F56L,6
25561: 'C->A',Q57K,81
25561: 'C->G',Q57E,42
25562: 'A->G',Q57R,760
25562: 'A->T',Q57L,186
25563: 'G->A',Q57Q,208
25563: 'G->C',Q57H,771
25563: 'G->T',Q57H,229547
25564: 'A->C',S58R,39
25564: 'A->G',S58G,314
25564: 'A->T',S58C,51
25565: 'G->A',S58N,1233
25565: 'G->T',S58I,1017
25566: 'C->A',S58R,23
25566: 'C->T',S58S,471
25567: 'G->A',A59T,1088
25567: 'G->T',A59S,628
25568: 'C->T',A59V,574
25569: 'T->A',A59A,196
25569: 'T->C',A59A,54
25569: 'T->G',A59A,17
25570: 'T->A',S60T,192
25570: 'T->C',S60P,206
25570: 'T->G',S60A,24
25571: 'C->A',S60Y,253
25571: 'C->G',S60C,31
25571: 'C->T',S60F,1724
25572: 'C->A',S60S,320
25572: 'C->G',S60S,16
25572: 'C->T',S60S,3230
25573: 'A->C',K61Q,466
25573: 'A->G',K61E,258
25574: 'A->C',K61T,60
25574: 'A->G',K61R,130
25574: 'A->T',K61I,528
25575: 'A->C',K61N,54
25575: 'A->G',K61K,95
25575: 'A->T',K61N,48
25576: 'A->C',I62L,11
25576: 'A->G',I62V,98
25576: 'A->T',I62F,52
25577: 'T->A',I62N,2
25577: 'T->C',I62T,2193
25577: 'T->G',I62S,25
25578: 'C->A',I62I,6
25578: 'C->G',I62M,30
25578: 'C->T',I62I,2823
25579: 'A->C',I63L,17
25579: 'A->G',I63V,68
25579: 'A->T',I63L,76
25580: 'T->A',I63K,5
25580: 'T->C',I63T,1132
25580: 'T->G',I63R,1
25581: 'A->C',I63I,1
25581: 'A->G',I63M,56
25581: 'A->T',I63I,24
25582: 'A->G',T64A,25
25582: 'A->T',T64S,22
25583: 'C->A',T64N,203
25583: 'C->T',T64I,1767
25584: 'C->A',T64T,35
25584: 'C->G',T64T,77
25584: 'C->T',T64T,2915
25585: 'C->A',L65I,205
25585: 'C->G',L65V,41
25585: 'C->T',L65F,950
25586: 'T->A',L65H,12
25586: 'T->C',L65P,279
25586: 'T->G',L65R,14
25587: 'C->A',L65L,810
25587: 'C->G',L65L,36
25587: 'C->T',L65L,3565
25588: 'A->C',K66Q,14
25588: 'A->G',K66E,39
25589: 'A->C',K66T,11
25589: 'A->G',K66R,61
25589: 'A->T',K66I,127
25590: 'A->C',K66N,10
25590: 'A->G',K66K,37
25590: 'A->T',K66N,298
25591: 'A->C',K67Q,19
25591: 'A->G',K67E,90
25592: 'A->C',K67T,23
25592: 'A->G',K67R,184
25592: 'A->T',K67M,86
25593: 'G->A',K67K,417
25593: 'G->C',K67N,601
25593: 'G->T',K67N,1403
25594: 'A->C',R68R,7
25594: 'A->G',R68G,98
25595: 'G->A',R68K,123
25595: 'G->C',R68T,1039
25595: 'G->T',R68I,2466
25596: 'A->C',R68S,17
25596: 'A->G',R68R,445
25596: 'A->T',R68S,1024
25597: 'T->A',W69R,6
25597: 'T->C',W69R,211
25597: 'T->G',W69G,17
25598: 'G->C',W69S,76
25598: 'G->T',W69L,1565
25599: 'G->C',W69C,72
25599: 'G->T',W69C,2744
25600: 'C->A',Q70K,11
25600: 'C->G',Q70E,4
25601: 'A->C',Q70P,9
25601: 'A->G',Q70R,56
25601: 'A->T',Q70L,208
25602: 'A->C',Q70H,14
25602: 'A->G',Q70Q,58
25603: 'C->A',L71I,115
25603: 'C->G',L71V,35
25603: 'C->T',L71L,2789
25604: 'T->A',L71Q,21
25604: 'T->C',L71P,33
25604: 'T->G',L71R,1
25605: 'A->G',L71L,24
25605: 'A->T',L71L,27
25606: 'G->A',A72T,545
25606: 'G->C',A72P,26
25606: 'G->T',A72S,2561
25607: 'C->A',A72E,1
25607: 'C->T',A72V,156
25608: 'A->C',A72A,2
25608: 'A->G',A72A,17
25608: 'A->T',A72A,9
25609: 'C->A',L73I,555
25609: 'C->G',L73V,20
25609: 'C->T',L73F,304
25610: 'T->A',L73H,5
25610: 'T->C',L73P,49
25611: 'C->A',L73L,145
25611: 'C->G',L73L,7
25611: 'C->T',L73L,1444
25612: 'T->A',S74T,6
25612: 'T->C',S74P,85
25612: 'T->G',S74A,146
25613: 'C->A',S74Y,36
25613: 'C->G',S74C,22
25613: 'C->T',S74F,4841
25614: 'C->A',S74S,32
25614: 'C->G',S74S,22
25614: 'C->T',S74S,16846
25615: 'A->C',K75Q,6
25615: 'A->G',K75E,215
25616: 'A->C',K75T,19
25616: 'A->G',K75R,110
25616: 'A->T',K75M,18
25617: 'G->A',K75K,668
25617: 'G->T',K75N,2753
25618: 'G->A',G76S,368
25618: 'G->T',G76C,12
25619: 'G->C',G76A,1
25619: 'G->T',G76V,3
25620: 'T->C',G76G,47
25621: 'G->A',V77I,318
25621: 'G->C',V77L,28
25621: 'G->T',V77F,7767
25622: 'T->C',V77A,102
25622: 'T->G',V77G,1
25623: 'T->A',V77V,2
25623: 'T->C',V77V,187
25623: 'T->G',V77V,12
25624: 'C->A',H78N,6
25624: 'C->G',H78D,44
25624: 'C->T',H78Y,5770
25625: 'A->C',H78P,1
25625: 'A->G',H78R,70
25625: 'A->T',H78L,1
25626: 'C->A',H78Q,66
25626: 'C->G',H78Q,14
25626: 'C->T',H78H,7728
25627: 'T->A',F79I,14
25627: 'T->C',F79L,36
25627: 'T->G',F79V,41
25628: 'T->A',F79Y,4
25628: 'T->C',F79S,51
25628: 'T->G',F79C,14
25629: 'T->A',F79L,3
25629: 'T->C',F79F,93
25630: 'G->A',V80I,80
25630: 'G->C',V80L,86
25630: 'G->T',V80F,55
25631: 'T->A',V80D,5
25631: 'T->C',V80A,24
25631: 'T->G',V80G,4
25632: 'T->C',V80V,103
25632: 'T->G',V80V,9
25633: 'T->A',C81S,6
25633: 'T->C',C81R,32
25633: 'T->G',C81G,72
25634: 'G->A',C81Y,62
25634: 'G->C',C81S,6
25634: 'G->T',C81F,374
25635: 'C->G',C81W,3
25635: 'C->T',C81C,636
25636: 'A->G',N82D,17
25636: 'A->T',N82Y,46
25637: 'A->C',N82T,4
25637: 'A->G',N82S,25
25637: 'A->T',N82I,2
25638: 'C->A',N82K,31
25638: 'C->G',N82K,1
25638: 'C->T',N82N,2206
25639: 'T->A',L83M,7
25639: 'T->C',L83L,17
25639: 'T->G',L83V,107
25640: 'T->C',L83S,24
25640: 'T->G',L83W,11
25641: 'G->A',L83L,45
25641: 'G->C',L83F,17
25641: 'G->T',L83F,2067
25642: 'C->A',L84M,105
25642: 'C->G',L84V,15
25642: 'C->T',L84L,782
25643: 'T->A',L84Q,1
25643: 'T->C',L84P,22
25644: 'G->A',L84L,573
25644: 'G->C',L84L,97
25644: 'G->T',L84L,4516
25645: 'T->A',L85M,3
25645: 'T->C',L85L,28
25645: 'T->G',L85V,81
25646: 'T->C',L85S,37
25646: 'T->G',L85W,2
25647: 'G->A',L85L,435
25647: 'G->C',L85F,262
25647: 'G->T',L85F,8572
25648: 'T->C',L86L,23
25648: 'T->G',L86V,10
25649: 'T->C',L86S,25
25649: 'T->G',L86W,3
25650: 'G->A',L86L,123
25650: 'G->C',L86F,10
25650: 'G->T',L86F,1434
25651: 'T->A',F87I,3
25651: 'T->C',F87L,70
25651: 'T->G',F87V,5
25652: 'T->A',F87Y,1
25652: 'T->C',F87S,49
25652: 'T->G',F87C,6
25653: 'T->A',F87L,3
25653: 'T->C',F87F,27
25654: 'G->A',V88I,128
25654: 'G->C',V88L,110
25654: 'G->T',V88L,2574
25655: 'T->A',V88E,2
25655: 'T->C',V88A,97
25655: 'T->G',V88G,2
25656: 'A->C',V88V,1
25656: 'A->G',V88V,376
25656: 'A->T',V88V,4
25657: 'A->C',T89P,7
25657: 'A->G',T89A,111
25657: 'A->T',T89S,1
25658: 'C->T',T89I,3302
25659: 'A->C',T89T,7
25659: 'A->G',T89T,118
25659: 'A->T',T89T,30
25660: 'G->A',V90I,171
25660: 'G->C',V90L,216
25660: 'G->T',V90F,4048
25661: 'T->A',V90D,1
25661: 'T->C',V90A,54
25661: 'T->G',V90G,6
25662: 'T->A',V90V,11
25662: 'T->C',V90V,77
25662: 'T->G',V90V,22
25663: 'T->A',Y91N,2
25663: 'T->C',Y91H,250
25663: 'T->G',Y91D,6
25664: 'A->C',Y91S,7
25664: 'A->G',Y91C,8
25664: 'A->T',Y91F,1
25665: 'C->T',Y91Y,2583
25666: 'T->A',S92T,10
25666: 'T->C',S92P,388
25666: 'T->G',S92A,14
25667: 'C->T',S92L,2032
25668: 'A->C',S92S,29
25668: 'A->G',S92S,47
25668: 'A->T',S92S,19
25669: 'C->A',H93N,73
25669: 'C->G',H93D,9
25669: 'C->T',H93Y,1885
25670: 'A->G',H93R,8
25670: 'A->T',H93L,5
25671: 'C->A',H93Q,32
25671: 'C->G',H93Q,1
25671: 'C->T',H93H,636
25672: 'C->A',L94I,113
25672: 'C->G',L94V,13
25672: 'C->T',L94F,1355
25673: 'T->A',L94H,46
25673: 'T->C',L94P,543
25673: 'T->G',L94R,10
25674: 'T->A',L94L,31
25674: 'T->C',L94L,560
25674: 'T->G',L94L,21
25675: 'T->A',L95M,26
25675: 'T->C',L95L,63
25675: 'T->G',L95V,50
25676: 'T->C',L95S,914
25676: 'T->G',L95W,34
25677: 'G->A',L95L,195
25677: 'G->C',L95F,3
25677: 'G->T',L95F,10024
25678: 'C->A',L96I,161
25678: 'C->T',L96F,319
25679: 'T->A',L96H,2
25679: 'T->C',L96P,351
25679: 'T->G',L96R,24
25680: 'C->A',L96L,144
25680: 'C->G',L96L,7
25680: 'C->T',L96L,837
25681: 'G->A',V97I,649
25681: 'G->C',V97L,66
25681: 'G->T',V97F,331
25682: 'T->C',V97A,70
25682: 'T->G',V97G,30
25683: 'T->A',V97V,45
25683: 'T->C',V97V,76
25683: 'T->G',V97V,18
25684: 'G->A',A98T,114
25684: 'G->C',A98P,2
25684: 'G->T',A98S,108
25685: 'C->A',A98D,61
25685: 'C->G',A98G,7
25685: 'C->T',A98V,793
25686: 'T->A',A98A,215
25686: 'T->C',A98A,77
25686: 'T->G',A98A,37
25687: 'G->A',A99T,1177
25687: 'G->C',A99P,45
25687: 'G->T',A99S,2160
25688: 'C->A',A99D,139
25688: 'C->G',A99G,24
25688: 'C->T',A99V,2933
25689: 'T->A',A99A,138
25689: 'T->C',A99A,496
25689: 'T->G',A99A,60
25690: 'G->A',G100S,371
25690: 'G->C',G100R,92
25690: 'G->T',G100C,10781
25691: 'G->A',G100D,928
25691: 'G->C',G100A,3
25691: 'G->T',G100V,1091
25692: 'C->A',G100G,6
25692: 'C->T',G100G,415
25693: 'C->A',L101I,1696
25693: 'C->G',L101V,53
25693: 'C->T',L101F,1281
25694: 'T->A',L101H,5
25694: 'T->C',L101P,94
25694: 'T->G',L101R,28
25695: 'T->A',L101L,37
25695: 'T->C',L101L,338
25695: 'T->G',L101L,6
25696: 'G->A',E102K,63
25696: 'G->C',E102Q,286
25697: 'A->C',E102A,19
25697: 'A->G',E102G,59
25697: 'A->T',E102V,426
25698: 'A->C',E102D,29
25698: 'A->G',E102E,372
25698: 'A->T',E102D,32
25699: 'G->A',A103T,1217
25699: 'G->C',A103P,53
25699: 'G->T',A103S,1118
25700: 'C->A',A103D,18
25700: 'C->T',A103V,384
25701: 'C->A',A103A,45
25701: 'C->G',A103A,3
25701: 'C->T',A103A,440
25702: 'C->A',P104T,33
25702: 'C->G',P104A,6
25702: 'C->T',P104S,10693
25703: 'C->A',P104H,61
25703: 'C->G',P104R,17
25703: 'C->T',P104L,8868
25704: 'T->A',P104P,3
25704: 'T->C',P104P,52
25704: 'T->G',P104P,10
25705: 'T->A',F105I,2
25705: 'T->C',F105L,295
25705: 'T->G',F105V,18
25706: 'T->A',F105Y,11
25706: 'T->C',F105S,87
25706: 'T->G',F105C,50
25707: 'T->A',F105L,7
25707: 'T->C',F105F,75
25707: 'T->G',F105L,19
25708: 'C->A',L106I,83
25708: 'C->G',L106V,60
25708: 'C->T',L106F,5485
25709: 'T->A',L106H,22
25709: 'T->C',L106P,110
25709: 'T->G',L106R,73
25710: 'C->A',L106L,98
25710: 'C->G',L106L,32
25710: 'C->T',L106L,24185
25711: 'T->A',Y107N,26
25711: 'T->C',Y107H,1028
25711: 'T->G',Y107D,2
25712: 'A->C',Y107S,25
25712: 'A->G',Y107C,50
25712: 'A->T',Y107F,23
25713: 'T->C',Y107Y,513
25714: 'C->A',L108I,73
25714: 'C->G',L108V,36
25714: 'C->T',L108F,4183
25715: 'T->A',L108H,76
25715: 'T->C',L108P,93
25715: 'T->G',L108R,2
25716: 'T->A',L108L,4
25716: 'T->C',L108L,61
25717: 'T->A',Y109N,2
25717: 'T->C',Y109H,73
25717: 'T->G',Y109D,1
25718: 'A->G',Y109C,1641
25718: 'A->T',Y109F,62
25719: 'T->C',Y109Y,106
25720: 'G->A',A110T,1762
25720: 'G->C',A110P,13
25720: 'G->T',A110S,9392
25721: 'C->A',A110D,12
25721: 'C->G',A110G,11
25721: 'C->T',A110V,2663
25722: 'T->A',A110A,5
25722: 'T->C',A110A,50
25722: 'T->G',A110A,16
25723: 'T->A',L111I,11
25723: 'T->C',L111L,526
25723: 'T->G',L111V,7
25724: 'T->C',L111S,409
25725: 'A->C',L111F,2
25725: 'A->G',L111L,42
25725: 'A->T',L111F,13
25726: 'G->A',V112I,67
25726: 'G->C',V112L,76
25726: 'G->T',V112F,2382
25727: 'T->C',V112A,176
25727: 'T->G',V112G,10
25728: 'C->A',V112V,46
25728: 'C->G',V112V,81
25728: 'C->T',V112V,2424
25729: 'T->C',Y113H,325
25730: 'A->G',Y113C,3
25730: 'A->T',Y113F,1
25731: 'C->T',Y113Y,5104
25732: 'T->A',F114I,1
25732: 'T->C',F114L,41
25732: 'T->G',F114V,910
25733: 'T->A',F114Y,3
25733: 'T->C',F114S,18
25733: 'T->G',F114C,19
25734: 'C->A',F114L,90
25734: 'C->G',F114L,2
25734: 'C->T',F114F,62
25735: 'T->A',L115M,3
25735: 'T->C',L115L,12
25735: 'T->G',L115V,7
25736: 'T->C',L115S,46
25736: 'T->G',L115W,4
25737: 'G->A',L115L,69
25737: 'G->C',L115F,4
25737: 'G->T',L115F,562
25738: 'C->A',Q116K,5
25738: 'C->G',Q116E,5
25739: 'A->C',Q116P,4
25739: 'A->G',Q116R,9
25739: 'A->T',Q116L,71
25740: 'G->A',Q116Q,29
25740: 'G->T',Q116H,503
25741: 'A->G',S117G,18
25741: 'A->T',S117C,19
25742: 'G->A',S117N,21
25742: 'G->C',S117T,3
25742: 'G->T',S117I,250
25743: 'T->A',S117R,2
25743: 'T->C',S117S,11
25744: 'A->C',I118L,7
25744: 'A->G',I118V,320
25744: 'A->T',I118L,18
25745: 'T->A',I118K,1
25745: 'T->C',I118T,202
25746: 'A->G',I118M,1381
25746: 'A->T',I118I,2
25747: 'A->C',N119H,1065
25747: 'A->G',N119D,75
25747: 'A->T',N119Y,34
25748: 'A->C',N119T,5
25748: 'A->G',N119S,30
25748: 'A->T',N119I,5
25749: 'C->A',N119K,19
25749: 'C->T',N119N,131
25750: 'T->A',F120I,4
25750: 'T->C',F120L,34
25750: 'T->G',F120V,215
25751: 'T->C',F120S,39
25751: 'T->G',F120C,125
25752: 'T->A',F120L,42
25752: 'T->C',F120F,28
25753: 'G->A',V121I,50
25753: 'G->T',V121L,88
25754: 'T->A',V121E,2
25754: 'T->C',V121A,29
25754: 'T->G',V121G,2
25755: 'A->C',V121V,1
25755: 'A->G',V121V,134
25755: 'A->T',V121V,3
25756: 'A->C',R122R,58
25756: 'A->G',R122G,134
25757: 'G->A',R122K,19
25757: 'G->T',R122I,5487
25758: 'A->C',R122S,348
25758: 'A->G',R122R,10
25758: 'A->T',R122S,9
25759: 'A->C',I123L,49
25759: 'A->G',I123V,30
25759: 'A->T',I123L,55
25760: 'T->A',I123K,1
25760: 'T->C',I123T,299
25761: 'A->G',I123M,26
25761: 'A->T',I123I,9
25762: 'A->C',I124L,9
25762: 'A->G',I124V,44
25762: 'A->T',I124L,13
25763: 'T->C',I124T,138
25764: 'A->C',I124I,1
25764: 'A->G',I124M,10
25764: 'A->T',I124I,13
25765: 'A->C',M125L,2
25765: 'A->G',M125V,16
25765: 'A->T',M125L,12
25766: 'T->A',M125K,15
25766: 'T->C',M125T,213
25767: 'G->A',M125I,65
25767: 'G->C',M125I,66
25767: 'G->T',M125I,1590
25768: 'A->C',R126R,247
25768: 'A->G',R126G,41
25769: 'G->A',R126K,113
25769: 'G->C',R126T,3
25769: 'G->T',R126M,736
25770: 'G->A',R126R,58
25770: 'G->C',R126S,15
25770: 'G->T',R126S,559
25771: 'C->A',L127I,60
25771: 'C->G',L127V,1
25771: 'C->T',L127F,726
25773: 'T->A',L127L,35
25773: 'T->C',L127L,41
25773: 'T->G',L127L,5
25774: 'T->A',W128R,5
25774: 'T->C',W128R,41
25774: 'T->G',W128G,2
25775: 'G->C',W128S,4
25775: 'G->T',W128L,2191
25776: 'G->C',W128C,2
25776: 'G->T',W128C,515
25777: 'C->A',L129I,197
25777: 'C->G',L129V,4
25777: 'C->T',L129F,1226
25778: 'T->C',L129P,1
25779: 'T->A',L129L,1
25779: 'T->C',L129L,108
25779: 'T->G',L129L,6
25780: 'T->A',C130S,89
25780: 'T->G',C130G,36
25781: 'G->A',C130Y,1
25781: 'G->C',C130S,20
25781: 'G->T',C130F,23
25782: 'C->T',C130C,3257
25783: 'T->A',W131R,123
25783: 'T->C',W131R,159
25783: 'T->G',W131G,25
25784: 'G->C',W131S,443
25784: 'G->T',W131L,2308
25785: 'G->C',W131C,1054
25785: 'G->T',W131C,49431
25786: 'A->C',K132Q,127
25786: 'A->G',K132E,41
25787: 'A->C',K132T,20
25787: 'A->G',K132R,76
25787: 'A->T',K132I,25
25788: 'A->C',K132N,3
25788: 'A->G',K132K,147
25788: 'A->T',K132N,9
25789: 'T->A',C133S,25
25790: 'G->A',C133Y,1
25790: 'G->C',C133S,39
25790: 'G->T',C133F,22
25791: 'C->T',C133C,1249
25792: 'C->A',R134S,122
25792: 'C->G',R134G,10
25792: 'C->T',R134C,1351
25793: 'G->A',R134H,693
25793: 'G->T',R134L,1879
25794: 'T->A',R134R,5
25794: 'T->C',R134R,80
25794: 'T->G',R134R,102
25795: 'T->A',S135T,3
25795: 'T->G',S135A,2
25796: 'C->G',S135C,5
25796: 'C->T',S135F,1
25797: 'C->A',S135S,30
25797: 'C->G',S135S,7
25797: 'C->T',S135S,1030
25798: 'A->C',K136Q,40
25798: 'A->G',K136E,176
25799: 'A->C',K136T,15
25799: 'A->G',K136R,7
25799: 'A->T',K136I,86
25800: 'A->C',K136N,9
25800: 'A->G',K136K,103
25800: 'A->T',K136N,78
25801: 'A->C',N137H,8
25801: 'A->G',N137D,25
25801: 'A->T',N137Y,44
25802: 'A->C',N137T,7
25802: 'A->G',N137S,21
25802: 'A->T',N137I,6
25803: 'C->A',N137K,50
25803: 'C->G',N137K,2
25803: 'C->T',N137N,389
25804: 'C->G',P138A,1
25804: 'C->T',P138S,5
25805: 'C->T',P138L,4
25806: 'A->C',P138P,42
25806: 'A->G',P138P,4110
25806: 'A->T',P138P,236
25807: 'T->A',L139I,10
25807: 'T->C',L139L,125
25807: 'T->G',L139V,4
25808: 'T->C',L139S,2
25809: 'A->C',L139F,2
25809: 'A->G',L139L,23
25810: 'C->A',L140I,43
25810: 'C->G',L140V,11
25810: 'C->T',L140F,2415
25811: 'T->C',L140P,1
25812: 'T->C',L140L,270
25812: 'T->G',L140L,5
25813: 'T->A',Y141N,1
25813: 'T->C',Y141H,16
25814: 'A->G',Y141C,82
25814: 'A->T',Y141F,4
25815: 'T->C',Y141Y,142
25816: 'G->A',D142N,32
25816: 'G->C',D142H,586
25816: 'G->T',D142Y,33
25817: 'A->C',D142A,4
25817: 'A->G',D142G,1016
25818: 'T->A',D142E,15
25818: 'T->C',D142D,169
25818: 'T->G',D142E,19
25819: 'G->A',A143T,428
25819: 'G->C',A143P,5
25819: 'G->T',A143S,340
25820: 'C->A',A143D,36
25820: 'C->T',A143V,209
25821: 'C->A',A143A,47
25821: 'C->G',A143A,2
25821: 'C->T',A143A,538
25822: 'A->C',N144H,11
25822: 'A->G',N144D,60
25822: 'A->T',N144Y,150
25823: 'A->C',N144T,8
25823: 'A->G',N144S,51
25823: 'A->T',N144I,19
25824: 'C->A',N144K,23
25824: 'C->G',N144K,3
25824: 'C->T',N144N,550
25825: 'T->C',Y145H,112
25826: 'A->C',Y145S,4
25826: 'A->G',Y145C,37
25826: 'A->T',Y145F,72
25827: 'T->C',Y145Y,526
25828: 'T->A',F146I,2
25828: 'T->C',F146L,1
25829: 'T->A',F146Y,2
25830: 'T->C',F146F,56
25830: 'T->G',F146L,1
25831: 'C->A',L147I,156
25831: 'C->G',L147V,16
25831: 'C->T',L147F,1192
25833: 'T->A',L147L,2
25833: 'T->C',L147L,15
25833: 'T->G',L147L,1
25834: 'T->A',C148S,13
25834: 'T->C',C148R,1
25835: 'G->A',C148Y,16
25835: 'G->C',C148S,13
25835: 'G->T',C148F,67
25836: 'C->T',C148C,857
25837: 'T->A',W149R,74
25837: 'T->C',W149R,48
25837: 'T->G',W149G,55
25838: 'G->T',W149L,187
25839: 'G->T',W149C,1046
25840: 'C->A',H150N,1
25840: 'C->T',H150Y,115
25841: 'A->C',H150P,3
25841: 'A->G',H150R,131
25841: 'A->T',H150L,25
25842: 'T->C',H150H,98
25842: 'T->G',H150Q,1
25843: 'A->C',T151P,1
25843: 'A->G',T151A,75
25844: 'C->A',T151N,28
25844: 'C->G',T151S,25
25844: 'C->T',T151I,25699
25845: 'T->C',T151T,59
25846: 'A->C',N152H,2
25846: 'A->G',N152D,39
25846: 'A->T',N152Y,10
25847: 'A->C',N152T,12
25847: 'A->G',N152S,53
25847: 'A->T',N152I,21
25848: 'T->C',N152N,51
25848: 'T->G',N152K,21
25849: 'T->A',C153S,8
25849: 'T->C',C153R,43
25849: 'T->G',C153G,7
25850: 'G->A',C153Y,109
25850: 'G->T',C153F,24
25851: 'T->C',C153C,79
25851: 'T->G',C153W,5
25852: 'T->A',Y154N,55
25852: 'T->C',Y154H,109
25852: 'T->G',Y154D,2
25853: 'A->G',Y154C,51
25853: 'A->T',Y154F,10
25854: 'C->T',Y154Y,673
25855: 'G->A',D155N,68
25855: 'G->C',D155H,1695
25855: 'G->T',D155Y,10111
25856: 'A->C',D155A,19
25856: 'A->G',D155G,275
25856: 'A->T',D155V,13
25857: 'C->A',D155E,25
25857: 'C->G',D155E,1
25857: 'C->T',D155D,88
25858: 'T->A',Y156N,7
25858: 'T->C',Y156H,74
25859: 'A->G',Y156C,749
25859: 'A->T',Y156F,9
25860: 'T->C',Y156Y,349
25861: 'T->A',C157S,1
25861: 'T->C',C157R,1
25862: 'G->C',C157S,5
25863: 'T->C',C157C,197
25864: 'A->C',I158L,1
25864: 'A->G',I158V,311
25864: 'A->T',I158L,14
25865: 'T->C',I158T,102
25866: 'A->C',I158I,25
25866: 'A->G',I158M,19
25866: 'A->T',I158I,2
25867: 'C->T',P159S,547
25868: 'C->T',P159L,15
25869: 'T->A',P159P,106
25869: 'T->C',P159P,48
25869: 'T->G',P159P,22
25870: 'T->C',Y160H,29
25871: 'A->G',Y160C,5
25872: 'C->T',Y160Y,6767
25873: 'A->G',N161D,3
25873: 'A->T',N161Y,25
25874: 'A->C',N161T,2
25874: 'A->G',N161S,13
25874: 'A->T',N161I,6
25875: 'T->A',N161K,4
25875: 'T->C',N161N,31
25876: 'A->C',S162R,1
25876: 'A->G',S162G,280
25876: 'A->T',S162C,1
25877: 'G->A',S162N,8
25877: 'G->C',S162T,30
25877: 'G->T',S162I,39
25878: 'T->C',S162S,890
25879: 'G->A',V163I,906
25879: 'G->C',V163L,47
25879: 'G->T',V163L,546
25880: 'T->C',V163A,113
25880: 'T->G',V163G,4
25881: 'A->C',V163V,1
25881: 'A->G',V163V,42
25881: 'A->T',V163V,890
25882: 'A->C',T164P,2
25882: 'A->G',T164A,6
25882: 'A->T',T164S,4
25883: 'C->A',T164N,9
25883: 'C->G',T164S,1
25883: 'C->T',T164I,2
25884: 'T->C',T164T,13
25884: 'T->G',T164T,55
25885: 'T->A',S165T,1
25885: 'T->C',S165P,72
25885: 'T->G',S165A,13
25886: 'C->A',S165Y,26
25886: 'C->G',S165C,6
25886: 'C->T',S165F,2818
25887: 'T->C',S165S,31
25887: 'T->G',S165S,4
25888: 'T->C',S166P,147
25888: 'T->G',S166A,3
25889: 'C->T',S166L,5600
25890: 'A->G',S166S,52
25890: 'A->T',S166S,59
25891: 'A->C',I167L,8
25891: 'A->G',I167V,71
25891: 'A->T',I167F,1
25892: 'T->C',I167T,3
25892: 'T->G',I167S,2
25893: 'T->A',I167I,19
25893: 'T->C',I167I,11
25893: 'T->G',I167M,1
25894: 'G->A',V168I,75
25894: 'G->C',V168L,1
25894: 'G->T',V168F,5
25895: 'T->C',V168A,26
25896: 'C->A',V168V,3
25896: 'C->T',V168V,69
25897: 'A->C',I169L,14
25897: 'A->G',I169V,148
25897: 'A->T',I169F,20
25898: 'T->A',I169N,1
25898: 'T->C',I169T,1
25898: 'T->G',I169S,1
25899: 'T->A',I169I,18
25899: 'T->C',I169I,322
25900: 'A->G',T170A,12
25901: 'C->A',T170N,5
25901: 'C->G',T170S,6
25901: 'C->T',T170I,182
25902: 'T->A',T170T,12
25902: 'T->C',T170T,40
25902: 'T->G',T170T,27
25903: 'T->A',S171T,19
25903: 'T->C',S171P,15
25903: 'T->G',S171A,37
25904: 'C->T',S171L,17942
25905: 'A->C',S171S,20
25905: 'A->G',S171S,83
25905: 'A->T',S171S,127
25906: 'G->A',G172S,204
25906: 'G->C',G172R,8429
25906: 'G->T',G172C,6904
25907: 'G->A',G172D,231
25907: 'G->C',G172A,7
25907: 'G->T',G172V,57967
25908: 'T->A',G172G,24
25908: 'T->C',G172G,114
25909: 'G->A',D173N,123
25909: 'G->C',D173H,56
25909: 'G->T',D173Y,95
25910: 'A->C',D173A,73
25910: 'A->G',D173G,1289
25910: 'A->T',D173V,405
25911: 'T->A',D173E,34
25911: 'T->C',D173D,69
25911: 'T->G',D173E,1
25912: 'G->A',G174S,602
25912: 'G->T',G174C,2282
25913: 'G->A',G174D,3086
25913: 'G->C',G174A,1
25913: 'G->T',G174V,745
25914: 'C->A',G174G,18
25914: 'C->T',G174G,30
25915: 'A->C',T175P,4
25915: 'A->G',T175A,219
25915: 'A->T',T175S,10
25916: 'C->A',T175K,42
25916: 'C->G',T175R,56
25916: 'C->T',T175I,7177
25917: 'A->C',T175T,8
25917: 'A->G',T175T,69
25917: 'A->T',T175T,31
25918: 'A->C',T176P,4
25918: 'A->G',T176A,15
25918: 'A->T',T176S,3
25919: 'C->A',T176K,7
25919: 'C->G',T176R,2
25919: 'C->T',T176I,2174
25920: 'A->C',T176T,7
25920: 'A->G',T176T,16
25920: 'A->T',T176T,22
25921: 'A->C',S177R,29
25921: 'A->G',S177G,34
25921: 'A->T',S177C,7
25922: 'G->A',S177N,115
25922: 'G->C',S177T,51
25922: 'G->T',S177I,636
25923: 'T->A',S177R,3
25923: 'T->C',S177S,22
25923: 'T->G',S177R,5
25924: 'C->A',P178T,5
25924: 'C->T',P178S,50
25925: 'C->A',P178H,24
25925: 'C->T',P178L,187
25926: 'T->A',P178P,2
25926: 'T->C',P178P,42
25926: 'T->G',P178P,1
25927: 'A->G',I179V,255
25927: 'A->T',I179F,52
25928: 'T->A',I179N,4
25928: 'T->C',I179T,584
25928: 'T->G',I179S,4
25929: 'T->A',I179I,5
25929: 'T->C',I179I,1
25929: 'T->G',I179M,8
25930: 'T->A',S180T,6
25930: 'T->C',S180P,2470
25930: 'T->G',S180A,23
25931: 'C->A',S180Y,244
25931: 'C->T',S180F,797
25932: 'T->A',S180S,26
25932: 'T->C',S180S,26
25932: 'T->G',S180S,11
25933: 'G->A',E181K,95
25933: 'G->C',E181Q,74
25934: 'A->C',E181A,50
25934: 'A->G',E181G,237
25934: 'A->T',E181V,850
25935: 'A->G',E181E,43
25936: 'C->A',H182N,6
25936: 'C->T',H182Y,3590
25937: 'A->C',H182P,2
25937: 'A->G',H182R,204
25937: 'A->T',H182L,46
25938: 'T->A',H182Q,12
25938: 'T->C',H182H,112
25939: 'G->A',D183N,532
25939: 'G->C',D183H,2
25939: 'G->T',D183Y,31
25940: 'A->C',D183A,3
25940: 'A->G',D183G,41
25940: 'A->T',D183V,2
25941: 'C->A',D183E,174
25941: 'C->T',D183D,57
25942: 'T->A',Y184N,36
25942: 'T->C',Y184H,396
25943: 'A->G',Y184C,55
25943: 'A->T',Y184F,3
25944: 'C->T',Y184Y,188
25945: 'C->A',Q185K,16
25945: 'C->G',Q185E,7
25946: 'A->C',Q185P,46
25946: 'A->G',Q185R,75
25946: 'A->T',Q185L,8
25947: 'G->A',Q185Q,90
25947: 'G->C',Q185H,1398
25947: 'G->T',Q185H,7691
25948: 'A->C',I186L,30
25948: 'A->G',I186V,151
25948: 'A->T',I186F,85
25949: 'T->A',I186N,1
25949: 'T->C',I186T,127
25949: 'T->G',I186S,11
25950: 'T->A',I186I,8
25950: 'T->C',I186I,51
25951: 'G->A',G187S,83
25951: 'G->C',G187R,12
25951: 'G->T',G187C,98
25952: 'G->A',G187D,57
25952: 'G->T',G187V,10
25953: 'T->C',G187G,51
25954: 'G->A',G188S,63
25954: 'G->T',G188C,3281
25955: 'G->A',G188D,170
25955: 'G->T',G188V,122
25956: 'T->C',G188G,43
25957: 'T->A',Y189N,2
25957: 'T->C',Y189H,67
25958: 'A->C',Y189S,39
25958: 'A->G',Y189C,765
25958: 'A->T',Y189F,49
25959: 'T->C',Y189Y,2151
25960: 'A->G',T190A,30
25961: 'C->A',T190N,7
25961: 'C->G',T190S,1
25961: 'C->T',T190I,278
25962: 'T->A',T190T,19
25962: 'T->C',T190T,37
25962: 'T->G',T190T,1
25963: 'G->A',E191K,49
25963: 'G->C',E191Q,80
25964: 'A->C',E191A,54
25964: 'A->G',E191G,71
25964: 'A->T',E191V,164
25965: 'A->C',E191D,12
25965: 'A->G',E191E,66
25965: 'A->T',E191D,6
25966: 'A->C',K192Q,27
25966: 'A->G',K192E,28
25967: 'A->C',K192T,3
25967: 'A->G',K192R,27
25968: 'A->C',K192N,44
25968: 'A->G',K192K,2516
25968: 'A->T',K192N,13
25969: 'T->A',W193R,210
25969: 'T->C',W193R,638
25969: 'T->G',W193G,32
25970: 'G->C',W193S,19
25970: 'G->T',W193L,254
25971: 'G->C',W193C,1
25971: 'G->T',W193C,175
25972: 'G->A',E194K,108
25972: 'G->C',E194Q,1
25973: 'A->C',E194A,10
25973: 'A->G',E194G,74
25973: 'A->T',E194V,6
25974: 'A->C',E194D,225
25974: 'A->G',E194E,305
25974: 'A->T',E194D,30
25975: 'T->A',S195T,1
25975: 'T->C',S195P,148
25975: 'T->G',S195A,5
25976: 'C->A',S195Y,203
25976: 'C->G',S195C,37
25976: 'C->T',S195F,281
25977: 'T->A',S195S,3
25977: 'T->C',S195S,46
25977: 'T->G',S195S,11
25978: 'G->A',G196R,69
25979: 'G->A',G196E,83
25979: 'G->T',G196V,1975
25980: 'A->C',G196G,172
25980: 'A->G',G196G,99
25980: 'A->T',G196G,25
25981: 'G->A',V197I,26
25981: 'G->T',V197L,284
25982: 'T->A',V197E,1
25982: 'T->C',V197A,54
25983: 'A->C',V197V,2
25983: 'A->G',V197V,542
25983: 'A->T',V197V,150
25984: 'A->C',K198Q,19
25984: 'A->G',K198E,23
25985: 'A->C',K198T,6
25985: 'A->G',K198R,36
25985: 'A->T',K198I,40
25986: 'A->C',K198N,83
25986: 'A->G',K198K,30
25986: 'A->T',K198N,110
25987: 'G->A',D199N,15
25987: 'G->C',D199H,16
25987: 'G->T',D199Y,244
25988: 'A->G',D199G,21
25989: 'C->A',D199E,51
25989: 'C->G',D199E,1
25989: 'C->T',D199D,655
25990: 'T->A',C200S,6
25990: 'T->C',C200R,28
25991: 'G->A',C200Y,79
25991: 'G->C',C200S,3
25991: 'G->T',C200F,243
25992: 'T->C',C200C,33
25993: 'G->A',V201I,41
25993: 'G->C',V201L,42
25993: 'G->T',V201F,413
25994: 'T->C',V201A,20
25995: 'T->A',V201V,29
25995: 'T->C',V201V,36
25995: 'T->G',V201V,1
25996: 'G->A',V202I,846
25996: 'G->C',V202L,77
25996: 'G->T',V202L,14839
25997: 'T->C',V202A,139
25997: 'T->G',V202G,1
25998: 'A->C',V202V,17
25998: 'A->G',V202V,394
25998: 'A->T',V202V,27
25999: 'T->A',L203I,7
25999: 'T->C',L203L,75
25999: 'T->G',L203V,4
26000: 'T->C',L203S,2
26001: 'A->G',L203L,7
26002: 'C->A',H204N,13
26002: 'C->G',H204D,1
26002: 'C->T',H204Y,71
26003: 'A->G',H204R,88
26003: 'A->T',H204L,37
26004: 'C->A',H204Q,9
26004: 'C->G',H204Q,1
26004: 'C->T',H204H,280
26005: 'A->G',S205G,15
26005: 'A->T',S205C,21
26006: 'G->A',S205N,259
26006: 'G->C',S205T,61
26007: 'T->C',S205S,51
26007: 'T->G',S205R,2
26008: 'T->A',Y206N,2
26008: 'T->C',Y206H,67
26009: 'A->C',Y206S,9
26009: 'A->G',Y206C,33
26010: 'C->T',Y206Y,847
26011: 'T->A',F207I,9
26011: 'T->C',F207L,155
26011: 'T->G',F207V,3
26012: 'T->A',F207Y,3
26012: 'T->C',F207S,94
26012: 'T->G',F207C,12
26013: 'C->A',F207L,63
26013: 'C->G',F207L,72
26013: 'C->T',F207F,2955
26014: 'A->G',T208A,22
26014: 'A->T',T208S,1
26015: 'C->A',T208N,39
26015: 'C->G',T208S,4
26015: 'C->T',T208I,34
26016: 'T->A',T208T,26
26016: 'T->C',T208T,100
26016: 'T->G',T208T,11
26017: 'T->A',S209T,5
26017: 'T->C',S209P,3
26017: 'T->G',S209A,108
26018: 'C->T',S209L,123
26019: 'A->C',S209S,21
26019: 'A->G',S209S,236
26019: 'A->T',S209S,53
26020: 'G->A',D210N,173
26020: 'G->C',D210H,5
26020: 'G->T',D210Y,780
26021: 'A->C',D210A,3558
26021: 'A->G',D210G,142
26021: 'A->T',D210V,8
26022: 'C->A',D210E,22
26022: 'C->G',D210E,14
26022: 'C->T',D210D,3195
26023: 'T->A',Y211N,19
26023: 'T->C',Y211H,117
26023: 'T->G',Y211D,1
26024: 'A->C',Y211S,3
26024: 'A->G',Y211C,89
26024: 'A->T',Y211F,17
26025: 'T->C',Y211Y,199
26027: 'A->G',Y212C,1
26027: 'A->T',Y212F,1
26028: 'C->T',Y212Y,3217
26029: 'C->A',Q213K,1047
26029: 'C->G',Q213E,2
26030: 'A->C',Q213P,1
26030: 'A->G',Q213R,53
26030: 'A->T',Q213L,84
26031: 'G->A',Q213Q,44
26031: 'G->T',Q213H,1019
26032: 'C->A',L214M,12
26032: 'C->T',L214L,73
26033: 'T->A',L214Q,3
26033: 'T->C',L214P,4
26033: 'T->G',L214R,3
26034: 'G->A',L214L,212
26034: 'G->T',L214L,28
26035: 'T->C',Y215H,62
26035: 'T->G',Y215D,4
26036: 'A->C',Y215S,2
26036: 'A->G',Y215C,403
26037: 'C->T',Y215Y,65
26038: 'T->A',S216T,32
26038: 'T->C',S216P,693
26038: 'T->G',S216A,15
26039: 'C->T',S216L,607
26040: 'A->C',S216S,3
26040: 'A->G',S216S,36
26040: 'A->T',S216S,51
26041: 'A->C',T217P,10
26041: 'A->G',T217A,16
26041: 'A->T',T217S,20
26042: 'C->A',T217N,138
26042: 'C->G',T217S,3
26042: 'C->T',T217I,1873
26043: 'T->A',T217T,4
26043: 'T->C',T217T,314
26043: 'T->G',T217T,47
26044: 'C->A',Q218K,10
26044: 'C->G',Q218E,28
26045: 'A->C',Q218P,18
26045: 'A->G',Q218R,152
26045: 'A->T',Q218L,74
26046: 'A->C',Q218H,23
26046: 'A->G',Q218Q,45
26046: 'A->T',Q218H,22
26047: 'T->A',L219M,3
26047: 'T->C',L219L,97
26047: 'T->G',L219V,504
26048: 'T->C',L219S,42
26049: 'G->A',L219L,409
26049: 'G->C',L219F,3
26049: 'G->T',L219F,1117
26050: 'A->C',S220R,44
26050: 'A->G',S220G,87
26050: 'A->T',S220C,67
26051: 'G->A',S220N,95
26051: 'G->T',S220I,697
26052: 'T->A',S220R,2
26052: 'T->C',S220S,35
26052: 'T->G',S220R,33
26053: 'A->G',T221A,235
26054: 'C->A',T221K,815
26054: 'C->T',T221I,326
26055: 'A->C',T221T,9
26055: 'A->G',T221T,32
26055: 'A->T',T221T,32
26056: 'G->A',D222N,91
26056: 'G->C',D222H,1
26056: 'G->T',D222Y,1130
26057: 'A->C',D222A,58
26057: 'A->G',D222G,53
26058: 'C->A',D222E,10
26058: 'C->G',D222E,5
26058: 'C->T',D222D,4048
26059: 'A->C',T223P,19
26059: 'A->G',T223A,285
26059: 'A->T',T223S,28
26060: 'C->A',T223N,1496
26060: 'C->G',T223S,47
26060: 'C->T',T223I,16448
26061: 'T->A',T223T,375
26061: 'T->C',T223T,188
26062: 'G->A',G224S,147
26062: 'G->C',G224R,559
26062: 'G->T',G224C,12749
26063: 'G->A',G224D,76
26063: 'G->C',G224A,79
26063: 'G->T',G224V,1284
26064: 'T->A',G224G,1
26064: 'T->C',G224G,53
26064: 'T->G',G224G,2
26065: 'G->A',V225I,161
26065: 'G->C',V225L,33
26065: 'G->T',V225F,4376
26066: 'T->A',V225D,1
26066: 'T->C',V225A,482
26066: 'T->G',V225G,20
26067: 'T->A',V225V,26
26067: 'T->C',V225V,51
26067: 'T->G',V225V,1
26068: 'G->A',E226K,81
26068: 'G->C',E226Q,3
26069: 'A->C',E226A,28
26069: 'A->G',E226G,1774
26069: 'A->T',E226V,70
26070: 'A->C',E226D,8
26070: 'A->G',E226E,41
26071: 'C->T',H227Y,81
26072: 'A->G',H227R,393
26072: 'A->T',H227L,20
26073: 'T->A',H227Q,3
26073: 'T->C',H227H,11
26073: 'T->G',H227Q,1
26074: 'G->A',V228I,6
26074: 'G->C',V228L,1
26075: 'T->A',V228D,2
26075: 'T->C',V228A,115
26075: 'T->G',V228G,7
26076: 'T->A',V228V,539
26076: 'T->C',V228V,2776
26076: 'T->G',V228V,4
26077: 'A->C',T229P,1
26077: 'A->G',T229A,46
26077: 'A->T',T229S,120
26078: 'C->A',T229N,65
26078: 'C->G',T229S,41
26078: 'C->T',T229I,1670
26079: 'C->A',T229T,356
26079: 'C->G',T229T,13
26079: 'C->T',T229T,658
26080: 'T->A',F230I,34
26080: 'T->C',F230L,26
26080: 'T->G',F230V,21
26081: 'T->C',F230S,2
26081: 'T->G',F230C,46
26082: 'C->A',F230L,4
26082: 'C->G',F230L,8
26082: 'C->T',F230F,266
26083: 'T->A',F231I,1
26083: 'T->C',F231L,51
26083: 'T->G',F231V,6
26084: 'T->A',F231Y,2
26084: 'T->C',F231S,129
26084: 'T->G',F231C,20
26085: 'C->G',F231L,2
26085: 'C->T',F231F,107
26086: 'A->C',I232L,2
26086: 'A->G',I232V,203
26086: 'A->T',I232F,77
26087: 'T->C',I232T,182
26088: 'C->A',I232I,7
26088: 'C->G',I232M,68
26088: 'C->T',I232I,332
26089: 'T->C',Y233H,7
26090: 'A->G',Y233C,10
26090: 'A->T',Y233F,1
26091: 'C->T',Y233Y,158
26092: 'A->C',N234H,1
26092: 'A->G',N234D,14
26092: 'A->T',N234Y,52
26093: 'A->C',N234T,17
26093: 'A->G',N234S,10
26093: 'A->T',N234I,30
26094: 'T->A',N234K,48
26094: 'T->C',N234N,149
26094: 'T->G',N234K,3
26095: 'A->C',K235Q,3
26095: 'A->G',K235E,27
26096: 'A->C',K235T,4608
26096: 'A->G',K235R,128
26096: 'A->T',K235I,73
26097: 'A->C',K235N,64
26097: 'A->G',K235K,34
26097: 'A->T',K235N,57
26098: 'A->C',I236L,49
26098: 'A->G',I236V,135
26098: 'A->T',I236F,85
26099: 'T->C',I236T,1084
26099: 'T->G',I236S,15
26100: 'T->A',I236I,3
26100: 'T->C',I236I,120
26100: 'T->G',I236M,3
26101: 'G->A',V237I,72
26101: 'G->C',V237L,26
26101: 'G->T',V237F,263
26102: 'T->C',V237A,169
26102: 'T->G',V237G,3
26103: 'T->A',V237V,24
26103: 'T->C',V237V,311
26103: 'T->G',V237V,1
26104: 'G->A',D238N,17
26104: 'G->C',D238H,6
26104: 'G->T',D238Y,2637
26105: 'A->C',D238A,27
26105: 'A->G',D238G,110
26105: 'A->T',D238V,14
26106: 'T->A',D238E,36
26106: 'T->C',D238D,121
26106: 'T->G',D238E,20
26107: 'G->A',E239K,113
26107: 'G->C',E239Q,55628
26108: 'A->C',E239A,7
26108: 'A->G',E239G,197
26108: 'A->T',E239V,49
26109: 'G->A',E239E,2406
26109: 'G->C',E239D,27
26109: 'G->T',E239D,1442
26110: 'C->A',P240T,39
26110: 'C->T',P240S,9194
26111: 'C->A',P240H,64
26111: 'C->G',P240R,27
26111: 'C->T',P240L,4329
26112: 'T->A',P240P,75
26112: 'T->C',P240P,303
26112: 'T->G',P240P,3
26113: 'G->A',E241K,58
26113: 'G->C',E241Q,53
26114: 'A->C',E241A,10
26114: 'A->G',E241G,77
26114: 'A->T',E241V,29
26115: 'A->C',E241D,457
26115: 'A->G',E241E,44
26115: 'A->T',E241D,11
26116: 'G->A',E242K,38
26116: 'G->C',E242Q,56
26117: 'A->C',E242A,14
26117: 'A->G',E242G,61
26117: 'A->T',E242V,82
26118: 'A->C',E242D,5
26118: 'A->G',E242E,1675
26118: 'A->T',E242D,5
26119: 'C->G',H243D,2
26119: 'C->T',H243Y,38
26120: 'A->G',H243R,73
26120: 'A->T',H243L,7
26121: 'T->C',H243H,22
26122: 'G->A',V244I,51
26122: 'G->T',V244F,88
26123: 'T->A',V244D,1
26123: 'T->C',V244A,78
26123: 'T->G',V244G,33
26124: 'C->A',V244V,118
26124: 'C->T',V244V,826
26125: 'C->A',Q245K,286
26126: 'A->C',Q245P,1
26126: 'A->G',Q245R,34
26126: 'A->T',Q245L,40
26127: 'A->C',Q245H,39
26127: 'A->G',Q245Q,12
26127: 'A->T',Q245H,17
26128: 'A->C',I246L,11
26128: 'A->G',I246V,99
26128: 'A->T',I246F,10
26129: 'T->A',I246N,6
26129: 'T->C',I246T,67
26129: 'T->G',I246S,5
26130: 'T->A',I246I,10
26130: 'T->C',I246I,163
26130: 'T->G',I246M,8
26131: 'C->A',H247N,4
26131: 'C->G',H247D,4
26131: 'C->T',H247Y,216
26132: 'A->C',H247P,3
26132: 'A->G',H247R,42
26132: 'A->T',H247L,1
26133: 'C->A',H247Q,11
26133: 'C->T',H247H,133
26134: 'A->G',T248A,24
26134: 'A->T',T248S,4
26135: 'C->G',T248R,1
26135: 'C->T',T248I,32
26136: 'A->G',T248T,3
26136: 'A->T',T248T,1
26138: 'T->C',I249T,25
26138: 'T->G',I249S,2
26139: 'C->T',I249I,365
26140: 'G->A',D250N,13
26140: 'G->T',D250Y,7
26141: 'A->G',D250G,8
26141: 'A->T',D250V,2
26142: 'C->T',D250D,124
26143: 'G->A',G251S,444
26143: 'G->C',G251R,1
26143: 'G->T',G251C,458
26144: 'G->A',G251D,176
26144: 'G->C',G251A,4
26144: 'G->T',G251V,3467
26145: 'T->C',G251G,20
26145: 'T->G',G251G,7
26146: 'T->A',S252T,1
26146: 'T->C',S252P,57
26146: 'T->G',S252A,14
26147: 'C->T',S252L,187
26148: 'A->C',S252S,26
26148: 'A->G',S252S,1172
26148: 'A->T',S252S,55
26149: 'T->A',S253T,28
26149: 'T->C',S253P,56626
26149: 'T->G',S253A,206
26150: 'C->A',S253Y,18
26150: 'C->G',S253C,4
26150: 'C->T',S253F,390
26151: 'C->A',S253S,807
26151: 'C->G',S253S,53
26151: 'C->T',S253S,3839
26152: 'G->A',G254R,656
26152: 'G->C',G254R,65
26153: 'G->A',G254E,23
26153: 'G->C',G254A,15
26153: 'G->T',G254V,1230
26154: 'A->C',G254G,32
26154: 'A->G',G254G,38
26154: 'A->T',G254G,12
26155: 'G->A',V255I,63
26155: 'G->C',V255L,1
26155: 'G->T',V255F,551
26156: 'T->C',V255A,314
26156: 'T->G',V255G,2
26157: 'T->A',V255V,78
26157: 'T->C',V255V,28
26158: 'G->A',V256I,254
26158: 'G->C',V256L,3
26158: 'G->T',V256F,1374
26159: 'T->C',V256A,67
26159: 'T->G',V256G,7
26160: 'T->A',V256V,2
26160: 'T->C',V256V,228
26160: 'T->G',V256V,3
26161: 'A->C',N257H,12
26161: 'A->G',N257D,321
26161: 'A->T',N257Y,35
26162: 'A->C',N257T,12
26162: 'A->G',N257S,329
26162: 'A->T',N257I,3
26163: 'T->A',N257K,4
26163: 'T->C',N257N,1254
26163: 'T->G',N257K,456
26164: 'C->A',P258T,10
26164: 'C->G',P258A,3
26164: 'C->T',P258S,196
26165: 'C->A',P258Q,361
26165: 'C->G',P258R,9
26165: 'C->T',P258L,334
26166: 'A->C',P258P,3
26166: 'A->G',P258P,43
26166: 'A->T',P258P,62
26167: 'G->A',V259I,95
26167: 'G->C',V259L,74
26167: 'G->T',V259L,1793
26168: 'T->A',V259E,5
26168: 'T->C',V259A,95
26169: 'A->C',V259V,31
26169: 'A->G',V259V,55
26169: 'A->T',V259V,10
26170: 'A->C',M260L,25
26170: 'A->G',M260V,241
26170: 'A->T',M260L,102
26171: 'T->A',M260K,346
26171: 'T->C',M260T,142
26171: 'T->G',M260R,6
26172: 'G->A',M260I,123
26172: 'G->C',M260I,2
26172: 'G->T',M260I,1263
26173: 'G->A',E261K,60
26173: 'G->C',E261Q,16
26174: 'A->C',E261A,45
26174: 'A->G',E261G,109
26174: 'A->T',E261V,44
26175: 'A->G',E261E,29
26176: 'C->A',P262T,59
26176: 'C->T',P262S,1489
26177: 'C->A',P262Q,1
26177: 'C->G',P262R,19
26177: 'C->T',P262L,551
26178: 'A->C',P262P,6
26178: 'A->G',P262P,34
26178: 'A->T',P262P,79
26179: 'A->C',I263L,80
26179: 'A->G',I263V,62
26179: 'A->T',I263F,4
26180: 'T->A',I263N,50
26180: 'T->C',I263T,128
26180: 'T->G',I263S,186
26181: 'T->A',I263I,1
26181: 'T->C',I263I,113
26181: 'T->G',I263M,26
26182: 'T->A',Y264N,34
26182: 'T->C',Y264H,623
26182: 'T->G',Y264D,10
26183: 'A->G',Y264C,114
26183: 'A->T',Y264F,59
26184: 'T->C',Y264Y,86
26185: 'G->A',D265N,99
26185: 'G->C',D265H,11
26185: 'G->T',D265Y,135
26186: 'A->C',D265A,11
26186: 'A->G',D265G,50
26186: 'A->T',D265V,19
26187: 'T->A',D265E,30
26187: 'T->C',D265D,1129
26187: 'T->G',D265E,12
26188: 'G->A',E266K,704
26188: 'G->C',E266Q,23
26189: 'A->C',E266A,11
26189: 'A->G',E266G,108
26189: 'A->T',E266V,37
26190: 'A->C',E266D,2
26190: 'A->G',E266E,43
26191: 'C->A',P267T,4
26191: 'C->G',P267A,2
26191: 'C->T',P267S,1173
26192: 'C->A',P267Q,38
26192: 'C->T',P267L,640
26193: 'G->A',P267P,18
26193: 'G->T',P267P,38
26194: 'A->G',T268A,6
26194: 'A->T',T268S,1
26195: 'C->A',T268K,12
26195: 'C->G',T268R,3
26195: 'C->T',T268M,1940
26196: 'G->A',T268T,65
26196: 'G->C',T268T,43
26196: 'G->T',T268T,242


==> data/MutationSummary_10202021/ORF6_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
27202: 'A->G',M1V,16
27202: 'A->T',M1L,53
27203: 'T->C',M1T,36
27203: 'T->G',M1R,4
27204: 'G->A',M1I,15
27204: 'G->C',M1I,16
27204: 'G->T',M1I,345
27205: 'T->A',F2I,7
27205: 'T->C',F2L,86
27205: 'T->G',F2V,2
27206: 'T->A',F2Y,6
27206: 'T->C',F2S,2197
27206: 'T->G',F2C,12
27207: 'T->C',F2F,98
27207: 'T->G',F2L,13
27208: 'C->A',H3N,4
27208: 'C->G',H3D,36
27208: 'C->T',H3Y,523
27209: 'A->C',H3P,4
27209: 'A->G',H3R,187
27209: 'A->T',H3L,203
27210: 'T->A',H3Q,7
27210: 'T->C',H3H,177
27210: 'T->G',H3Q,5
27211: 'C->A',L4I,31
27211: 'C->G',L4V,3
27211: 'C->T',L4F,76
27212: 'T->A',L4H,114
27212: 'T->C',L4P,415
27212: 'T->G',L4R,3
27213: 'C->A',L4L,66
27213: 'C->G',L4L,21
27213: 'C->T',L4L,13914
27214: 'G->A',V5I,224
27214: 'G->T',V5F,449
27215: 'T->A',V5D,1
27215: 'T->C',V5A,11
27215: 'T->G',V5G,2
27216: 'T->A',V5V,46
27216: 'T->C',V5V,7
27216: 'T->G',V5V,3
27217: 'G->A',D6N,154
27217: 'G->C',D6H,1
27217: 'G->T',D6Y,290
27218: 'A->G',D6G,189
27218: 'A->T',D6V,2
27219: 'C->A',D6E,217
27219: 'C->G',D6E,16
27219: 'C->T',D6D,522
27220: 'T->A',F7I,26
27220: 'T->C',F7L,1584
27220: 'T->G',F7V,40
27221: 'T->A',F7Y,254
27221: 'T->C',F7S,35
27221: 'T->G',F7C,2
27222: 'T->C',F7F,382
27222: 'T->G',F7L,21
27223: 'C->A',Q8K,2
27223: 'C->G',Q8E,29
27224: 'A->C',Q8P,87
27224: 'A->G',Q8R,47
27224: 'A->T',Q8L,8
27225: 'G->A',Q8Q,46
27225: 'G->C',Q8H,5
27225: 'G->T',Q8H,90
27226: 'G->A',V9I,7
27226: 'G->C',V9L,2
27226: 'G->T',V9F,345
27227: 'T->C',V9A,6
27227: 'T->G',V9G,1
27228: 'T->A',V9V,67
27228: 'T->C',V9V,72
27228: 'T->G',V9V,2
27229: 'A->G',T10A,1
27230: 'C->A',T10N,31
27230: 'C->T',T10I,563
27231: 'T->A',T10T,12
27231: 'T->C',T10T,242
27231: 'T->G',T10T,7
27232: 'A->G',I11V,26
27232: 'A->T',I11L,8
27233: 'T->A',I11K,16
27233: 'T->C',I11T,62
27233: 'T->G',I11R,3
27234: 'A->C',I11I,2
27234: 'A->G',I11M,12
27234: 'A->T',I11I,110
27235: 'G->A',A12T,23
27235: 'G->C',A12P,4
27235: 'G->T',A12S,24
27236: 'C->A',A12E,1
27236: 'C->T',A12V,285
27237: 'A->C',A12A,16
27237: 'A->G',A12A,648
27237: 'A->T',A12A,24
27238: 'G->A',E13K,19
27239: 'A->C',E13A,35
27239: 'A->G',E13G,29
27239: 'A->T',E13V,17
27240: 'G->A',E13E,50
27240: 'G->C',E13D,1
27240: 'G->T',E13D,453
27241: 'A->G',I14V,217
27241: 'A->T',I14L,7
27242: 'T->A',I14K,1
27242: 'T->C',I14T,411
27242: 'T->G',I14R,4
27243: 'A->G',I14M,65
27243: 'A->T',I14I,13
27244: 'T->A',L15I,3
27244: 'T->C',L15L,77
27244: 'T->G',L15V,17
27245: 'T->C',L15S,22
27246: 'A->C',L15F,33
27246: 'A->G',L15L,47
27246: 'A->T',L15F,3
27247: 'C->A',L16I,16
27247: 'C->G',L16V,4
27247: 'C->T',L16L,3051
27248: 'T->C',L16P,22
27249: 'A->C',L16L,1
27249: 'A->G',L16L,1
27249: 'A->T',L16L,2
27250: 'A->C',I17L,54
27250: 'A->G',I17V,12
27250: 'A->T',I17F,16
27251: 'T->A',I17N,1
27251: 'T->C',I17T,25
27252: 'T->C',I17I,40
27253: 'A->G',I18V,152
27253: 'A->T',I18F,33
27254: 'T->A',I18N,2
27254: 'T->C',I18T,9
27254: 'T->G',I18S,49
27255: 'T->A',I18I,1
27255: 'T->C',I18I,9
27256: 'A->G',M19V,77
27256: 'A->T',M19L,1
27257: 'T->A',M19K,13
27257: 'T->C',M19T,58
27257: 'T->G',M19R,4
27258: 'G->A',M19I,60
27258: 'G->T',M19I,130
27259: 'A->C',R20R,24
27259: 'A->G',R20G,7
27259: 'A->T',R20W,4
27260: 'G->A',R20K,149
27260: 'G->T',R20M,40
27261: 'G->A',R20R,91
27261: 'G->C',R20S,8
27261: 'G->T',R20S,1768
27262: 'A->C',T21P,45
27262: 'A->G',T21A,895
27262: 'A->T',T21S,4
27263: 'C->A',T21N,33
27263: 'C->G',T21S,31
27263: 'C->T',T21I,2540
27264: 'T->A',T21T,3
27264: 'T->C',T21T,159
27264: 'T->G',T21T,63
27265: 'T->C',F22L,102
27265: 'T->G',F22V,3
27266: 'T->A',F22Y,3
27266: 'T->C',F22S,22
27266: 'T->G',F22C,1
27267: 'T->A',F22L,8
27267: 'T->C',F22F,56
27268: 'A->C',K23Q,7
27268: 'A->G',K23E,6
27269: 'A->C',K23T,15
27269: 'A->G',K23R,28
27269: 'A->T',K23I,4
27270: 'A->C',K23N,42
27270: 'A->G',K23K,11
27270: 'A->T',K23N,20
27271: 'G->A',V24I,84
27271: 'G->C',V24L,3
27271: 'G->T',V24F,928
27272: 'T->C',V24A,21
27273: 'T->A',V24V,2
27273: 'T->C',V24V,85
27273: 'T->G',V24V,4
27274: 'T->A',S25T,1
27274: 'T->C',S25P,38
27274: 'T->G',S25A,7
27275: 'C->A',S25Y,5
27275: 'C->T',S25F,71
27276: 'C->A',S25S,10
27276: 'C->G',S25S,3
27276: 'C->T',S25S,162
27277: 'A->C',I26L,12
27277: 'A->G',I26V,406
27277: 'A->T',I26F,18
27278: 'T->A',I26N,4
27278: 'T->C',I26T,104
27278: 'T->G',I26S,6
27279: 'T->A',I26I,4
27279: 'T->C',I26I,43
27279: 'T->G',I26M,94
27280: 'T->A',W27R,7
27280: 'T->C',W27R,144
27280: 'T->G',W27G,6
27281: 'G->C',W27S,5
27281: 'G->T',W27L,2764
27282: 'G->C',W27C,1
27282: 'G->T',W27C,49
27283: 'A->C',N28H,28
27283: 'A->G',N28D,9
27283: 'A->T',N28Y,9
27284: 'A->G',N28S,1
27285: 'T->A',N28K,16
27285: 'T->C',N28N,143
27285: 'T->G',N28K,3
27286: 'C->A',L29I,2
27286: 'C->G',L29V,2
27286: 'C->T',L29F,116
27287: 'T->C',L29P,13
27287: 'T->G',L29R,29
27288: 'T->A',L29L,4
27288: 'T->C',L29L,34
27289: 'G->A',D30N,70
27289: 'G->C',D30H,111
27289: 'G->T',D30Y,70
27290: 'A->C',D30A,2
27290: 'A->G',D30G,7
27290: 'A->T',D30V,1
27291: 'T->C',D30D,14152
27291: 'T->G',D30E,2
27292: 'T->A',Y31N,1
27292: 'T->C',Y31H,893
27293: 'A->C',Y31S,5
27293: 'A->G',Y31C,30
27293: 'A->T',Y31F,20
27294: 'C->T',Y31Y,6191
27295: 'A->C',I32L,18
27295: 'A->G',I32V,162
27295: 'A->T',I32F,23
27296: 'T->A',I32N,2
27296: 'T->C',I32T,192
27296: 'T->G',I32S,15
27297: 'C->A',I32I,33
27297: 'C->T',I32I,4357
27298: 'A->C',I33L,6
27298: 'A->G',I33V,70
27298: 'A->T',I33L,61
27299: 'T->A',I33K,1
27299: 'T->C',I33T,4193
27300: 'A->C',I33I,14
27300: 'A->G',I33M,44
27300: 'A->T',I33I,40
27301: 'A->C',N34H,1
27301: 'A->G',N34D,36
27301: 'A->T',N34Y,2
27302: 'A->G',N34S,16
27302: 'A->T',N34I,5
27303: 'C->A',N34K,66
27303: 'C->T',N34N,140
27304: 'C->A',L35I,43
27304: 'C->T',L35F,63
27305: 'T->C',L35P,99
27305: 'T->G',L35R,353
27306: 'C->A',L35L,1
27306: 'C->T',L35L,17
27307: 'A->C',I36L,5
27307: 'A->G',I36V,41
27307: 'A->T',I36L,17
27308: 'T->C',I36T,238
27309: 'A->C',I36I,3
27309: 'A->G',I36M,9
27309: 'A->T',I36I,16
27310: 'A->C',I37L,10
27310: 'A->G',I37V,100
27310: 'A->T',I37F,7
27311: 'T->C',I37T,47
27311: 'T->G',I37S,1
27312: 'T->C',I37I,46
27313: 'A->G',K38E,20
27314: 'A->G',K38R,12
27314: 'A->T',K38I,7
27315: 'A->C',K38N,3
27315: 'A->G',K38K,16
27315: 'A->T',K38N,37
27316: 'A->C',N39H,11
27316: 'A->G',N39D,38
27316: 'A->T',N39Y,12
27317: 'A->C',N39T,97
27317: 'A->G',N39S,66
27317: 'A->T',N39I,5
27318: 'T->A',N39K,30
27318: 'T->C',N39N,109
27318: 'T->G',N39K,11
27319: 'T->A',L40I,160
27319: 'T->C',L40L,838
27319: 'T->G',L40V,11
27320: 'T->C',L40S,14
27321: 'A->C',L40F,3
27321: 'A->G',L40L,168
27321: 'A->T',L40F,6
27322: 'T->C',S41P,1178
27322: 'T->G',S41A,30
27323: 'C->A',S41Y,4
27323: 'C->G',S41C,15
27323: 'C->T',S41F,412
27324: 'T->A',S41S,4
27324: 'T->C',S41S,81
27324: 'T->G',S41S,2
27325: 'A->G',K42E,25
27326: 'A->C',K42T,27
27326: 'A->G',K42R,58
27326: 'A->T',K42M,45
27327: 'G->A',K42K,66
27327: 'G->C',K42N,33
27327: 'G->T',K42N,662
27328: 'T->C',S43P,83
27328: 'T->G',S43A,11
27329: 'C->T',S43L,24
27330: 'A->C',S43S,28
27330: 'A->G',S43S,25
27330: 'A->T',S43S,17
27331: 'C->A',L44I,26
27331: 'C->G',L44V,3
27331: 'C->T',L44L,145
27332: 'T->A',L44Q,1
27332: 'T->C',L44P,80
27333: 'A->C',L44L,2
27333: 'A->T',L44L,1
27334: 'A->C',T45P,7
27334: 'A->G',T45A,22
27335: 'C->A',T45N,94
27335: 'C->T',T45I,232
27336: 'T->A',T45T,30
27336: 'T->C',T45T,33
27336: 'T->G',T45T,63
27337: 'G->A',E46K,8
27338: 'A->C',E46A,17
27338: 'A->G',E46G,42
27338: 'A->T',E46V,4835
27339: 'G->A',E46E,6
27339: 'G->T',E46D,28
27340: 'A->C',N47H,19
27340: 'A->G',N47D,28
27340: 'A->T',N47Y,54
27341: 'A->C',N47T,43
27341: 'A->G',N47S,42
27341: 'A->T',N47I,3
27342: 'T->A',N47K,4
27342: 'T->C',N47N,268
27343: 'A->C',K48Q,1
27343: 'A->G',K48E,103
27344: 'A->C',K48T,21
27344: 'A->G',K48R,15
27344: 'A->T',K48I,9
27345: 'A->C',K48N,22
27345: 'A->G',K48K,39
27345: 'A->T',K48N,11947
27346: 'T->A',Y49N,24
27346: 'T->C',Y49H,794
27347: 'A->C',Y49S,5
27347: 'A->G',Y49C,189
27347: 'A->T',Y49F,23
27348: 'T->C',Y49Y,165
27349: 'T->C',S50P,23
27349: 'T->G',S50A,2
27350: 'C->A',S50Y,60
27350: 'C->T',S50F,225
27351: 'T->A',S50S,10
27351: 'T->C',S50S,172
27351: 'T->G',S50S,10
27352: 'C->A',Q51K,3
27352: 'C->G',Q51E,1
27353: 'A->C',Q51P,11
27353: 'A->G',Q51R,26
27353: 'A->T',Q51L,188
27354: 'A->C',Q51H,19
27354: 'A->G',Q51Q,135
27354: 'A->T',Q51H,7
27355: 'T->A',L52I,50
27355: 'T->C',L52L,79
27355: 'T->G',L52V,238
27356: 'T->C',L52S,9
27357: 'A->G',L52L,18
27357: 'A->T',L52F,8
27358: 'G->A',D53N,32
27358: 'G->C',D53H,25
27358: 'G->T',D53Y,593
27359: 'A->C',D53A,30
27359: 'A->G',D53G,82
27359: 'A->T',D53V,80
27360: 'T->A',D53E,1
27360: 'T->C',D53D,236
27360: 'T->G',D53E,46
27361: 'G->A',E54K,30
27361: 'G->C',E54Q,2
27362: 'A->C',E54A,19
27362: 'A->G',E54G,14
27362: 'A->T',E54V,8
27363: 'A->G',E54E,100


==> data/MutationSummary_10202021/ORF7a_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
27394: 'A->C',M1L,1
27394: 'A->G',M1V,23
27394: 'A->T',M1L,6
27395: 'T->C',M1T,10
27395: 'T->G',M1R,12
27396: 'G->A',M1I,6
27396: 'G->C',M1I,6
27396: 'G->T',M1I,104
27397: 'A->C',K2Q,33
27397: 'A->G',K2E,577
27398: 'A->C',K2T,109
27398: 'A->G',K2R,263
27398: 'A->T',K2I,7
27399: 'A->C',K2N,2
27399: 'A->G',K2K,176
27399: 'A->T',K2N,4
27400: 'A->C',I3L,4
27400: 'A->G',I3V,234
27400: 'A->T',I3F,72
27401: 'T->C',I3T,382
27401: 'T->G',I3S,34
27402: 'T->A',I3I,2
27402: 'T->C',I3I,550
27402: 'T->G',I3M,34
27403: 'A->G',I4V,406
27403: 'A->T',I4F,52
27404: 'T->A',I4N,6
27404: 'T->C',I4T,72
27404: 'T->G',I4S,20
27405: 'T->A',I4I,6
27405: 'T->C',I4I,100
27405: 'T->G',I4M,29
27406: 'C->A',L5I,234
27406: 'C->G',L5V,11
27406: 'C->T',L5F,916
27407: 'T->A',L5H,11
27407: 'T->C',L5P,1019
27407: 'T->G',L5R,43
27408: 'T->A',L5L,97
27408: 'T->C',L5L,182
27408: 'T->G',L5L,11
27409: 'T->A',F6I,36
27409: 'T->C',F6L,904
27409: 'T->G',F6V,17
27410: 'T->A',F6Y,48
27410: 'T->C',F6S,69
27410: 'T->G',F6C,53
27411: 'C->A',F6L,103
27411: 'C->T',F6F,66
27412: 'T->A',L7M,3
27412: 'T->C',L7L,77
27412: 'T->G',L7V,26
27413: 'T->C',L7S,81
27413: 'T->G',L7W,2
27414: 'G->A',L7L,126
27414: 'G->T',L7F,42
27415: 'G->A',A8T,1162
27415: 'G->C',A8P,3
27415: 'G->T',A8S,137
27416: 'C->A',A8E,19
27416: 'C->T',A8V,715
27417: 'A->C',A8A,31
27417: 'A->G',A8A,18
27417: 'A->T',A8A,9
27418: 'C->A',L9M,242
27418: 'C->G',L9V,3
27418: 'C->T',L9L,405
27419: 'T->A',L9Q,3
27419: 'T->C',L9P,233
27419: 'T->G',L9R,5
27420: 'G->A',L9L,449
27421: 'A->C',I10L,212
27421: 'A->G',I10V,202
27421: 'A->T',I10L,27
27422: 'T->A',I10K,1
27422: 'T->C',I10T,162
27422: 'T->G',I10R,4
27423: 'A->C',I10I,3
27423: 'A->G',I10M,65
27423: 'A->T',I10I,11
27424: 'A->C',T11P,4
27424: 'A->G',T11A,173
27424: 'A->T',T11S,13
27425: 'C->A',T11K,822
27425: 'C->G',T11R,10
27425: 'C->T',T11I,1113
27426: 'A->C',T11T,15
27426: 'A->G',T11T,470
27426: 'A->T',T11T,4
27427: 'C->A',L12I,54
27427: 'C->G',L12V,8
27427: 'C->T',L12F,314
27428: 'T->A',L12H,66
27428: 'T->C',L12P,163
27428: 'T->G',L12R,33
27429: 'C->A',L12L,26
27429: 'C->G',L12L,22
27429: 'C->T',L12L,146
27430: 'G->A',A13T,1344
27430: 'G->C',A13P,1
27430: 'G->T',A13S,123
27431: 'C->A',A13D,7
27431: 'C->T',A13V,236
27432: 'T->A',A13A,22
27432: 'T->C',A13A,297
27432: 'T->G',A13A,3
27433: 'A->C',T14P,11
27433: 'A->G',T14A,8
27434: 'C->A',T14N,120
27434: 'C->G',T14S,17
27434: 'C->T',T14I,6968
27435: 'T->C',T14T,67
27435: 'T->G',T14T,8
27436: 'T->A',C15S,86
27436: 'T->C',C15R,20
27436: 'T->G',C15G,6
27437: 'G->A',C15Y,15
27437: 'G->C',C15S,1
27437: 'G->T',C15F,72
27438: 'T->C',C15C,131
27439: 'G->A',E16K,17
27439: 'G->C',E16Q,1
27440: 'A->C',E16A,40
27440: 'A->G',E16G,383
27440: 'A->T',E16V,6
27441: 'G->A',E16E,72
27441: 'G->C',E16D,14
27441: 'G->T',E16D,276
27442: 'C->A',L17I,17
27442: 'C->T',L17F,2848
27443: 'T->A',L17H,3
27443: 'T->C',L17P,47
27443: 'T->G',L17R,16
27444: 'T->A',L17L,1
27444: 'T->C',L17L,139
27444: 'T->G',L17L,1
27445: 'T->A',Y18N,1
27445: 'T->C',Y18H,9
27446: 'A->G',Y18C,53
27446: 'A->T',Y18F,5
27447: 'T->C',Y18Y,555
27448: 'C->A',H19N,3
27448: 'C->T',H19Y,9
27449: 'A->C',H19P,2
27449: 'A->G',H19R,16
27449: 'A->T',H19L,11
27450: 'C->A',H19Q,29
27450: 'C->G',H19Q,1
27450: 'C->T',H19H,71
27451: 'T->A',Y20N,104
27451: 'T->C',Y20H,77
27451: 'T->G',Y20D,1
27452: 'A->C',Y20S,4
27452: 'A->G',Y20C,88
27452: 'A->T',Y20F,62
27453: 'C->T',Y20Y,288
27454: 'C->A',Q21K,14
27455: 'A->G',Q21R,585
27455: 'A->T',Q21L,31
27456: 'A->C',Q21H,80
27456: 'A->G',Q21Q,484
27456: 'A->T',Q21H,13
27457: 'G->A',E22K,6
27458: 'A->C',E22A,8
27458: 'A->G',E22G,8
27458: 'A->T',E22V,21
27459: 'G->A',E22E,216
27459: 'G->C',E22D,4
27459: 'G->T',E22D,3544
27460: 'T->A',C23S,19
27460: 'T->C',C23R,43
27460: 'T->G',C23G,4
27461: 'G->A',C23Y,85
27461: 'G->C',C23S,11
27461: 'G->T',C23F,1911
27462: 'T->C',C23C,5760
27462: 'T->G',C23W,1
27463: 'G->A',V24I,144
27463: 'G->C',V24L,193
27463: 'G->T',V24F,3141
27464: 'T->C',V24A,43
27464: 'T->G',V24G,7
27465: 'T->A',V24V,5
27465: 'T->C',V24V,28
27466: 'A->G',R25G,26
27467: 'G->A',R25K,220
27467: 'G->C',R25T,259
27467: 'G->T',R25I,694
27468: 'A->C',R25S,17
27468: 'A->G',R25R,328
27468: 'A->T',R25S,10
27469: 'G->A',G26S,269
27469: 'G->C',G26R,10
27469: 'G->T',G26C,41
27470: 'G->A',G26D,87
27470: 'G->C',G26A,1
27470: 'G->T',G26V,16
27471: 'T->A',G26G,2
27471: 'T->C',G26G,24
27472: 'A->C',T27P,4
27472: 'A->G',T27A,58
27472: 'A->T',T27S,7
27473: 'C->A',T27K,7
27473: 'C->T',T27I,80
27474: 'A->C',T27T,3
27474: 'A->G',T27T,21
27474: 'A->T',T27T,31
27475: 'A->C',T28P,3
27475: 'A->G',T28A,23
27475: 'A->T',T28S,3
27476: 'C->A',T28K,7
27476: 'C->G',T28R,45
27476: 'C->T',T28I,3720
27477: 'A->C',T28T,6
27477: 'A->G',T28T,49
27477: 'A->T',T28T,124
27478: 'G->A',V29I,94
27478: 'G->C',V29L,12
27478: 'G->T',V29L,1173
27479: 'T->A',V29E,6
27479: 'T->C',V29A,87
27480: 'A->C',V29V,7
27480: 'A->G',V29V,31
27480: 'A->T',V29V,16
27481: 'C->A',L30I,28
27481: 'C->G',L30V,4
27481: 'C->T',L30F,58
27482: 'T->A',L30H,85
27482: 'T->C',L30P,21
27482: 'T->G',L30R,6
27483: 'T->A',L30L,3
27483: 'T->C',L30L,809
27483: 'T->G',L30L,2
27484: 'T->A',L31I,8
27484: 'T->C',L31L,2145
27484: 'T->G',L31V,1
27485: 'T->C',L31S,15
27486: 'A->G',L31L,28
27486: 'A->T',L31F,3
27487: 'A->C',K32Q,21
27487: 'A->G',K32E,81
27488: 'A->C',K32T,7
27488: 'A->G',K32R,143
27488: 'A->T',K32I,6
27489: 'A->C',K32N,462
27489: 'A->G',K32K,630
27489: 'A->T',K32N,48
27490: 'G->A',E33K,70
27490: 'G->C',E33Q,18
27491: 'A->C',E33A,8
27491: 'A->G',E33G,7
27491: 'A->T',E33V,30
27492: 'A->C',E33D,12
27492: 'A->G',E33E,225
27493: 'C->A',P34T,17
27493: 'C->T',P34S,4831
27494: 'C->A',P34H,40
27494: 'C->G',P34R,63
27494: 'C->T',P34L,3017
27495: 'T->A',P34P,30
27495: 'T->C',P34P,98
27495: 'T->G',P34P,53
27496: 'T->A',C35S,60
27496: 'T->C',C35R,21
27497: 'G->A',C35Y,86
27497: 'G->C',C35S,4
27497: 'G->T',C35F,91
27498: 'C->G',C35W,2
27498: 'C->T',C35C,1453
27499: 'T->A',S36T,11
27499: 'T->C',S36P,411
27499: 'T->G',S36A,31
27500: 'C->A',S36Y,23
27500: 'C->G',S36C,3
27500: 'C->T',S36F,232
27501: 'T->A',S36S,41
27501: 'T->C',S36S,700
27501: 'T->G',S36S,35
27502: 'T->A',S37T,22
27502: 'T->C',S37P,209
27502: 'T->G',S37A,41
27503: 'C->A',S37Y,50
27503: 'C->G',S37C,61
27503: 'C->T',S37F,2242
27504: 'T->A',S37S,107
27504: 'T->C',S37S,146
27504: 'T->G',S37S,10
27505: 'G->A',G38R,135
27505: 'G->C',G38R,2824
27506: 'G->A',G38E,334
27506: 'G->C',G38A,315
27506: 'G->T',G38V,3747
27507: 'A->C',G38G,55473
27507: 'A->G',G38G,179
27507: 'A->T',G38G,46
27508: 'A->C',T39P,1
27508: 'A->G',T39A,22
27508: 'A->T',T39S,12
27509: 'C->A',T39K,81
27509: 'C->G',T39R,334
27509: 'C->T',T39I,3113
27510: 'A->C',T39T,8
27510: 'A->G',T39T,158
27510: 'A->T',T39T,58
27511: 'T->A',Y40N,16
27511: 'T->C',Y40H,345
27511: 'T->G',Y40D,6
27512: 'A->C',Y40S,1
27512: 'A->G',Y40C,38
27512: 'A->T',Y40F,9
27513: 'C->T',Y40Y,12470
27514: 'G->A',E41K,78
27514: 'G->C',E41Q,35
27515: 'A->C',E41A,29
27515: 'A->G',E41G,61
27515: 'A->T',E41V,49
27516: 'G->A',E41E,6216
27516: 'G->C',E41D,5
27516: 'G->T',E41D,1258
27517: 'G->A',G42S,707
27517: 'G->T',G42C,60
27518: 'G->A',G42D,569
27518: 'G->C',G42A,4
27518: 'G->T',G42V,50
27519: 'C->A',G42G,4
27519: 'C->T',G42G,176
27520: 'A->C',N43H,16
27520: 'A->G',N43D,55
27520: 'A->T',N43Y,558
27521: 'A->C',N43T,47
27521: 'A->G',N43S,170
27521: 'A->T',N43I,13
27522: 'T->A',N43K,4
27522: 'T->C',N43N,235
27522: 'T->G',N43K,42
27523: 'T->A',S44T,195
27523: 'T->C',S44P,62
27523: 'T->G',S44A,74
27524: 'C->T',S44L,333
27525: 'A->C',S44S,2
27525: 'A->G',S44S,173
27525: 'A->T',S44S,19
27526: 'C->A',P45T,15
27526: 'C->G',P45A,10
27526: 'C->T',P45S,6883
27527: 'C->A',P45Q,40
27527: 'C->G',P45R,629
27527: 'C->T',P45L,25371
27528: 'A->C',P45P,3
27528: 'A->G',P45P,61
27528: 'A->T',P45P,61
27529: 'T->A',F46I,15
27529: 'T->C',F46L,2244
27529: 'T->G',F46V,5
27530: 'T->A',F46Y,5
27530: 'T->C',F46S,10
27530: 'T->G',F46C,9
27531: 'T->A',F46L,28
27531: 'T->C',F46F,99
27531: 'T->G',F46L,29
27532: 'C->A',H47N,808
27532: 'C->G',H47D,24
27532: 'C->T',H47Y,2620
27533: 'A->C',H47P,15
27533: 'A->G',H47R,130
27533: 'A->T',H47L,66
27534: 'T->A',H47Q,6
27534: 'T->C',H47H,657
27534: 'T->G',H47Q,8
27535: 'C->A',P48T,49
27535: 'C->G',P48A,48
27535: 'C->T',P48S,447
27536: 'C->A',P48H,104
27536: 'C->G',P48R,2
27536: 'C->T',P48L,594
27537: 'T->A',P48P,12
27537: 'T->C',P48P,72
27537: 'T->G',P48P,10
27538: 'C->A',L49I,146
27538: 'C->G',L49V,28
27538: 'C->T',L49L,1161
27539: 'T->A',L49Q,7
27539: 'T->C',L49P,37
27539: 'T->G',L49R,2
27540: 'A->C',L49L,1
27540: 'A->G',L49L,151
27540: 'A->T',L49L,30
27541: 'G->A',A50T,95
27541: 'G->C',A50P,2
27541: 'G->T',A50S,1199
27542: 'C->A',A50D,67
27542: 'C->G',A50G,2
27542: 'C->T',A50V,464
27543: 'T->A',A50A,9
27543: 'T->C',A50A,64
27543: 'T->G',A50A,12
27544: 'G->A',D51N,73
27544: 'G->C',D51H,8
27544: 'G->T',D51Y,144
27545: 'A->C',D51A,15
27545: 'A->G',D51G,161
27545: 'A->T',D51V,14
27546: 'T->A',D51E,4
27546: 'T->C',D51D,130
27546: 'T->G',D51E,1
27547: 'A->G',N52D,66
27547: 'A->T',N52Y,20
27548: 'A->C',N52T,6
27548: 'A->G',N52S,33
27548: 'A->T',N52I,11
27549: 'C->A',N52K,54
27549: 'C->G',N52K,2
27549: 'C->T',N52N,2330
27550: 'A->C',K53Q,1
27550: 'A->G',K53E,71
27551: 'A->C',K53T,14
27551: 'A->G',K53R,73
27551: 'A->T',K53I,46
27552: 'A->C',K53N,64
27552: 'A->G',K53K,165
27552: 'A->T',K53N,40
27553: 'T->A',F54I,4
27553: 'T->C',F54L,116
27553: 'T->G',F54V,16
27554: 'T->A',F54Y,1
27554: 'T->C',F54S,55
27554: 'T->G',F54C,38
27555: 'T->A',F54L,29
27555: 'T->C',F54F,89
27555: 'T->G',F54L,12
27556: 'G->A',A55T,185
27556: 'G->C',A55P,15
27556: 'G->T',A55S,1836
27557: 'C->A',A55E,48
27557: 'C->G',A55G,33
27557: 'C->T',A55V,220
27558: 'A->C',A55A,20
27558: 'A->G',A55A,45
27558: 'A->T',A55A,55
27559: 'C->A',L56M,48
27559: 'C->G',L56V,81
27559: 'C->T',L56L,3507
27560: 'T->A',L56Q,59
27560: 'T->C',L56P,81
27560: 'T->G',L56R,21
27561: 'G->A',L56L,117
27561: 'G->C',L56L,214
27561: 'G->T',L56L,2318
27562: 'A->C',T57P,55
27562: 'A->G',T57A,29
27562: 'A->T',T57S,26
27565: 'T->A',C58S,45
27565: 'T->C',C58R,21
27565: 'T->G',C58G,161
27566: 'G->A',C58Y,19
27566: 'G->C',C58S,17
27566: 'G->T',C58F,9102
27567: 'C->G',C58W,11
27567: 'C->T',C58C,116
27568: 'T->A',F59I,19
27568: 'T->C',F59L,93
27568: 'T->G',F59V,20
27569: 'T->A',F59Y,64
27569: 'T->C',F59S,51
27569: 'T->G',F59C,21
27570: 'T->A',F59L,7
27570: 'T->C',F59F,26
27570: 'T->G',F59L,50
27571: 'A->C',S60R,8
27571: 'A->G',S60G,42
27571: 'A->T',S60C,31
27572: 'G->A',S60N,402
27572: 'G->C',S60T,14
27572: 'G->T',S60I,143
27573: 'C->A',S60R,17
27573: 'C->G',S60R,9
27573: 'C->T',S60S,610
27574: 'A->C',T61P,11
27574: 'A->G',T61A,14
27574: 'A->T',T61S,38
27575: 'C->A',T61N,130
27575: 'C->G',T61S,82
27575: 'C->T',T61I,2429
27576: 'T->A',T61T,24
27576: 'T->C',T61T,1056
27576: 'T->G',T61T,38
27577: 'C->A',Q62K,34
27577: 'C->G',Q62E,84
27578: 'A->C',Q62P,16
27578: 'A->G',Q62R,115
27578: 'A->T',Q62L,203
27579: 'A->C',Q62H,75
27579: 'A->G',Q62Q,1493
27579: 'A->T',Q62H,512
27580: 'T->A',F63I,49
27580: 'T->C',F63L,807
27580: 'T->G',F63V,29
27581: 'T->A',F63Y,22
27581: 'T->C',F63S,18
27581: 'T->G',F63C,35
27582: 'T->A',F63L,58
27582: 'T->C',F63F,46
27582: 'T->G',F63L,12
27583: 'G->A',A64T,51
27583: 'G->C',A64P,10
27583: 'G->T',A64S,865
27584: 'C->A',A64D,17
27584: 'C->G',A64G,8
27584: 'C->T',A64V,97
27585: 'T->A',A64A,19
27585: 'T->C',A64A,93
27585: 'T->G',A64A,204
27586: 'T->A',F65I,9
27586: 'T->C',F65L,35
27586: 'T->G',F65V,4
27587: 'T->A',F65Y,13
27587: 'T->C',F65S,10
27587: 'T->G',F65C,14
27588: 'T->A',F65L,174
27588: 'T->C',F65F,175
27588: 'T->G',F65L,18
27589: 'G->A',A66T,113
27589: 'G->C',A66P,9
27589: 'G->T',A66S,1097
27590: 'C->A',A66D,28
27590: 'C->G',A66G,7
27590: 'C->T',A66V,515
27591: 'T->A',A66A,8
27591: 'T->C',A66A,153
27591: 'T->G',A66A,18
27592: 'T->A',C67S,15
27592: 'T->C',C67R,56
27592: 'T->G',C67G,15
27593: 'G->A',C67Y,43
27593: 'G->C',C67S,13
27593: 'G->T',C67F,153
27594: 'T->C',C67C,70
27594: 'T->G',C67W,22
27595: 'C->A',P68T,21
27595: 'C->G',P68A,12
27595: 'C->T',P68S,233
27596: 'C->A',P68H,39
27596: 'C->G',P68R,17
27596: 'C->T',P68L,338
27597: 'T->A',P68P,85
27597: 'T->C',P68P,441
27597: 'T->G',P68P,15
27598: 'G->A',D69N,123
27598: 'G->C',D69H,38
27598: 'G->T',D69Y,1319
27599: 'A->C',D69A,31
27599: 'A->G',D69G,357
27599: 'A->T',D69V,35
27600: 'C->A',D69E,149
27600: 'C->G',D69E,13
27600: 'C->T',D69D,3884
27601: 'G->A',G70S,225
27601: 'G->C',G70R,7
27601: 'G->T',G70C,1370
27602: 'G->A',G70D,116
27602: 'G->C',G70A,8
27602: 'G->T',G70V,137
27603: 'C->A',G70G,33
27603: 'C->G',G70G,6
27603: 'C->T',G70G,1837
27604: 'G->A',V71I,12694
27604: 'G->C',V71L,21
27604: 'G->T',V71L,468
27605: 'T->A',V71E,6
27605: 'T->C',V71A,112
27605: 'T->G',V71G,10
27606: 'A->C',V71V,10
27606: 'A->G',V71V,78
27606: 'A->T',V71V,72
27607: 'A->C',K72Q,68
27607: 'A->G',K72E,123
27608: 'A->C',K72T,18
27608: 'A->G',K72R,38
27608: 'A->T',K72I,32
27609: 'A->C',K72N,421
27609: 'A->G',K72K,69
27609: 'A->T',K72N,18
27610: 'C->A',H73N,25
27610: 'C->G',H73D,26
27610: 'C->T',H73Y,5514
27611: 'A->C',H73P,8
27611: 'A->G',H73R,38
27611: 'A->T',H73L,27
27612: 'C->A',H73Q,9
27612: 'C->G',H73Q,14
27612: 'C->T',H73H,895
27613: 'G->A',V74I,253
27613: 'G->C',V74L,13
27613: 'G->T',V74F,251
27614: 'T->A',V74D,15
27614: 'T->C',V74A,102
27614: 'T->G',V74G,67
27615: 'C->A',V74V,23
27615: 'C->G',V74V,35
27615: 'C->T',V74V,1817
27616: 'T->A',Y75N,8
27616: 'T->C',Y75H,476
27616: 'T->G',Y75D,9
27617: 'A->C',Y75S,11
27617: 'A->G',Y75C,371
27617: 'A->T',Y75F,135
27618: 'T->C',Y75Y,666
27619: 'C->A',Q76K,14
27619: 'C->G',Q76E,21
27620: 'A->C',Q76P,15
27620: 'A->G',Q76R,92
27620: 'A->T',Q76L,57
27621: 'G->A',Q76Q,655
27621: 'G->C',Q76H,53
27621: 'G->T',Q76H,785
27622: 'T->A',L77I,18
27622: 'T->C',L77L,96
27622: 'T->G',L77V,7
27623: 'T->C',L77S,147
27624: 'A->C',L77F,8
27624: 'A->G',L77L,37
27624: 'A->T',L77F,25
27625: 'C->A',R78S,48
27625: 'C->G',R78G,16
27625: 'C->T',R78C,2308
27626: 'G->A',R78H,152
27626: 'G->C',R78P,13
27626: 'G->T',R78L,399
27627: 'T->A',R78R,21
27627: 'T->C',R78R,16
27627: 'T->G',R78R,3
27628: 'G->A',A79T,78
27628: 'G->C',A79P,14
27628: 'G->T',A79S,136
27629: 'C->A',A79D,8978
27629: 'C->G',A79G,12
27629: 'C->T',A79V,400
27630: 'C->A',A79A,341
27630: 'C->G',A79A,39
27630: 'C->T',A79A,3162
27631: 'A->C',R80R,39
27631: 'A->G',R80G,31
27632: 'G->A',R80K,907
27632: 'G->C',R80T,743
27632: 'G->T',R80I,2565
27633: 'A->C',R80S,7
27633: 'A->G',R80R,327
27633: 'A->T',R80S,15
27634: 'T->A',S81T,25
27634: 'T->C',S81P,597
27634: 'T->G',S81A,68
27635: 'C->T',S81L,2065
27636: 'A->C',S81S,8
27636: 'A->G',S81S,39
27636: 'A->T',S81S,34
27637: 'G->A',V82I,138
27637: 'G->C',V82L,37
27637: 'G->T',V82F,685
27638: 'T->A',V82D,20
27638: 'T->C',V82A,929615
27638: 'T->G',V82G,8
27639: 'T->A',V82V,8
27639: 'T->C',V82V,186
27639: 'T->G',V82V,21
27640: 'T->A',S83T,36
27640: 'T->C',S83P,155
27640: 'T->G',S83A,19
27641: 'C->T',S83L,4478
27642: 'A->C',S83S,8
27642: 'A->G',S83S,33
27642: 'A->T',S83S,21
27643: 'C->A',P84T,84
27643: 'C->G',P84A,13
27643: 'C->T',P84S,4211
27644: 'C->A',P84H,111
27644: 'C->G',P84R,110
27644: 'C->T',P84L,3086
27645: 'T->A',P84P,50
27645: 'T->C',P84P,1017
27645: 'T->G',P84P,1
27646: 'A->C',K85Q,33
27646: 'A->G',K85E,8
27647: 'A->C',K85T,5
27647: 'A->G',K85R,22
27647: 'A->T',K85I,10
27648: 'A->C',K85N,5
27648: 'A->G',K85K,63
27648: 'A->T',K85N,4
27649: 'C->A',L86M,27
27649: 'C->G',L86V,17
27649: 'C->T',L86L,1949
27650: 'T->A',L86Q,43
27650: 'T->C',L86P,22
27651: 'G->A',L86L,99
27651: 'G->C',L86L,6
27651: 'G->T',L86L,489
27652: 'T->A',F87I,5
27652: 'T->C',F87L,81
27652: 'T->G',F87V,8
27653: 'T->A',F87Y,19
27653: 'T->C',F87S,67
27653: 'T->G',F87C,7
27654: 'C->A',F87L,22
27654: 'C->G',F87L,163
27654: 'C->T',F87F,2675
27655: 'A->C',I88L,39
27655: 'A->G',I88V,472
27655: 'A->T',I88F,44
27656: 'T->A',I88N,4
27656: 'T->C',I88T,1689
27656: 'T->G',I88S,16
27657: 'C->A',I88I,13
27657: 'C->G',I88M,2
27657: 'C->T',I88I,1226
27658: 'A->C',R89R,1
27658: 'A->G',R89G,22
27659: 'G->A',R89K,89
27659: 'G->C',R89T,91
27659: 'G->T',R89I,1410
27660: 'A->C',R89S,40
27660: 'A->G',R89R,158
27660: 'A->T',R89S,23
27661: 'C->A',Q90K,31
27661: 'C->G',Q90E,12
27662: 'A->C',Q90P,4
27662: 'A->G',Q90R,75
27662: 'A->T',Q90L,133
27663: 'A->C',Q90H,11
27663: 'A->G',Q90Q,72
27663: 'A->T',Q90H,27
27664: 'G->A',E91K,14
27664: 'G->C',E91Q,3
27665: 'A->C',E91A,2
27665: 'A->G',E91G,57
27665: 'A->T',E91V,12
27666: 'G->A',E91E,119
27666: 'G->C',E91D,5
27666: 'G->T',E91D,181
27667: 'G->A',E92K,65
27667: 'G->C',E92Q,2
27668: 'A->C',E92A,7
27668: 'A->G',E92G,32
27668: 'A->T',E92V,11
27669: 'A->C',E92D,14
27669: 'A->G',E92E,138
27669: 'A->T',E92D,1
27670: 'G->A',V93I,214
27670: 'G->C',V93L,99
27670: 'G->T',V93F,3391
27671: 'T->A',V93D,4
27671: 'T->C',V93A,93
27671: 'T->G',V93G,12
27672: 'T->A',V93V,144
27672: 'T->C',V93V,378
27672: 'T->G',V93V,40
27673: 'C->A',Q94K,524
27673: 'C->G',Q94E,103
27674: 'A->C',Q94P,21
27674: 'A->G',Q94R,302
27674: 'A->T',Q94L,10081
27675: 'A->C',Q94H,593
27675: 'A->G',Q94Q,49
27675: 'A->T',Q94H,15
27676: 'G->A',E95K,175
27676: 'G->C',E95Q,379
27677: 'A->C',E95A,54
27677: 'A->G',E95G,79
27677: 'A->T',E95V,13
27678: 'A->C',E95D,5
27678: 'A->G',E95E,115
27678: 'A->T',E95D,2
27679: 'C->A',L96I,43
27679: 'C->G',L96V,4
27679: 'C->T',L96F,1736
27680: 'T->A',L96H,7
27680: 'T->C',L96P,58
27680: 'T->G',L96R,7
27681: 'T->A',L96L,1
27681: 'T->C',L96L,80
27681: 'T->G',L96L,1
27682: 'T->A',Y97N,1
27682: 'T->C',Y97H,802
27682: 'T->G',Y97D,2
27683: 'A->C',Y97S,9
27683: 'A->G',Y97C,48
27683: 'A->T',Y97F,11
27684: 'C->T',Y97Y,2530
27685: 'T->A',S98T,39
27685: 'T->C',S98P,99
27685: 'T->G',S98A,315
27686: 'C->A',S98Y,58
27686: 'C->G',S98C,15
27686: 'C->T',S98F,1020
27687: 'T->A',S98S,7
27687: 'T->C',S98S,746
27687: 'T->G',S98S,18
27688: 'C->A',P99T,45
27688: 'C->T',P99S,2483
27689: 'C->A',P99Q,157
27689: 'C->G',P99R,10
27689: 'C->T',P99L,3047
27690: 'A->C',P99P,18
27690: 'A->G',P99P,64
27690: 'A->T',P99P,413
27691: 'A->C',I100L,16
27691: 'A->G',I100V,65
27691: 'A->T',I100F,68
27692: 'T->A',I100N,20
27692: 'T->C',I100T,219
27692: 'T->G',I100S,22
27693: 'T->A',I100I,9
27693: 'T->C',I100I,153
27693: 'T->G',I100M,26
27694: 'T->A',F101I,6
27694: 'T->C',F101L,58
27694: 'T->G',F101V,16
27695: 'T->A',F101Y,3
27695: 'T->C',F101S,23
27695: 'T->G',F101C,61
27696: 'T->A',F101L,8
27696: 'T->C',F101F,21
27696: 'T->G',F101L,13
27697: 'C->A',L102I,20
27697: 'C->G',L102V,9
27697: 'C->T',L102F,525
27698: 'T->A',L102H,2
27698: 'T->C',L102P,45
27698: 'T->G',L102R,2
27699: 'T->A',L102L,3
27699: 'T->C',L102L,77
27699: 'T->G',L102L,1
27700: 'A->C',I103L,4
27700: 'A->G',I103V,161
27700: 'A->T',I103F,24
27701: 'T->A',I103N,2
27701: 'T->C',I103T,53
27701: 'T->G',I103S,6
27702: 'T->A',I103I,28
27702: 'T->C',I103I,57
27702: 'T->G',I103M,5
27703: 'G->A',V104I,109
27703: 'G->C',V104L,151
27703: 'G->T',V104F,1840
27704: 'T->A',V104D,3
27704: 'T->C',V104A,100
27704: 'T->G',V104G,5
27705: 'T->A',V104V,22
27705: 'T->C',V104V,59
27705: 'T->G',V104V,6
27706: 'G->A',A105T,221
27706: 'G->C',A105P,2
27706: 'G->T',A105S,1454
27707: 'C->A',A105E,48
27707: 'C->G',A105G,30
27707: 'C->T',A105V,2302
27708: 'G->A',A105A,544
27708: 'G->C',A105A,15
27708: 'G->T',A105A,209
27709: 'G->A',A106T,194
27709: 'G->C',A106P,1
27709: 'G->T',A106S,399
27710: 'C->A',A106E,6
27710: 'C->G',A106G,1
27710: 'C->T',A106V,42
27711: 'A->C',A106A,13
27711: 'A->G',A106A,58
27711: 'A->T',A106A,166
27712: 'A->C',I107L,15
27712: 'A->G',I107V,32
27712: 'A->T',I107L,40
27713: 'T->C',I107T,128
27713: 'T->G',I107R,3
27714: 'A->G',I107M,22
27714: 'A->T',I107I,14
27715: 'G->A',V108M,15
27715: 'G->C',V108L,6
27715: 'G->T',V108L,100
27716: 'T->C',V108A,9
27716: 'T->G',V108G,3
27717: 'G->A',V108V,33
27717: 'G->C',V108V,1
27717: 'G->T',V108V,69
27718: 'T->C',F109L,40
27719: 'T->A',F109Y,1
27719: 'T->C',F109S,21
27719: 'T->G',F109C,4
27720: 'T->A',F109L,1
27720: 'T->C',F109F,67
27720: 'T->G',F109L,1
27721: 'A->C',I110L,1
27721: 'A->G',I110V,274
27721: 'A->T',I110L,15
27722: 'T->A',I110K,6
27722: 'T->C',I110T,580
27723: 'A->C',I110I,2
27723: 'A->G',I110M,19
27723: 'A->T',I110I,42
27724: 'A->C',T111P,2
27724: 'A->G',T111A,66
27724: 'A->T',T111S,7
27725: 'C->A',T111K,3
27725: 'C->G',T111R,3
27725: 'C->T',T111I,365
27726: 'A->C',T111T,2
27726: 'A->G',T111T,20
27726: 'A->T',T111T,3
27727: 'C->A',L112I,411
27727: 'C->G',L112V,2
27727: 'C->T',L112F,40
27728: 'T->A',L112H,7
27728: 'T->C',L112P,32
27728: 'T->G',L112R,121
27729: 'T->A',L112L,2
27729: 'T->C',L112L,18
27729: 'T->G',L112L,2
27730: 'T->A',C113S,80
27730: 'T->C',C113R,32
27730: 'T->G',C113G,22
27731: 'G->A',C113Y,164
27731: 'G->C',C113S,1
27731: 'G->T',C113F,50
27732: 'C->G',C113W,16
27732: 'C->T',C113C,950
27733: 'T->A',F114I,9
27733: 'T->C',F114L,66
27733: 'T->G',F114V,14
27734: 'T->A',F114Y,52
27734: 'T->C',F114S,43
27734: 'T->G',F114C,124
27735: 'C->T',F114F,690


==> data/MutationSummary_10202021/ORF7b_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
27756: 'A->C',M1L,13
27756: 'A->G',M1V,261
27756: 'A->T',M1L,6
27757: 'T->A',M1K,28
27757: 'T->C',M1T,216
27757: 'T->G',M1R,1
27758: 'G->A',M1I,321
27758: 'G->C',M1I,45
27758: 'G->T',M1I,955
27759: 'A->C',I2L,11
27759: 'A->G',I2V,118
27759: 'A->T',I2F,32
27760: 'T->A',I2N,796
27760: 'T->C',I2T,198
27760: 'T->G',I2S,195
27761: 'T->A',I2I,2
27761: 'T->C',I2I,116
27761: 'T->G',I2M,4
27762: 'G->A',E3K,150
27762: 'G->C',E3Q,243
27763: 'A->C',E3A,15
27763: 'A->G',E3G,35
27763: 'A->T',E3V,26
27764: 'A->C',E3D,4
27764: 'A->G',E3E,20
27765: 'C->A',L4I,43
27765: 'C->T',L4F,1438
27766: 'T->C',L4P,28
27766: 'T->G',L4R,5
27767: 'T->C',L4L,27
27767: 'T->G',L4L,11
27768: 'T->A',S5T,20
27768: 'T->C',S5P,25
27768: 'T->G',S5A,154
27769: 'C->T',S5L,5426
27770: 'A->C',S5S,5
27770: 'A->G',S5S,169
27770: 'A->T',S5S,34
27771: 'T->A',L6I,1
27771: 'T->C',L6L,64
27771: 'T->G',L6V,8
27772: 'T->C',L6S,21
27773: 'A->G',L6L,10
27774: 'A->C',I7L,4
27774: 'A->G',I7V,72
27774: 'A->T',I7F,16
27775: 'T->A',I7N,41
27775: 'T->C',I7T,45
27775: 'T->G',I7S,15
27776: 'T->A',I7I,24
27776: 'T->C',I7I,12
27776: 'T->G',I7M,10
27777: 'G->A',D8N,21
27777: 'G->C',D8H,7
27777: 'G->T',D8Y,109
27778: 'A->C',D8A,70
27778: 'A->G',D8G,45
27778: 'A->T',D8V,4
27779: 'C->A',D8E,16
27779: 'C->T',D8D,219
27780: 'T->A',F9I,2
27780: 'T->C',F9L,10
27780: 'T->G',F9V,5
27781: 'T->A',F9Y,1
27781: 'T->C',F9S,95
27781: 'T->G',F9C,3
27782: 'C->A',F9L,8
27782: 'C->G',F9L,5
27782: 'C->T',F9F,128
27783: 'T->A',Y10N,6
27783: 'T->C',Y10H,71
27784: 'A->C',Y10S,4
27784: 'A->G',Y10C,104
27784: 'A->T',Y10F,25
27785: 'T->C',Y10Y,380
27786: 'T->A',L11M,3
27786: 'T->C',L11L,30
27787: 'T->C',L11S,22
27788: 'G->A',L11L,48
27788: 'G->C',L11F,7
27788: 'G->T',L11F,331
27789: 'T->A',C12S,9
27789: 'T->C',C12R,3
27789: 'T->G',C12G,1
27790: 'G->A',C12Y,140
27790: 'G->T',C12F,225
27791: 'C->T',C12C,158
27792: 'T->A',F13I,4
27792: 'T->C',F13L,483
27792: 'T->G',F13V,9
27793: 'T->C',F13S,36
27793: 'T->G',F13C,2
27794: 'T->A',F13L,11
27794: 'T->C',F13F,180
27794: 'T->G',F13L,2
27795: 'T->A',L14I,8
27795: 'T->C',L14L,130
27795: 'T->G',L14V,4
27796: 'T->C',L14S,674
27797: 'A->C',L14F,241
27797: 'A->G',L14L,345
27797: 'A->T',L14F,11
27798: 'G->A',A15T,66
27798: 'G->C',A15P,5
27798: 'G->T',A15S,2075
27799: 'C->A',A15D,17
27799: 'C->G',A15G,5
27799: 'C->T',A15V,79
27800: 'C->A',A15A,12074
27800: 'C->G',A15A,4
27800: 'C->T',A15A,335
27801: 'T->C',F16L,62
27801: 'T->G',F16V,8
27802: 'T->A',F16Y,1
27802: 'T->C',F16S,83
27802: 'T->G',F16C,53
27803: 'T->C',F16F,17
27803: 'T->G',F16L,6
27804: 'C->A',L17M,38
27804: 'C->G',L17V,7
27804: 'C->T',L17L,2503
27805: 'T->A',L17Q,21
27805: 'T->C',L17P,62
27806: 'G->A',L17L,157
27806: 'G->T',L17L,253
27807: 'C->A',L18I,6
27807: 'C->G',L18V,41
27807: 'C->T',L18L,612
27808: 'T->A',L18Q,46
27808: 'T->C',L18P,60
27808: 'T->G',L18R,3
27809: 'A->C',L18L,5
27809: 'A->G',L18L,450
27809: 'A->T',L18L,378
27810: 'T->A',F19I,16
27810: 'T->C',F19L,722
27810: 'T->G',F19V,34
27811: 'T->C',F19S,60
27811: 'T->G',F19C,16
27812: 'C->A',F19L,8
27812: 'C->G',F19L,1
27812: 'C->T',F19F,362
27813: 'C->A',L20I,18
27813: 'C->T',L20F,263
27814: 'T->A',L20H,5
27814: 'T->C',L20P,13
27814: 'T->G',L20R,4
27815: 'T->A',L20L,27
27815: 'T->C',L20L,65
27815: 'T->G',L20L,1
27816: 'G->A',V21I,148
27816: 'G->T',V21F,217
27817: 'T->C',V21A,91
27817: 'T->G',V21G,79
27818: 'T->C',V21V,19
27818: 'T->G',V21V,2
27819: 'T->C',L22L,305
27820: 'T->C',L22S,43
27821: 'A->C',L22F,1
27821: 'A->G',L22L,128
27821: 'A->T',L22F,8
27822: 'A->C',I23L,20
27822: 'A->G',I23V,61
27822: 'A->T',I23F,15
27823: 'T->C',I23T,35
27823: 'T->G',I23S,5
27824: 'T->A',I23I,3
27824: 'T->C',I23I,54
27824: 'T->G',I23M,2
27825: 'A->C',M24L,65
27825: 'A->G',M24V,504
27825: 'A->T',M24L,35
27826: 'T->A',M24K,591
27826: 'T->C',M24T,128
27827: 'G->A',M24I,28
27827: 'G->T',M24I,600
27828: 'C->A',L25I,30
27828: 'C->G',L25V,2
27828: 'C->T',L25F,489
27829: 'T->C',L25P,31
27829: 'T->G',L25R,2
27830: 'T->C',L25L,15
27831: 'A->C',I26L,1
27831: 'A->G',I26V,305
27831: 'A->T',I26F,17
27832: 'T->A',I26N,3
27832: 'T->C',I26T,153
27832: 'T->G',I26S,7
27833: 'T->A',I26I,19
27833: 'T->C',I26I,64
27833: 'T->G',I26M,4
27834: 'A->C',I27L,3
27834: 'A->G',I27V,214
27834: 'A->T',I27F,14
27835: 'T->A',I27N,10
27835: 'T->C',I27T,177
27835: 'T->G',I27S,7
27836: 'C->A',I27I,27
27836: 'C->T',I27I,39
27837: 'T->A',F28I,4
27837: 'T->C',F28L,85
27837: 'T->G',F28V,9
27838: 'T->A',F28Y,9
27838: 'T->C',F28S,14
27838: 'T->G',F28C,5
27839: 'T->A',F28L,18
27839: 'T->C',F28F,81
27839: 'T->G',F28L,13
27840: 'T->A',W29R,35
27840: 'T->C',W29R,19
27841: 'G->C',W29S,80
27841: 'G->T',W29L,453
27842: 'G->C',W29C,5
27842: 'G->T',W29C,1065
27843: 'T->C',F30L,59
27843: 'T->G',F30V,1
27844: 'T->A',F30Y,3
27844: 'T->C',F30S,166
27844: 'T->G',F30C,6
27845: 'C->A',F30L,66
27845: 'C->G',F30L,2
27845: 'C->T',F30F,151
27846: 'T->A',S31T,13
27846: 'T->C',S31P,190
27846: 'T->G',S31A,62
27847: 'C->T',S31L,3032
27848: 'A->C',S31S,18
27848: 'A->G',S31S,53
27848: 'A->T',S31S,3
27849: 'C->A',L32I,47
27849: 'C->G',L32V,10
27849: 'C->T',L32F,2322
27850: 'T->A',L32H,8
27850: 'T->C',L32P,33
27850: 'T->G',L32R,15
27851: 'T->A',L32L,19
27851: 'T->C',L32L,266
27851: 'T->G',L32L,3
27852: 'G->A',E33K,85
27852: 'G->C',E33Q,12
27853: 'A->C',E33A,174
27853: 'A->G',E33G,90
27853: 'A->T',E33V,1776
27854: 'A->C',E33D,3
27854: 'A->G',E33E,28
27854: 'A->T',E33D,4
27855: 'C->A',L34M,669
27855: 'C->G',L34V,4
27855: 'C->T',L34L,42
27856: 'T->A',L34Q,12
27856: 'T->C',L34P,30
27856: 'T->G',L34R,203
27857: 'G->A',L34L,315
27857: 'G->C',L34L,2
27857: 'G->T',L34L,77
27858: 'C->A',Q35K,81
27859: 'A->C',Q35P,3
27859: 'A->G',Q35R,45
27859: 'A->T',Q35L,89
27860: 'A->C',Q35H,4
27860: 'A->G',Q35Q,192
27860: 'A->T',Q35H,4
27861: 'G->A',D36N,51
27861: 'G->T',D36Y,72
27862: 'A->C',D36A,19
27862: 'A->G',D36G,118
27863: 'T->C',D36D,283


==> data/MutationSummary_10202021/ORF8_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
27894: 'A->C',M1L,2
27894: 'A->G',M1V,144
27894: 'A->T',M1L,19
27895: 'T->A',M1K,2
27895: 'T->C',M1T,39
27895: 'T->G',M1R,3
27896: 'G->A',M1I,8
27896: 'G->C',M1I,8
27896: 'G->T',M1I,56
27897: 'A->C',K2Q,50
27897: 'A->G',K2E,29
27898: 'A->C',K2T,26
27898: 'A->G',K2R,6
27898: 'A->T',K2I,4
27899: 'A->C',K2N,16
27899: 'A->G',K2K,274
27899: 'A->T',K2N,19
27900: 'T->A',F3I,6
27900: 'T->C',F3L,1155
27901: 'T->A',F3Y,35
27901: 'T->C',F3S,221
27901: 'T->G',F3C,89
27902: 'T->A',F3L,1
27902: 'T->C',F3F,58
27902: 'T->G',F3L,2
27903: 'C->A',L4I,6
27903: 'C->G',L4V,2
27903: 'C->T',L4F,698
27904: 'T->A',L4H,3
27904: 'T->C',L4P,2194
27904: 'T->G',L4R,9
27905: 'T->A',L4L,8
27905: 'T->C',L4L,49
27905: 'T->G',L4L,4
27906: 'G->A',V5I,396
27906: 'G->C',V5L,1
27906: 'G->T',V5F,333
27907: 'T->C',V5A,1003
27907: 'T->G',V5G,34
27908: 'T->C',V5V,9
27908: 'T->G',V5V,23
27909: 'T->A',F6I,5
27909: 'T->C',F6L,35
27909: 'T->G',F6V,4
27910: 'T->A',F6Y,1
27910: 'T->C',F6S,60
27910: 'T->G',F6C,2
27911: 'C->A',F6L,21
27911: 'C->G',F6L,20
27911: 'C->T',F6F,676
27912: 'T->A',L7I,16
27912: 'T->C',L7L,163
27912: 'T->G',L7V,10
27913: 'T->C',L7S,61
27914: 'A->C',L7F,9
27914: 'A->G',L7L,603
27914: 'A->T',L7F,35
27915: 'G->A',G8R,1419
27915: 'G->C',G8R,61
27916: 'G->A',G8E,354
27916: 'G->C',G8A,5
27916: 'G->T',G8V,1529
27917: 'A->G',G8G,328
27917: 'A->T',G8G,17
27918: 'A->C',I9L,19
27918: 'A->G',I9V,128
27918: 'A->T',I9F,2
27919: 'T->A',I9N,20
27919: 'T->C',I9T,461
27919: 'T->G',I9S,56
27920: 'C->A',I9I,50
27920: 'C->G',I9M,7
27920: 'C->T',I9I,3913
27921: 'A->C',I10L,3
27921: 'A->G',I10V,713
27921: 'A->T',I10F,20
27922: 'T->A',I10N,117
27922: 'T->C',I10T,1125
27922: 'T->G',I10S,44
27923: 'C->A',I10I,6
27923: 'C->G',I10M,10
27923: 'C->T',I10I,2319
27924: 'A->C',T11P,13
27924: 'A->G',T11A,117
27924: 'A->T',T11S,7
27925: 'C->A',T11K,4418
27925: 'C->T',T11I,29653
27926: 'A->C',T11T,1
27926: 'A->G',T11T,111
27926: 'A->T',T11T,16
27927: 'A->C',T12P,4
27927: 'A->G',T12A,85
27927: 'A->T',T12S,1
27928: 'C->A',T12N,131
27928: 'C->T',T12I,126
27929: 'T->A',T12T,183
27929: 'T->C',T12T,93
27929: 'T->G',T12T,10
27930: 'G->A',V13I,141
27930: 'G->T',V13L,44
27931: 'T->A',V13E,1
27931: 'T->C',V13A,32
27931: 'T->G',V13G,2
27932: 'A->C',V13V,7
27932: 'A->G',V13V,197
27932: 'A->T',V13V,6
27933: 'G->A',A14T,461
27933: 'G->T',A14S,324
27934: 'C->A',A14D,38
27934: 'C->T',A14V,40
27935: 'T->A',A14A,91
27935: 'T->C',A14A,189
27935: 'T->G',A14A,2
27936: 'G->A',A15T,113
27936: 'G->T',A15S,16
27937: 'C->A',A15E,43
27937: 'C->G',A15G,1
27937: 'C->T',A15V,56
27938: 'A->G',A15A,142
27938: 'A->T',A15A,32
27939: 'T->C',F16L,423
27939: 'T->G',F16V,17
27940: 'T->A',F16Y,1
27940: 'T->C',F16S,685
27940: 'T->G',F16C,19
27941: 'T->A',F16L,8
27941: 'T->C',F16F,170
27941: 'T->G',F16L,25
27942: 'C->A',H17N,12
27942: 'C->G',H17D,5
27942: 'C->T',H17Y,5103
27943: 'A->G',H17R,61
27943: 'A->T',H17L,14
27944: 'C->A',H17Q,56
27944: 'C->G',H17Q,1
27944: 'C->T',H17H,58866
27945: 'C->A',Q18K,236
27945: 'C->G',Q18E,20
27946: 'A->C',Q18P,2
27946: 'A->G',Q18R,64
27946: 'A->T',Q18L,32
27947: 'A->C',Q18H,14
27947: 'A->G',Q18Q,84
27947: 'A->T',Q18H,501
27948: 'G->A',E19K,103
27948: 'G->C',E19Q,79
27949: 'A->C',E19A,41
27949: 'A->G',E19G,8
27950: 'A->C',E19D,74
27950: 'A->G',E19E,134
27950: 'A->T',E19D,41
27951: 'T->C',C20R,812
27952: 'G->A',C20Y,203
27952: 'G->T',C20F,125
27953: 'T->C',C20C,19
27953: 'T->G',C20W,1
27954: 'A->C',S21R,1
27954: 'A->G',S21G,37
27954: 'A->T',S21C,1
27955: 'G->A',S21N,660
27955: 'G->T',S21I,207
27956: 'T->C',S21S,39
27956: 'T->G',S21R,8
27957: 'T->A',L22I,17
27957: 'T->C',L22L,200
27957: 'T->G',L22V,4
27958: 'T->C',L22S,16
27959: 'A->G',L22L,536
27960: 'C->A',Q23K,39
27961: 'A->G',Q23R,52
27961: 'A->T',Q23L,11
27962: 'G->A',Q23Q,150
27962: 'G->C',Q23H,103
27962: 'G->T',Q23H,113
27963: 'T->C',S24P,71
27963: 'T->G',S24A,5
27964: 'C->T',S24L,65984
27965: 'A->C',S24S,4
27965: 'A->G',S24S,62
27965: 'A->T',S24S,27
27966: 'T->A',C25S,2
27966: 'T->C',C25R,15
27966: 'T->G',C25G,2
27967: 'G->A',C25Y,2526
27967: 'G->C',C25S,45
27967: 'G->T',C25F,951
27968: 'T->C',C25C,45
27968: 'T->G',C25W,3
27969: 'A->C',T26P,5
27969: 'A->G',T26A,105
27970: 'C->A',T26N,336
27970: 'C->G',T26S,14
27970: 'C->T',T26I,1023
27971: 'T->A',T26T,5
27971: 'T->C',T26T,62
27971: 'T->G',T26T,353
27972: 'C->A',Q27K,108
27972: 'C->G',Q27E,2
27973: 'A->G',Q27R,58
27973: 'A->T',Q27L,28
27974: 'A->G',Q27Q,21
27974: 'A->T',Q27H,1
27975: 'C->A',H28N,15
27975: 'C->G',H28D,56
27975: 'C->T',H28Y,91
27976: 'A->G',H28R,57
27976: 'A->T',H28L,84
27977: 'T->A',H28Q,4
27977: 'T->C',H28H,276
27977: 'T->G',H28Q,23
27978: 'C->A',Q29K,7
27978: 'C->G',Q29E,2
27979: 'A->C',Q29P,4
27979: 'A->G',Q29R,41
27979: 'A->T',Q29L,428
27980: 'A->C',Q29H,20
27980: 'A->G',Q29Q,25
27981: 'C->A',P30T,88
27981: 'C->G',P30A,13
27981: 'C->T',P30S,291
27982: 'C->A',P30Q,374
27982: 'C->G',P30R,8
27982: 'C->T',P30L,1931
27983: 'A->C',P30P,28
27983: 'A->G',P30P,102
27983: 'A->T',P30P,150
27984: 'T->A',Y31N,5
27984: 'T->C',Y31H,533
27984: 'T->G',Y31D,3
27985: 'A->C',Y31S,2
27985: 'A->G',Y31C,111
27985: 'A->T',Y31F,6245
27986: 'T->C',Y31Y,130
27987: 'G->A',V32I,204
27987: 'G->C',V32L,682
27987: 'G->T',V32L,2358
27988: 'T->A',V32E,1
27988: 'T->C',V32A,392
27988: 'T->G',V32G,1
27989: 'A->G',V32V,124
27989: 'A->T',V32V,7
27990: 'G->A',V33I,65
27990: 'G->C',V33L,1
27990: 'G->T',V33F,1042
27991: 'T->C',V33A,14
27991: 'T->G',V33G,3
27992: 'T->A',V33V,3
27992: 'T->C',V33V,40
27992: 'T->G',V33V,2
27993: 'G->A',D34N,61
27993: 'G->T',D34Y,173
27994: 'A->C',D34A,8
27994: 'A->G',D34G,223
27994: 'A->T',D34V,60
27995: 'T->A',D34E,83
27995: 'T->C',D34D,596
27995: 'T->G',D34E,1
27996: 'G->A',D35N,234
27996: 'G->C',D35H,10
27996: 'G->T',D35Y,2247
27997: 'A->C',D35A,17
27997: 'A->G',D35G,44
27997: 'A->T',D35V,8
27998: 'C->A',D35E,23
27998: 'C->T',D35D,1415
27999: 'C->A',P36T,60
27999: 'C->G',P36A,3
27999: 'C->T',P36S,5556
28000: 'C->A',P36Q,38
28000: 'C->G',P36R,9
28000: 'C->T',P36L,1362
28001: 'G->A',P36P,814
28001: 'G->C',P36P,116
28001: 'G->T',P36P,7705
28002: 'T->A',C37S,1
28002: 'T->C',C37R,349
28002: 'T->G',C37G,2
28003: 'G->A',C37Y,31
28003: 'G->C',C37S,64
28003: 'G->T',C37F,1215
28004: 'T->C',C37C,66
28004: 'T->G',C37W,13
28005: 'C->A',P38T,18
28005: 'C->G',P38A,5
28005: 'C->T',P38S,5942
28006: 'C->A',P38H,23
28006: 'C->G',P38R,24
28006: 'C->T',P38L,1259
28007: 'T->A',P38P,8
28007: 'T->C',P38P,13175
28008: 'A->G',I39V,79
28008: 'A->T',I39F,42
28009: 'T->A',I39N,1
28009: 'T->C',I39T,685
28009: 'T->G',I39S,31
28010: 'T->A',I39I,36
28010: 'T->C',I39I,824
28010: 'T->G',I39M,41
28011: 'C->A',H40N,42
28011: 'C->G',H40D,77
28011: 'C->T',H40Y,1231
28012: 'A->C',H40P,1
28012: 'A->G',H40R,75
28012: 'A->T',H40L,8
28013: 'C->A',H40Q,23
28013: 'C->G',H40Q,2
28013: 'C->T',H40H,404
28014: 'T->A',F41I,4
28014: 'T->C',F41L,19
28014: 'T->G',F41V,407
28015: 'T->A',F41Y,27
28015: 'T->C',F41S,296
28015: 'T->G',F41C,19
28016: 'C->A',F41L,4
28016: 'C->G',F41L,6
28016: 'C->T',F41F,88
28017: 'T->A',Y42N,1
28017: 'T->C',Y42H,37
28018: 'A->C',Y42S,1
28018: 'A->G',Y42C,25
28018: 'A->T',Y42F,28
28019: 'T->C',Y42Y,170
28020: 'T->A',S43T,16
28020: 'T->C',S43P,45
28020: 'T->G',S43A,94
28021: 'C->A',S43Y,7
28021: 'C->T',S43F,115
28022: 'T->A',S43S,8
28022: 'T->C',S43S,57
28022: 'T->G',S43S,7
28023: 'A->C',K44Q,4
28023: 'A->G',K44E,9
28024: 'A->C',K44T,1
28024: 'A->G',K44R,773
28024: 'A->T',K44I,2
28025: 'A->C',K44N,56
28025: 'A->G',K44K,51
28025: 'A->T',K44N,12
28026: 'T->A',W45R,55
28026: 'T->C',W45R,635
28026: 'T->G',W45G,16
28027: 'G->C',W45S,680
28027: 'G->T',W45L,3676
28028: 'G->C',W45C,50
28028: 'G->T',W45C,2965
28029: 'T->C',Y46H,88
28030: 'A->C',Y46S,3
28030: 'A->G',Y46C,98
28030: 'A->T',Y46F,5
28031: 'T->C',Y46Y,435
28032: 'A->C',I47L,4
28032: 'A->G',I47V,363
28032: 'A->T',I47F,14
28033: 'T->A',I47N,7
28033: 'T->C',I47T,31
28033: 'T->G',I47S,3
28034: 'T->A',I47I,4
28034: 'T->C',I47I,69
28035: 'A->C',R48R,2
28035: 'A->G',R48G,50
28036: 'G->A',R48K,10
28036: 'G->T',R48I,51
28037: 'A->C',R48S,65
28037: 'A->G',R48R,16
28037: 'A->T',R48S,6
28038: 'G->A',V49I,57
28038: 'G->C',V49L,4
28038: 'G->T',V49L,65
28039: 'T->C',V49A,44
28039: 'T->G',V49G,8
28040: 'A->C',V49V,4
28040: 'A->G',V49V,181
28040: 'A->T',V49V,415
28041: 'G->A',G50R,113
28042: 'G->A',G50E,42
28042: 'G->C',G50A,1
28042: 'G->T',G50V,65
28043: 'A->C',G50G,3
28043: 'A->G',G50G,35
28043: 'A->T',G50G,10
28044: 'G->A',A51T,104
28044: 'G->T',A51S,8468
28045: 'C->A',A51D,62
28045: 'C->G',A51G,1
28045: 'C->T',A51V,3721
28046: 'T->A',A51A,1
28046: 'T->C',A51A,174
28046: 'T->G',A51A,3
28047: 'A->C',R52R,2
28047: 'A->G',R52G,28
28048: 'G->A',R52K,991
28048: 'G->C',R52T,42
28048: 'G->T',R52I,736074
28049: 'A->C',R52S,3
28049: 'A->G',R52R,12
28049: 'A->T',R52S,54
28050: 'A->C',K53Q,2
28050: 'A->G',K53E,12
28051: 'A->C',K53T,6
28051: 'A->G',K53R,31
28051: 'A->T',K53I,10
28052: 'A->C',K53N,49
28052: 'A->G',K53K,89
28052: 'A->T',K53N,15
28053: 'T->A',S54T,10
28053: 'T->C',S54P,750
28053: 'T->G',S54A,121
28054: 'C->T',S54L,2382
28055: 'A->C',S54S,13
28055: 'A->G',S54S,47
28055: 'A->T',S54S,14
28056: 'G->A',A55T,540
28056: 'G->C',A55P,6
28056: 'G->T',A55S,175
28057: 'C->A',A55E,8
28057: 'C->G',A55G,17
28057: 'C->T',A55V,1463
28058: 'A->G',A55A,26
28058: 'A->T',A55A,8
28059: 'C->A',P56T,16
28059: 'C->T',P56S,240
28060: 'C->A',P56H,92
28060: 'C->T',P56L,91
28061: 'T->A',P56P,2
28061: 'T->C',P56P,30
28061: 'T->G',P56P,5
28062: 'T->A',L57I,1
28062: 'T->C',L57L,67
28062: 'T->G',L57V,32
28063: 'T->C',L57S,166
28064: 'A->C',L57F,14
28064: 'A->G',L57L,63
28064: 'A->T',L57F,12
28065: 'A->C',I58L,30
28065: 'A->G',I58V,184
28065: 'A->T',I58F,54
28066: 'T->C',I58T,44
28066: 'T->G',I58S,1
28067: 'T->A',I58I,12
28067: 'T->C',I58I,55
28067: 'T->G',I58M,14
28068: 'G->A',E59K,43
28068: 'G->C',E59Q,19
28069: 'A->C',E59A,18
28069: 'A->G',E59G,95
28069: 'A->T',E59V,14
28070: 'A->C',E59D,72
28070: 'A->G',E59E,64
28070: 'A->T',E59D,19
28071: 'T->A',L60M,4
28071: 'T->C',L60L,90
28071: 'T->G',L60V,13
28072: 'T->C',L60S,35
28072: 'T->G',L60W,7
28073: 'G->A',L60L,163
28073: 'G->C',L60F,5
28073: 'G->T',L60F,15099
28074: 'T->C',C61R,33
28074: 'T->G',C61G,5
28075: 'G->A',C61Y,35
28075: 'G->C',C61S,1
28075: 'G->T',C61F,19933
28076: 'C->T',C61C,250
28077: 'G->A',V62M,505
28077: 'G->C',V62L,1342
28077: 'G->T',V62L,6482
28078: 'T->A',V62E,1
28078: 'T->C',V62A,349
28078: 'T->G',V62G,4
28079: 'G->A',V62V,213
28079: 'G->C',V62V,3
28079: 'G->T',V62V,3300
28080: 'G->A',D63N,498
28080: 'G->C',D63H,3
28080: 'G->T',D63Y,240
28081: 'A->C',D63A,75
28081: 'A->G',D63G,451
28081: 'A->T',D63V,9
28082: 'T->A',D63E,50
28082: 'T->C',D63D,252
28082: 'T->G',D63E,2
28083: 'G->A',E64K,58
28083: 'G->C',E64Q,21
28084: 'A->C',E64A,40
28084: 'A->G',E64G,200
28084: 'A->T',E64V,376
28085: 'G->A',E64E,142
28085: 'G->C',E64D,4
28085: 'G->T',E64D,1166
28086: 'G->A',A65T,125
28086: 'G->C',A65P,4
28086: 'G->T',A65S,11586
28087: 'C->A',A65D,59
28087: 'C->G',A65G,61
28087: 'C->T',A65V,15735
28088: 'T->A',A65A,130
28088: 'T->C',A65A,165
28088: 'T->G',A65A,7
28089: 'G->A',G66S,213
28089: 'G->C',G66R,11
28089: 'G->T',G66C,725
28090: 'G->A',G66D,138
28090: 'G->C',G66A,15
28090: 'G->T',G66V,2057
28091: 'T->A',G66G,9
28091: 'T->C',G66G,69
28091: 'T->G',G66G,5
28092: 'T->A',S67T,9
28092: 'T->C',S67P,22
28092: 'T->G',S67A,47
28093: 'C->A',S67Y,100
28093: 'C->G',S67C,10
28093: 'C->T',S67F,15119
28094: 'T->A',S67S,4
28094: 'T->C',S67S,179
28094: 'T->G',S67S,3
28095: 'A->C',K68Q,23
28095: 'A->G',K68E,135
28096: 'A->C',K68T,5
28096: 'A->G',K68R,46
28096: 'A->T',K68I,434
28097: 'A->C',K68N,251
28097: 'A->G',K68K,246
28097: 'A->T',K68N,37
28098: 'T->A',S69T,13
28098: 'T->C',S69P,736
28098: 'T->G',S69A,102
28099: 'C->T',S69L,1292
28100: 'A->G',S69S,34
28100: 'A->T',S69S,93
28101: 'C->A',P70T,120
28101: 'C->G',P70A,5
28101: 'C->T',P70S,52
28102: 'C->A',P70H,17
28102: 'C->G',P70R,1
28102: 'C->T',P70L,460
28103: 'C->A',P70P,17
28103: 'C->G',P70P,3
28103: 'C->T',P70P,185
28104: 'A->C',I71L,12
28104: 'A->G',I71V,132
28104: 'A->T',I71F,113
28105: 'T->A',I71N,12
28105: 'T->C',I71T,220
28105: 'T->G',I71S,15
28106: 'T->A',I71I,25
28106: 'T->C',I71I,61
28106: 'T->G',I71M,46
28107: 'C->A',Q72K,7
28107: 'C->G',Q72E,12
28108: 'A->C',Q72P,58
28108: 'A->G',Q72R,195
28108: 'A->T',Q72L,325
28109: 'G->A',Q72Q,66
28109: 'G->C',Q72H,95
28109: 'G->T',Q72H,6346
28110: 'T->A',Y73N,9
28110: 'T->C',Y73H,571
28111: 'A->C',Y73S,1
28111: 'A->G',Y73C,734935
28111: 'A->T',Y73F,92
28112: 'C->T',Y73Y,273
28113: 'A->C',I74L,43
28113: 'A->G',I74V,108
28113: 'A->T',I74F,70
28114: 'T->C',I74T,308
28114: 'T->G',I74S,19
28115: 'C->A',I74I,26
28115: 'C->G',I74M,1
28115: 'C->T',I74I,837
28116: 'G->A',D75N,242
28116: 'G->C',D75H,5
28116: 'G->T',D75Y,103
28117: 'A->C',D75A,47
28117: 'A->G',D75G,260
28117: 'A->T',D75V,19
28118: 'T->A',D75E,6
28118: 'T->C',D75D,308
28119: 'A->C',I76L,1
28119: 'A->G',I76V,232
28119: 'A->T',I76F,18
28120: 'T->A',I76N,8
28120: 'T->C',I76T,223
28120: 'T->G',I76S,200
28121: 'C->A',I76I,29
28121: 'C->G',I76M,1
28121: 'C->T',I76I,469
28122: 'G->A',G77S,173
28122: 'G->T',G77C,368
28123: 'G->A',G77D,51
28123: 'G->T',G77V,96
28124: 'T->C',G77G,26
28125: 'A->C',N78H,1
28125: 'A->G',N78D,78
28126: 'A->C',N78T,3
28126: 'A->G',N78S,42
28127: 'T->A',N78K,2
28127: 'T->C',N78N,27
28127: 'T->G',N78K,1
28128: 'T->C',Y79H,11
28129: 'A->G',Y79C,145
28129: 'A->T',Y79F,283
28130: 'T->C',Y79Y,376
28131: 'A->G',T80A,1248
28131: 'A->T',T80S,21
28132: 'C->A',T80K,1247
28132: 'C->T',T80I,532
28133: 'A->C',T80T,24
28133: 'A->G',T80T,18
28133: 'A->T',T80T,4684
28134: 'G->A',V81I,310
28134: 'G->C',V81L,9
28134: 'G->T',V81F,193
28135: 'T->A',V81D,13
28135: 'T->C',V81A,52
28135: 'T->G',V81G,8
28136: 'T->A',V81V,2
28136: 'T->C',V81V,129
28136: 'T->G',V81V,7
28137: 'T->A',S82T,4
28137: 'T->C',S82P,292
28137: 'T->G',S82A,8
28138: 'C->A',S82Y,1
28138: 'C->T',S82F,19
28139: 'C->A',S82S,76
28139: 'C->T',S82S,238
28140: 'T->A',C83S,3
28140: 'T->C',C83R,41
28141: 'G->A',C83Y,97
28141: 'G->C',C83S,25
28141: 'G->T',C83F,276
28142: 'T->C',C83C,229
28142: 'T->G',C83W,2
28143: 'T->A',L84I,4
28143: 'T->C',L84L,45
28143: 'T->G',L84V,1
28144: 'T->C',L84S,8064
28145: 'A->C',L84F,1
28145: 'A->G',L84L,57
28145: 'A->T',L84F,3
28146: 'C->A',P85T,33
28146: 'C->G',P85A,5
28146: 'C->T',P85S,915
28147: 'C->A',P85H,14
28147: 'C->G',P85R,3
28147: 'C->T',P85L,292
28148: 'T->A',P85P,1
28148: 'T->C',P85P,27
28148: 'T->G',P85P,5
28149: 'T->A',F86I,2
28149: 'T->C',F86L,44
28149: 'T->G',F86V,8
28150: 'T->A',F86Y,1
28150: 'T->C',F86S,75
28150: 'T->G',F86C,10
28151: 'T->C',F86F,147
28152: 'A->G',T87A,49
28152: 'A->T',T87S,1
28153: 'C->A',T87K,39
28153: 'C->G',T87R,13
28153: 'C->T',T87I,3929
28154: 'A->C',T87T,8
28154: 'A->G',T87T,39
28154: 'A->T',T87T,25
28155: 'A->C',I88L,10
28155: 'A->G',I88V,23
28155: 'A->T',I88F,17
28156: 'T->A',I88N,2
28156: 'T->C',I88T,2337
28156: 'T->G',I88S,5
28157: 'T->A',I88I,3
28157: 'T->C',I88I,42
28157: 'T->G',I88M,2
28158: 'A->C',N89H,1
28158: 'A->G',N89D,39
28158: 'A->T',N89Y,6
28159: 'A->G',N89S,192
28159: 'A->T',N89I,11
28160: 'T->C',N89N,46
28160: 'T->G',N89K,17
28161: 'T->A',C90S,7
28161: 'T->C',C90R,10
28162: 'G->A',C90Y,28
28162: 'G->C',C90S,42
28162: 'G->T',C90F,306
28163: 'C->G',C90W,1
28163: 'C->T',C90C,299
28164: 'C->A',Q91K,143
28164: 'C->G',Q91E,4
28165: 'A->C',Q91P,8
28165: 'A->G',Q91R,257
28165: 'A->T',Q91L,55
28166: 'G->A',Q91Q,331
28166: 'G->C',Q91H,45
28166: 'G->T',Q91H,31
28167: 'G->A',E92K,57283
28167: 'G->C',E92Q,1
28168: 'A->C',E92A,30
28168: 'A->G',E92G,66
28168: 'A->T',E92V,12
28169: 'A->G',E92E,3278
28169: 'A->T',E92D,1
28170: 'C->A',P93T,108
28170: 'C->T',P93S,18020
28171: 'C->A',P93H,141
28171: 'C->G',P93R,1
28171: 'C->T',P93L,768
28172: 'T->A',P93P,6
28172: 'T->C',P93P,36
28173: 'A->C',K94Q,2
28173: 'A->G',K94E,7
28174: 'A->C',K94T,4
28174: 'A->G',K94R,18
28174: 'A->T',K94I,14
28175: 'A->C',K94N,12
28175: 'A->G',K94K,174
28175: 'A->T',K94N,7
28176: 'T->A',L95M,4
28176: 'T->C',L95L,191
28176: 'T->G',L95V,71
28177: 'T->C',L95S,124
28177: 'T->G',L95W,9
28178: 'G->A',L95L,25
28178: 'G->C',L95F,149
28178: 'G->T',L95F,825
28179: 'G->A',G96S,7
28179: 'G->C',G96R,113
28179: 'G->T',G96C,147
28180: 'G->A',G96D,16
28180: 'G->C',G96A,7
28180: 'G->T',G96V,59
28181: 'T->C',G96G,32
28181: 'T->G',G96G,1
28182: 'A->G',S97G,303
28182: 'A->T',S97C,31
28183: 'G->A',S97N,36
28183: 'G->T',S97I,1439
28184: 'T->C',S97S,94
28184: 'T->G',S97R,2
28185: 'C->A',L98I,89
28185: 'C->T',L98F,37
28186: 'T->C',L98P,7
28186: 'T->G',L98R,8
28187: 'T->A',L98L,5
28187: 'T->C',L98L,32
28188: 'G->A',V99I,93
28188: 'G->C',V99L,10
28188: 'G->T',V99L,150
28189: 'T->A',V99E,2
28189: 'T->C',V99A,34
28189: 'T->G',V99G,1
28190: 'A->G',V99V,58
28190: 'A->T',V99V,19
28191: 'G->A',V100M,12
28191: 'G->C',V100L,4
28191: 'G->T',V100L,7033
28192: 'T->C',V100A,54
28193: 'G->A',V100V,76
28193: 'G->C',V100V,2
28193: 'G->T',V100V,124
28194: 'C->A',R101S,1
28194: 'C->T',R101C,508
28195: 'G->A',R101H,362
28195: 'G->C',R101P,29
28195: 'G->T',R101L,1135
28196: 'T->A',R101R,2
28196: 'T->C',R101R,165
28196: 'T->G',R101R,36
28197: 'T->A',C102S,2
28197: 'T->C',C102R,170
28197: 'T->G',C102G,8
28198: 'G->A',C102Y,96
28198: 'G->C',C102S,44
28198: 'G->T',C102F,2596
28199: 'T->C',C102C,309
28200: 'T->A',S103T,10
28200: 'T->C',S103P,52
28200: 'T->G',S103A,9
28201: 'C->G',S103W,10
28201: 'C->T',S103L,876
28202: 'G->A',S103S,1192
28202: 'G->C',S103S,1
28202: 'G->T',S103S,123
28203: 'T->C',F104L,95
28203: 'T->G',F104V,1
28204: 'T->A',F104Y,5
28204: 'T->C',F104S,55
28204: 'T->G',F104C,44
28205: 'C->A',F104L,2
28205: 'C->T',F104F,11
28206: 'T->A',Y105N,8
28206: 'T->C',Y105H,41
28206: 'T->G',Y105D,34
28207: 'A->C',Y105S,4
28207: 'A->G',Y105C,37
28207: 'A->T',Y105F,51
28208: 'T->C',Y105Y,337
28209: 'G->A',E106K,36
28209: 'G->C',E106Q,779
28210: 'A->C',E106A,32
28210: 'A->G',E106G,85
28210: 'A->T',E106V,36
28211: 'A->C',E106D,100
28211: 'A->G',E106E,110
28211: 'A->T',E106D,9
28212: 'G->A',D107N,13
28212: 'G->C',D107H,5
28212: 'G->T',D107Y,53
28213: 'A->C',D107A,2
28213: 'A->G',D107G,5
28213: 'A->T',D107V,1
28214: 'C->A',D107E,33
28214: 'C->T',D107D,492
28215: 'T->A',F108I,1
28215: 'T->C',F108L,21
28215: 'T->G',F108V,46
28216: 'T->C',F108S,250
28217: 'T->C',F108F,16
28217: 'T->G',F108L,12
28218: 'T->A',L109I,3
28218: 'T->C',L109L,27
28219: 'T->C',L109S,8
28220: 'A->G',L109L,354
28220: 'A->T',L109F,21
28221: 'G->A',E110K,281
28221: 'G->C',E110Q,460
28222: 'A->C',E110A,47
28222: 'A->G',E110G,7
28222: 'A->T',E110V,4
28223: 'G->A',E110E,4
28223: 'G->C',E110D,12
28223: 'G->T',E110D,114
28224: 'T->A',Y111N,1
28224: 'T->C',Y111H,145
28224: 'T->G',Y111D,3
28225: 'A->G',Y111C,251
28225: 'A->T',Y111F,44
28226: 'T->C',Y111Y,1803
28227: 'C->A',H112N,8
28227: 'C->T',H112Y,1644
28228: 'A->G',H112R,84
28228: 'A->T',H112L,18
28229: 'T->C',H112H,90
28229: 'T->G',H112Q,96
28230: 'G->A',D113N,5
28230: 'G->C',D113H,12
28230: 'G->T',D113Y,230
28231: 'A->G',D113G,12
28231: 'A->T',D113V,11
28232: 'C->A',D113E,4
28232: 'C->T',D113D,798
28233: 'G->A',V114I,219
28233: 'G->C',V114L,91
28233: 'G->T',V114F,427
28234: 'T->A',V114D,91
28234: 'T->C',V114A,14
28234: 'T->G',V114G,1
28235: 'T->A',V114V,1
28235: 'T->C',V114V,69
28235: 'T->G',V114V,47


==> data/MutationSummary_10202021/RdRp_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
13462: 'T->C',F7L,1
13464: 'T->A',F7L,1
13464: 'T->G',F7L,3
13468: 'C->A',R10R,1
13468: 'C->G',R10G,2
13468: 'C->T',R10W,1
13469: 'G->C',R10P,3
13470: 'G->C',R10R,1
13471: 'G->A',V11I,69
13471: 'G->C',V11L,2
13471: 'G->T',V11F,3
13472: 'T->C',V11A,5
13473: 'T->A',V11V,1
13473: 'T->C',V11V,1
13473: 'T->G',V11V,1
13474: 'T->A',C12S,4
13474: 'T->C',C12R,150
13475: 'G->C',C12S,1
13475: 'G->T',C12F,2
13476: 'C->T',C12C,11
13477: 'G->A',G13S,2
13478: 'G->C',G13A,1
13479: 'T->C',G13G,1
13480: 'G->C',V14L,1
13481: 'T->C',V14A,1
13481: 'T->G',V14G,1
13482: 'A->C',V14V,1
13482: 'A->G',V14V,5639
13483: 'A->G',S15G,14
13483: 'A->T',S15C,1
13484: 'G->A',S15N,4
13484: 'G->T',S15I,7
13485: 'T->A',S15R,3
13485: 'T->C',S15S,1
13485: 'T->G',S15R,8
13486: 'G->T',A16S,1
13487: 'C->A',A16E,25
13487: 'C->T',A16V,2114
13488: 'A->C',A16A,1
13488: 'A->G',A16A,438
13488: 'A->T',A16A,6
13490: 'C->A',A17D,1
13491: 'C->A',A17A,2
13492: 'C->G',R18G,1
13492: 'C->T',R18C,3
13493: 'G->A',R18H,4
13494: 'T->A',R18R,4
13494: 'T->C',R18R,8
13494: 'T->G',R18R,17
13495: 'C->T',L19F,1
13496: 'T->G',L19R,1
13497: 'T->A',L19L,1
13498: 'A->G',T20A,539
13499: 'C->A',T20K,1
13499: 'C->T',T20I,197
13500: 'A->G',T20T,64
13501: 'C->A',P21T,1
13501: 'C->T',P21S,723
13502: 'C->T',P21L,17
13503: 'G->A',P21P,57
13503: 'G->T',P21P,242
13504: 'T->A',C22S,10
13504: 'T->C',C22R,7
13504: 'T->G',C22G,1
13505: 'G->C',C22S,1
13505: 'G->T',C22F,142
13506: 'C->T',C22C,492
13507: 'G->A',G23S,1
13507: 'G->T',G23C,1
13508: 'G->A',G23D,2
13509: 'C->T',G23G,5
13510: 'A->G',T24A,40
13510: 'A->T',T24S,8
13511: 'C->T',T24I,106
13512: 'A->C',T24T,15
13512: 'A->G',T24T,49
13512: 'A->T',T24T,97
13513: 'G->T',G25C,94
13514: 'G->A',G25D,365
13514: 'G->C',G25A,9
13514: 'G->T',G25V,143
13515: 'C->A',G25G,14
13515: 'C->T',G25G,663
13516: 'A->G',T26A,15
13517: 'C->A',T26N,8
13517: 'C->G',T26S,3
13517: 'C->T',T26I,4378
13518: 'T->A',T26T,6
13518: 'T->C',T26T,51
13518: 'T->G',T26T,1
13519: 'A->G',S27G,35
13519: 'A->T',S27C,3
13520: 'G->A',S27N,46
13520: 'G->C',S27T,6
13520: 'G->T',S27I,31
13521: 'T->A',S27R,13
13521: 'T->C',S27S,102
13521: 'T->G',S27R,8
13522: 'A->G',T28A,22
13523: 'C->A',T28N,2
13524: 'T->A',T28T,2
13524: 'T->C',T28T,1
13525: 'G->T',D29Y,5
13526: 'A->C',D29A,105
13526: 'A->G',D29G,16
13527: 'T->A',D29E,7
13527: 'T->C',D29D,188
13527: 'T->G',D29E,4
13528: 'G->A',V30I,17
13529: 'T->A',V30D,2
13529: 'T->C',V30A,6
13529: 'T->G',V30G,1
13530: 'C->A',V30V,3
13530: 'C->T',V30V,59
13531: 'G->A',V31I,5
13531: 'G->C',V31L,2
13531: 'G->T',V31L,2
13532: 'T->C',V31A,8
13533: 'A->C',V31V,1
13533: 'A->G',V31V,1506
13533: 'A->T',V31V,6
13534: 'T->A',Y32N,4
13534: 'T->C',Y32H,113
13535: 'A->G',Y32C,40
13535: 'A->T',Y32F,8
13536: 'C->T',Y32Y,12849
13537: 'A->G',R33G,3
13541: 'C->T',A34V,2
13542: 'T->A',A34A,11
13542: 'T->C',A34A,24
13542: 'T->G',A34A,7
13543: 'T->A',F35I,1
13543: 'T->C',F35L,20
13543: 'T->G',F35V,2
13544: 'T->A',F35Y,1
13545: 'T->A',F35L,8
13545: 'T->C',F35F,26
13545: 'T->G',F35L,1
13548: 'C->A',D36E,1
13548: 'C->T',D36D,729
13549: 'A->G',I37V,33
13550: 'T->C',I37T,22
13551: 'C->A',I37I,12
13551: 'C->T',I37I,2504
13552: 'T->C',Y38H,2
13554: 'C->T',Y38Y,1887
13555: 'A->T',N39Y,1
13557: 'T->C',N39N,197
13558: 'G->A',D40N,54
13558: 'G->C',D40H,8
13558: 'G->T',D40Y,14
13559: 'A->C',D40A,26
13559: 'A->G',D40G,78
13559: 'A->T',D40V,2
13560: 'T->A',D40E,1
13560: 'T->C',D40D,239
13562: 'A->G',K41R,22
13562: 'A->T',K41I,6
13563: 'A->C',K41N,9
13563: 'A->G',K41K,74
13564: 'G->A',V42I,49
13564: 'G->T',V42L,72
13566: 'A->G',V42V,437
13567: 'G->A',A43T,8
13567: 'G->T',A43S,64
13568: 'C->A',A43D,1
13568: 'C->T',A43V,227
13569: 'T->A',A43A,8
13569: 'T->C',A43A,21
13569: 'T->G',A43A,1
13570: 'G->A',G44S,3
13570: 'G->C',G44R,1
13570: 'G->T',G44C,13
13571: 'G->C',G44A,2
13571: 'G->T',G44V,334
13572: 'T->C',G44G,79
13572: 'T->G',G44G,5
13575: 'T->C',F45F,158
13576: 'G->A',A46T,15
13576: 'G->T',A46S,397
13577: 'C->G',A46G,7
13577: 'C->T',A46V,20
13578: 'T->A',A46A,28
13578: 'T->C',A46A,39
13578: 'T->G',A46A,1
13579: 'A->C',K47Q,8
13580: 'A->G',K47R,14
13580: 'A->T',K47I,1
13581: 'A->G',K47K,43
13582: 'T->C',F48L,1
13583: 'T->A',F48Y,1
13584: 'C->A',F48L,1
13584: 'C->T',F48F,362
13585: 'C->A',L49I,10
13585: 'C->G',L49V,1
13585: 'C->T',L49L,952
13586: 'T->A',L49Q,3
13586: 'T->C',L49P,2
13587: 'A->G',L49L,16
13587: 'A->T',L49L,3
13588: 'A->G',K50E,1
13590: 'A->G',K50K,9
13591: 'A->G',T51A,5
13592: 'C->A',T51N,39
13592: 'C->G',T51S,9
13592: 'C->T',T51I,163
13593: 'T->C',T51T,409
13595: 'A->T',N52I,1
13596: 'T->C',N52N,86
13597: 'T->G',C53G,1
13598: 'G->T',C53F,1
13599: 'T->C',C53C,88
13600: 'T->A',C54S,2
13600: 'T->C',C54R,1
13602: 'T->C',C54C,46
13602: 'T->G',C54W,1
13603: 'C->A',R55S,1
13603: 'C->T',R55C,2
13604: 'G->T',R55L,1
13605: 'C->A',R55R,25
13605: 'C->G',R55R,4
13605: 'C->T',R55R,1127
13606: 'T->A',F56I,2
13606: 'T->C',F56L,12
13607: 'T->A',F56Y,12
13607: 'T->G',F56C,4
13608: 'C->A',F56L,2
13608: 'C->T',F56F,396
13609: 'C->A',Q57K,3
13610: 'A->G',Q57R,27
13610: 'A->T',Q57L,15
13611: 'A->C',Q57H,16
13611: 'A->G',Q57Q,56
13611: 'A->T',Q57H,11
13612: 'G->C',E58Q,84
13613: 'A->C',E58A,1
13613: 'A->T',E58V,3
13614: 'A->G',E58E,34
13614: 'A->T',E58D,4
13615: 'A->C',K59Q,1
13615: 'A->G',K59E,192
13616: 'A->C',K59T,6
13616: 'A->G',K59R,56
13616: 'A->T',K59M,1
13617: 'G->A',K59K,1655
13617: 'G->C',K59N,6
13617: 'G->T',K59N,954
13618: 'G->A',D60N,129
13618: 'G->C',D60H,2
13618: 'G->T',D60Y,246
13619: 'A->C',D60A,2
13619: 'A->G',D60G,4
13619: 'A->T',D60V,1
13620: 'C->A',D60E,59
13620: 'C->G',D60E,1
13620: 'C->T',D60D,3031
13621: 'G->A',E61K,68
13622: 'A->C',E61A,33
13622: 'A->G',E61G,34
13622: 'A->T',E61V,15
13623: 'A->C',E61D,113
13623: 'A->G',E61E,206
13623: 'A->T',E61D,23
13624: 'G->A',D62N,2
13624: 'G->C',D62H,14
13624: 'G->T',D62Y,603
13625: 'A->C',D62A,24
13625: 'A->G',D62G,1074
13625: 'A->T',D62V,4
13626: 'T->A',D62E,4
13626: 'T->C',D62D,538
13626: 'T->G',D62E,11
13627: 'G->A',D63N,33
13627: 'G->T',D63Y,333
13628: 'A->C',D63A,4
13628: 'A->G',D63G,31
13629: 'C->A',D63E,72
13629: 'C->G',D63E,4
13629: 'C->T',D63D,220
13630: 'A->C',N64H,1
13630: 'A->G',N64D,9
13630: 'A->T',N64Y,41
13631: 'A->C',N64T,7
13631: 'A->G',N64S,52
13632: 'T->C',N64N,63
13632: 'T->G',N64K,5
13633: 'T->C',L65L,15
13633: 'T->G',L65V,3
13634: 'T->C',L65S,4
13635: 'A->G',L65L,16
13635: 'A->T',L65F,1
13636: 'A->C',I66L,3
13636: 'A->G',I66V,48
13636: 'A->T',I66F,14
13637: 'T->C',I66T,20
13637: 'T->G',I66S,34
13638: 'T->A',I66I,11
13638: 'T->C',I66I,821
13638: 'T->G',I66M,1
13639: 'G->A',D67N,44
13639: 'G->T',D67Y,1
13640: 'A->C',D67A,146
13640: 'A->G',D67G,63
13640: 'A->T',D67V,1
13641: 'T->C',D67D,124
13641: 'T->G',D67E,7
13642: 'T->G',S68A,4
13643: 'C->A',S68Y,5
13643: 'C->G',S68C,1
13643: 'C->T',S68F,392
13644: 'T->A',S68S,1
13644: 'T->C',S68S,21
13644: 'T->G',S68S,12
13645: 'T->C',Y69H,17
13646: 'A->G',Y69C,18
13647: 'C->T',Y69Y,754
13648: 'T->C',F70L,1
13648: 'T->G',F70V,1
13649: 'T->C',F70S,8
13649: 'T->G',F70C,1
13650: 'T->C',F70F,38
13651: 'G->A',V71I,50
13651: 'G->T',V71L,9
13653: 'A->C',V71V,4
13653: 'A->G',V71V,807
13653: 'A->T',V71V,1
13654: 'G->A',V72I,42
13655: 'T->C',V72A,5
13656: 'T->C',V72V,30
13659: 'G->A',K73K,87
13660: 'A->C',R74R,60
13660: 'A->G',R74G,1
13661: 'G->A',R74K,22
13661: 'G->T',R74I,2
13662: 'A->G',R74R,30
13663: 'C->A',H75N,20
13663: 'C->G',H75D,2
13663: 'C->T',H75Y,185
13664: 'A->C',H75P,1
13664: 'A->G',H75R,1
13665: 'C->A',H75Q,8
13665: 'C->G',H75Q,1
13665: 'C->T',H75H,7738
13666: 'A->G',T76A,1935
13667: 'C->A',T76N,120
13667: 'C->T',T76I,1493
13668: 'T->A',T76T,3
13668: 'T->C',T76T,160
13668: 'T->G',T76T,35
13669: 'T->C',F77L,22
13669: 'T->G',F77V,16
13670: 'T->A',F77Y,68
13670: 'T->C',F77S,36
13670: 'T->G',F77C,25
13671: 'C->A',F77L,22
13671: 'C->T',F77F,945
13672: 'T->A',S78T,18
13672: 'T->C',S78P,114
13672: 'T->G',S78A,17
13673: 'C->A',S78Y,38
13673: 'C->T',S78F,147
13674: 'T->C',S78S,60
13675: 'A->G',N79D,1
13676: 'A->C',N79T,2
13676: 'A->G',N79S,7
13677: 'C->A',N79K,2
13677: 'C->T',N79N,139
13678: 'T->C',Y80H,288
13679: 'A->G',Y80C,3
13680: 'C->T',Y80Y,464
13681: 'C->A',Q81K,26
13681: 'C->G',Q81E,66
13682: 'A->G',Q81R,68
13682: 'A->T',Q81L,20
13683: 'A->C',Q81H,16
13683: 'A->G',Q81Q,35
13684: 'C->A',H82N,2
13684: 'C->T',H82Y,397
13685: 'A->G',H82R,62
13685: 'A->T',H82L,1
13686: 'T->A',H82Q,9
13686: 'T->C',H82H,93
13686: 'T->G',H82Q,5
13689: 'A->G',E83E,92
13690: 'G->A',E84K,47
13690: 'G->C',E84Q,4
13691: 'A->C',E84A,5
13691: 'A->G',E84G,27
13691: 'A->T',E84V,4
13692: 'A->C',E84D,11
13692: 'A->G',E84E,16
13693: 'A->C',T85P,2
13693: 'A->G',T85A,90
13693: 'A->T',T85S,16
13694: 'C->T',T85I,1836
13695: 'A->C',T85T,21
13695: 'A->G',T85T,13
13696: 'A->C',I86L,8
13696: 'A->G',I86V,76
13697: 'T->C',I86T,26
13698: 'T->C',I86I,70
13698: 'T->G',I86M,1
13699: 'T->C',Y87H,10
13700: 'A->G',Y87C,20
13700: 'A->T',Y87F,3
13701: 'T->C',Y87Y,1753
13702: 'A->C',N88H,1
13702: 'A->G',N88D,12
13702: 'A->T',N88Y,1
13703: 'A->C',N88T,7
13703: 'A->G',N88S,69
13703: 'A->T',N88I,2
13704: 'T->C',N88N,45
13704: 'T->G',N88K,6
13705: 'T->A',L89I,3
13705: 'T->C',L89L,15
13705: 'T->G',L89V,6
13706: 'T->C',L89S,35
13707: 'A->G',L89L,35
13708: 'C->A',L90I,193
13708: 'C->T',L90F,254
13709: 'T->C',L90P,1
13709: 'T->G',L90R,1
13710: 'T->C',L90L,30
13711: 'A->G',K91E,469
13712: 'A->C',K91T,14
13712: 'A->G',K91R,3877
13712: 'A->T',K91M,1
13713: 'G->A',K91K,6309
13713: 'G->T',K91N,170
13714: 'G->A',D92N,310
13714: 'G->C',D92H,18
13714: 'G->T',D92Y,11
13715: 'A->C',D92A,21
13715: 'A->G',D92G,8090
13716: 'T->A',D92E,2
13716: 'T->C',D92D,194
13716: 'T->G',D92E,11
13717: 'T->A',C93S,26
13717: 'T->C',C93R,1
13718: 'G->A',C93Y,57
13718: 'G->T',C93F,1
13719: 'T->C',C93C,77
13720: 'C->A',P94T,15
13720: 'C->T',P94S,560
13721: 'C->A',P94Q,33
13721: 'C->G',P94R,4
13721: 'C->T',P94L,1079
13722: 'A->C',P94P,20
13722: 'A->G',P94P,43
13722: 'A->T',P94P,49
13723: 'G->A',A95T,41
13723: 'G->T',A95S,1255
13724: 'C->T',A95V,597
13725: 'T->A',A95A,4
13725: 'T->C',A95A,128
13726: 'G->A',V96I,467
13726: 'G->C',V96L,26
13726: 'G->T',V96F,26
13727: 'T->C',V96A,35
13727: 'T->G',V96G,1
13728: 'T->A',V96V,6
13728: 'T->C',V96V,75
13728: 'T->G',V96V,2
13729: 'G->A',A97T,19
13729: 'G->C',A97P,1
13729: 'G->T',A97S,36
13730: 'C->T',A97V,4915
13731: 'T->A',A97A,1
13731: 'T->C',A97A,81
13731: 'T->G',A97A,1
13732: 'A->G',K98E,132
13733: 'A->G',K98R,42
13733: 'A->T',K98I,2
13734: 'A->C',K98N,1
13734: 'A->G',K98K,40
13734: 'A->T',K98N,1
13735: 'C->G',H99D,1
13735: 'C->T',H99Y,2
13736: 'A->G',H99R,1
13736: 'A->T',H99L,1
13737: 'T->C',H99H,241
13738: 'G->T',D100Y,3
13739: 'A->C',D100A,1
13740: 'C->A',D100E,68
13740: 'C->T',D100D,466
13741: 'T->C',F101L,34
13742: 'T->G',F101C,59
13743: 'C->A',F101L,2
13743: 'C->T',F101F,494
13745: 'T->A',F102Y,1
13746: 'T->C',F102F,39
13748: 'A->G',K103R,695
13749: 'G->A',K103K,133
13749: 'G->T',K103N,65
13752: 'T->C',F104F,39
13753: 'A->C',R105R,1
13753: 'A->G',R105G,23
13754: 'G->A',R105K,30
13754: 'G->C',R105T,1
13755: 'A->G',R105R,34
13755: 'A->T',R105S,1
13756: 'A->C',I106L,9
13756: 'A->G',I106V,88
13757: 'T->C',I106T,31
13758: 'A->G',I106M,224
13758: 'A->T',I106I,55
13759: 'G->A',D107N,138
13759: 'G->C',D107H,1
13759: 'G->T',D107Y,75
13760: 'A->C',D107A,25
13760: 'A->G',D107G,33
13760: 'A->T',D107V,4
13761: 'C->A',D107E,50
13761: 'C->T',D107D,374
13762: 'G->A',G108S,447
13762: 'G->T',G108C,738
13763: 'G->A',G108D,77
13763: 'G->C',G108A,15
13763: 'G->T',G108V,234
13764: 'T->A',G108G,8
13764: 'T->C',G108G,314
13765: 'G->A',D109N,20
13765: 'G->C',D109H,3
13765: 'G->T',D109Y,1145
13766: 'A->C',D109A,14
13766: 'A->G',D109G,130
13766: 'A->T',D109V,5
13767: 'C->A',D109E,15
13767: 'C->G',D109E,3
13767: 'C->T',D109D,273
13768: 'A->C',M110L,7
13768: 'A->G',M110V,547
13768: 'A->T',M110L,193
13769: 'T->A',M110K,7
13769: 'T->C',M110T,5
13769: 'T->G',M110R,4
13770: 'G->A',M110I,995
13770: 'G->T',M110I,42
13771: 'G->A',V111I,143
13771: 'G->T',V111L,74
13772: 'T->C',V111A,40
13773: 'A->G',V111V,213
13773: 'A->T',V111V,10
13774: 'C->A',P112T,26
13774: 'C->T',P112S,1484
13776: 'A->C',P112P,40
13776: 'A->G',P112P,18
13777: 'C->A',H113N,1
13777: 'C->T',H113Y,2
13779: 'T->C',H113H,260
13780: 'A->G',I114V,60
13781: 'T->C',I114T,29
13782: 'A->G',I114M,14
13783: 'T->C',S115P,4
13783: 'T->G',S115A,38
13785: 'A->G',S115S,337
13785: 'A->T',S115S,3
13786: 'C->T',R116C,2
13787: 'G->T',R116L,55
13788: 'T->C',R116R,189
13788: 'T->G',R116R,18
13789: 'C->A',Q117K,7
13790: 'A->G',Q117R,1
13790: 'A->T',Q117L,7
13791: 'A->C',Q117H,2
13791: 'A->G',Q117Q,100
13792: 'C->A',R118S,14
13792: 'C->T',R118C,481
13793: 'G->A',R118H,110
13793: 'G->T',R118L,6
13794: 'T->C',R118R,28
13794: 'T->G',R118R,71
13795: 'C->A',L119I,7
13795: 'C->G',L119V,2
13795: 'C->T',L119F,1
13797: 'T->C',L119L,59
13798: 'A->G',T120A,366
13799: 'C->A',T120N,1
13799: 'C->G',T120S,2
13799: 'C->T',T120I,2
13800: 'T->C',T120T,15
13801: 'A->G',K121E,1
13802: 'A->G',K121R,5
13803: 'A->G',K121K,21
13804: 'T->C',Y122H,203
13805: 'A->G',Y122C,5
13806: 'C->T',Y122Y,139
13807: 'A->G',T123A,7
13808: 'C->A',T123K,1
13809: 'A->C',T123T,4
13809: 'A->G',T123T,103
13809: 'A->T',T123T,7
13810: 'A->C',M124L,17
13810: 'A->G',M124V,40
13812: 'G->A',M124I,60
13812: 'G->C',M124I,24
13812: 'G->T',M124I,1893
13813: 'G->T',A125S,45
13814: 'C->G',A125G,2
13814: 'C->T',A125V,1
13815: 'A->C',A125A,19
13815: 'A->G',A125A,100
13815: 'A->T',A125A,95
13816: 'G->C',D126H,1
13817: 'A->G',D126G,3
13818: 'C->A',D126E,1
13818: 'C->T',D126D,342
13819: 'C->A',L127I,24
13819: 'C->G',L127V,2
13819: 'C->T',L127F,304
13821: 'C->A',L127L,11
13821: 'C->T',L127L,538
13822: 'G->A',V128I,273
13823: 'T->C',V128A,39
13823: 'T->G',V128G,3
13824: 'C->A',V128V,3
13824: 'C->T',V128V,629
13825: 'T->C',Y129H,11
13826: 'A->G',Y129C,3
13826: 'A->T',Y129F,2
13827: 'T->C',Y129Y,67
13828: 'G->A',A130T,29
13828: 'G->T',A130S,8
13829: 'C->T',A130V,239
13830: 'T->A',A130A,2
13830: 'T->C',A130A,89
13830: 'T->G',A130A,9
13831: 'T->A',L131I,1
13831: 'T->C',L131L,94
13832: 'T->C',L131S,354
13833: 'A->G',L131L,276
13833: 'A->T',L131F,1
13834: 'A->C',R132R,6
13834: 'A->T',R132W,1
13835: 'G->A',R132K,19
13835: 'G->C',R132T,2
13835: 'G->T',R132M,44
13836: 'G->A',R132R,85
13836: 'G->C',R132S,1
13836: 'G->T',R132S,2
13837: 'C->A',H133N,4
13837: 'C->T',H133Y,15
13838: 'A->G',H133R,3
13838: 'A->T',H133L,6
13839: 'T->A',H133Q,1
13839: 'T->C',H133H,50
13839: 'T->G',H133Q,1
13840: 'T->C',F134L,1
13842: 'T->A',F134L,1
13842: 'T->C',F134F,227
13843: 'G->A',D135N,9
13843: 'G->T',D135Y,79
13844: 'A->C',D135A,1
13844: 'A->G',D135G,19
13845: 'T->A',D135E,7
13845: 'T->C',D135D,107
13845: 'T->G',D135E,2
13847: 'A->C',E136A,2
13847: 'A->G',E136G,3
13847: 'A->T',E136V,2
13848: 'A->C',E136D,240
13848: 'A->G',E136E,247
13848: 'A->T',E136D,3
13849: 'G->A',G137S,48
13849: 'G->C',G137R,1
13849: 'G->T',G137C,62
13850: 'G->A',G137D,18
13850: 'G->T',G137V,64
13851: 'T->C',G137G,1008
13852: 'A->C',N138H,8
13852: 'A->G',N138D,47
13852: 'A->T',N138Y,6
13853: 'A->C',N138T,10
13853: 'A->G',N138S,181
13853: 'A->T',N138I,1
13854: 'T->A',N138K,1
13854: 'T->C',N138N,179
13854: 'T->G',N138K,1
13855: 'T->A',C139S,13
13856: 'G->A',C139Y,15
13856: 'G->T',C139F,1
13857: 'T->C',C139C,74
13858: 'G->A',D140N,44
13858: 'G->C',D140H,4
13858: 'G->T',D140Y,1343
13859: 'A->C',D140A,14
13859: 'A->G',D140G,93
13859: 'A->T',D140V,2
13860: 'C->A',D140E,9
13860: 'C->T',D140D,58533
13861: 'A->C',T141P,13
13861: 'A->G',T141A,94
13862: 'C->T',T141I,2043
13863: 'A->C',T141T,6
13863: 'A->G',T141T,202
13864: 'T->A',L142I,1
13864: 'T->C',L142L,101
13864: 'T->G',L142V,11
13866: 'A->G',L142L,18
13866: 'A->T',L142F,11
13867: 'A->C',K143Q,269
13867: 'A->G',K143E,10
13868: 'A->G',K143R,76
13868: 'A->T',K143I,4
13869: 'A->C',K143N,13
13869: 'A->G',K143K,36
13869: 'A->T',K143N,5
13870: 'G->A',E144K,58
13871: 'A->C',E144A,17
13871: 'A->G',E144G,3
13871: 'A->T',E144V,1
13872: 'A->C',E144D,110
13872: 'A->G',E144E,37
13872: 'A->T',E144D,2
13873: 'A->C',I145L,21
13873: 'A->G',I145V,110
13874: 'T->C',I145T,24
13875: 'A->G',I145M,38
13876: 'C->A',L146I,16
13876: 'C->T',L146F,58
13877: 'T->C',L146P,2
13878: 'T->A',L146L,34
13878: 'T->C',L146L,17
13878: 'T->G',L146L,3
13879: 'G->A',V147I,64
13879: 'G->T',V147F,3
13880: 'T->C',V147A,72
13880: 'T->G',V147G,8
13881: 'C->A',V147V,3
13881: 'C->T',V147V,81
13882: 'A->G',T148A,35
13882: 'A->T',T148S,2
13883: 'C->A',T148K,2
13883: 'C->T',T148I,204
13884: 'A->C',T148T,7
13884: 'A->G',T148T,84
13884: 'A->T',T148T,15
13885: 'T->A',Y149N,44
13885: 'T->C',Y149H,105
13886: 'A->G',Y149C,2
13887: 'C->T',Y149Y,2468
13888: 'A->C',N150H,5
13888: 'A->G',N150D,33
13888: 'A->T',N150Y,10
13889: 'A->C',N150T,17
13889: 'A->G',N150S,52
13889: 'A->T',N150I,2
13890: 'T->A',N150K,1
13890: 'T->C',N150N,189
13890: 'T->G',N150K,161
13891: 'T->A',C151S,1
13891: 'T->C',C151R,3
13891: 'T->G',C151G,1
13892: 'G->A',C151Y,2028
13892: 'G->C',C151S,1
13892: 'G->T',C151F,3
13893: 'T->C',C151C,26
13894: 'T->A',C152S,1
13895: 'G->T',C152F,1
13896: 'T->C',C152C,28
13897: 'G->A',D153N,30
13897: 'G->T',D153Y,1068
13898: 'A->C',D153A,41
13898: 'A->G',D153G,158
13898: 'A->T',D153V,22
13899: 'T->A',D153E,4
13899: 'T->C',D153D,60
13899: 'T->G',D153E,309
13900: 'G->A',D154N,20
13900: 'G->T',D154Y,50
13901: 'A->C',D154A,32
13901: 'A->G',D154G,318
13901: 'A->T',D154V,14
13902: 'T->A',D154E,2
13902: 'T->C',D154D,106
13903: 'G->A',D155N,462
13903: 'G->T',D155Y,5
13904: 'A->C',D155A,16
13904: 'A->G',D155G,263
13904: 'A->T',D155V,1
13905: 'T->A',D155E,58
13905: 'T->C',D155D,656
13905: 'T->G',D155E,3
13906: 'T->A',Y156N,58
13906: 'T->C',Y156H,9
13906: 'T->G',Y156D,2
13907: 'A->C',Y156S,58
13907: 'A->G',Y156C,298
13907: 'A->T',Y156F,9
13908: 'T->C',Y156Y,81
13909: 'T->C',F157L,3
13909: 'T->G',F157V,257
13910: 'T->C',F157S,3
13910: 'T->G',F157C,3
13911: 'C->T',F157F,384
13912: 'A->C',N158H,118
13912: 'A->G',N158D,474
13912: 'A->T',N158Y,15
13913: 'A->C',N158T,15
13913: 'A->G',N158S,303
13914: 'T->A',N158K,3
13914: 'T->C',N158N,2087
13914: 'T->G',N158K,2
13915: 'A->G',K159E,4
13916: 'A->C',K159T,3
13916: 'A->G',K159R,23
13916: 'A->T',K159I,2
13917: 'A->C',K159N,62
13917: 'A->G',K159K,9
13917: 'A->T',K159N,2
13918: 'A->C',K160Q,1
13918: 'A->G',K160E,9
13919: 'A->C',K160T,18
13919: 'A->G',K160R,60
13920: 'G->A',K160K,145
13920: 'G->C',K160N,7
13920: 'G->T',K160N,920
13921: 'G->A',D161N,72
13921: 'G->C',D161H,3
13921: 'G->T',D161Y,335
13922: 'A->C',D161A,1
13922: 'A->G',D161G,12
13922: 'A->T',D161V,5
13923: 'C->A',D161E,34
13923: 'C->T',D161D,656
13924: 'T->A',W162R,2
13926: 'G->C',W162C,2
13926: 'G->T',W162C,70
13927: 'T->C',Y163H,7
13928: 'A->G',Y163C,178
13928: 'A->T',Y163F,6
13929: 'T->C',Y163Y,540
13930: 'G->A',D164N,11
13930: 'G->C',D164H,16
13930: 'G->T',D164Y,9
13931: 'A->C',D164A,4
13931: 'A->G',D164G,41
13932: 'T->A',D164E,8
13932: 'T->C',D164D,135
13932: 'T->G',D164E,4
13933: 'T->A',F165I,1
13933: 'T->C',F165L,84
13934: 'T->A',F165Y,3
13934: 'T->C',F165S,2
13934: 'T->G',F165C,3
13935: 'T->C',F165F,45
13936: 'G->A',V166I,9
13936: 'G->C',V166L,1
13936: 'G->T',V166L,102
13937: 'T->A',V166E,3
13937: 'T->C',V166A,20
13938: 'A->C',V166V,15
13938: 'A->G',V166V,48
13938: 'A->T',V166V,15
13939: 'G->C',E167Q,5
13940: 'A->C',E167A,3
13940: 'A->G',E167G,5
13940: 'A->T',E167V,1
13941: 'A->G',E167E,15
13941: 'A->T',E167D,1
13942: 'A->C',N168H,4
13942: 'A->G',N168D,28
13943: 'A->G',N168S,15
13944: 'C->A',N168K,24
13944: 'C->T',N168N,5577
13945: 'C->A',P169T,86
13945: 'C->G',P169A,12
13945: 'C->T',P169S,380
13946: 'C->A',P169Q,5
13946: 'C->T',P169L,56
13947: 'A->C',P169P,61
13947: 'A->G',P169P,429
13947: 'A->T',P169P,167
13948: 'G->A',D170N,63
13948: 'G->T',D170Y,236
13949: 'A->C',D170A,18
13949: 'A->G',D170G,116
13949: 'A->T',D170V,1
13950: 'T->A',D170E,4
13950: 'T->C',D170D,446
13951: 'A->C',I171L,3
13951: 'A->G',I171V,274
13951: 'A->T',I171L,1
13952: 'T->A',I171K,1
13952: 'T->C',I171T,32
13953: 'A->C',I171I,1
13953: 'A->G',I171M,262
13953: 'A->T',I171I,2
13954: 'T->C',L172L,136
13954: 'T->G',L172V,1
13955: 'T->C',L172S,2
13956: 'A->G',L172L,25
13957: 'C->A',R173S,41
13957: 'C->G',R173G,1
13957: 'C->T',R173C,1788
13958: 'G->A',R173H,125
13958: 'G->T',R173L,98
13959: 'C->A',R173R,2
13959: 'C->T',R173R,220
13960: 'G->A',V174I,744
13960: 'G->T',V174L,6
13961: 'T->C',V174A,9
13962: 'A->G',V174V,892
13962: 'A->T',V174V,4
13963: 'T->C',Y175H,133
13965: 'C->T',Y175Y,1721
13966: 'G->A',A176T,858
13966: 'G->T',A176S,27
13967: 'C->A',A176D,5
13967: 'C->G',A176G,12
13967: 'C->T',A176V,155
13968: 'C->A',A176A,20
13968: 'C->G',A176A,11
13968: 'C->T',A176A,722
13969: 'A->C',N177H,5
13969: 'A->G',N177D,17
13969: 'A->T',N177Y,7
13970: 'A->C',N177T,19
13970: 'A->G',N177S,450
13971: 'C->A',N177K,16
13971: 'C->T',N177N,1929
13972: 'T->A',L178I,3
13972: 'T->C',L178L,10
13972: 'T->G',L178V,180
13974: 'A->G',L178L,58
13974: 'A->T',L178F,5
13975: 'G->A',G179S,79
13975: 'G->T',G179C,2122
13976: 'G->A',G179D,32
13977: 'T->A',G179G,123
13977: 'T->C',G179G,166
13977: 'T->G',G179G,7
13978: 'G->A',E180K,3
13978: 'G->C',E180Q,1
13979: 'A->C',E180A,5
13979: 'A->G',E180G,17
13979: 'A->T',E180V,1
13980: 'A->C',E180D,1
13980: 'A->G',E180E,24
13980: 'A->T',E180D,1
13981: 'C->A',R181S,1
13981: 'C->T',R181C,64
13982: 'G->A',R181H,35
13982: 'G->T',R181L,12
13983: 'T->C',R181R,37
13983: 'T->G',R181R,1
13984: 'G->A',V182I,228
13984: 'G->T',V182L,20
13985: 'T->C',V182A,9
13985: 'T->G',V182G,4
13986: 'A->G',V182V,89
13987: 'C->T',R183C,2
13988: 'G->A',R183H,1
13989: 'C->A',R183R,33
13989: 'C->T',R183R,689
13990: 'C->A',Q184K,26
13991: 'A->G',Q184R,47
13991: 'A->T',Q184L,15
13992: 'A->C',Q184H,9
13992: 'A->G',Q184Q,133
13992: 'A->T',Q184H,33
13993: 'G->A',A185T,37
13993: 'G->T',A185S,17760
13994: 'C->T',A185V,2742
13995: 'T->A',A185A,26
13995: 'T->C',A185A,130
13995: 'T->G',A185A,169
13996: 'T->C',L186L,36
13996: 'T->G',L186V,48
13997: 'T->C',L186S,5
13998: 'G->A',L186L,103
13998: 'G->C',L186F,1
13998: 'G->T',L186F,11
13999: 'T->A',L187I,2
13999: 'T->C',L187L,9
13999: 'T->G',L187V,1
14000: 'T->C',L187S,42
14001: 'A->G',L187L,4
14001: 'A->T',L187F,18
14002: 'A->C',K188Q,9
14003: 'A->G',K188R,78
14004: 'A->C',K188N,4
14004: 'A->G',K188K,169
14005: 'A->G',T189A,53
14006: 'C->A',T189K,1
14006: 'C->T',T189I,1
14007: 'A->C',T189T,2
14007: 'A->G',T189T,27
14007: 'A->T',T189T,3
14008: 'G->A',V190I,89
14008: 'G->T',V190L,490
14009: 'T->C',V190A,10
14010: 'A->G',V190V,251
14011: 'C->A',Q191K,15
14012: 'A->G',Q191R,232
14012: 'A->T',Q191L,30
14013: 'A->C',Q191H,51
14013: 'A->G',Q191Q,27
14013: 'A->T',Q191H,2
14014: 'T->A',F192I,4
14014: 'T->C',F192L,95
14014: 'T->G',F192V,42414
14015: 'T->A',F192Y,10
14015: 'T->G',F192C,2
14016: 'C->A',F192L,7
14016: 'C->T',F192F,791
14017: 'T->A',C193S,6
14017: 'T->G',C193G,9
14018: 'G->A',C193Y,2
14019: 'T->C',C193C,4129
14019: 'T->G',C193W,2
14020: 'G->A',D194N,97
14020: 'G->T',D194Y,19
14021: 'A->C',D194A,7
14021: 'A->G',D194G,74
14021: 'A->T',D194V,2
14022: 'T->A',D194E,55
14022: 'T->C',D194D,125
14022: 'T->G',D194E,15
14023: 'G->A',A195T,132
14023: 'G->T',A195S,2
14024: 'C->A',A195D,7
14024: 'C->T',A195V,149
14025: 'C->A',A195A,2
14025: 'C->G',A195A,2
14025: 'C->T',A195A,441
14026: 'A->C',M196L,100
14026: 'A->G',M196V,142
14026: 'A->T',M196L,21
14027: 'T->A',M196K,2
14028: 'G->A',M196I,81
14028: 'G->C',M196I,1
14028: 'G->T',M196I,1367
14029: 'C->A',R197R,26
14030: 'G->A',R197Q,16442
14030: 'G->C',R197P,2
14030: 'G->T',R197L,20
14031: 'A->C',R197R,97
14031: 'A->G',R197R,22
14031: 'A->T',R197R,2
14032: 'A->C',N198H,10
14032: 'A->G',N198D,706
14033: 'A->C',N198T,37
14033: 'A->G',N198S,214
14033: 'A->T',N198I,1
14034: 'T->A',N198K,53
14034: 'T->C',N198N,290
14034: 'T->G',N198K,25
14035: 'G->A',A199T,382
14035: 'G->T',A199S,39
14036: 'C->A',A199D,14
14036: 'C->T',A199V,28
14037: 'T->A',A199A,93
14037: 'T->C',A199A,76
14037: 'T->G',A199A,5
14038: 'G->A',G200S,2
14039: 'G->A',G200D,1
14039: 'G->T',G200V,3
14040: 'T->A',G200G,2
14040: 'T->C',G200G,10
14041: 'A->C',I201L,7
14041: 'A->G',I201V,414
14041: 'A->T',I201F,3
14042: 'T->C',I201T,20
14042: 'T->G',I201S,1
14043: 'T->A',I201I,4
14043: 'T->C',I201I,11
14044: 'G->A',V202I,25
14044: 'G->C',V202L,1
14044: 'G->T',V202F,1
14045: 'T->C',V202A,21
14046: 'T->A',V202V,23
14046: 'T->C',V202V,10
14046: 'T->G',V202V,7
14047: 'G->T',G203C,14
14049: 'T->A',G203G,1
14049: 'T->C',G203G,20
14049: 'T->G',G203G,1
14050: 'G->A',V204I,65
14052: 'A->C',V204V,3
14052: 'A->G',V204V,48
14053: 'C->A',L205M,13
14053: 'C->T',L205L,596
14054: 'T->C',L205P,2
14055: 'G->A',L205L,61
14055: 'G->C',L205L,32
14055: 'G->T',L205L,2084
14056: 'A->G',T206A,23
14056: 'A->T',T206S,1
14058: 'A->C',T206T,4
14058: 'A->G',T206T,55
14059: 'T->C',L207L,419
14059: 'T->G',L207V,4
14060: 'T->C',L207S,4
14061: 'A->G',L207L,32
14064: 'T->C',D208D,338
14067: 'T->C',N209N,265
14069: 'A->T',Q210L,2
14070: 'A->G',Q210Q,171
14073: 'T->A',D211E,1
14073: 'T->C',D211D,231
14073: 'T->G',D211E,1
14074: 'C->A',L212I,71
14074: 'C->T',L212F,86
14076: 'C->A',L212L,15
14076: 'C->T',L212L,146
14077: 'A->C',N213H,1
14077: 'A->G',N213D,56
14077: 'A->T',N213Y,4
14078: 'A->C',N213T,2
14078: 'A->G',N213S,56
14079: 'T->A',N213K,12
14079: 'T->C',N213N,63
14079: 'T->G',N213K,10
14082: 'T->A',G214G,1
14082: 'T->C',G214G,94
14083: 'A->G',N215D,42
14083: 'A->T',N215Y,410
14084: 'A->C',N215T,2
14084: 'A->G',N215S,196
14085: 'C->A',N215K,30
14085: 'C->T',N215N,103
14087: 'G->T',W216L,7
14088: 'G->T',W216C,10
14090: 'A->G',Y217C,22
14091: 'T->C',Y217Y,174
14093: 'A->T',D218V,1
14094: 'T->C',D218D,100
14096: 'T->A',F219Y,1
14097: 'C->A',F219L,1
14097: 'C->T',F219F,2977
14098: 'G->T',G220C,4
14100: 'T->A',G220G,3
14100: 'T->C',G220G,228
14102: 'A->T',D221V,1
14103: 'T->C',D221D,594
14104: 'T->C',F222L,49
14105: 'T->A',F222Y,1
14105: 'T->G',F222C,2
14106: 'C->A',F222L,4
14106: 'C->T',F222F,356
14107: 'A->C',I223L,5
14107: 'A->G',I223V,80
14107: 'A->T',I223L,139
14108: 'T->C',I223T,5
14109: 'A->G',I223M,141
14110: 'C->A',Q224K,244
14110: 'C->G',Q224E,1
14111: 'A->C',Q224P,3
14111: 'A->G',Q224R,36
14111: 'A->T',Q224L,6
14112: 'A->C',Q224H,2
14112: 'A->G',Q224Q,56
14113: 'A->C',T225P,11
14113: 'A->G',T225A,240
14113: 'A->T',T225S,2
14114: 'C->A',T225N,17
14114: 'C->T',T225I,127
14115: 'C->A',T225T,18
14115: 'C->G',T225T,5
14115: 'C->T',T225T,292
14116: 'A->G',T226A,122
14117: 'C->A',T226K,4
14117: 'C->G',T226R,27
14117: 'C->T',T226M,1146
14118: 'G->A',T226T,726
14118: 'G->T',T226T,2546
14119: 'C->A',P227T,22
14119: 'C->G',P227A,23
14119: 'C->T',P227S,1205
14120: 'C->A',P227Q,10
14120: 'C->G',P227R,2
14120: 'C->T',P227L,110772
14121: 'A->C',P227P,375
14121: 'A->G',P227P,2049
14121: 'A->T',P227P,36
14122: 'G->A',G228S,384
14122: 'G->C',G228R,2
14122: 'G->T',G228C,186
14123: 'G->A',G228D,86
14123: 'G->C',G228A,46
14123: 'G->T',G228V,15
14124: 'T->C',G228G,32
14125: 'A->G',S229G,3807
14125: 'A->T',S229C,3
14126: 'G->A',S229N,768
14126: 'G->C',S229T,5
14126: 'G->T',S229I,52
14127: 'T->C',S229S,39
14130: 'A->C',G230G,42
14130: 'A->G',G230G,57
14130: 'A->T',G230G,12
14131: 'G->A',V231I,554
14131: 'G->C',V231L,3
14131: 'G->T',V231F,34
14133: 'T->A',V231V,15
14133: 'T->C',V231V,213
14133: 'T->G',V231V,3
14134: 'C->A',P232T,1
14134: 'C->G',P232A,1
14134: 'C->T',P232S,161
14136: 'T->A',P232P,11
14136: 'T->C',P232P,319
14136: 'T->G',P232P,16
14137: 'G->A',V233I,162
14137: 'G->C',V233L,7
14138: 'T->C',V233A,1
14139: 'T->A',V233V,1
14139: 'T->C',V233V,79
14140: 'G->A',V234I,55
14140: 'G->C',V234L,6
14140: 'G->T',V234L,172
14141: 'T->C',V234A,8
14142: 'A->G',V234V,126
14142: 'A->T',V234V,7
14143: 'G->A',D235N,18
14143: 'G->T',D235Y,2
14144: 'A->C',D235A,3
14144: 'A->G',D235G,6
14145: 'T->A',D235E,1
14145: 'T->C',D235D,335
14145: 'T->G',D235E,21
14146: 'T->G',S236A,4
14148: 'T->C',S236S,63
14148: 'T->G',S236S,1
14151: 'T->C',Y237Y,39
14152: 'T->C',Y238H,4
14153: 'A->G',Y238C,3
14153: 'A->T',Y238F,2
14154: 'T->C',Y238Y,100
14155: 'T->A',S239T,9
14155: 'T->C',S239P,10
14155: 'T->G',S239A,60
14156: 'C->T',S239L,2
14157: 'A->C',S239S,8
14157: 'A->G',S239S,91
14157: 'A->T',S239S,11
14158: 'T->C',L240L,16
14158: 'T->G',L240V,4
14160: 'G->A',L240L,124
14160: 'G->C',L240F,2
14160: 'G->T',L240F,39
14161: 'T->A',L241I,2
14161: 'T->C',L241L,37
14161: 'T->G',L241V,45
14163: 'A->G',L241L,24
14164: 'A->C',M242L,3
14164: 'A->T',M242L,4
14165: 'T->C',M242T,1
14166: 'G->A',M242I,1
14167: 'C->A',P243T,2
14167: 'C->T',P243S,19
14169: 'T->A',P243P,7
14169: 'T->C',P243P,101
14170: 'A->C',I244L,1
14170: 'A->G',I244V,1359
14171: 'T->C',I244T,305
14172: 'A->C',I244I,1
14172: 'A->G',I244M,67
14172: 'A->T',I244I,61
14173: 'T->A',L245I,5
14173: 'T->C',L245L,57
14173: 'T->G',L245V,9
14174: 'T->C',L245S,5
14175: 'A->C',L245F,4
14175: 'A->G',L245L,65
14175: 'A->T',L245F,19
14176: 'A->G',T246A,5
14177: 'C->A',T246N,4
14177: 'C->T',T246I,474
14178: 'C->A',T246T,138
14178: 'C->G',T246T,13
14178: 'C->T',T246T,2428
14179: 'T->A',L247M,1
14179: 'T->C',L247L,39
14179: 'T->G',L247V,77
14180: 'T->C',L247S,29
14180: 'T->G',L247W,1
14181: 'G->A',L247L,72
14181: 'G->C',L247F,163
14181: 'G->T',L247F,89
14182: 'A->G',T248A,5
14183: 'C->G',T248S,6
14183: 'C->T',T248I,1897
14184: 'C->A',T248T,26
14184: 'C->G',T248T,8
14184: 'C->T',T248T,3527
14185: 'A->C',R249R,17
14185: 'A->G',R249G,333
14185: 'A->T',R249W,16
14186: 'G->A',R249K,898
14186: 'G->C',R249T,1
14186: 'G->T',R249M,2621
14187: 'G->A',R249R,5505
14187: 'G->T',R249S,535
14188: 'G->A',A250T,71
14188: 'G->T',A250S,20
14189: 'C->T',A250V,423
14190: 'T->A',A250A,5
14190: 'T->C',A250A,174
14190: 'T->G',A250A,33
14191: 'T->A',L251I,1
14191: 'T->C',L251L,1325
14193: 'A->G',L251L,19
14193: 'A->T',L251F,1
14194: 'A->G',T252A,15
14194: 'A->T',T252S,1
14195: 'C->A',T252N,126
14195: 'C->G',T252S,1
14195: 'C->T',T252I,307
14196: 'T->A',T252T,30
14196: 'T->C',T252T,58
14196: 'T->G',T252T,3
14197: 'G->A',A253T,9
14197: 'G->T',A253S,20
14198: 'C->G',A253G,2
14198: 'C->T',A253V,22
14199: 'A->C',A253A,7
14199: 'A->G',A253A,249
14199: 'A->T',A253A,22
14202: 'G->A',E254E,330
14202: 'G->T',E254D,2990
14203: 'T->A',S255T,1
14203: 'T->G',S255A,18
14204: 'C->T',S255L,17
14205: 'A->C',S255S,8
14205: 'A->G',S255S,90
14205: 'A->T',S255S,10
14206: 'C->T',H256Y,277
14207: 'A->C',H256P,3
14207: 'A->G',H256R,120
14208: 'T->C',H256H,677
14209: 'G->A',V257I,75
14209: 'G->C',V257L,1
14209: 'G->T',V257F,1730
14210: 'T->C',V257A,254
14211: 'T->A',V257V,25
14211: 'T->C',V257V,157
14211: 'T->G',V257V,13
14212: 'G->A',D258N,67
14212: 'G->T',D258Y,101
14213: 'A->C',D258A,17
14213: 'A->G',D258G,456
14214: 'C->A',D258E,4
14214: 'C->T',D258D,165
14215: 'A->G',T259A,53
14215: 'A->T',T259S,14
14216: 'C->A',T259N,131
14216: 'C->T',T259I,1059
14217: 'T->A',T259T,30
14217: 'T->C',T259T,44
14217: 'T->G',T259T,23
14218: 'G->A',D260N,21
14218: 'G->C',D260H,1
14218: 'G->T',D260Y,14
14219: 'A->C',D260A,8
14219: 'A->G',D260G,2
14220: 'C->A',D260E,1052
14220: 'C->G',D260E,184
14220: 'C->T',D260D,7101
14221: 'T->C',L261L,15
14221: 'T->G',L261V,10
14222: 'T->C',L261S,12
14223: 'A->C',L261F,270
14223: 'A->G',L261L,75
14223: 'A->T',L261F,1
14224: 'A->G',T262A,188
14225: 'C->A',T262K,64
14225: 'C->T',T262I,225
14226: 'A->C',T262T,2
14226: 'A->G',T262T,32
14226: 'A->T',T262T,12
14228: 'A->G',K263R,73
14229: 'G->A',K263K,131
14229: 'G->C',K263N,16
14229: 'G->T',K263N,332
14230: 'C->A',P264T,419
14230: 'C->G',P264A,2
14230: 'C->T',P264S,916
14231: 'C->A',P264H,20
14231: 'C->G',P264R,6
14231: 'C->T',P264L,3
14232: 'T->A',P264P,2
14232: 'T->C',P264P,189
14232: 'T->G',P264P,4
14233: 'T->C',Y265H,99
14234: 'A->C',Y265S,3
14234: 'A->G',Y265C,28
14235: 'C->T',Y265Y,403
14236: 'A->C',I266L,4
14236: 'A->G',I266V,163
14236: 'A->T',I266F,2
14237: 'T->C',I266T,22
14237: 'T->G',I266S,5
14238: 'T->A',I266I,5
14238: 'T->C',I266I,357
14239: 'A->C',K267Q,1
14239: 'A->G',K267E,15
14240: 'A->C',K267T,1
14240: 'A->G',K267R,61
14241: 'G->A',K267K,51
14241: 'G->T',K267N,240
14242: 'T->C',W268R,6
14243: 'G->T',W268L,12
14244: 'G->T',W268C,27
14245: 'G->A',D269N,876
14245: 'G->T',D269Y,5
14246: 'A->C',D269A,9
14246: 'A->G',D269G,2338
14246: 'A->T',D269V,3
14247: 'T->A',D269E,2
14247: 'T->C',D269D,157
14247: 'T->G',D269E,1
14248: 'T->A',L270M,5
14248: 'T->C',L270L,14
14248: 'T->G',L270V,8
14249: 'T->C',L270S,2
14249: 'T->G',L270W,5
14250: 'G->A',L270L,197
14250: 'G->T',L270F,1486
14251: 'T->C',L271L,10
14251: 'T->G',L271V,3
14252: 'T->C',L271S,40
14253: 'A->G',L271L,46
14253: 'A->T',L271F,4
14254: 'A->G',K272E,1
14255: 'A->G',K272R,9
14256: 'A->G',K272K,238
14257: 'T->C',Y273H,143
14258: 'A->G',Y273C,149
14258: 'A->T',Y273F,1
14259: 'T->C',Y273Y,440
14260: 'G->A',D274N,6
14261: 'A->T',D274V,1
14262: 'C->A',D274E,2
14262: 'C->T',D274D,3298
14265: 'C->T',F275F,1609
14266: 'A->G',T276A,110
14267: 'C->A',T276K,3
14267: 'C->T',T276M,670
14268: 'G->A',T276T,297
14268: 'G->C',T276T,1
14268: 'G->T',T276T,139
14270: 'A->C',E277A,31
14270: 'A->G',E277G,14
14270: 'A->T',E277V,1
14271: 'A->C',E277D,4
14271: 'A->G',E277E,209
14271: 'A->T',E277D,13
14273: 'A->C',E278A,47
14273: 'A->T',E278V,1
14274: 'G->A',E278E,188
14274: 'G->C',E278D,2
14274: 'G->T',E278D,164
14275: 'A->C',R279R,17
14276: 'G->A',R279K,27
14277: 'G->A',R279R,333
14277: 'G->C',R279S,5
14277: 'G->T',R279S,542
14278: 'T->C',L280L,18
14279: 'T->C',L280S,152
14280: 'A->C',L280F,13
14280: 'A->G',L280L,78
14280: 'A->T',L280F,42
14281: 'A->C',K281Q,2
14281: 'A->G',K281E,12
14282: 'A->G',K281R,14
14283: 'A->C',K281N,1
14283: 'A->G',K281K,21
14284: 'C->A',L282I,27
14284: 'C->G',L282V,1
14284: 'C->T',L282F,44
14285: 'T->A',L282H,1
14286: 'C->A',L282L,11
14286: 'C->T',L282L,341
14287: 'T->C',F283L,3
14288: 'T->A',F283Y,1
14288: 'T->C',F283S,24
14288: 'T->G',F283C,5
14289: 'T->A',F283L,8
14289: 'T->C',F283F,91
14289: 'T->G',F283L,3
14290: 'G->A',D284N,194
14290: 'G->C',D284H,9
14290: 'G->T',D284Y,309
14291: 'A->C',D284A,27
14291: 'A->G',D284G,51
14292: 'C->A',D284E,80
14292: 'C->T',D284D,99
14293: 'C->A',R285S,6
14293: 'C->T',R285C,170
14294: 'G->A',R285H,442
14294: 'G->T',R285L,30
14295: 'T->C',R285R,234
14295: 'T->G',R285R,14
14298: 'T->C',Y286Y,66
14301: 'T->C',F287F,14
14302: 'A->C',K288Q,2
14303: 'A->C',K288T,2
14303: 'A->G',K288R,5
14303: 'A->T',K288I,2
14304: 'A->G',K288K,59
14305: 'T->C',Y289H,205
14306: 'A->G',Y289C,25
14306: 'A->T',Y289F,6
14307: 'T->C',Y289Y,89
14308: 'T->G',W290G,1
14310: 'G->T',W290C,47
14311: 'G->T',D291Y,1
14312: 'A->G',D291G,2
14313: 'T->A',D291E,1
14313: 'T->C',D291D,1437
14314: 'C->G',Q292E,3
14315: 'A->G',Q292R,1
14315: 'A->T',Q292L,5
14316: 'G->A',Q292Q,65
14316: 'G->C',Q292H,2
14316: 'G->T',Q292H,115
14317: 'A->C',T293P,7
14317: 'A->G',T293A,82
14317: 'A->T',T293S,10
14318: 'C->A',T293K,4
14318: 'C->T',T293I,2272
14319: 'A->C',T293T,5
14319: 'A->G',T293T,100
14319: 'A->T',T293T,3
14320: 'T->G',Y294D,1
14322: 'C->T',Y294Y,2096
14323: 'C->T',H295Y,76
14325: 'C->T',H295H,181
14326: 'C->A',P296T,3
14326: 'C->T',P296S,4
14327: 'C->A',P296Q,1
14328: 'A->C',P296P,12
14328: 'A->G',P296P,29
14328: 'A->T',P296P,10
14329: 'A->G',N297D,2
14330: 'A->G',N297S,47
14331: 'T->A',N297K,1
14331: 'T->C',N297N,40
14332: 'T->A',C298S,9
14334: 'T->C',C298C,32
14335: 'G->A',V299I,30
14335: 'G->T',V299F,404
14336: 'T->C',V299A,30
14336: 'T->G',V299G,2
14337: 'T->A',V299V,3
14337: 'T->C',V299V,33
14338: 'A->G',N300D,77
14339: 'A->G',N300S,60
14340: 'C->A',N300K,1
14340: 'C->T',N300N,7914
14341: 'T->C',C301R,1
14342: 'G->C',C301S,1
14342: 'G->T',C301F,1
14343: 'T->C',C301C,1230
14344: 'T->A',L302M,31
14344: 'T->C',L302L,21
14344: 'T->G',L302V,3
14345: 'T->C',L302S,150
14345: 'T->G',L302W,1
14346: 'G->A',L302L,104
14346: 'G->T',L302F,123
14347: 'G->A',D303N,73
14347: 'G->C',D303H,2
14347: 'G->T',D303Y,6
14348: 'A->C',D303A,4
14348: 'A->G',D303G,258
14349: 'T->A',D303E,13
14349: 'T->C',D303D,94
14349: 'T->G',D303E,1
14350: 'G->A',D304N,4
14350: 'G->C',D304H,1
14350: 'G->T',D304Y,185
14351: 'A->C',D304A,4
14351: 'A->G',D304G,10
14352: 'C->A',D304E,1
14352: 'C->T',D304D,268
14353: 'A->C',R305R,6
14353: 'A->G',R305G,4
14354: 'G->A',R305K,93
14355: 'A->C',R305S,2
14355: 'A->G',R305R,103
14356: 'T->C',C306R,1
14358: 'C->T',C306C,851
14359: 'A->G',I307V,1421
14359: 'A->T',I307F,5
14360: 'T->C',I307T,53
14360: 'T->G',I307S,3
14361: 'T->A',I307I,3
14361: 'T->C',I307I,1459
14361: 'T->G',I307M,3
14362: 'C->A',L308M,12
14362: 'C->G',L308V,3
14362: 'C->T',L308L,1222
14364: 'G->A',L308L,45
14364: 'G->T',L308L,121
14366: 'A->G',H309R,5
14366: 'A->T',H309L,1
14367: 'T->A',H309Q,1
14367: 'T->C',H309H,34
14367: 'T->G',H309Q,1
14369: 'G->A',C310Y,3
14370: 'T->C',C310C,34
14371: 'G->A',A311T,124
14371: 'G->C',A311P,1
14371: 'G->T',A311S,1750
14372: 'C->T',A311V,113
14373: 'A->C',A311A,8
14373: 'A->G',A311A,128
14373: 'A->T',A311A,11
14376: 'C->T',N312N,188
14377: 'T->C',F313L,1
14379: 'T->C',F313F,16
14380: 'A->T',N314Y,1
14382: 'T->C',N314N,145
14383: 'G->A',V315I,19
14383: 'G->T',V315F,13
14384: 'T->C',V315A,67
14384: 'T->G',V315G,43
14385: 'T->A',V315V,2
14385: 'T->C',V315V,17
14385: 'T->G',V315V,252
14386: 'T->A',L316I,1
14386: 'T->C',L316L,10
14386: 'T->G',L316V,5
14387: 'T->C',L316S,1
14388: 'A->G',L316L,424
14389: 'T->C',F317L,17
14391: 'C->A',F317L,2
14391: 'C->T',F317F,121
14392: 'T->G',S318A,6
14393: 'C->T',S318F,1
14394: 'T->A',S318S,4
14394: 'T->C',S318S,406
14394: 'T->G',S318S,2
14395: 'A->G',T319A,97
14395: 'A->T',T319S,1
14396: 'C->A',T319K,4
14396: 'C->G',T319R,4
14396: 'C->T',T319I,1045
14397: 'A->G',T319T,143
14397: 'A->T',T319T,151
14398: 'G->A',V320M,2
14398: 'G->T',V320L,242
14399: 'T->C',V320A,66
14400: 'G->A',V320V,487
14400: 'G->C',V320V,2
14400: 'G->T',V320V,689
14401: 'T->A',F321I,1
14401: 'T->C',F321L,24
14402: 'T->A',F321Y,2
14402: 'T->C',F321S,2
14402: 'T->G',F321C,2
14403: 'C->A',F321L,4
14403: 'C->T',F321F,2875
14404: 'C->G',P322A,1
14404: 'C->T',P322S,1
14405: 'C->A',P322Q,1
14406: 'A->C',P322P,32
14406: 'A->G',P322P,61
14406: 'A->T',P322P,4
14407: 'C->A',P323T,31
14407: 'C->G',P323A,18
14407: 'C->T',P323S,3962
14408: 'C->A',P323H,1139
14408: 'C->G',P323R,86
14408: 'C->T',P323L,2277785
14409: 'T->A',P323P,4
14409: 'T->C',P323P,101
14410: 'A->T',T324S,1
14411: 'C->T',T324I,2
14412: 'A->C',T324T,3
14412: 'A->G',T324T,83
14412: 'A->T',T324T,10
14413: 'A->G',S325G,13
14414: 'G->A',S325N,1
14414: 'G->C',S325T,1
14414: 'G->T',S325I,914
14415: 'T->A',S325R,1
14415: 'T->C',S325S,115
14416: 'T->C',F326L,8
14417: 'T->A',F326Y,6
14418: 'T->A',F326L,3
14418: 'T->C',F326F,285
14418: 'T->G',F326L,3
14421: 'A->C',G327G,4
14421: 'A->G',G327G,26
14421: 'A->T',G327G,1
14422: 'C->A',P328T,9
14422: 'C->T',P328S,84
14424: 'A->C',P328P,16
14424: 'A->G',P328P,57
14424: 'A->T',P328P,1
14425: 'C->A',L329I,130
14425: 'C->T',L329L,212
14426: 'T->C',L329P,1
14427: 'A->C',L329L,7
14427: 'A->G',L329L,29
14427: 'A->T',L329L,30
14428: 'G->A',V330M,8
14428: 'G->T',V330L,921
14429: 'T->A',V330E,3
14429: 'T->C',V330A,72
14430: 'G->A',V330V,76
14430: 'G->C',V330V,5
14430: 'G->T',V330V,377
14431: 'A->C',R331R,22
14432: 'G->A',R331K,3
14433: 'A->C',R331S,2
14433: 'A->G',R331R,41
14434: 'A->C',K332Q,7
14435: 'A->C',K332T,6
14435: 'A->G',K332R,11
14436: 'A->G',K332K,81
14437: 'A->C',I333L,2
14437: 'A->G',I333V,7
14438: 'T->C',I333T,8
14439: 'A->C',I333I,2
14439: 'A->G',I333M,26
14439: 'A->T',I333I,1
14440: 'T->A',F334I,2
14440: 'T->C',F334L,49
14440: 'T->G',F334V,6
14441: 'T->A',F334Y,2
14441: 'T->C',F334S,5
14441: 'T->G',F334C,38
14442: 'T->A',F334L,3
14442: 'T->C',F334F,25
14442: 'T->G',F334L,1
14443: 'G->A',V335I,70
14443: 'G->T',V335F,61
14444: 'T->C',V335A,5
14445: 'T->A',V335V,12
14445: 'T->C',V335V,10
14445: 'T->G',V335V,43
14446: 'G->A',D336N,2
14447: 'A->G',D336G,2
14448: 'T->C',D336D,172
14449: 'G->A',G337S,14
14449: 'G->T',G337C,23
14451: 'T->A',G337G,1
14451: 'T->C',G337G,111
14451: 'T->G',G337G,1
14452: 'G->A',V338I,146
14452: 'G->T',V338F,22
14453: 'T->C',V338A,1
14454: 'T->C',V338V,89
14454: 'T->G',V338V,26
14455: 'C->T',P339S,4
14456: 'C->T',P339L,3
14457: 'A->C',P339P,31
14457: 'A->G',P339P,831
14457: 'A->T',P339P,57
14458: 'T->C',F340L,9
14458: 'T->G',F340V,2
14459: 'T->G',F340C,2
14460: 'T->A',F340L,3
14460: 'T->C',F340F,387
14461: 'G->A',V341I,164
14461: 'G->T',V341L,3
14462: 'T->C',V341A,19
14463: 'A->C',V341V,2
14463: 'A->G',V341V,69
14463: 'A->T',V341V,37
14464: 'G->A',V342I,30
14464: 'G->C',V342L,5
14464: 'G->T',V342F,6
14465: 'T->C',V342A,5
14466: 'T->A',V342V,2
14466: 'T->C',V342V,64
14466: 'T->G',V342V,5
14467: 'T->A',S343T,5
14468: 'C->T',S343L,1
14469: 'A->C',S343S,8
14469: 'A->G',S343S,67
14469: 'A->T',S343S,37
14470: 'A->G',T344A,5
14470: 'A->T',T344S,1
14471: 'C->A',T344N,150
14471: 'C->G',T344S,1
14471: 'C->T',T344I,425
14472: 'T->A',T344T,64
14472: 'T->C',T344T,61
14472: 'T->G',T344T,25
14473: 'G->A',G345R,5
14474: 'G->A',G345E,11
14474: 'G->C',G345A,2
14474: 'G->T',G345V,4
14475: 'A->C',G345G,17
14475: 'A->G',G345G,7918
14475: 'A->T',G345G,1
14476: 'T->C',Y346H,415
14477: 'A->C',Y346S,2
14477: 'A->G',Y346C,5
14477: 'A->T',Y346F,2
14478: 'C->T',Y346Y,567
14479: 'C->A',H347N,11
14479: 'C->T',H347Y,2
14480: 'A->C',H347P,2
14480: 'A->G',H347R,1
14480: 'A->T',H347L,53
14481: 'C->A',H347Q,7
14481: 'C->T',H347H,142
14482: 'T->C',F348L,15
14482: 'T->G',F348V,1
14483: 'T->A',F348Y,18
14483: 'T->C',F348S,1
14483: 'T->G',F348C,1
14484: 'C->A',F348L,11
14484: 'C->T',F348F,958
14485: 'A->C',R349R,6
14485: 'A->G',R349G,118
14486: 'G->A',R349K,21
14486: 'G->C',R349T,1
14486: 'G->T',R349I,31
14487: 'A->C',R349S,12
14487: 'A->G',R349R,448
14487: 'A->T',R349S,7
14488: 'G->A',E350K,3
14488: 'G->C',E350Q,2
14489: 'A->C',E350A,18
14489: 'A->G',E350G,136
14489: 'A->T',E350V,2
14490: 'G->A',E350E,192
14490: 'G->C',E350D,1
14490: 'G->T',E350D,7
14491: 'C->A',L351I,18
14491: 'C->G',L351V,2
14491: 'C->T',L351L,617
14492: 'T->A',L351Q,2
14492: 'T->C',L351P,2
14493: 'A->C',L351L,2
14493: 'A->G',L351L,178
14493: 'A->T',L351L,1
14494: 'G->C',G352R,1
14494: 'G->T',G352C,5
14495: 'G->A',G352D,8
14496: 'T->A',G352G,2
14496: 'T->C',G352G,17
14497: 'G->A',V353I,38
14497: 'G->C',V353L,1
14497: 'G->T',V353F,1
14498: 'T->A',V353D,2
14498: 'T->C',V353A,14
14499: 'T->A',V353V,4
14499: 'T->C',V353V,29
14499: 'T->G',V353V,12
14500: 'G->A',V354I,27
14500: 'G->C',V354L,3
14500: 'G->T',V354L,983
14501: 'T->A',V354E,3
14501: 'T->C',V354A,25
14501: 'T->G',V354G,3
14502: 'A->C',V354V,1
14502: 'A->G',V354V,204
14503: 'C->A',H355N,1
14503: 'C->G',H355D,1
14503: 'C->T',H355Y,363
14504: 'A->C',H355P,1
14504: 'A->T',H355L,8
14505: 'T->A',H355Q,1
14505: 'T->C',H355H,164
14506: 'A->G',N356D,8
14506: 'A->T',N356Y,1
14507: 'A->G',N356S,2
14508: 'T->C',N356N,161
14509: 'C->A',Q357K,1
14509: 'C->G',Q357E,31
14510: 'A->G',Q357R,7
14510: 'A->T',Q357L,8
14511: 'G->A',Q357Q,88
14511: 'G->C',Q357H,631
14511: 'G->T',Q357H,324
14512: 'G->A',D358N,52
14512: 'G->T',D358Y,209
14513: 'A->C',D358A,60
14513: 'A->G',D358G,203
14514: 'T->A',D358E,9
14514: 'T->C',D358D,85
14515: 'G->A',V359I,27
14515: 'G->T',V359L,9
14516: 'T->A',V359E,1
14516: 'T->C',V359A,14
14517: 'A->C',V359V,5
14517: 'A->G',V359V,49
14517: 'A->T',V359V,1
14518: 'A->C',N360H,2
14520: 'C->A',N360K,16
14520: 'C->T',N360N,609
14521: 'T->C',L361L,7
14522: 'T->C',L361S,6
14523: 'A->G',L361L,10
14524: 'C->T',H362Y,530
14526: 'T->A',H362Q,1
14526: 'T->C',H362H,23
14526: 'T->G',H362Q,1
14527: 'A->C',S363R,3
14527: 'A->G',S363G,43
14528: 'G->A',S363N,125
14529: 'C->A',S363R,9
14529: 'C->T',S363S,159
14530: 'T->A',S364T,1
14530: 'T->C',S364P,7
14530: 'T->G',S364A,7
14531: 'C->A',S364Y,334
14531: 'C->G',S364C,2
14531: 'C->T',S364F,181
14532: 'T->A',S364S,1
14532: 'T->C',S364S,33
14533: 'A->C',R365R,50
14534: 'G->A',R365K,22
14534: 'G->C',R365T,1
14535: 'A->G',R365R,15
14536: 'C->A',L366I,13
14536: 'C->G',L366V,4
14536: 'C->T',L366F,16
14538: 'T->A',L366L,4
14538: 'T->C',L366L,30
14539: 'A->G',S367G,9
14540: 'G->A',S367N,47
14541: 'T->A',S367R,1
14541: 'T->C',S367S,11
14541: 'T->G',S367R,33
14542: 'T->C',F368L,5
14542: 'T->G',F368V,1
14543: 'T->A',F368Y,1
14544: 'T->C',F368F,22
14544: 'T->G',F368L,1
14545: 'A->G',K369E,1
14546: 'A->C',K369T,8
14546: 'A->G',K369R,33
14547: 'G->A',K369K,1829
14547: 'G->T',K369N,73
14548: 'G->A',E370K,5
14549: 'A->C',E370A,5
14549: 'A->G',E370G,1
14550: 'A->C',E370D,10
14550: 'A->G',E370E,213
14551: 'T->C',L371L,41
14553: 'A->G',L371L,136
14554: 'C->A',L372I,5
14554: 'C->G',L372V,4
14554: 'C->T',L372F,20
14556: 'T->C',L372L,26
14557: 'G->T',V373L,125
14558: 'T->C',V373A,17
14559: 'G->A',V373V,416
14559: 'G->T',V373V,1053
14560: 'T->C',Y374H,6
14561: 'A->G',Y374C,1
14561: 'A->T',Y374F,2
14562: 'T->C',Y374Y,89
14565: 'T->A',A375A,36
14565: 'T->C',A375A,53
14566: 'G->T',A376S,2
14567: 'C->G',A376G,1
14568: 'T->A',A376A,96
14568: 'T->C',A376A,479
14568: 'T->G',A376A,15
14569: 'G->A',D377N,2
14570: 'A->G',D377G,3
14571: 'C->T',D377D,1673
14572: 'C->T',P378S,20
14573: 'C->T',P378L,1
14574: 'T->A',P378P,12
14574: 'T->C',P378P,23
14574: 'T->G',P378P,29
14575: 'G->A',A379T,77
14575: 'G->T',A379S,265
14576: 'C->G',A379G,3
14576: 'C->T',A379V,661
14577: 'T->A',A379A,20
14577: 'T->C',A379A,61
14577: 'T->G',A379A,1
14578: 'A->G',M380V,66
14578: 'A->T',M380L,4
14579: 'T->C',M380T,5
14580: 'G->A',M380I,201
14580: 'G->C',M380I,3
14580: 'G->T',M380I,712
14581: 'C->T',H381Y,26
14583: 'C->T',H381H,716
14584: 'G->A',A382T,825
14584: 'G->T',A382S,21
14585: 'C->T',A382V,887
14586: 'T->A',A382A,55
14586: 'T->C',A382A,129
14586: 'T->G',A382A,4
14587: 'G->A',A383T,6
14587: 'G->T',A383S,210
14588: 'C->G',A383G,2
14588: 'C->T',A383V,55
14589: 'T->A',A383A,84
14589: 'T->C',A383A,81
14589: 'T->G',A383A,23
14590: 'T->C',S384P,1021
14590: 'T->G',S384A,20
14591: 'C->A',S384Y,23
14592: 'T->A',S384S,50
14592: 'T->C',S384S,54
14592: 'T->G',S384S,38
14593: 'G->A',G385S,95
14593: 'G->T',G385C,4
14594: 'G->T',G385V,2
14595: 'T->C',G385G,21
14596: 'A->T',N386Y,2
14597: 'A->C',N386T,14
14597: 'A->G',N386S,111
14598: 'T->C',N386N,136
14598: 'T->G',N386K,4
14599: 'C->A',L387I,6
14599: 'C->G',L387V,3
14599: 'C->T',L387L,7830
14600: 'T->A',L387Q,1
14600: 'T->C',L387P,6
14601: 'A->C',L387L,4
14601: 'A->G',L387L,99
14601: 'A->T',L387L,6
14602: 'T->A',L388I,6
14602: 'T->C',L388L,167
14604: 'A->G',L388L,148
14604: 'A->T',L388F,1
14605: 'C->A',L389I,67
14605: 'C->T',L389L,255
14606: 'T->A',L389Q,3
14607: 'A->C',L389L,5
14607: 'A->G',L389L,14
14607: 'A->T',L389L,9
14608: 'G->A',D390N,11
14610: 'T->C',D390D,275
14610: 'T->G',D390E,1
14611: 'A->G',K391E,16
14613: 'A->G',K391K,233
14613: 'A->T',K391N,3
14614: 'C->T',R392C,22
14616: 'C->A',R392R,8
14616: 'C->T',R392R,557
14618: 'C->A',T393N,1
14618: 'C->G',T393S,10
14618: 'C->T',T393I,89
14619: 'T->A',T393T,48
14619: 'T->C',T393T,463
14620: 'A->G',T394A,27
14621: 'C->A',T394K,2
14621: 'C->G',T394R,2
14621: 'C->T',T394M,569
14622: 'G->A',T394T,418
14622: 'G->T',T394T,360
14625: 'C->T',C395C,669
14626: 'T->C',F396L,4
14627: 'T->C',F396S,2
14627: 'T->G',F396C,1
14628: 'T->C',F396F,64
14628: 'T->G',F396L,1
14629: 'T->C',S397P,2
14629: 'T->G',S397A,64
14631: 'A->C',S397S,7
14631: 'A->G',S397S,47
14631: 'A->T',S397S,14
14632: 'G->A',V398I,30
14634: 'A->G',V398V,604
14634: 'A->T',V398V,5
14635: 'G->A',A399T,230
14635: 'G->T',A399S,11
14636: 'C->T',A399V,34
14637: 'T->A',A399A,82
14637: 'T->C',A399A,46
14637: 'T->G',A399A,7
14638: 'G->A',A400T,69
14638: 'G->T',A400S,231
14639: 'C->T',A400V,5
14640: 'A->C',A400A,2
14640: 'A->G',A400A,25
14641: 'C->A',L401I,2
14641: 'C->T',L401F,101
14643: 'T->C',L401L,112
14643: 'T->G',L401L,1
14644: 'A->G',T402A,34
14645: 'C->G',T402S,1
14645: 'C->T',T402I,78
14646: 'T->A',T402T,3920
14646: 'T->C',T402T,119
14646: 'T->G',T402T,67
14648: 'A->G',N403S,25
14649: 'C->A',N403K,4
14649: 'C->T',N403N,1595
14650: 'A->C',N404H,3
14650: 'A->G',N404D,2
14650: 'A->T',N404Y,2
14651: 'A->G',N404S,46
14651: 'A->T',N404I,1
14652: 'T->A',N404K,2
14652: 'T->C',N404N,170
14652: 'T->G',N404K,14
14653: 'G->A',V405I,104
14653: 'G->T',V405F,529
14654: 'T->C',V405A,52
14654: 'T->G',V405G,2
14655: 'T->A',V405V,30
14655: 'T->C',V405V,83
14655: 'T->G',V405V,3
14656: 'G->A',A406T,8
14656: 'G->C',A406P,8
14656: 'G->T',A406S,155
14657: 'C->A',A406D,11
14657: 'C->G',A406G,6
14657: 'C->T',A406V,707
14658: 'T->A',A406A,81
14658: 'T->C',A406A,51
14658: 'T->G',A406A,8
14659: 'T->A',F407I,2
14659: 'T->C',F407L,4
14660: 'T->A',F407Y,6
14660: 'T->C',F407S,1
14660: 'T->G',F407C,1
14661: 'T->A',F407L,5
14661: 'T->C',F407F,62
14662: 'C->G',Q408E,1
14664: 'A->G',Q408Q,14
14665: 'A->G',T409A,3
14666: 'C->A',T409N,1
14666: 'C->T',T409I,32
14667: 'T->A',T409T,2
14667: 'T->C',T409T,17
14668: 'G->A',V410I,52
14668: 'G->T',V410F,2
14670: 'C->A',V410V,115
14670: 'C->G',V410V,2
14670: 'C->T',V410V,576
14671: 'A->C',K411Q,7
14671: 'A->G',K411E,1
14672: 'A->C',K411T,1
14672: 'A->G',K411R,333
14673: 'A->C',K411N,3
14673: 'A->G',K411K,103
14674: 'C->A',P412T,22
14674: 'C->T',P412S,264
14675: 'C->G',P412R,1
14676: 'C->A',P412P,76
14676: 'C->G',P412P,56
14676: 'C->T',P412P,736132
14677: 'G->A',G413S,18
14677: 'G->T',G413C,4
14678: 'G->C',G413A,3
14679: 'T->C',G413G,31
14680: 'A->C',N414H,1
14680: 'A->G',N414D,6
14680: 'A->T',N414Y,1
14681: 'A->C',N414T,9
14681: 'A->G',N414S,12
14682: 'T->C',N414N,80
14683: 'T->G',F415V,1
14685: 'T->C',F415F,22
14688: 'C->T',N416N,1068
14689: 'A->C',K417Q,20
14689: 'A->G',K417E,1
14690: 'A->G',K417R,76
14690: 'A->T',K417I,1
14691: 'A->C',K417N,4
14691: 'A->G',K417K,133
14691: 'A->T',K417N,1
14692: 'G->A',D418N,75
14692: 'G->C',D418H,1
14692: 'G->T',D418Y,9
14693: 'A->C',D418A,15
14693: 'A->G',D418G,5
14694: 'C->A',D418E,38
14694: 'C->G',D418E,1
14694: 'C->T',D418D,243
14696: 'T->A',F419Y,1
14696: 'T->C',F419S,2
14697: 'C->T',F419F,4171
14698: 'T->C',Y420H,1
14699: 'A->C',Y420S,1
14699: 'A->G',Y420C,12
14699: 'A->T',Y420F,1
14700: 'T->C',Y420Y,192
14701: 'G->A',D421N,19
14701: 'G->T',D421Y,31
14702: 'A->C',D421A,3
14702: 'A->G',D421G,3
14703: 'C->A',D421E,87
14703: 'C->T',D421D,488
14704: 'T->C',F422L,2
14705: 'T->A',F422Y,1
14706: 'T->C',F422F,107
14707: 'G->A',A423T,2
14707: 'G->T',A423S,39
14708: 'C->T',A423V,2386
14709: 'T->A',A423A,24
14709: 'T->C',A423A,74
14710: 'G->A',V424M,51
14710: 'G->T',V424L,206
14711: 'T->C',V424A,11
14712: 'G->A',V424V,105
14712: 'G->C',V424V,3
14712: 'G->T',V424V,1276
14714: 'C->A',S425Y,3
14714: 'C->T',S425F,4
14715: 'T->C',S425S,114
14715: 'T->G',S425S,23
14717: 'A->G',K426R,48
14718: 'G->A',K426K,206
14718: 'G->C',K426N,2
14718: 'G->T',K426N,44
14719: 'G->A',G427S,11
14724: 'C->T',F428F,10191
14725: 'T->C',F429L,8
14727: 'T->C',F429F,18
14729: 'A->C',K430T,1
14729: 'A->G',K430R,93
14729: 'A->T',K430M,1
14730: 'G->A',K430K,104
14730: 'G->T',K430N,33
14731: 'G->C',E431Q,4
14732: 'A->C',E431A,2
14732: 'A->G',E431G,4
14732: 'A->T',E431V,1
14733: 'A->G',E431E,146
14733: 'A->T',E431D,6
14734: 'G->A',G432R,1
14735: 'G->A',G432E,4
14736: 'A->C',G432G,13
14736: 'A->G',G432G,79
14736: 'A->T',G432G,10
14737: 'A->C',S433R,2
14737: 'A->G',S433G,36
14737: 'A->T',S433C,7
14738: 'G->A',S433N,16
14738: 'G->T',S433I,1
14739: 'T->C',S433S,52
14739: 'T->G',S433R,1
14740: 'T->A',S434T,4
14740: 'T->C',S434P,81
14740: 'T->G',S434A,158
14741: 'C->A',S434Y,64
14741: 'C->G',S434C,6
14741: 'C->T',S434F,603
14742: 'T->A',S434S,2
14742: 'T->C',S434S,711
14742: 'T->G',S434S,2
14743: 'G->A',V435I,91
14743: 'G->C',V435L,1
14743: 'G->T',V435F,23
14744: 'T->C',V435A,2
14745: 'T->A',V435V,28
14745: 'T->C',V435V,137
14745: 'T->G',V435V,53
14746: 'G->A',E436K,8
14747: 'A->C',E436A,16
14747: 'A->G',E436G,111
14747: 'A->T',E436V,3
14748: 'A->C',E436D,29
14748: 'A->G',E436E,1682
14748: 'A->T',E436D,6
14749: 'T->A',L437I,16
14749: 'T->C',L437L,111
14750: 'T->C',L437S,3
14751: 'A->G',L437L,33
14751: 'A->T',L437F,6
14752: 'A->C',K438Q,2
14753: 'A->G',K438R,13
14754: 'A->G',K438K,13
14755: 'C->A',H439N,2
14755: 'C->G',H439D,1
14755: 'C->T',H439Y,110
14757: 'C->A',H439Q,2
14757: 'C->T',H439H,324
14758: 'T->A',F440I,1
14759: 'T->C',F440S,1
14760: 'C->A',F440L,1
14760: 'C->T',F440F,318
14761: 'T->A',F441I,1
14761: 'T->C',F441L,3
14762: 'T->A',F441Y,6
14763: 'C->A',F441L,1
14763: 'C->T',F441F,257
14764: 'T->C',F442L,1
14765: 'T->A',F442Y,2
14766: 'T->A',F442L,1
14766: 'T->C',F442F,48
14767: 'G->A',A443T,141
14767: 'G->T',A443S,2184
14768: 'C->T',A443V,591
14769: 'T->A',A443A,7
14769: 'T->C',A443A,179
14769: 'T->G',A443A,112
14770: 'C->A',Q444K,10
14770: 'C->G',Q444E,5
14771: 'A->G',Q444R,97
14772: 'G->A',Q444Q,1222
14772: 'G->C',Q444H,1
14772: 'G->T',Q444H,159
14773: 'G->A',D445N,243
14773: 'G->T',D445Y,9
14774: 'A->C',D445A,6
14774: 'A->G',D445G,280
14775: 'T->A',D445E,2
14775: 'T->C',D445D,90
14776: 'G->A',G446S,8
14776: 'G->T',G446C,33
14777: 'G->T',G446V,1
14778: 'T->C',G446G,134
14778: 'T->G',G446G,1
14779: 'A->G',N447D,6
14780: 'A->C',N447T,2
14780: 'A->G',N447S,12
14781: 'T->C',N447N,135
14782: 'G->T',A448S,2
14783: 'C->T',A448V,3
14784: 'T->A',A448A,22
14784: 'T->C',A448A,73
14785: 'G->A',A449T,89
14785: 'G->C',A449P,2
14785: 'G->T',A449S,79
14786: 'C->G',A449G,2
14786: 'C->T',A449V,1550
14787: 'T->A',A449A,306
14787: 'T->C',A449A,189
14788: 'A->G',I450V,92
14789: 'T->C',I450T,46
14790: 'C->A',I450I,11
14790: 'C->G',I450M,1
14790: 'C->T',I450I,2182
14791: 'A->C',S451R,6
14791: 'A->G',S451G,36
14791: 'A->T',S451C,219
14792: 'G->A',S451N,35
14792: 'G->T',S451I,223
14793: 'C->A',S451R,91
14793: 'C->G',S451R,1
14793: 'C->T',S451S,713
14796: 'T->C',D452D,114
14798: 'A->G',Y453C,2
14799: 'T->C',Y453Y,79
14800: 'G->C',D454H,2
14801: 'A->C',D454A,125
14801: 'A->G',D454G,20
14802: 'C->A',D454E,366
14802: 'C->T',D454D,150
14805: 'C->T',Y455Y,34355
14808: 'T->C',Y456Y,291
14809: 'C->A',R457S,2
14809: 'C->T',R457C,136
14810: 'G->A',R457H,16
14811: 'T->C',R457R,5
14811: 'T->G',R457R,6
14812: 'T->C',Y458H,10
14813: 'A->T',Y458F,3
14814: 'T->C',Y458Y,162
14816: 'A->G',N459S,1
14817: 'T->C',N459N,116
14818: 'C->A',L460I,5
14818: 'C->T',L460L,301
14820: 'A->G',L460L,3
14821: 'C->A',P461T,33
14821: 'C->G',P461A,4
14821: 'C->T',P461S,517
14822: 'C->A',P461Q,6
14822: 'C->G',P461R,1
14822: 'C->T',P461L,1
14823: 'A->C',P461P,6
14823: 'A->G',P461P,8
14823: 'A->T',P461P,33
14824: 'A->G',T462A,3
14825: 'C->T',T462I,1
14826: 'A->G',T462T,28
14826: 'A->T',T462T,9
14827: 'A->C',M463L,5
14827: 'A->G',M463V,94
14828: 'T->C',M463T,15
14829: 'G->A',M463I,64
14829: 'G->C',M463I,55
14829: 'G->T',M463I,6513
14830: 'T->A',C464S,19
14831: 'G->A',C464Y,30
14831: 'G->T',C464F,297
14832: 'T->C',C464C,47
14833: 'G->A',D465N,1
14835: 'T->C',D465D,253
14836: 'A->C',I466L,1
14836: 'A->G',I466V,441
14837: 'T->C',I466T,117
14837: 'T->G',I466S,4
14838: 'C->T',I466I,961
14839: 'A->C',R467R,3
14839: 'A->G',R467G,7
14840: 'G->A',R467K,3
14840: 'G->T',R467I,1
14841: 'A->C',R467S,18
14841: 'A->G',R467R,77
14841: 'A->T',R467S,1
14844: 'A->C',Q468H,2
14844: 'A->G',Q468Q,21
14845: 'C->A',L469I,37
14845: 'C->G',L469V,1
14845: 'C->T',L469L,196
14846: 'T->A',L469Q,2
14846: 'T->C',L469P,1
14847: 'A->C',L469L,1
14847: 'A->G',L469L,30
14848: 'C->A',L470I,2
14848: 'C->G',L470V,1
14848: 'C->T',L470L,203
14849: 'T->A',L470Q,1
14850: 'A->C',L470L,3
14850: 'A->G',L470L,13
14850: 'A->T',L470L,7
14851: 'T->A',F471I,1
14851: 'T->C',F471L,109
14851: 'T->G',F471V,2
14852: 'T->A',F471Y,1
14852: 'T->C',F471S,1
14852: 'T->G',F471C,1
14853: 'T->A',F471L,7
14853: 'T->C',F471F,110
14853: 'T->G',F471L,1
14854: 'G->A',V472I,267
14854: 'G->T',V472L,130
14855: 'T->C',V472A,12
14856: 'A->C',V472V,1
14856: 'A->G',V472V,142
14856: 'A->T',V472V,10
14857: 'G->A',V473I,143
14857: 'G->C',V473L,2
14857: 'G->T',V473F,1085
14858: 'T->A',V473D,1
14858: 'T->C',V473A,40
14858: 'T->G',V473G,3
14859: 'T->A',V473V,12
14859: 'T->C',V473V,38
14859: 'T->G',V473V,4
14861: 'A->C',E474A,4
14862: 'A->C',E474D,2
14862: 'A->G',E474E,15
14862: 'A->T',E474D,8
14863: 'G->A',V475I,54
14865: 'T->A',V475V,5
14865: 'T->C',V475V,21
14866: 'G->A',V476I,16
14866: 'G->C',V476L,9
14866: 'G->T',V476F,3
14867: 'T->C',V476A,14
14867: 'T->G',V476G,3
14868: 'T->A',V476V,7
14868: 'T->C',V476V,4
14868: 'T->G',V476V,1
14869: 'G->A',D477N,16
14870: 'A->C',D477A,51
14870: 'A->G',D477G,28
14870: 'A->T',D477V,4
14871: 'T->C',D477D,27
14872: 'A->G',K478E,8
14873: 'A->C',K478T,3
14873: 'A->G',K478R,51
14873: 'A->T',K478M,5
14874: 'G->A',K478K,35
14874: 'G->C',K478N,11
14874: 'G->T',K478N,3088
14875: 'T->C',Y479H,35
14875: 'T->G',Y479D,3
14876: 'A->C',Y479S,1
14876: 'A->G',Y479C,2
14877: 'C->T',Y479Y,1901
14878: 'T->C',F480L,1
14878: 'T->G',F480V,1
14879: 'T->C',F480S,1
14880: 'T->A',F480L,2
14880: 'T->C',F480F,14
14881: 'G->A',D481N,106
14881: 'G->T',D481Y,4
14882: 'A->C',D481A,929
14882: 'A->G',D481G,164
14882: 'A->T',D481V,1
14883: 'T->C',D481D,139
14883: 'T->G',D481E,14
14884: 'T->A',C482S,4
14884: 'T->C',C482R,2
14885: 'G->A',C482Y,195
14885: 'G->T',C482F,28
14886: 'T->C',C482C,10
14886: 'T->G',C482W,2
14887: 'T->C',Y483H,1
14888: 'A->G',Y483C,1
14889: 'C->T',Y483Y,777
14890: 'G->A',D484N,19
14890: 'G->T',D484Y,26
14891: 'A->C',D484A,9
14891: 'A->G',D484G,12
14891: 'A->T',D484V,3
14892: 'T->A',D484E,8
14892: 'T->C',D484D,80
14892: 'T->G',D484E,9
14893: 'G->A',G485S,3
14893: 'G->T',G485C,2
14895: 'T->C',G485G,62
14896: 'G->A',G486S,3
14896: 'G->T',G486C,8
14898: 'C->A',G486G,34
14898: 'C->T',G486G,1095
14902: 'A->C',I488L,6
14902: 'A->G',I488V,238
14902: 'A->T',I488F,4
14903: 'T->C',I488T,24
14903: 'T->G',I488S,6
14904: 'T->A',I488I,2
14904: 'T->C',I488I,32
14905: 'A->G',N489D,1
14906: 'A->C',N489T,29
14906: 'A->G',N489S,46
14907: 'T->A',N489K,12
14907: 'T->C',N489N,88
14907: 'T->G',N489K,2
14908: 'G->A',A490T,1
14908: 'G->T',A490S,5
14909: 'C->T',A490V,1
14910: 'T->A',A490A,12
14910: 'T->C',A490A,380
14911: 'A->G',N491D,24
14911: 'A->T',N491Y,9
14912: 'A->C',N491T,32
14912: 'A->G',N491S,142
14912: 'A->T',N491I,9
14913: 'C->A',N491K,60
14913: 'C->G',N491K,1
14913: 'C->T',N491N,967
14914: 'C->A',Q492K,17
14915: 'A->G',Q492R,1
14915: 'A->T',Q492L,33
14916: 'A->C',Q492H,33
14916: 'A->G',Q492Q,202
14916: 'A->T',Q492H,32
14917: 'G->A',V493I,13
14917: 'G->T',V493F,1
14919: 'C->A',V493V,19
14919: 'C->T',V493V,1597
14920: 'A->C',I494L,1
14920: 'A->G',I494V,39
14921: 'T->C',I494T,530
14922: 'C->A',I494I,5
14922: 'C->T',I494I,339
14923: 'G->A',V495I,196
14925: 'C->A',V495V,34
14925: 'C->G',V495V,7
14925: 'C->T',V495V,6860
14926: 'A->T',N496Y,1
14927: 'A->C',N496T,2
14927: 'A->G',N496S,45
14928: 'C->A',N496K,5
14928: 'C->T',N496N,506
14930: 'A->G',N497S,9
14931: 'C->A',N497K,20
14931: 'C->T',N497N,1533
14932: 'C->A',L498I,2
14932: 'C->G',L498V,2
14932: 'C->T',L498L,810
14933: 'T->C',L498P,1
14934: 'A->C',L498L,3
14934: 'A->G',L498L,23
14934: 'A->T',L498L,19
14935: 'G->A',D499N,20
14935: 'G->C',D499H,2
14935: 'G->T',D499Y,6
14936: 'A->G',D499G,1
14937: 'C->A',D499E,29
14937: 'C->G',D499E,1
14937: 'C->T',D499D,2516
14939: 'A->G',K500R,3
14940: 'A->G',K500K,164
14943: 'A->C',S501S,7
14943: 'A->G',S501S,128
14943: 'A->T',S501S,5
14944: 'G->C',A502P,16
14944: 'G->T',A502S,10
14946: 'T->A',A502A,7
14946: 'T->C',A502A,44
14946: 'T->G',A502A,12
14947: 'G->A',G503S,33
14948: 'G->T',G503V,2
14949: 'T->C',G503G,202
14950: 'T->C',F504L,1
14950: 'T->G',F504V,2
14952: 'T->C',F504F,229
14955: 'A->C',P505P,3
14955: 'A->G',P505P,273
14955: 'A->T',P505P,9
14956: 'T->A',F506I,1
14956: 'T->C',F506L,22
14958: 'T->A',F506L,4
14958: 'T->C',F506F,34
14960: 'A->T',N507I,138
14961: 'T->C',N507N,662
14963: 'A->G',K508R,50
14964: 'A->G',K508K,307
14965: 'T->A',W509R,1
14966: 'G->T',W509L,11
14967: 'G->C',W509C,1
14967: 'G->T',W509C,55
14968: 'G->A',G510S,3
14970: 'T->C',G510G,62
14972: 'A->G',K511R,7
14972: 'A->T',K511M,1
14973: 'G->A',K511K,329
14973: 'G->T',K511N,6
14974: 'G->T',A512S,13
14975: 'C->A',A512D,1
14975: 'C->T',A512V,1
14976: 'T->A',A512A,2
14976: 'T->C',A512A,26
14976: 'T->G',A512A,6
14977: 'A->C',R513R,4
14977: 'A->G',R513G,1
14978: 'G->A',R513K,1
14978: 'G->T',R513I,3
14979: 'A->G',R513R,156
14980: 'C->A',L514I,19
14980: 'C->G',L514V,1
14980: 'C->T',L514F,556
14982: 'T->C',L514L,36
14984: 'A->G',Y515C,13
14985: 'T->C',Y515Y,17
14988: 'T->C',Y516Y,215
14989: 'G->A',D517N,3
14989: 'G->C',D517H,1
14990: 'A->C',D517A,2
14990: 'A->G',D517G,55
14991: 'T->C',D517D,71
14991: 'T->G',D517E,14
14992: 'T->G',S518A,3
14993: 'C->T',S518L,2
14994: 'A->C',S518S,12
14994: 'A->G',S518S,44
14994: 'A->T',S518S,13
14995: 'A->C',M519L,25
14995: 'A->G',M519V,8
14996: 'T->C',M519T,40
14997: 'G->A',M519I,5
14997: 'G->C',M519I,1
14997: 'G->T',M519I,30
14998: 'A->C',S520R,16
14998: 'A->G',S520G,43
14998: 'A->T',S520C,178
14999: 'G->A',S520N,225
14999: 'G->C',S520T,2
14999: 'G->T',S520I,38
15000: 'T->A',S520R,1
15000: 'T->C',S520S,25
15000: 'T->G',S520R,3
15001: 'T->C',Y521H,57
15002: 'A->G',Y521C,1567
15002: 'A->T',Y521F,17
15003: 'T->C',Y521Y,92
15004: 'G->A',E522K,2
15004: 'G->C',E522Q,14
15005: 'A->C',E522A,9
15005: 'A->G',E522G,71
15005: 'A->T',E522V,2
15006: 'G->A',E522E,137
15006: 'G->C',E522D,4
15006: 'G->T',E522D,261
15007: 'G->A',D523N,90
15007: 'G->C',D523H,4
15007: 'G->T',D523Y,16
15008: 'A->C',D523A,6
15008: 'A->G',D523G,55
15009: 'T->C',D523D,319
15009: 'T->G',D523E,1
15010: 'C->A',Q524K,8
15011: 'A->T',Q524L,5
15012: 'A->G',Q524Q,600
15012: 'A->T',Q524H,1
15013: 'G->A',D525N,19
15014: 'A->G',D525G,1
15015: 'T->A',D525E,3
15015: 'T->C',D525D,118
15016: 'G->A',A526T,7
15016: 'G->T',A526S,537
15017: 'C->A',A526E,36
15017: 'C->T',A526V,1181
15018: 'A->C',A526A,9
15018: 'A->G',A526A,60
15018: 'A->T',A526A,13
15019: 'C->A',L527I,46
15019: 'C->G',L527V,1
15019: 'C->T',L527F,71
15021: 'T->A',L527L,14
15021: 'T->C',L527L,202
15021: 'T->G',L527L,1
15023: 'T->A',F528Y,1
15024: 'C->T',F528F,2353
15025: 'G->A',A529T,528
15025: 'G->T',A529S,1424
15026: 'C->A',A529E,6
15026: 'C->T',A529V,4908
15027: 'A->C',A529A,20
15027: 'A->G',A529A,182
15027: 'A->T',A529A,18
15028: 'T->C',Y530H,42
15029: 'A->C',Y530S,1
15029: 'A->G',Y530C,29
15029: 'A->T',Y530F,2
15030: 'T->C',Y530Y,309
15031: 'A->G',T531A,3
15032: 'C->T',T531I,1
15033: 'A->G',T531T,16
15033: 'A->T',T531T,7
15036: 'A->G',K532K,59
15037: 'C->A',R533S,2
15037: 'C->G',R533G,1
15037: 'C->T',R533C,187
15038: 'G->A',R533H,74
15038: 'G->T',R533L,13
15039: 'T->C',R533R,66
15041: 'A->G',N534S,4
15042: 'T->C',N534N,213
15043: 'G->A',V535I,16
15044: 'T->C',V535A,2
15045: 'C->A',V535V,46
15045: 'C->T',V535V,893
15046: 'A->C',I536L,9
15046: 'A->G',I536V,169
15046: 'A->T',I536F,3
15047: 'T->A',I536N,1
15047: 'T->C',I536T,255
15047: 'T->G',I536S,10
15048: 'C->A',I536I,16
15048: 'C->T',I536I,402
15049: 'C->A',P537T,3
15049: 'C->G',P537A,20
15049: 'C->T',P537S,331
15050: 'C->A',P537H,1
15051: 'T->A',P537P,4
15051: 'T->C',P537P,128
15052: 'A->C',T538P,1
15052: 'A->G',T538A,1
15053: 'C->T',T538I,1
15054: 'T->C',T538T,65
15055: 'A->G',I539V,4
15056: 'T->C',I539T,155
15060: 'T->A',T540T,24
15060: 'T->C',T540T,78
15060: 'T->G',T540T,48
15061: 'C->A',Q541K,27
15063: 'A->G',Q541Q,81
15064: 'A->C',M542L,8
15064: 'A->T',M542L,2
15066: 'G->T',M542I,4
15069: 'T->C',N543N,248
15070: 'C->A',L544I,8
15070: 'C->G',L544V,1
15070: 'C->T',L544F,6
15071: 'T->A',L544H,5
15072: 'T->C',L544L,26
15072: 'T->G',L544L,1
15075: 'G->A',K545K,35
15075: 'G->T',K545N,9
15076: 'T->C',Y546H,11
15077: 'A->G',Y546C,40
15077: 'A->T',Y546F,4
15078: 'T->C',Y546Y,106
15079: 'G->A',A547T,3
15079: 'G->T',A547S,7
15080: 'C->G',A547G,1
15080: 'C->T',A547V,77
15081: 'C->A',A547A,33
15081: 'C->G',A547A,2
15081: 'C->T',A547A,230
15082: 'A->C',I548L,4
15082: 'A->G',I548V,256
15084: 'T->C',I548I,12
15085: 'A->G',S549G,46
15086: 'G->A',S549N,26
15086: 'G->T',S549I,1
15087: 'T->C',S549S,35
15088: 'G->A',A550T,3
15088: 'G->T',A550S,9
15089: 'C->A',A550E,4
15089: 'C->T',A550V,52
15090: 'A->C',A550A,4
15090: 'A->G',A550A,31
15090: 'A->T',A550A,40
15093: 'G->A',K551K,68
15094: 'A->G',N552D,2
15095: 'A->C',N552T,1
15095: 'A->G',N552S,2
15096: 'T->C',N552N,172536
15099: 'A->G',R553R,103
15100: 'G->A',A554T,211
15100: 'G->T',A554S,73
15101: 'C->T',A554V,233
15102: 'T->A',A554A,50
15102: 'T->C',A554A,90
15102: 'T->G',A554A,159
15103: 'C->T',R555C,1
15104: 'G->T',R555L,1
15105: 'C->A',R555R,16
15105: 'C->T',R555R,197
15106: 'A->C',T556P,1
15107: 'C->G',T556S,2
15107: 'C->T',T556I,3
15108: 'C->A',T556T,43
15108: 'C->G',T556T,3
15108: 'C->T',T556T,661
15109: 'G->A',V557I,52
15109: 'G->T',V557L,8
15111: 'A->C',V557V,2
15111: 'A->G',V557V,345
15111: 'A->T',V557V,107
15112: 'G->T',A558S,12
15113: 'C->T',A558V,1
15114: 'T->A',A558A,124
15114: 'T->C',A558A,814
15114: 'T->G',A558A,5
15117: 'T->A',G559G,17
15117: 'T->C',G559G,62
15120: 'C->A',V560V,20
15120: 'C->G',V560V,2
15120: 'C->T',V560V,478
15121: 'T->G',S561A,2
15123: 'T->A',S561S,3
15123: 'T->C',S561S,40
15124: 'A->C',I562L,8
15124: 'A->G',I562V,201
15125: 'T->C',I562T,2
15126: 'C->A',I562I,40
15126: 'C->T',I562I,164
15127: 'T->A',C563S,7
15127: 'T->G',C563G,9
15128: 'G->T',C563F,72
15129: 'T->C',C563C,69
15130: 'A->G',S564G,1
15131: 'G->T',S564I,1
15132: 'T->C',S564S,176
15134: 'C->T',T565I,3
15135: 'T->C',T565T,430
15137: 'T->G',M566R,2
15138: 'G->A',M566I,9
15138: 'G->C',M566I,1
15138: 'G->T',M566I,111
15139: 'A->T',T567S,1
15140: 'C->T',T567I,3
15141: 'C->A',T567T,53
15141: 'C->G',T567T,7
15141: 'C->T',T567T,2670
15144: 'T->A',N568K,1
15144: 'T->C',N568N,438
15145: 'A->G',R569G,1
15146: 'G->A',R569K,1
15147: 'A->C',R569S,1
15147: 'A->G',R569R,94
15148: 'C->A',Q570K,1
15149: 'A->G',Q570R,1
15149: 'A->T',Q570L,8
15150: 'G->A',Q570Q,43
15150: 'G->C',Q570H,4
15150: 'G->T',Q570H,18
15153: 'T->C',F571F,34
15154: 'C->T',H572Y,138
15155: 'A->T',H572L,4
15156: 'T->C',H572H,357
15157: 'C->A',Q573K,9
15158: 'A->G',Q573R,3
15159: 'A->G',Q573Q,19
15160: 'A->C',K574Q,10
15161: 'A->G',K574R,9
15162: 'A->C',K574N,2
15162: 'A->G',K574K,68
15163: 'T->A',L575I,2
15163: 'T->C',L575L,248
15164: 'T->C',L575S,2
15165: 'A->G',L575L,304
15165: 'A->T',L575F,2
15166: 'T->C',L576L,55
15167: 'T->C',L576S,2
15168: 'G->A',L576L,1382
15170: 'A->G',K577R,1
15171: 'A->G',K577K,144
15171: 'A->T',K577N,1
15172: 'T->A',S578T,6
15172: 'T->G',S578A,14
15173: 'C->T',S578L,5
15174: 'A->C',S578S,6
15174: 'A->G',S578S,32
15174: 'A->T',S578S,41
15175: 'A->C',I579L,6
15175: 'A->G',I579V,20
15175: 'A->T',I579L,3
15176: 'T->C',I579T,3
15177: 'A->C',I579I,7
15177: 'A->G',I579M,34
15177: 'A->T',I579I,1
15178: 'G->T',A580S,22
15179: 'C->T',A580V,4
15180: 'C->A',A580A,27
15180: 'C->G',A580A,3
15180: 'C->T',A580A,333
15181: 'G->A',A581T,302
15181: 'G->T',A581S,529
15182: 'C->A',A581D,1
15182: 'C->T',A581V,146
15183: 'C->A',A581A,22
15183: 'C->T',A581A,200
15184: 'A->G',T582A,2
15185: 'C->A',T582N,7
15185: 'C->T',T582I,70
15186: 'T->C',T582T,17
15186: 'T->G',T582T,2
15187: 'A->C',R583R,10
15187: 'A->G',R583G,610
15188: 'G->A',R583K,26
15188: 'G->C',R583T,10
15188: 'G->T',R583I,1
15189: 'A->C',R583S,9
15189: 'A->G',R583R,684
15190: 'G->A',G584R,21
15191: 'G->A',G584E,16
15191: 'G->T',G584V,3
15192: 'A->C',G584G,32
15192: 'A->G',G584G,725
15192: 'A->T',G584G,11
15193: 'G->A',A585T,160
15193: 'G->T',A585S,227
15194: 'C->A',A585D,17
15194: 'C->G',A585G,1
15194: 'C->T',A585V,896
15195: 'T->A',A585A,15
15195: 'T->C',A585A,104
15195: 'T->G',A585A,1
15196: 'A->C',T586P,83
15196: 'A->G',T586A,82
15197: 'C->A',T586N,2
15197: 'C->T',T586I,110
15198: 'T->A',T586T,4
15198: 'T->C',T586T,25
15198: 'T->G',T586T,331
15199: 'G->A',V587I,27
15199: 'G->T',V587L,37
15200: 'T->C',V587A,1
15201: 'A->C',V587V,2
15201: 'A->G',V587V,80
15201: 'A->T',V587V,35
15202: 'G->A',V588I,3
15202: 'G->C',V588L,14
15202: 'G->T',V588L,345
15203: 'T->C',V588A,7
15204: 'A->G',V588V,138
15204: 'A->T',V588V,4
15205: 'A->G',I589V,20
15207: 'T->A',I589I,47
15207: 'T->C',I589I,76
15210: 'A->C',G590G,5
15210: 'A->G',G590G,29
15210: 'A->T',G590G,5
15211: 'A->G',T591A,39
15212: 'C->T',T591I,665
15213: 'A->C',T591T,9
15213: 'A->G',T591T,97
15213: 'A->T',T591T,19
15214: 'A->G',S592G,22
15215: 'G->A',S592N,3
15215: 'G->C',S592T,1
15216: 'C->A',S592R,1
15216: 'C->T',S592S,964
15219: 'A->G',K593K,77
15220: 'T->C',F594L,22
15220: 'T->G',F594V,1
15221: 'T->A',F594Y,1
15221: 'T->G',F594C,106
15222: 'C->A',F594L,9
15222: 'C->T',F594F,1188
15224: 'A->G',Y595C,4
15225: 'T->C',Y595Y,162
15226: 'G->A',G596S,87
15226: 'G->T',G596C,33
15227: 'G->A',G596D,43
15227: 'G->T',G596V,3
15228: 'T->C',G596G,20
15229: 'G->A',G597S,52
15229: 'G->T',G597C,11
15230: 'G->A',G597D,2
15230: 'G->T',G597V,5
15231: 'T->C',G597G,72
15231: 'T->G',G597G,1
15235: 'C->A',H599N,3
15235: 'C->G',H599D,1
15235: 'C->T',H599Y,136
15237: 'C->A',H599Q,29
15237: 'C->T',H599H,10731
15238: 'A->C',N600H,22
15238: 'A->G',N600D,27
15238: 'A->T',N600Y,1
15239: 'A->C',N600T,2
15239: 'A->G',N600S,31
15240: 'C->A',N600K,5
15240: 'C->T',N600N,25737
15241: 'A->G',M601V,5
15241: 'A->T',M601L,2
15242: 'T->A',M601K,2
15242: 'T->C',M601T,14
15243: 'G->A',M601I,181
15243: 'G->C',M601I,2
15243: 'G->T',M601I,2467
15244: 'T->A',L602I,1
15244: 'T->C',L602L,21
15244: 'T->G',L602V,1
15246: 'A->G',L602L,23
15246: 'A->T',L602F,2
15247: 'A->C',K603Q,70
15247: 'A->G',K603E,30
15248: 'A->C',K603T,1
15248: 'A->G',K603R,23
15249: 'A->C',K603N,3
15249: 'A->G',K603K,212
15249: 'A->T',K603N,7
15250: 'A->G',T604A,42
15251: 'C->A',T604N,47
15251: 'C->G',T604S,20
15251: 'C->T',T604I,718
15252: 'T->A',T604T,15
15252: 'T->C',T604T,146
15252: 'T->G',T604T,7
15253: 'G->A',V605I,1121
15253: 'G->C',V605L,4
15253: 'G->T',V605F,44
15254: 'T->C',V605A,121
15254: 'T->G',V605G,1
15255: 'T->C',V605V,55
15255: 'T->G',V605V,1
15256: 'T->C',Y606H,1
15257: 'A->C',Y606S,4
15257: 'A->G',Y606C,255
15257: 'A->T',Y606F,3
15258: 'T->C',Y606Y,259
15259: 'A->C',S607R,4
15259: 'A->G',S607G,37
15259: 'A->T',S607C,1
15260: 'G->A',S607N,26
15260: 'G->C',S607T,2
15260: 'G->T',S607I,553
15261: 'T->A',S607R,197
15261: 'T->C',S607S,87
15261: 'T->G',S607R,1
15262: 'G->A',D608N,9
15262: 'G->C',D608H,4
15262: 'G->T',D608Y,35
15263: 'A->C',D608A,3
15263: 'A->G',D608G,59
15264: 'T->C',D608D,7556
15265: 'G->A',V609I,100
15265: 'G->T',V609L,1
15267: 'A->C',V609V,2
15267: 'A->G',V609V,101
15267: 'A->T',V609V,60
15268: 'G->A',E610K,9
15268: 'G->C',E610Q,1
15269: 'A->C',E610A,25
15269: 'A->G',E610G,17
15269: 'A->T',E610V,4
15270: 'A->C',E610D,6
15270: 'A->G',E610E,18
15270: 'A->T',E610D,1
15271: 'A->C',N611H,6
15271: 'A->G',N611D,11
15271: 'A->T',N611Y,3
15272: 'A->C',N611T,4
15272: 'A->G',N611S,86
15273: 'C->A',N611K,20
15273: 'C->G',N611K,1
15273: 'C->T',N611N,899
15274: 'C->T',P612S,67
15275: 'C->A',P612H,1
15275: 'C->T',P612L,4
15276: 'T->A',P612P,2424
15276: 'T->C',P612P,139
15276: 'T->G',P612P,16
15277: 'C->A',H613N,7
15277: 'C->G',H613D,2
15277: 'C->T',H613Y,7656
15278: 'A->G',H613R,390
15278: 'A->T',H613L,2
15279: 'C->A',H613Q,49
15279: 'C->G',H613Q,2
15279: 'C->T',H613H,735185
15280: 'C->A',L614I,109
15280: 'C->G',L614V,1
15280: 'C->T',L614F,974
15282: 'T->A',L614L,1
15282: 'T->C',L614L,20
15282: 'T->G',L614L,1
15283: 'A->G',M615V,35
15284: 'T->A',M615K,1
15284: 'T->C',M615T,8
15285: 'G->A',M615I,10
15285: 'G->C',M615I,7
15285: 'G->T',M615I,246
15288: 'T->A',G616G,1
15288: 'T->C',G616G,21
15288: 'T->G',G616G,4
15290: 'G->T',W617L,4
15293: 'A->T',D618V,1
15294: 'T->C',D618D,545
15296: 'A->G',Y619C,8
15296: 'A->T',Y619F,3
15297: 'T->C',Y619Y,165
15300: 'T->A',P620P,13
15300: 'T->C',P620P,50
15303: 'A->G',K621K,33
15306: 'T->C',C622C,45
15309: 'T->C',D623D,276
15312: 'A->G',R624R,59
15313: 'G->A',A625T,1272
15313: 'G->T',A625S,43
15314: 'C->T',A625V,16
15315: 'C->A',A625A,47
15315: 'C->G',A625A,2
15315: 'C->T',A625A,343
15316: 'A->C',M626L,12
15316: 'A->T',M626L,2
15317: 'T->C',M626T,1
15318: 'G->A',M626I,1
15318: 'G->T',M626I,65
15319: 'C->T',P627S,20
15320: 'C->T',P627L,1
15321: 'T->A',P627P,4
15321: 'T->C',P627P,340
15321: 'T->G',P627P,3
15322: 'A->G',N628D,3
15323: 'A->G',N628S,3
15324: 'C->T',N628N,18712
15325: 'A->C',M629L,1
15325: 'A->G',M629V,32
15326: 'T->C',M629T,192
15327: 'G->A',M629I,23
15327: 'G->C',M629I,1
15327: 'G->T',M629I,2240
15328: 'C->A',L630I,220
15328: 'C->G',L630V,2
15328: 'C->T',L630F,317
15329: 'T->A',L630H,2
15330: 'T->C',L630L,25
15333: 'A->G',R631R,16
15334: 'A->C',I632L,5
15334: 'A->G',I632V,192
15335: 'T->C',I632T,27
15336: 'T->C',I632I,94
15337: 'A->C',M633L,1
15337: 'A->G',M633V,339
15337: 'A->T',M633L,1
15338: 'T->A',M633K,7
15338: 'T->C',M633T,367
15339: 'G->A',M633I,16
15339: 'G->T',M633I,55
15340: 'G->A',A634T,3
15340: 'G->T',A634S,3
15341: 'C->T',A634V,27
15342: 'C->A',A634A,154
15342: 'C->G',A634A,2
15342: 'C->T',A634A,1790
15343: 'T->A',S635T,5
15345: 'A->C',S635S,14
15345: 'A->G',S635S,23
15345: 'A->T',S635S,4
15346: 'C->A',L636I,41
15346: 'C->G',L636V,1
15346: 'C->T',L636F,1561
15347: 'T->A',L636H,4
15347: 'T->G',L636R,10
15348: 'T->A',L636L,5
15348: 'T->C',L636L,70
15348: 'T->G',L636L,2
15349: 'G->A',V637I,226
15349: 'G->C',V637L,5
15349: 'G->T',V637F,16
15350: 'T->C',V637A,72
15351: 'T->A',V637V,7
15351: 'T->C',V637V,128
15351: 'T->G',V637V,20
15352: 'C->T',L638F,2334
15354: 'T->A',L638L,65
15354: 'T->C',L638L,143
15354: 'T->G',L638L,2
15355: 'G->T',A639S,32
15356: 'C->T',A639V,96
15357: 'T->A',A639A,8
15357: 'T->C',A639A,67
15357: 'T->G',A639A,108
15358: 'C->A',R640S,3
15358: 'C->T',R640C,5
15359: 'G->A',R640H,21
15360: 'C->A',R640R,7
15360: 'C->T',R640R,577
15362: 'A->C',K641T,2
15362: 'A->G',K641R,26
15363: 'A->C',K641N,1
15363: 'A->G',K641K,78
15364: 'C->T',H642Y,1
15366: 'T->C',H642H,246
15367: 'A->G',T643A,64
15368: 'C->A',T643K,6
15368: 'C->T',T643I,1077
15369: 'A->G',T643T,44
15369: 'A->T',T643T,5
15370: 'A->G',T644A,6
15371: 'C->A',T644K,4
15371: 'C->G',T644R,1
15371: 'C->T',T644M,1233
15372: 'G->A',T644T,527
15372: 'G->C',T644T,136
15372: 'G->T',T644T,2893
15374: 'G->T',C645F,1
15375: 'T->C',C645C,22
15378: 'T->C',C646C,20
15379: 'A->G',S647G,131
15380: 'G->A',S647N,59
15380: 'G->C',S647T,10
15380: 'G->T',S647I,2293
15381: 'C->A',S647R,55
15381: 'C->T',S647S,283
15382: 'T->C',L648L,15
15382: 'T->G',L648V,31
15383: 'T->C',L648S,20
15383: 'T->G',L648W,6
15384: 'G->A',L648L,168
15384: 'G->T',L648F,226
15385: 'T->A',S649T,1
15385: 'T->C',S649P,77
15385: 'T->G',S649A,7
15386: 'C->T',S649L,122
15387: 'A->C',S649S,11
15387: 'A->G',S649S,16
15387: 'A->T',S649S,1
15388: 'C->A',H650N,9
15388: 'C->T',H650Y,20
15389: 'A->C',H650P,2
15390: 'C->A',H650Q,54
15390: 'C->T',H650H,150
15391: 'C->T',R651C,113
15392: 'G->A',R651H,1
15392: 'G->T',R651L,24
15393: 'T->C',R651R,148
15393: 'T->G',R651R,1
15394: 'T->C',F652L,9
15395: 'T->A',F652Y,1
15396: 'C->A',F652L,3
15396: 'C->G',F652L,2
15396: 'C->T',F652F,280
15397: 'T->C',Y653H,7
15398: 'A->T',Y653F,16
15399: 'T->C',Y653Y,1266
15400: 'A->C',R654R,1
15401: 'G->A',R654K,6
15402: 'A->G',R654R,64
15402: 'A->T',R654S,1
15403: 'T->C',L655L,319
15405: 'A->C',L655F,1
15405: 'A->G',L655L,51
15406: 'G->A',A656T,62
15406: 'G->T',A656S,3328
15407: 'C->G',A656G,1
15407: 'C->T',A656V,811
15408: 'T->C',A656A,71
15411: 'T->C',N657N,127
15414: 'G->A',E658E,23
15414: 'G->T',E658D,4
15415: 'T->A',C659S,2
15416: 'G->T',C659F,2
15417: 'T->C',C659C,28
15418: 'G->T',A660S,95
15419: 'C->T',A660V,12
15420: 'T->A',A660A,5
15420: 'T->C',A660A,58
15420: 'T->G',A660A,112
15421: 'C->A',Q661K,1
15423: 'A->G',Q661Q,96
15426: 'A->C',V662V,2
15426: 'A->G',V662V,421
15426: 'A->T',V662V,16
15427: 'T->A',L663M,2
15427: 'T->C',L663L,124
15429: 'G->A',L663L,46
15430: 'A->G',S664G,2
15431: 'G->A',S664N,6
15432: 'T->C',S664S,132
15434: 'A->G',E665G,1
15435: 'A->C',E665D,20
15435: 'A->G',E665E,721
15435: 'A->T',E665D,3
15436: 'A->C',M666L,27
15436: 'A->G',M666V,436
15436: 'A->T',M666L,4
15437: 'T->C',M666T,252
15438: 'G->A',M666I,78
15438: 'G->C',M666I,18
15438: 'G->T',M666I,2270
15439: 'G->A',V667I,886
15441: 'C->A',V667V,4
15441: 'C->T',V667V,390
15442: 'A->C',M668L,2
15442: 'A->T',M668L,12
15443: 'T->C',M668T,5
15444: 'G->A',M668I,73
15444: 'G->C',M668I,8
15444: 'G->T',M668I,864
15445: 'T->C',C669R,1
15447: 'T->C',C669C,36
15448: 'G->A',G670S,54
15448: 'G->T',G670C,110
15449: 'G->A',G670D,1
15449: 'G->T',G670V,40
15450: 'C->A',G670G,10
15450: 'C->G',G670G,1
15450: 'C->T',G670G,1563
15451: 'G->A',G671S,922602
15451: 'G->T',G671C,91
15452: 'G->A',G671D,22
15452: 'G->C',G671A,10
15452: 'G->T',G671V,672
15453: 'T->C',G671G,108
15454: 'T->C',S672P,2
15454: 'T->G',S672A,3
15455: 'C->T',S672L,12
15456: 'A->C',S672S,65
15456: 'A->G',S672S,48
15456: 'A->T',S672S,15
15457: 'C->A',L673I,8
15457: 'C->G',L673V,4
15457: 'C->T',L673L,276
15459: 'A->G',L673L,70
15460: 'T->C',Y674H,4
15461: 'A->G',Y674C,1
15461: 'A->T',Y674F,2
15462: 'T->C',Y674Y,30
15463: 'G->A',V675I,253
15463: 'G->T',V675F,118
15464: 'T->C',V675A,2
15465: 'T->A',V675V,6
15465: 'T->C',V675V,21
15465: 'T->G',V675V,2
15468: 'A->G',K676K,25
15469: 'C->T',P677S,21
15470: 'C->T',P677L,7
15471: 'A->C',P677P,23
15471: 'A->G',P677P,37
15471: 'A->T',P677P,36
15472: 'G->A',G678S,1
15472: 'G->T',G678C,1
15474: 'T->C',G678G,114
15477: 'A->C',G679G,33
15477: 'A->G',G679G,194
15477: 'A->T',G679G,683
15479: 'C->A',T680N,2
15479: 'C->G',T680S,1
15480: 'C->A',T680T,143
15480: 'C->G',T680T,2
15480: 'C->T',T680T,3906
15481: 'T->C',S681P,1
15483: 'A->C',S681S,20
15483: 'A->G',S681S,124
15483: 'A->T',S681S,13
15486: 'A->C',S682S,4
15486: 'A->G',S682S,99
15486: 'A->T',S682S,85
15489: 'A->C',G683G,8
15489: 'A->G',G683G,507
15489: 'A->T',G683G,7
15491: 'A->G',D684G,2
15492: 'T->C',D684D,61
15493: 'G->T',A685S,51
15495: 'C->A',A685A,15
15495: 'C->T',A685A,677
15498: 'A->C',T686T,6
15498: 'A->G',T686T,100
15498: 'A->T',T686T,14
15501: 'T->A',T687T,10
15501: 'T->C',T687T,41
15502: 'G->T',A688S,5
15504: 'T->A',A688A,16
15504: 'T->C',A688A,17
15504: 'T->G',A688A,6
15505: 'T->A',Y689N,1
15508: 'G->A',A690T,1
15508: 'G->T',A690S,1
15510: 'T->A',A690A,2
15510: 'T->C',A690A,81
15510: 'T->G',A690A,9
15513: 'T->C',N691N,15
15514: 'A->G',S692G,1
15516: 'T->C',S692S,19
15517: 'G->A',V693I,45
15518: 'T->C',V693A,1
15519: 'T->C',V693V,117
15521: 'T->A',F694Y,19
15522: 'T->C',F694F,11
15523: 'A->G',N695D,5
15525: 'C->T',N695N,49
15526: 'A->C',I696L,2
15526: 'A->G',I696V,37
15527: 'T->C',I696T,35
15528: 'T->A',I696I,1
15528: 'T->C',I696I,39
15528: 'T->G',I696M,4
15529: 'T->A',C697S,3
15529: 'T->G',C697G,1
15530: 'G->A',C697Y,20
15530: 'G->C',C697S,4
15530: 'G->T',C697F,271
15531: 'T->C',C697C,72
15534: 'A->C',Q698H,1
15534: 'A->G',Q698Q,103
15535: 'G->A',A699T,23
15535: 'G->T',A699S,460
15536: 'C->T',A699V,4
15537: 'T->A',A699A,11
15537: 'T->C',A699A,130
15537: 'T->G',A699A,1
15538: 'G->A',V700I,227
15538: 'G->C',V700L,3
15539: 'T->C',V700A,88
15540: 'C->A',V700V,72
15540: 'C->G',V700V,5
15540: 'C->T',V700V,6310
15541: 'A->G',T701A,13
15541: 'A->T',T701S,1
15542: 'C->T',T701M,8
15543: 'G->A',T701T,300
15543: 'G->C',T701T,1
15543: 'G->T',T701T,2535
15544: 'G->A',A702T,2
15544: 'G->T',A702S,98
15545: 'C->T',A702V,1
15546: 'C->A',A702A,26
15546: 'C->T',A702A,652
15548: 'A->C',N703T,2
15548: 'A->G',N703S,31
15549: 'T->C',N703N,44
15550: 'G->A',V704I,25
15550: 'G->C',V704L,3
15550: 'G->T',V704F,2
15551: 'T->C',V704A,94
15552: 'T->A',V704V,15
15552: 'T->C',V704V,34
15553: 'A->G',N705D,101
15554: 'A->C',N705T,3
15554: 'A->G',N705S,24
15554: 'A->T',N705I,18
15555: 'T->C',N705N,66
15555: 'T->G',N705K,1
15556: 'G->A',A706T,69
15556: 'G->T',A706S,12
15557: 'C->T',A706V,80
15558: 'A->C',A706A,5
15558: 'A->G',A706A,51
15559: 'C->A',L707I,24
15559: 'C->T',L707F,30
15560: 'T->C',L707P,2
15561: 'T->A',L707L,4
15561: 'T->C',L707L,51
15561: 'T->G',L707L,12
15562: 'T->C',L708L,12
15562: 'T->G',L708V,7
15563: 'T->C',L708S,6
15564: 'A->G',L708L,139
15565: 'T->A',S709T,6
15565: 'T->G',S709A,24
15566: 'C->A',S709Y,1
15567: 'T->C',S709S,526
15568: 'A->G',T710A,1
15568: 'A->T',T710S,1
15569: 'C->A',T710N,29
15569: 'C->T',T710I,2871
15570: 'T->A',T710T,1
15570: 'T->C',T710T,39
15570: 'T->G',T710T,1
15571: 'G->A',D711N,60
15571: 'G->T',D711Y,17
15572: 'A->C',D711A,3
15572: 'A->G',D711G,60
15573: 'T->C',D711D,171
15574: 'G->A',G712S,2
15574: 'G->T',G712C,6
15575: 'G->A',G712D,1
15575: 'G->C',G712A,5
15575: 'G->T',G712V,47
15576: 'T->C',G712G,171
15578: 'A->G',N713S,4
15578: 'A->T',N713I,6
15579: 'C->A',N713K,6
15579: 'C->T',N713N,3503
15580: 'A->G',K714E,3
15581: 'A->G',K714R,14
15582: 'A->C',K714N,2
15582: 'A->G',K714K,37
15582: 'A->T',K714N,11
15583: 'A->C',I715L,16
15583: 'A->G',I715V,55
15584: 'T->C',I715T,149
15584: 'T->G',I715S,9
15585: 'T->A',I715I,50
15585: 'T->C',I715I,27
15586: 'G->A',A716T,65
15586: 'G->T',A716S,23
15587: 'C->T',A716V,907
15588: 'C->A',A716A,61
15588: 'C->T',A716A,800
15589: 'G->A',D717N,110
15589: 'G->T',D717Y,9
15590: 'A->C',D717A,33
15590: 'A->G',D717G,21
15590: 'A->T',D717V,1
15591: 'T->A',D717E,2
15591: 'T->C',D717D,543
15591: 'T->G',D717E,2
15592: 'A->C',K718Q,15
15592: 'A->G',K718E,20
15593: 'A->C',K718T,9
15593: 'A->G',K718R,79
15593: 'A->T',K718M,7
15594: 'G->A',K718K,36
15594: 'G->C',K718N,14
15594: 'G->T',K718N,1165
15595: 'T->C',Y719H,14
15595: 'T->G',Y719D,5
15596: 'A->C',Y719S,2
15596: 'A->G',Y719C,1493
15596: 'A->T',Y719F,103
15597: 'T->C',Y719Y,1120
15598: 'G->A',V720I,11584
15598: 'G->C',V720L,3
15598: 'G->T',V720F,376
15599: 'T->A',V720D,3
15599: 'T->C',V720A,166
15599: 'T->G',V720G,22
15600: 'C->A',V720V,18
15600: 'C->G',V720V,4
15600: 'C->T',V720V,302
15601: 'C->A',R721S,4
15601: 'C->G',R721G,24
15601: 'C->T',R721C,189
15602: 'G->A',R721H,138
15602: 'G->C',R721P,3
15602: 'G->T',R721L,11
15603: 'C->A',R721R,6
15603: 'C->G',R721R,2
15603: 'C->T',R721R,764
15604: 'A->C',N722H,31
15604: 'A->G',N722D,51
15604: 'A->T',N722Y,45
15605: 'A->C',N722T,19
15605: 'A->G',N722S,18
15605: 'A->T',N722I,5
15606: 'T->A',N722K,3
15606: 'T->C',N722N,159
15606: 'T->G',N722K,11
15607: 'T->A',L723I,24
15607: 'T->C',L723L,28
15608: 'T->C',L723S,5
15609: 'A->C',L723F,6
15609: 'A->G',L723L,232
15609: 'A->T',L723F,5
15611: 'A->T',Q724L,15
15612: 'A->C',Q724H,2
15612: 'A->G',Q724Q,28
15612: 'A->T',Q724H,1
15613: 'C->A',H725N,6
15613: 'C->T',H725Y,504
15614: 'A->G',H725R,37
15615: 'C->T',H725H,586
15616: 'A->C',R726R,4
15616: 'A->G',R726G,19
15617: 'G->A',R726K,114
15617: 'G->T',R726I,2
15618: 'A->C',R726S,7
15618: 'A->G',R726R,220
15618: 'A->T',R726S,3
15619: 'C->A',L727I,11
15621: 'T->A',L727L,2
15621: 'T->C',L727L,63
15621: 'T->G',L727L,2
15624: 'T->C',Y728Y,142
15626: 'A->C',E729A,171
15626: 'A->G',E729G,30
15626: 'A->T',E729V,4
15627: 'G->A',E729E,27
15627: 'G->C',E729D,2
15627: 'G->T',E729D,414
15628: 'T->C',C730R,1295
15629: 'G->A',C730Y,52
15629: 'G->C',C730S,1
15629: 'G->T',C730F,579
15630: 'T->C',C730C,703
15630: 'T->G',C730W,1
15631: 'C->A',L731I,8
15631: 'C->T',L731F,9
15633: 'C->A',L731L,43
15633: 'C->T',L731L,82
15636: 'T->C',Y732Y,85
15637: 'A->C',R733R,14
15638: 'G->A',R733K,13
15639: 'A->G',R733R,45
15640: 'A->C',N734H,3
15640: 'A->G',N734D,174
15640: 'A->T',N734Y,26
15641: 'A->C',N734T,47
15641: 'A->G',N734S,113
15642: 'T->A',N734K,1
15642: 'T->C',N734N,824
15642: 'T->G',N734K,2
15643: 'A->C',R735R,2
15643: 'A->G',R735G,4
15644: 'G->T',R735I,1
15645: 'A->C',R735S,9
15645: 'A->G',R735R,18
15646: 'G->A',D736N,72
15646: 'G->T',D736Y,68
15647: 'A->C',D736A,52
15647: 'A->G',D736G,1871
15647: 'A->T',D736V,2
15648: 'T->C',D736D,114
15648: 'T->G',D736E,13
15649: 'G->A',V737I,144
15649: 'G->T',V737F,41
15650: 'T->C',V737A,101
15651: 'T->A',V737V,3
15651: 'T->C',V737V,72
15651: 'T->G',V737V,8
15652: 'G->A',D738N,22
15652: 'G->C',D738H,2
15652: 'G->T',D738Y,2174
15653: 'A->C',D738A,3
15653: 'A->G',D738G,26
15654: 'C->A',D738E,8
15654: 'C->T',D738D,3651
15655: 'A->C',T739P,9
15655: 'A->G',T739A,25
15656: 'C->A',T739K,4
15656: 'C->T',T739I,2511
15657: 'A->C',T739T,4
15657: 'A->G',T739T,88
15657: 'A->T',T739T,13
15658: 'G->A',D740N,85
15658: 'G->T',D740Y,24
15659: 'A->C',D740A,21
15659: 'A->G',D740G,14
15660: 'C->A',D740E,21
15660: 'C->G',D740E,2
15660: 'C->T',D740D,245
15661: 'T->C',F741L,22
15661: 'T->G',F741V,2
15662: 'T->C',F741S,5
15662: 'T->G',F741C,1
15663: 'T->A',F741L,20
15663: 'T->C',F741F,41
15663: 'T->G',F741L,11
15664: 'G->A',V742M,22
15664: 'G->T',V742L,129
15665: 'T->C',V742A,44
15665: 'T->G',V742G,2
15666: 'G->A',V742V,46
15666: 'G->C',V742V,1
15666: 'G->T',V742V,137
15667: 'A->C',N743H,306
15667: 'A->G',N743D,74
15667: 'A->T',N743Y,5
15668: 'A->C',N743T,38
15668: 'A->G',N743S,65
15668: 'A->T',N743I,87
15669: 'T->A',N743K,3
15669: 'T->C',N743N,228
15669: 'T->G',N743K,1
15670: 'G->A',E744K,2
15671: 'A->C',E744A,35
15671: 'A->G',E744G,75
15671: 'A->T',E744V,37
15672: 'G->A',E744E,77
15672: 'G->C',E744D,55
15672: 'G->T',E744D,2982
15673: 'T->C',F745L,11
15673: 'T->G',F745V,10
15675: 'T->A',F745L,3
15675: 'T->C',F745F,16
15675: 'T->G',F745L,4
15676: 'T->C',Y746H,18
15677: 'A->G',Y746C,357
15678: 'C->T',Y746Y,164
15679: 'G->A',A747T,33
15679: 'G->T',A747S,20
15680: 'C->T',A747V,23
15681: 'A->C',A747A,1
15681: 'A->G',A747A,34
15681: 'A->T',A747A,7
15682: 'T->C',Y748H,33
15683: 'A->T',Y748F,1
15684: 'T->C',Y748Y,265
15685: 'T->C',L749L,24
15685: 'T->G',L749V,1
15686: 'T->C',L749S,1
15687: 'G->A',L749L,44
15688: 'C->A',R750S,73
15688: 'C->T',R750C,172
15689: 'G->A',R750H,155
15689: 'G->T',R750L,37
15690: 'T->C',R750R,15
15690: 'T->G',R750R,1
15692: 'A->G',K751R,19
15693: 'A->G',K751K,15
15694: 'C->A',H752N,2
15695: 'A->T',H752L,2
15696: 'T->A',H752Q,1
15699: 'C->A',F753L,1
15699: 'C->T',F753F,630
15700: 'T->A',S754T,2
15700: 'T->G',S754A,3
15701: 'C->T',S754L,14
15702: 'A->C',S754S,210
15702: 'A->G',S754S,35
15702: 'A->T',S754S,10
15703: 'A->C',M755L,8
15705: 'G->A',M755I,25
15705: 'G->T',M755I,120
15706: 'A->C',M756L,4
15706: 'A->G',M756V,19
15707: 'T->C',M756T,3
15708: 'G->A',M756I,2
15708: 'G->C',M756I,15
15708: 'G->T',M756I,573
15709: 'A->G',I757V,47
15710: 'T->C',I757T,34
15711: 'A->C',I757I,7
15711: 'A->G',I757M,5
15712: 'C->A',L758I,10
15712: 'C->G',L758V,2
15712: 'C->T',L758F,4
15713: 'T->C',L758P,2
15714: 'C->A',L758L,20
15714: 'C->G',L758L,1
15714: 'C->T',L758L,1826
15715: 'T->C',S759P,1
15715: 'T->G',S759A,1
15717: 'T->A',S759S,43
15717: 'T->C',S759S,52
15717: 'T->G',S759S,8
15720: 'C->T',D760D,35734
15723: 'T->C',D761D,105
15724: 'G->A',A762T,48
15724: 'G->T',A762S,3
15726: 'T->A',A762A,211
15726: 'T->C',A762A,62
15726: 'T->G',A762A,6
15727: 'G->A',V763I,57
15727: 'G->C',V763L,106
15727: 'G->T',V763F,36
15728: 'T->C',V763A,8
15729: 'T->A',V763V,13
15729: 'T->C',V763V,38
15729: 'T->G',V763V,3
15732: 'G->A',V764V,59
15732: 'G->T',V764V,530
15733: 'T->C',C765R,1
15734: 'G->A',C765Y,1
15735: 'T->C',C765C,112
15736: 'T->A',F766I,1
15736: 'T->G',F766V,7
15737: 'T->C',F766S,6
15737: 'T->G',F766C,1
15738: 'C->T',F766F,7626
15739: 'A->G',N767D,26
15741: 'T->A',N767K,1
15741: 'T->C',N767N,308
15742: 'A->C',S768R,1
15742: 'A->G',S768G,26
15742: 'A->T',S768C,1
15743: 'G->A',S768N,121
15743: 'G->T',S768I,47
15744: 'C->A',S768R,16
15744: 'C->G',S768R,2
15744: 'C->T',S768S,92
15745: 'A->C',T769P,3
15745: 'A->G',T769A,11
15745: 'A->T',T769S,2
15746: 'C->A',T769N,33
15746: 'C->G',T769S,5
15746: 'C->T',T769I,69
15747: 'T->A',T769T,1
15747: 'T->C',T769T,152
15747: 'T->G',T769T,5
15748: 'T->A',Y770N,2
15748: 'T->C',Y770H,6
15749: 'A->G',Y770C,7
15750: 'T->C',Y770Y,166
15751: 'G->A',A771T,5
15751: 'G->T',A771S,27
15752: 'C->A',A771E,3
15752: 'C->T',A771V,309
15753: 'A->C',A771A,10
15753: 'A->G',A771A,955
15753: 'A->T',A771A,6
15754: 'T->A',S772T,1
15754: 'T->C',S772P,5
15754: 'T->G',S772A,42
15755: 'C->A',S772Y,46
15755: 'C->T',S772F,314
15756: 'T->A',S772S,4
15756: 'T->C',S772S,86
15756: 'T->G',S772S,13
15757: 'C->A',Q773K,19
15758: 'A->C',Q773P,2
15758: 'A->G',Q773R,85
15758: 'A->T',Q773L,26
15759: 'A->C',Q773H,9
15759: 'A->G',Q773Q,16
15759: 'A->T',Q773H,4
15760: 'G->A',G774S,215
15760: 'G->T',G774C,361
15761: 'G->A',G774D,4
15762: 'T->C',G774G,34
15762: 'T->G',G774G,95
15763: 'C->A',L775I,9
15763: 'C->G',L775V,10
15763: 'C->T',L775L,2678
15764: 'T->A',L775Q,9
15765: 'A->C',L775L,8
15765: 'A->G',L775L,54
15765: 'A->T',L775L,18
15766: 'G->A',V776M,6
15766: 'G->T',V776L,20426
15767: 'T->C',V776A,1
15767: 'T->G',V776G,8
15768: 'G->A',V776V,119
15768: 'G->T',V776V,268
15769: 'G->A',A777T,1
15769: 'G->T',A777S,32
15771: 'T->A',A777A,6
15771: 'T->C',A777A,69
15772: 'A->G',S778G,9
15772: 'A->T',S778C,3
15773: 'G->A',S778N,234
15773: 'G->T',S778I,6
15774: 'C->A',S778R,2
15774: 'C->T',S778S,330
15775: 'A->C',I779L,5
15775: 'A->G',I779V,58
15775: 'A->T',I779L,10
15776: 'T->C',I779T,15
15777: 'A->G',I779M,20
15777: 'A->T',I779I,1
15778: 'A->G',K780E,18
15779: 'A->C',K780T,30
15779: 'A->G',K780R,891
15780: 'G->A',K780K,114
15780: 'G->T',K780N,33
15781: 'A->G',N781D,6
15782: 'A->G',N781S,46
15783: 'C->A',N781K,3
15783: 'C->G',N781K,5
15783: 'C->T',N781N,1230
15784: 'T->C',F782L,25
15784: 'T->G',F782V,401
15785: 'T->G',F782C,4
15786: 'T->C',F782F,770
15788: 'A->G',K783R,8
15788: 'A->T',K783M,1
15789: 'G->A',K783K,42
15789: 'G->T',K783N,52
15790: 'T->G',S784A,1
15791: 'C->T',S784L,1
15792: 'A->C',S784S,7
15792: 'A->G',S784S,164
15792: 'A->T',S784S,28
15793: 'G->A',V785I,4
15793: 'G->C',V785L,2
15793: 'G->T',V785F,1
15794: 'T->C',V785A,8
15795: 'T->A',V785V,2
15795: 'T->C',V785V,27
15795: 'T->G',V785V,3
15796: 'C->A',L786I,4
15798: 'T->C',L786L,24
15801: 'T->C',Y787Y,25
15804: 'T->C',Y788Y,197
15805: 'C->A',Q789K,2
15805: 'C->G',Q789E,1
15807: 'A->C',Q789H,1
15807: 'A->G',Q789Q,63
15810: 'C->T',N790N,4372
15811: 'A->G',N791D,1
15812: 'A->C',N791T,2
15812: 'A->G',N791S,21
15813: 'T->C',N791N,96
15814: 'G->A',V792I,35
15814: 'G->C',V792L,3
15814: 'G->T',V792F,7
15815: 'T->C',V792A,7
15816: 'T->C',V792V,31
15816: 'T->G',V792V,2
15817: 'T->C',F793L,3
15818: 'T->A',F793Y,3
15819: 'T->A',F793L,63
15819: 'T->C',F793F,30
15820: 'A->C',M794L,1
15820: 'A->G',M794V,9
15820: 'A->T',M794L,2
15821: 'T->C',M794T,3
15822: 'G->A',M794I,9
15822: 'G->C',M794I,1
15822: 'G->T',M794I,14
15823: 'T->C',S795P,7
15823: 'T->G',S795A,3
15824: 'C->A',S795Y,11
15824: 'C->G',S795C,17
15824: 'C->T',S795F,528
15825: 'T->A',S795S,29
15825: 'T->C',S795S,143
15825: 'T->G',S795S,5
15826: 'G->A',E796K,11
15827: 'A->C',E796A,6
15827: 'A->G',E796G,4
15827: 'A->T',E796V,2
15828: 'A->C',E796D,36
15828: 'A->G',E796E,57
15828: 'A->T',E796D,6
15829: 'G->A',A797T,50
15829: 'G->C',A797P,2
15829: 'G->T',A797S,71
15830: 'C->A',A797E,50
15830: 'C->T',A797V,227
15831: 'A->C',A797A,4
15831: 'A->G',A797A,16
15831: 'A->T',A797A,112
15833: 'A->G',K798R,2
15833: 'A->T',K798I,1
15834: 'A->G',K798K,128
15836: 'G->A',C799Y,9
15836: 'G->T',C799F,28
15837: 'T->C',C799C,56
15841: 'A->G',T801A,73
15841: 'A->T',T801S,4
15842: 'C->A',T801N,106
15842: 'C->G',T801S,6
15842: 'C->T',T801I,411
15843: 'T->A',T801T,80
15843: 'T->C',T801T,69
15843: 'T->G',T801T,2
15844: 'G->A',E802K,8
15845: 'A->C',E802A,9
15845: 'A->G',E802G,20
15845: 'A->T',E802V,2
15846: 'G->A',E802E,109
15846: 'G->C',E802D,7
15846: 'G->T',E802D,62
15847: 'A->C',T803P,14
15847: 'A->G',T803A,69
15847: 'A->T',T803S,4
15848: 'C->A',T803N,102
15848: 'C->G',T803S,4
15848: 'C->T',T803I,1874
15849: 'T->A',T803T,23
15849: 'T->C',T803T,4200
15849: 'T->G',T803T,28
15850: 'G->A',D804N,75
15850: 'G->C',D804H,4
15850: 'G->T',D804Y,254
15851: 'A->C',D804A,9
15851: 'A->G',D804G,52
15852: 'C->A',D804E,25
15852: 'C->T',D804D,301
15853: 'C->A',L805I,45
15853: 'C->G',L805V,3
15853: 'C->T',L805F,78
15854: 'T->A',L805H,4
15854: 'T->C',L805P,13
15854: 'T->G',L805R,42
15855: 'T->A',L805L,6
15855: 'T->C',L805L,97
15855: 'T->G',L805L,2
15856: 'A->G',T806A,34
15856: 'A->T',T806S,2
15857: 'C->A',T806N,23
15857: 'C->G',T806S,48
15857: 'C->T',T806I,1899
15858: 'T->A',T806T,7
15858: 'T->C',T806T,41
15859: 'A->G',K807E,24
15860: 'A->G',K807R,206
15860: 'A->T',K807I,2
15861: 'A->C',K807N,62
15861: 'A->G',K807K,38
15861: 'A->T',K807N,2
15862: 'G->C',G808R,14
15863: 'G->C',G808A,1
15864: 'A->G',G808G,29
15865: 'C->A',P809T,1
15865: 'C->T',P809S,14
15866: 'C->G',P809R,25
15866: 'C->T',P809L,1
15867: 'T->A',P809P,11
15867: 'T->C',P809P,32
15867: 'T->G',P809P,91
15868: 'C->A',H810N,1
15868: 'C->G',H810D,9
15868: 'C->T',H810Y,76
15869: 'A->G',H810R,35
15869: 'A->T',H810L,2
15870: 'T->A',H810Q,2
15870: 'T->C',H810H,195
15870: 'T->G',H810Q,4
15871: 'G->A',E811K,2
15872: 'A->G',E811G,2
15873: 'A->C',E811D,3
15873: 'A->G',E811E,125
15875: 'T->A',F812Y,2
15875: 'T->G',F812C,1
15876: 'T->C',F812F,9
15877: 'T->G',C813G,10
15879: 'C->T',C813C,986
15880: 'T->G',S814A,1
15881: 'C->A',S814Y,1
15882: 'T->A',S814S,1
15882: 'T->C',S814S,50
15882: 'T->G',S814S,7816
15885: 'A->G',Q815Q,61
15886: 'C->T',H816Y,68
15887: 'A->G',H816R,14
15887: 'A->T',H816L,5
15888: 'T->A',H816Q,7
15888: 'T->C',H816H,603
15889: 'A->T',T817S,1
15890: 'C->T',T817I,15
15891: 'A->C',T817T,6
15891: 'A->G',T817T,56
15891: 'A->T',T817T,3
15892: 'A->C',M818L,29
15892: 'A->G',M818V,1029
15892: 'A->T',M818L,4
15893: 'T->A',M818K,2
15893: 'T->C',M818T,11
15893: 'T->G',M818R,1
15894: 'G->A',M818I,12
15894: 'G->T',M818I,148
15895: 'C->A',L819I,16
15895: 'C->G',L819V,13
15895: 'C->T',L819L,727
15896: 'T->C',L819P,1
15897: 'A->C',L819L,8
15897: 'A->G',L819L,11
15897: 'A->T',L819L,3
15898: 'G->A',V820I,51
15898: 'G->T',V820F,45
15899: 'T->C',V820A,23
15900: 'T->A',V820V,1
15900: 'T->C',V820V,171
15900: 'T->G',V820V,1
15901: 'A->C',K821Q,5
15901: 'A->G',K821E,17
15902: 'A->C',K821T,4
15902: 'A->G',K821R,58
15902: 'A->T',K821I,1
15903: 'A->G',K821K,85
15903: 'A->T',K821N,1
15904: 'C->A',Q822K,7
15904: 'C->G',Q822E,26
15905: 'A->C',Q822P,1
15905: 'A->G',Q822R,201
15905: 'A->T',Q822L,262
15906: 'G->A',Q822Q,111
15906: 'G->C',Q822H,100
15906: 'G->T',Q822H,7676
15907: 'G->A',G823S,205
15907: 'G->C',G823R,1
15907: 'G->T',G823C,1433
15908: 'G->A',G823D,148
15908: 'G->T',G823V,567
15909: 'T->A',G823G,1
15909: 'T->C',G823G,130
15910: 'G->A',D824N,13
15910: 'G->C',D824H,11
15910: 'G->T',D824Y,2278
15911: 'A->C',D824A,13
15911: 'A->G',D824G,129
15911: 'A->T',D824V,3
15912: 'T->A',D824E,10
15912: 'T->C',D824D,116
15912: 'T->G',D824E,11
15913: 'G->A',D825N,13
15913: 'G->T',D825Y,45
15914: 'A->C',D825A,10
15914: 'A->G',D825G,65
15914: 'A->T',D825V,1
15915: 'T->C',D825D,112
15915: 'T->G',D825E,12
15916: 'T->C',Y826H,13
15917: 'A->G',Y826C,25
15917: 'A->T',Y826F,3
15918: 'T->C',Y826Y,120
15919: 'G->A',V827M,215
15919: 'G->T',V827L,147
15920: 'T->C',V827A,4
15921: 'G->A',V827V,567
15921: 'G->C',V827V,5
15921: 'G->T',V827V,1073
15922: 'T->A',Y828N,1
15922: 'T->C',Y828H,18
15923: 'A->G',Y828C,16
15924: 'C->T',Y828Y,2484
15925: 'C->A',L829I,19
15925: 'C->G',L829V,1
15925: 'C->T',L829F,1541
15926: 'T->A',L829H,5
15927: 'T->A',L829L,1
15927: 'T->C',L829L,50
15927: 'T->G',L829L,43
15928: 'C->T',P830S,587
15929: 'C->A',P830H,3
15929: 'C->T',P830L,15
15930: 'T->A',P830P,6
15930: 'T->C',P830P,131
15930: 'T->G',P830P,3
15931: 'T->A',Y831N,5
15931: 'T->C',Y831H,228
15932: 'A->G',Y831C,171
15933: 'C->T',Y831Y,2237
15934: 'C->G',P832A,1
15934: 'C->T',P832S,3
15935: 'C->T',P832L,10
15936: 'A->C',P832P,38
15936: 'A->G',P832P,184
15936: 'A->T',P832P,45
15937: 'G->A',D833N,66
15937: 'G->C',D833H,8
15937: 'G->T',D833Y,5
15938: 'A->C',D833A,2
15938: 'A->G',D833G,1
15939: 'T->A',D833E,3
15939: 'T->C',D833D,910
15939: 'T->G',D833E,8
15940: 'C->G',P834A,1
15940: 'C->T',P834S,53
15941: 'C->T',P834L,21
15942: 'A->C',P834P,22
15942: 'A->G',P834P,385
15942: 'A->T',P834P,113
15943: 'T->C',S835P,8
15943: 'T->G',S835A,6
15944: 'C->T',S835L,1
15945: 'A->G',S835S,71
15945: 'A->T',S835S,17
15946: 'A->C',R836R,24
15948: 'A->G',R836R,60
15949: 'A->C',I837L,45
15949: 'A->G',I837V,91
15950: 'T->C',I837T,12
15951: 'C->A',I837I,24
15951: 'C->T',I837I,1104
15952: 'C->A',L838I,41948
15952: 'C->G',L838V,1
15952: 'C->T',L838L,2749
15954: 'A->C',L838L,1
15954: 'A->G',L838L,41
15954: 'A->T',L838L,19
15956: 'G->A',G839E,1
15957: 'G->A',G839G,559
15957: 'G->C',G839G,3
15957: 'G->T',G839G,1370
15958: 'G->A',A840T,14
15958: 'G->T',A840S,24
15959: 'C->G',A840G,2
15959: 'C->T',A840V,2
15960: 'C->A',A840A,841
15960: 'C->G',A840A,10
15960: 'C->T',A840A,6186
15961: 'G->A',G841S,56
15963: 'C->A',G841G,5
15963: 'C->G',G841G,1
15963: 'C->T',G841G,490
15965: 'G->T',C842F,4
15966: 'T->C',C842C,58
15969: 'T->C',F843F,360
15970: 'G->A',V844I,6
15970: 'G->T',V844L,49
15971: 'T->C',V844A,4
15972: 'A->G',V844V,1976
15972: 'A->T',V844V,14
15973: 'G->A',D845N,1
15973: 'G->C',D845H,1
15973: 'G->T',D845Y,8
15974: 'A->C',D845A,2
15975: 'T->A',D845E,6
15975: 'T->C',D845D,543
15976: 'G->A',D846N,8
15976: 'G->C',D846H,4
15976: 'G->T',D846Y,10
15977: 'A->C',D846A,8
15977: 'A->G',D846G,54
15978: 'T->C',D846D,1203
15978: 'T->G',D846E,9
15979: 'A->G',I847V,205
15981: 'C->A',I847I,31
15981: 'C->T',I847I,1653
15982: 'G->A',V848I,392
15982: 'G->C',V848L,1
15982: 'G->T',V848L,599
15983: 'T->G',V848G,1
15984: 'A->C',V848V,1
15984: 'A->G',V848V,128
15984: 'A->T',V848V,346
15986: 'A->G',K849R,1
15987: 'A->G',K849K,25
15988: 'A->G',T850A,31
15989: 'C->T',T850I,14
15990: 'A->G',T850T,46
15990: 'A->T',T850T,4
15991: 'G->C',D851H,1
15992: 'A->T',D851V,1
15993: 'T->C',D851D,97
15994: 'G->A',G852S,4
15994: 'G->T',G852C,6
15996: 'T->C',G852G,103
15996: 'T->G',G852G,2
15997: 'A->G',T853A,1
15999: 'A->C',T853T,1
15999: 'A->G',T853T,73
16000: 'C->T',L854F,2
16001: 'T->A',L854H,1
16002: 'T->A',L854L,37
16002: 'T->C',L854L,19
16003: 'A->G',M855V,74
16005: 'G->A',M855I,1
16005: 'G->T',M855I,47
16006: 'A->C',I856L,17
16006: 'A->G',I856V,89
16007: 'T->A',I856N,1
16007: 'T->C',I856T,29
16008: 'T->A',I856I,25
16008: 'T->C',I856I,40
16008: 'T->G',I856M,13
16011: 'A->G',E857E,232
16012: 'C->A',R858R,23
16013: 'G->T',R858L,3
16014: 'G->A',R858R,278
16014: 'G->C',R858R,2
16014: 'G->T',R858R,526
16015: 'T->C',F859L,2
16016: 'T->A',F859Y,2
16017: 'C->A',F859L,2
16017: 'C->T',F859F,926
16020: 'G->A',V860V,92
16020: 'G->T',V860V,62
16023: 'T->A',S861S,14
16023: 'T->C',S861S,40
16023: 'T->G',S861S,6
16024: 'T->C',L862L,40
16025: 'T->C',L862S,1
16026: 'A->G',L862L,1261
16027: 'G->A',A863T,6
16028: 'C->A',A863D,1
16029: 'T->A',A863A,1
16029: 'T->C',A863A,75
16030: 'A->C',I864L,2
16030: 'A->G',I864V,33
16032: 'A->C',I864I,1
16032: 'A->G',I864M,2
16032: 'A->T',I864I,3
16033: 'G->A',D865N,2
16034: 'A->C',D865A,4
16034: 'A->G',D865G,1
16035: 'T->C',D865D,103
16036: 'G->T',A866S,3
16038: 'T->A',A866A,7
16038: 'T->C',A866A,49
16038: 'T->G',A866A,43
16039: 'T->C',Y867H,1
16041: 'C->T',Y867Y,473
16042: 'C->T',P868S,3
16043: 'C->T',P868L,2
16044: 'A->C',P868P,19
16044: 'A->G',P868P,47
16044: 'A->T',P868P,1839
16045: 'C->T',L869F,336
16047: 'T->A',L869L,9
16047: 'T->C',L869L,40
16048: 'A->G',T870A,42
16049: 'C->G',T870S,11
16049: 'C->T',T870I,2526
16050: 'T->A',T870T,5
16050: 'T->C',T870T,119
16052: 'A->G',K871R,18
16053: 'A->G',K871K,48
16054: 'C->A',H872N,35
16054: 'C->T',H872Y,1050
16056: 'T->C',H872H,1823
16056: 'T->G',H872Q,1
16057: 'C->A',P873T,14
16057: 'C->G',P873A,1
16057: 'C->T',P873S,320
16058: 'C->A',P873H,62
16058: 'C->T',P873L,41
16059: 'T->A',P873P,9
16059: 'T->C',P873P,37
16059: 'T->G',P873P,1
16060: 'A->C',N874H,8
16060: 'A->G',N874D,6
16061: 'A->C',N874T,11
16061: 'A->G',N874S,60
16062: 'T->A',N874K,8
16062: 'T->C',N874N,216
16062: 'T->G',N874K,24
16063: 'C->A',Q875K,44
16063: 'C->G',Q875E,10
16064: 'A->G',Q875R,170
16064: 'A->T',Q875L,4
16065: 'G->A',Q875Q,207
16065: 'G->C',Q875H,1
16065: 'G->T',Q875H,150
16066: 'G->A',E876K,3
16067: 'A->C',E876A,1
16067: 'A->G',E876G,39
16068: 'G->A',E876E,33
16068: 'G->C',E876D,3
16068: 'G->T',E876D,475
16069: 'T->C',Y877H,2
16070: 'A->G',Y877C,129
16070: 'A->T',Y877F,3
16071: 'T->C',Y877Y,42
16072: 'G->A',A878T,28
16072: 'G->C',A878P,1
16072: 'G->T',A878S,70
16073: 'C->T',A878V,583
16074: 'T->A',A878A,2
16074: 'T->C',A878A,65
16074: 'T->G',A878A,1
16075: 'G->A',D879N,3310
16075: 'G->C',D879H,2
16075: 'G->T',D879Y,2255
16076: 'A->C',D879A,19
16076: 'A->G',D879G,453
16076: 'A->T',D879V,6
16077: 'T->C',D879D,241
16078: 'G->A',V880I,237
16078: 'G->C',V880L,10
16078: 'G->T',V880F,114
16079: 'T->C',V880A,114
16080: 'C->A',V880V,150
16080: 'C->G',V880V,1
16080: 'C->T',V880V,239
16081: 'T->C',F881L,1
16081: 'T->G',F881V,1
16083: 'T->C',F881F,242
16084: 'C->A',H882N,1
16084: 'C->T',H882Y,126
16085: 'A->G',H882R,788
16085: 'A->T',H882L,2
16086: 'T->C',H882H,278
16087: 'T->A',L883M,1
16087: 'T->C',L883L,28
16087: 'T->G',L883V,1
16089: 'G->A',L883L,260
16089: 'G->C',L883F,1
16089: 'G->T',L883F,14
16091: 'A->G',Y884C,7
16092: 'C->T',Y884Y,3824
16093: 'T->A',L885I,16
16093: 'T->C',L885L,7
16093: 'T->G',L885V,30
16094: 'T->C',L885S,4
16095: 'A->C',L885F,1
16095: 'A->G',L885L,99
16097: 'A->G',Q886R,4
16098: 'A->C',Q886H,1
16098: 'A->G',Q886Q,50
16101: 'C->T',Y887Y,206
16102: 'A->G',I888V,15
16102: 'A->T',I888L,2
16103: 'T->C',I888T,2
16105: 'A->C',R889R,23
16105: 'A->G',R889G,1
16106: 'G->A',R889K,143
16107: 'A->C',R889S,2
16107: 'A->G',R889R,16
16108: 'A->C',K890Q,1
16109: 'A->G',K890R,39
16110: 'G->A',K890K,62
16110: 'G->T',K890N,23
16111: 'C->A',L891I,11
16111: 'C->T',L891L,4460
16113: 'A->G',L891L,17
16114: 'C->A',H892N,2
16114: 'C->T',H892Y,190
16115: 'A->C',H892P,2
16115: 'A->G',H892R,4
16116: 'T->C',H892H,60
16116: 'T->G',H892Q,1
16117: 'G->A',D893N,15
16117: 'G->C',D893H,3
16117: 'G->T',D893Y,932
16118: 'A->C',D893A,3
16118: 'A->G',D893G,3
16118: 'A->T',D893V,2
16119: 'T->A',D893E,3
16119: 'T->C',D893D,111
16120: 'G->A',E894K,22
16121: 'A->C',E894A,4
16121: 'A->G',E894G,1
16121: 'A->T',E894V,1
16122: 'G->A',E894E,30
16122: 'G->C',E894D,8
16122: 'G->T',E894D,69
16123: 'T->C',L895L,33
16125: 'A->G',L895L,42
16125: 'A->T',L895F,1
16126: 'A->G',T896A,6
16127: 'C->A',T896K,5
16127: 'C->T',T896I,87
16128: 'A->G',T896T,122
16128: 'A->T',T896T,12
16129: 'G->A',G897R,2
16130: 'G->A',G897E,4
16131: 'A->C',G897G,9
16131: 'A->G',G897G,43
16131: 'A->T',G897G,3
16133: 'A->G',H898R,3
16134: 'C->T',H898H,506
16135: 'A->C',M899L,28
16135: 'A->G',M899V,119
16135: 'A->T',M899L,21
16137: 'G->A',M899I,165
16137: 'G->T',M899I,153
16138: 'T->C',L900L,64
16140: 'A->G',L900L,168
16141: 'G->A',D901N,4
16141: 'G->T',D901Y,38
16142: 'A->C',D901A,2
16142: 'A->G',D901G,5
16143: 'C->T',D901D,95
16144: 'A->C',M902L,2
16144: 'A->G',M902V,10
16145: 'T->C',M902T,30
16146: 'G->A',M902I,17
16146: 'G->T',M902I,22
16148: 'A->G',Y903C,3
16149: 'T->C',Y903Y,59
16150: 'T->C',S904P,2
16152: 'T->C',S904S,7
16152: 'T->G',S904S,1
16153: 'G->A',V905I,255
16154: 'T->C',V905A,26
16155: 'T->A',V905V,4
16155: 'T->C',V905V,52
16156: 'A->G',M906V,65
16156: 'A->T',M906L,1
16158: 'G->A',M906I,1
16158: 'G->T',M906I,276
16159: 'C->T',L907F,1
16161: 'T->A',L907L,2
16161: 'T->C',L907L,34
16162: 'A->G',T908A,27
16163: 'C->A',T908N,14
16163: 'C->G',T908S,29
16163: 'C->T',T908I,800
16164: 'T->A',T908T,6
16164: 'T->C',T908T,39
16164: 'T->G',T908T,1
16165: 'A->C',N909H,2
16165: 'A->G',N909D,4
16166: 'A->C',N909T,12
16166: 'A->G',N909S,23
16166: 'A->T',N909I,1
16167: 'T->C',N909N,38
16168: 'G->A',D910N,11
16168: 'G->T',D910Y,43
16169: 'A->C',D910A,52
16169: 'A->G',D910G,78
16170: 'T->C',D910D,1681
16171: 'A->G',N911D,9
16172: 'A->C',N911T,8
16172: 'A->G',N911S,58
16173: 'C->A',N911K,43
16173: 'C->T',N911N,3399
16174: 'A->G',T912A,9
16175: 'C->A',T912N,79
16175: 'C->T',T912I,488
16176: 'T->A',T912T,40
16176: 'T->C',T912T,735279
16176: 'T->G',T912T,16
16177: 'T->A',S913T,12
16177: 'T->C',S913P,1
16177: 'T->G',S913A,13
16178: 'C->T',S913L,986
16179: 'A->C',S913S,2
16179: 'A->G',S913S,49
16179: 'A->T',S913S,44
16180: 'A->C',R914R,28
16180: 'A->G',R914G,4
16180: 'A->T',R914W,1
16181: 'G->A',R914K,123
16181: 'G->T',R914M,32
16182: 'G->A',R914R,54
16182: 'G->T',R914S,10
16184: 'A->G',Y915C,12
16185: 'T->C',Y915Y,67
16187: 'G->T',W916L,7
16188: 'G->C',W916C,1
16188: 'G->T',W916C,68
16189: 'G->A',E917K,6
16190: 'A->C',E917A,10
16190: 'A->G',E917G,2
16191: 'A->G',E917E,15
16191: 'A->T',E917D,2
16192: 'C->A',P918T,23
16192: 'C->T',P918S,1173
16193: 'C->A',P918H,66
16193: 'C->G',P918R,4
16193: 'C->T',P918L,441
16194: 'T->A',P918P,26
16194: 'T->C',P918P,459
16194: 'T->G',P918P,1
16195: 'G->A',E919K,4
16196: 'A->G',E919G,13
16197: 'G->A',E919E,36
16197: 'G->T',E919D,497
16198: 'T->A',F920I,2
16198: 'T->C',F920L,2
16200: 'T->C',F920F,97
16202: 'A->T',Y921F,2
16203: 'T->C',Y921Y,309
16204: 'G->A',E922K,15
16204: 'G->C',E922Q,1
16205: 'A->C',E922A,24
16205: 'A->G',E922G,6
16206: 'G->A',E922E,82
16206: 'G->T',E922D,1015
16207: 'G->A',A923T,67
16207: 'G->T',A923S,290
16208: 'C->A',A923D,109
16208: 'C->G',A923G,5
16208: 'C->T',A923V,507
16209: 'T->A',A923A,3
16209: 'T->C',A923A,87
16209: 'T->G',A923A,1
16210: 'A->G',M924V,2
16210: 'A->T',M924L,9
16211: 'T->C',M924T,3
16211: 'T->G',M924R,42
16212: 'G->A',M924I,2
16212: 'G->C',M924I,1
16212: 'G->T',M924I,3
16213: 'T->C',Y925H,44
16215: 'C->T',Y925Y,489


==> data/MutationSummary_10202021/Spike_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
19690: 'G->A',V1129I,143
21541: 'C->A',L118I,7
21563: 'A->G',M1V,1
21564: 'T->A',M1K,5
21565: 'G->A',M1I,1
21565: 'G->T',M1I,5
21566: 'T->C',F2L,25
21566: 'T->G',F2V,7
21567: 'T->A',F2Y,1
21567: 'T->C',F2S,181
21568: 'T->A',F2L,246
21568: 'T->G',F2L,4
21569: 'G->A',V3I,65
21569: 'G->C',V3L,2
21569: 'G->T',V3F,46
21570: 'T->A',V3D,3
21570: 'T->C',V3A,23
21570: 'T->G',V3G,1000
21571: 'T->A',V3V,1
21571: 'T->C',V3V,114
21571: 'T->G',V3V,77
21572: 'T->A',F4I,137
21572: 'T->C',F4L,10
21572: 'T->G',F4V,2
21573: 'T->C',F4S,16
21573: 'T->G',F4C,3
21574: 'T->A',F4L,3
21574: 'T->C',F4F,65
21575: 'C->A',L5I,14
21575: 'C->G',L5V,1
21575: 'C->T',L5F,65124
21576: 'T->C',L5P,1
21576: 'T->G',L5R,2
21577: 'T->A',L5L,3
21577: 'T->C',L5L,61
21577: 'T->G',L5L,14
21578: 'G->A',V6I,193
21578: 'G->C',V6L,31
21578: 'G->T',V6F,1194
21579: 'T->C',V6A,763
21579: 'T->G',V6G,2
21580: 'T->A',V6V,4
21580: 'T->C',V6V,82
21580: 'T->G',V6V,3
21581: 'T->A',L7I,62
21581: 'T->C',L7L,24
21581: 'T->G',L7V,1
21582: 'T->C',L7S,10
21583: 'A->C',L7F,1
21583: 'A->G',L7L,969
21583: 'A->T',L7F,18
21584: 'T->A',L8M,2
21584: 'T->C',L8L,26
21584: 'T->G',L8V,227
21585: 'T->C',L8S,3
21585: 'T->G',L8W,14
21586: 'G->A',L8L,194
21586: 'G->C',L8F,34
21586: 'G->T',L8F,406
21587: 'C->A',P9T,33
21587: 'C->T',P9S,497
21588: 'C->A',P9Q,11
21588: 'C->G',P9R,5
21588: 'C->T',P9L,1027
21589: 'A->C',P9P,6
21589: 'A->G',P9P,71
21589: 'A->T',P9P,1
21590: 'C->A',L10I,38
21590: 'C->G',L10V,3
21590: 'C->T',L10L,570
21591: 'T->A',L10Q,1
21592: 'A->G',L10L,47
21592: 'A->T',L10L,5
21593: 'G->A',V11I,121
21593: 'G->C',V11L,12
21593: 'G->T',V11F,101
21594: 'T->C',V11A,30
21594: 'T->G',V11G,1
21595: 'C->A',V11V,11
21595: 'C->G',V11V,59
21595: 'C->T',V11V,3964
21596: 'T->C',S12P,57
21596: 'T->G',S12A,11
21597: 'C->A',S12Y,56
21597: 'C->G',S12C,290
21597: 'C->T',S12F,5402
21598: 'T->A',S12S,8
21598: 'T->C',S12S,369
21598: 'T->G',S12S,4
21599: 'A->G',S13G,62
21599: 'A->T',S13C,16
21600: 'G->A',S13N,98
21600: 'G->C',S13T,229
21600: 'G->T',S13I,22963
21601: 'T->C',S13S,70
21602: 'C->A',Q14K,60
21602: 'C->G',Q14E,4
21603: 'A->G',Q14R,100
21603: 'A->T',Q14L,24
21604: 'G->A',Q14Q,73
21604: 'G->C',Q14H,182
21604: 'G->T',Q14H,1528
21605: 'T->C',C15R,18
21605: 'T->G',C15G,1
21606: 'G->A',C15Y,19
21606: 'G->C',C15S,9
21606: 'G->T',C15F,261
21607: 'T->C',C15C,42
21608: 'G->A',V16I,72
21608: 'G->C',V16L,103
21608: 'G->T',V16F,1722
21609: 'T->C',V16A,80
21609: 'T->G',V16G,3
21610: 'T->A',V16V,19
21610: 'T->C',V16V,88
21610: 'T->G',V16V,19
21611: 'A->C',N17H,2
21611: 'A->G',N17D,83
21611: 'A->T',N17Y,4
21612: 'A->C',N17T,5
21612: 'A->G',N17S,1886
21612: 'A->T',N17I,6
21613: 'T->A',N17K,12
21613: 'T->C',N17N,156
21613: 'T->G',N17K,9
21614: 'C->A',L18I,23
21614: 'C->G',L18V,4
21614: 'C->T',L18F,106411
21615: 'T->A',L18H,10
21615: 'T->C',L18P,19
21615: 'T->G',L18R,1057
21616: 'T->A',L18L,9
21616: 'T->C',L18L,155
21617: 'A->C',T19P,9
21617: 'A->G',T19A,94
21617: 'A->T',T19S,6
21618: 'C->A',T19K,143
21618: 'C->G',T19R,930919
21618: 'C->T',T19I,1819
21619: 'A->C',T19T,6
21619: 'A->G',T19T,42
21619: 'A->T',T19T,27
21620: 'A->C',T20P,116
21620: 'A->G',T20A,138
21620: 'A->T',T20S,3
21621: 'C->A',T20N,56003
21621: 'C->G',T20S,56
21621: 'C->T',T20I,6417
21622: 'C->A',T20T,795
21622: 'C->G',T20T,20
21622: 'C->T',T20T,12762
21623: 'A->C',R21R,12
21623: 'A->G',R21G,76
21624: 'G->A',R21K,211
21624: 'G->C',R21T,3110
21624: 'G->T',R21I,2981
21625: 'A->C',R21S,35
21625: 'A->G',R21R,405
21625: 'A->T',R21S,44
21626: 'A->C',T22P,18
21626: 'A->G',T22A,72
21626: 'A->T',T22S,11
21627: 'C->A',T22N,153
21627: 'C->G',T22S,1
21627: 'C->T',T22I,4283
21628: 'T->A',T22T,72
21628: 'T->C',T22T,192
21628: 'T->G',T22T,13
21629: 'C->A',Q23K,73
21629: 'C->G',Q23E,17
21630: 'A->C',Q23P,36
21630: 'A->G',Q23R,240
21630: 'A->T',Q23L,75
21631: 'A->C',Q23H,40
21631: 'A->G',Q23Q,28
21631: 'A->T',Q23H,556
21632: 'T->A',L24I,9
21632: 'T->C',L24L,178
21632: 'T->G',L24V,10
21633: 'T->C',L24S,278
21634: 'A->C',L24F,138
21634: 'A->G',L24L,29
21634: 'A->T',L24F,7
21635: 'C->A',P25T,626
21635: 'C->G',P25A,2
21635: 'C->T',P25S,1182
21636: 'C->A',P25H,87
21636: 'C->G',P25R,2
21636: 'C->T',P25L,582
21637: 'C->A',P25P,34
21637: 'C->G',P25P,16
21637: 'C->T',P25P,6822
21638: 'C->A',P26T,31
21638: 'C->G',P26A,3
21638: 'C->T',P26S,60777
21639: 'C->A',P26H,252
21639: 'C->G',P26R,109
21639: 'C->T',P26L,1298
21640: 'T->A',P26P,10
21640: 'T->C',P26P,84
21640: 'T->G',P26P,6
21641: 'G->A',A27T,215
21641: 'G->C',A27P,18
21641: 'G->T',A27S,4880
21642: 'C->A',A27E,11
21642: 'C->G',A27G,46
21642: 'C->T',A27V,1468
21643: 'A->C',A27A,25
21643: 'A->G',A27A,273
21643: 'A->T',A27A,51
21644: 'T->A',Y28N,18
21644: 'T->C',Y28H,512
21644: 'T->G',Y28D,14
21645: 'A->C',Y28S,1
21645: 'A->G',Y28C,3
21645: 'A->T',Y28F,15
21646: 'C->T',Y28Y,2219
21647: 'A->C',T29P,2
21647: 'A->G',T29A,4503
21647: 'A->T',T29S,73
21648: 'C->G',T29S,13
21648: 'C->T',T29I,2075
21649: 'T->A',T29T,9
21649: 'T->C',T29T,526
21650: 'A->C',N30H,54
21650: 'A->G',N30D,4
21650: 'A->T',N30Y,14
21651: 'A->C',N30T,8
21651: 'A->G',N30S,113
21651: 'A->T',N30I,26
21652: 'T->A',N30K,19
21652: 'T->C',N30N,201
21652: 'T->G',N30K,11
21653: 'T->A',S31T,1
21653: 'T->G',S31A,1
21654: 'C->G',S31C,2
21654: 'C->T',S31F,43
21655: 'T->A',S31S,20
21655: 'T->C',S31S,51
21655: 'T->G',S31S,2
21656: 'T->C',F32L,234
21656: 'T->G',F32V,6
21657: 'T->A',F32Y,28
21657: 'T->C',F32S,20
21657: 'T->G',F32C,4
21658: 'C->A',F32L,15
21658: 'C->G',F32L,23
21658: 'C->T',F32F,3809
21659: 'A->G',T33A,20
21659: 'A->T',T33S,185
21660: 'C->A',T33K,18
21660: 'C->G',T33R,2
21660: 'C->T',T33I,3643
21661: 'A->C',T33T,3
21661: 'A->G',T33T,64
21661: 'A->T',T33T,7
21662: 'C->A',R34S,1
21662: 'C->G',R34G,1
21662: 'C->T',R34C,11
21663: 'G->A',R34H,5
21663: 'G->C',R34P,76
21663: 'G->T',R34L,50
21664: 'T->A',R34R,82
21664: 'T->C',R34R,70
21664: 'T->G',R34R,14
21665: 'G->A',G35S,10
21665: 'G->C',G35R,62
21665: 'G->T',G35C,32
21666: 'G->C',G35A,1
21666: 'G->T',G35V,223
21667: 'T->C',G35G,9
21668: 'G->A',V36I,94
21668: 'G->C',V36L,8
21668: 'G->T',V36F,820
21669: 'T->C',V36A,13
21670: 'T->C',V36V,66
21670: 'T->G',V36V,6
21672: 'A->G',Y37C,1
21673: 'T->C',Y37Y,326
21674: 'T->A',Y38N,1
21674: 'T->C',Y38H,7
21675: 'A->T',Y38F,4
21676: 'C->T',Y38Y,1729
21677: 'C->A',P39T,4
21677: 'C->T',P39S,15
21678: 'C->A',P39H,1
21678: 'C->T',P39L,12
21679: 'T->A',P39P,26
21679: 'T->C',P39P,81
21679: 'T->G',P39P,4
21680: 'G->A',D40N,2
21680: 'G->T',D40Y,3
21681: 'A->C',D40A,1
21682: 'C->T',D40D,1492
21683: 'A->G',K41E,6
21684: 'A->C',K41T,1
21684: 'A->G',K41R,59
21684: 'A->T',K41I,6
21685: 'A->C',K41N,12
21685: 'A->G',K41K,43
21685: 'A->T',K41N,63
21686: 'G->A',V42I,56
21686: 'G->C',V42L,1
21686: 'G->T',V42F,6
21688: 'T->A',V42V,4
21688: 'T->C',V42V,19
21688: 'T->G',V42V,14
21689: 'T->C',F43L,1
21690: 'T->A',F43Y,21
21691: 'C->A',F43L,1
21691: 'C->T',F43F,2125
21692: 'A->C',R44R,3
21693: 'G->A',R44K,2
21693: 'G->T',R44I,1
21694: 'A->G',R44R,115
21695: 'T->C',S45P,19
21695: 'T->G',S45A,8
21696: 'C->A',S45Y,11
21696: 'C->T',S45F,188
21697: 'C->A',S45S,76
21697: 'C->T',S45S,295
21698: 'T->A',S46T,1
21698: 'T->C',S46P,1
21698: 'T->G',S46A,31
21699: 'C->T',S46L,106
21700: 'A->C',S46S,9
21700: 'A->G',S46S,76
21700: 'A->T',S46S,48
21701: 'G->A',V47I,81
21701: 'G->C',V47L,3
21701: 'G->T',V47F,136
21702: 'T->A',V47D,3
21702: 'T->C',V47A,28
21702: 'T->G',V47G,3
21703: 'T->A',V47V,4
21703: 'T->C',V47V,28
21703: 'T->G',V47V,39
21704: 'T->C',L48L,42
21705: 'T->C',L48S,1
21706: 'A->G',L48L,23
21706: 'A->T',L48F,1
21707: 'C->A',H49N,24
21707: 'C->T',H49Y,4994
21708: 'A->G',H49R,3
21708: 'A->T',H49L,43
21709: 'T->C',H49H,47
21709: 'T->G',H49Q,7
21710: 'T->A',S50T,15
21710: 'T->C',S50P,46
21710: 'T->G',S50A,7
21711: 'C->T',S50L,211
21712: 'A->G',S50S,82
21712: 'A->T',S50S,13
21713: 'A->C',T51P,1
21713: 'A->G',T51A,16
21714: 'C->A',T51N,5
21714: 'C->G',T51S,2
21714: 'C->T',T51I,2413
21715: 'T->A',T51T,25
21715: 'T->C',T51T,50
21715: 'T->G',T51T,85
21716: 'C->A',Q52K,64
21716: 'C->G',Q52E,5
21717: 'A->C',Q52P,1
21717: 'A->G',Q52R,1938
21717: 'A->T',Q52L,83
21718: 'G->A',Q52Q,374
21718: 'G->C',Q52H,11
21718: 'G->T',Q52H,340
21719: 'G->A',D53N,110
21719: 'G->C',D53H,1
21719: 'G->T',D53Y,1
21720: 'A->C',D53A,2
21720: 'A->G',D53G,9
21721: 'C->A',D53E,41
21721: 'C->G',D53E,7
21721: 'C->T',D53D,4903
21722: 'T->C',L54L,289
21722: 'T->G',L54V,4
21723: 'T->C',L54S,13
21723: 'T->G',L54W,1
21724: 'G->A',L54L,529
21724: 'G->C',L54F,524
21724: 'G->T',L54F,4140
21725: 'T->C',F55L,2
21726: 'T->A',F55Y,15
21727: 'C->G',F55L,1
21727: 'C->T',F55F,3266
21728: 'T->A',L56I,2
21728: 'T->C',L56L,127
21730: 'A->G',L56L,77
21731: 'C->T',P57S,12
21732: 'C->T',P57L,3
21733: 'T->A',P57P,9
21733: 'T->C',P57P,25
21733: 'T->G',P57P,11
21734: 'T->G',F58V,2
21735: 'T->G',F58C,1
21736: 'C->G',F58L,12
21736: 'C->T',F58F,2259
21737: 'T->A',F59I,2
21737: 'T->C',F59L,24
21738: 'T->A',F59Y,110
21738: 'T->C',F59S,86
21739: 'T->A',F59L,1
21739: 'T->C',F59F,94
21739: 'T->G',F59L,5
21740: 'T->A',S60T,3
21740: 'T->C',S60P,1
21740: 'T->G',S60A,1
21741: 'C->A',S60Y,1
21741: 'C->G',S60C,2
21741: 'C->T',S60F,13
21742: 'C->A',S60S,83
21742: 'C->G',S60S,34
21742: 'C->T',S60S,3211
21743: 'A->C',N61H,2
21743: 'A->G',N61D,29
21743: 'A->T',N61Y,2
21744: 'A->C',N61T,3
21744: 'A->G',N61S,20
21744: 'A->T',N61I,1
21745: 'T->C',N61N,137
21745: 'T->G',N61K,75
21746: 'G->A',V62I,244
21746: 'G->C',V62L,366
21746: 'G->T',V62F,26
21747: 'T->A',V62D,1
21747: 'T->G',V62G,3
21748: 'T->A',V62V,7
21748: 'T->C',V62V,123
21748: 'T->G',V62V,169
21749: 'A->G',T63A,24
21749: 'A->T',T63S,1
21750: 'C->A',T63N,34
21750: 'C->G',T63S,2
21750: 'C->T',T63I,39
21751: 'T->A',T63T,52
21751: 'T->C',T63T,173
21751: 'T->G',T63T,23
21752: 'T->A',W64R,330
21752: 'T->C',W64R,183
21752: 'T->G',W64G,5
21753: 'G->T',W64L,166
21754: 'G->C',W64C,1
21754: 'G->T',W64C,214
21755: 'T->A',F65I,1
21755: 'T->C',F65L,24
21755: 'T->G',F65V,3
21756: 'T->A',F65Y,3
21756: 'T->C',F65S,15
21756: 'T->G',F65C,5
21757: 'C->A',F65L,9
21757: 'C->G',F65L,2
21757: 'C->T',F65F,557
21758: 'C->A',H66N,25
21758: 'C->G',H66D,24
21758: 'C->T',H66Y,1167
21759: 'A->C',H66P,40
21759: 'A->G',H66R,205
21759: 'A->T',H66L,7
21760: 'T->A',H66Q,26
21760: 'T->C',H66H,269
21760: 'T->G',H66Q,2
21761: 'G->A',A67T,63
21761: 'G->C',A67P,11
21761: 'G->T',A67S,2512
21762: 'C->A',A67D,165
21762: 'C->G',A67G,6
21762: 'C->T',A67V,7881
21763: 'T->A',A67A,16
21763: 'T->C',A67A,708
21763: 'T->G',A67A,3
21764: 'A->C',I68L,2
21764: 'A->G',I68V,124
21764: 'A->T',I68L,74
21765: 'T->A',I68K,44
21765: 'T->C',I68T,382
21765: 'T->G',I68R,7
21766: 'A->C',I68I,2281
21766: 'A->G',I68M,90
21766: 'A->T',I68I,75
21767: 'C->A',H69N,17
21767: 'C->G',H69D,67
21767: 'C->T',H69Y,1523
21768: 'A->C',H69P,721
21768: 'A->G',H69R,48
21768: 'A->T',H69L,35
21769: 'T->A',H69Q,16
21769: 'T->C',H69H,118
21769: 'T->G',H69Q,69
21770: 'G->A',V70I,10229
21770: 'G->C',V70L,162
21770: 'G->T',V70F,3318
21771: 'T->A',V70D,77
21771: 'T->C',V70A,103
21771: 'T->G',V70G,144
21772: 'C->A',V70V,600
21772: 'C->G',V70V,2
21772: 'C->T',V70V,2241
21773: 'T->A',S71T,48
21773: 'T->C',S71P,150
21773: 'T->G',S71A,34
21774: 'C->A',S71Y,61
21774: 'C->G',S71C,5
21774: 'C->T',S71F,1483
21775: 'T->A',S71S,101
21775: 'T->C',S71S,209
21775: 'T->G',S71S,415
21776: 'G->A',G72R,618
21776: 'G->C',G72R,19
21776: 'G->T',G72W,111
21777: 'G->A',G72E,578
21777: 'G->C',G72A,4
21777: 'G->T',G72V,262
21778: 'G->A',G72G,314
21778: 'G->C',G72G,3
21778: 'G->T',G72G,59
21779: 'A->C',T73P,1
21779: 'A->G',T73A,126
21780: 'C->A',T73N,17
21780: 'C->T',T73I,218
21781: 'C->A',T73T,4
21781: 'C->G',T73T,68
21781: 'C->T',T73T,244
21782: 'A->C',N74H,7
21782: 'A->G',N74D,21
21782: 'A->T',N74Y,222
21783: 'A->C',N74T,36
21783: 'A->G',N74S,14
21783: 'A->T',N74I,14
21784: 'T->A',N74K,17
21784: 'T->C',N74N,89
21785: 'G->A',G75S,241
21785: 'G->C',G75R,1242
21785: 'G->T',G75C,59
21786: 'G->A',G75D,89
21786: 'G->C',G75A,240
21786: 'G->T',G75V,5215
21787: 'T->A',G75G,1
21787: 'T->C',G75G,68
21787: 'T->G',G75G,1
21788: 'A->C',T76P,1
21788: 'A->G',T76A,79
21788: 'A->T',T76S,12
21789: 'C->A',T76N,419
21789: 'C->G',T76S,34
21789: 'C->T',T76I,4294
21790: 'T->A',T76T,1
21790: 'T->C',T76T,145
21790: 'T->G',T76T,10
21791: 'A->G',K77E,7
21792: 'A->C',K77T,7554
21792: 'A->G',K77R,65
21792: 'A->T',K77M,61
21793: 'G->A',K77K,409
21793: 'G->C',K77N,56
21793: 'G->T',K77N,141
21794: 'A->C',R78R,6
21794: 'A->G',R78G,75
21795: 'G->A',R78K,208
21795: 'G->C',R78T,3
21795: 'G->T',R78M,484
21796: 'G->A',R78R,82
21796: 'G->C',R78S,16
21796: 'G->T',R78S,229
21797: 'T->C',F79L,303
21798: 'T->C',F79S,13
21798: 'T->G',F79C,5
21799: 'T->A',F79L,15
21799: 'T->C',F79F,69
21799: 'T->G',F79L,1
21800: 'G->A',D80N,175
21800: 'G->C',D80H,71
21800: 'G->T',D80Y,4481
21801: 'A->C',D80A,8892
21801: 'A->G',D80G,8120
21801: 'A->T',D80V,27
21802: 'T->A',D80E,7
21802: 'T->C',D80D,654
21802: 'T->G',D80E,4
21803: 'A->C',N81H,1
21803: 'A->G',N81D,6
21803: 'A->T',N81Y,29
21804: 'A->C',N81T,1
21804: 'A->G',N81S,24
21805: 'C->A',N81K,9
21805: 'C->T',N81N,171
21806: 'C->A',P82T,40
21806: 'C->T',P82S,83
21807: 'C->A',P82H,137
21807: 'C->G',P82R,9
21807: 'C->T',P82L,55
21808: 'T->A',P82P,85
21808: 'T->C',P82P,132
21808: 'T->G',P82P,10
21809: 'G->A',V83I,391
21809: 'G->C',V83L,44
21809: 'G->T',V83F,447
21810: 'T->A',V83D,1
21810: 'T->C',V83A,25
21811: 'C->A',V83V,2732
21811: 'C->G',V83V,14
21811: 'C->T',V83V,2507
21812: 'C->A',L84I,177
21812: 'C->G',L84V,3
21812: 'C->T',L84L,2034
21813: 'T->A',L84Q,3
21814: 'A->C',L84L,4
21814: 'A->G',L84L,46
21815: 'C->A',P85T,7
21815: 'C->G',P85A,4
21815: 'C->T',P85S,170
21816: 'C->A',P85Q,17
21816: 'C->G',P85R,7
21816: 'C->T',P85L,25
21817: 'A->C',P85P,10
21817: 'A->G',P85P,375
21817: 'A->T',P85P,84
21818: 'T->A',F86I,5
21818: 'T->C',F86L,26
21818: 'T->G',F86V,3
21819: 'T->A',F86Y,4
21819: 'T->C',F86S,3
21819: 'T->G',F86C,1
21820: 'T->A',F86L,18
21820: 'T->C',F86F,248
21820: 'T->G',F86L,5
21821: 'A->C',N87H,7
21821: 'A->G',N87D,19
21821: 'A->T',N87Y,14
21822: 'A->C',N87T,3
21822: 'A->G',N87S,16
21822: 'A->T',N87I,17
21823: 'T->A',N87K,41
21823: 'T->C',N87N,262
21823: 'T->G',N87K,7
21824: 'G->A',D88N,32
21824: 'G->C',D88H,183
21824: 'G->T',D88Y,169
21825: 'A->C',D88A,17
21825: 'A->G',D88G,66
21825: 'A->T',D88V,13
21826: 'T->A',D88E,28
21826: 'T->C',D88D,137
21826: 'T->G',D88E,63
21827: 'G->A',G89S,3
21827: 'G->C',G89R,1
21827: 'G->T',G89C,6
21828: 'G->A',G89D,3
21828: 'G->C',G89A,4
21828: 'G->T',G89V,4
21829: 'T->A',G89G,1
21829: 'T->C',G89G,25
21829: 'T->G',G89G,8
21830: 'G->A',V90I,185
21830: 'G->C',V90L,32
21830: 'G->T',V90F,846
21831: 'T->A',V90D,2
21831: 'T->C',V90A,9
21831: 'T->G',V90G,4
21832: 'T->A',V90V,4
21832: 'T->C',V90V,17
21832: 'T->G',V90V,5
21833: 'T->C',Y91H,3
21833: 'T->G',Y91D,2
21834: 'A->C',Y91S,2
21834: 'A->G',Y91C,1
21834: 'A->T',Y91F,2
21835: 'T->C',Y91Y,2556
21836: 'T->C',F92L,13
21836: 'T->G',F92V,11
21837: 'T->A',F92Y,3
21837: 'T->C',F92S,3
21837: 'T->G',F92C,2
21838: 'T->A',F92L,10
21838: 'T->C',F92F,52
21838: 'T->G',F92L,1
21839: 'G->A',A93T,117
21839: 'G->T',A93S,311
21840: 'C->A',A93D,1
21840: 'C->G',A93G,1
21840: 'C->T',A93V,18
21841: 'T->A',A93A,14
21841: 'T->C',A93A,105
21841: 'T->G',A93A,13
21842: 'T->A',S94T,11
21842: 'T->C',S94P,5
21842: 'T->G',S94A,55
21843: 'C->A',S94Y,11
21843: 'C->T',S94F,3173
21844: 'C->A',S94S,84
21844: 'C->G',S94S,3
21844: 'C->T',S94S,270
21845: 'A->G',T95A,107
21845: 'A->T',T95S,17
21846: 'C->A',T95N,167
21846: 'C->G',T95S,41
21846: 'C->T',T95I,456185
21847: 'T->A',T95T,31
21847: 'T->C',T95T,62
21847: 'T->G',T95T,7
21848: 'G->A',E96K,5
21848: 'G->C',E96Q,285
21849: 'A->C',E96A,70
21849: 'A->G',E96G,286
21849: 'A->T',E96V,101
21850: 'G->A',E96E,112
21850: 'G->C',E96D,6
21850: 'G->T',E96D,801
21851: 'A->C',K97Q,20
21851: 'A->G',K97E,2279
21852: 'A->C',K97T,42
21852: 'A->G',K97R,138
21852: 'A->T',K97M,34
21853: 'G->A',K97K,221
21853: 'G->T',K97N,1146
21854: 'T->A',S98T,5
21854: 'T->C',S98P,67
21854: 'T->G',S98A,2
21855: 'C->A',S98Y,4
21855: 'C->G',S98C,2
21855: 'C->T',S98F,23518
21856: 'T->A',S98S,1
21856: 'T->C',S98S,40
21857: 'A->G',N99D,54
21858: 'A->C',N99T,2
21858: 'A->G',N99S,15
21859: 'C->A',N99K,10
21859: 'C->G',N99K,3
21859: 'C->T',N99N,2915
21860: 'A->C',I100L,7
21860: 'A->G',I100V,144
21860: 'A->T',I100L,18
21861: 'T->A',I100K,11
21861: 'T->C',I100T,448
21862: 'A->C',I100I,1
21862: 'A->G',I100M,96
21862: 'A->T',I100I,2
21863: 'A->C',I101L,13
21863: 'A->G',I101V,33
21863: 'A->T',I101L,2
21864: 'T->C',I101T,172
21865: 'A->G',I101M,17
21865: 'A->T',I101I,14
21866: 'A->C',R102R,4
21866: 'A->G',R102G,269
21867: 'G->A',R102K,146
21867: 'G->C',R102T,20
21867: 'G->T',R102I,1065
21868: 'A->C',R102S,20
21868: 'A->G',R102R,47
21868: 'A->T',R102S,275
21869: 'G->A',G103S,3
21869: 'G->T',G103C,8
21870: 'G->C',G103A,2
21870: 'G->T',G103V,2
21871: 'C->A',G103G,22
21871: 'C->T',G103G,100
21872: 'T->A',W104R,1
21872: 'T->C',W104R,2
21872: 'T->G',W104G,1
21873: 'G->C',W104S,1
21873: 'G->T',W104L,12
21874: 'G->C',W104C,2
21874: 'G->T',W104C,12
21875: 'A->C',I105L,39
21875: 'A->G',I105V,227
21875: 'A->T',I105F,5
21876: 'T->C',I105T,9
21877: 'T->C',I105I,7
21877: 'T->G',I105M,3
21878: 'T->C',F106L,4
21879: 'T->C',F106S,2
21879: 'T->G',F106C,1
21880: 'T->C',F106F,40
21881: 'G->A',G107S,2
21881: 'G->C',G107R,2
21881: 'G->T',G107C,3
21882: 'G->A',G107D,6
21882: 'G->T',G107V,1
21883: 'T->C',G107G,202
21884: 'A->G',T108A,9
21884: 'A->T',T108S,8
21885: 'C->A',T108N,19
21885: 'C->G',T108S,81
21885: 'C->T',T108I,15
21886: 'T->A',T108T,3
21886: 'T->C',T108T,212
21886: 'T->G',T108T,1
21887: 'A->C',T109P,2
21887: 'A->G',T109A,22
21887: 'A->T',T109S,2
21888: 'C->A',T109N,1
21888: 'C->G',T109S,20
21888: 'C->T',T109I,10
21889: 'T->C',T109T,307
21889: 'T->G',T109T,3
21890: 'T->C',L110L,231
21890: 'T->G',L110V,8
21891: 'T->C',L110S,1
21892: 'A->G',L110L,397
21892: 'A->T',L110F,58
21893: 'G->A',D111N,641
21893: 'G->C',D111H,69
21894: 'A->G',D111G,11
21894: 'A->T',D111V,3
21895: 'T->A',D111E,1
21895: 'T->C',D111D,3688
21895: 'T->G',D111E,28
21896: 'T->A',S112T,10
21896: 'T->C',S112P,74
21896: 'T->G',S112A,13
21897: 'C->T',S112L,18264
21898: 'G->A',S112S,353
21898: 'G->C',S112S,12
21898: 'G->T',S112S,576
21899: 'A->C',K113Q,2
21900: 'A->C',K113T,3
21900: 'A->G',K113R,74
21900: 'A->T',K113M,4
21901: 'G->A',K113K,285
21901: 'G->C',K113N,4
21901: 'G->T',K113N,31
21902: 'A->G',T114A,10
21902: 'A->T',T114S,3
21903: 'C->A',T114N,1
21903: 'C->G',T114S,3
21903: 'C->T',T114I,2
21904: 'C->A',T114T,62
21904: 'C->T',T114T,306
21905: 'C->A',Q115K,1
21906: 'A->C',Q115P,4
21906: 'A->T',Q115L,40
21907: 'G->A',Q115Q,91
21907: 'G->T',Q115H,17
21908: 'T->C',S116P,2
21909: 'C->A',S116Y,1
21910: 'C->A',S116S,50
21910: 'C->G',S116S,1
21910: 'C->T',S116S,1822
21911: 'C->A',L117I,23
21911: 'C->T',L117L,1332
21913: 'A->C',L117L,7
21913: 'A->G',L117L,130
21913: 'A->T',L117L,134
21914: 'C->A',L118I,49
21914: 'C->G',L118V,3
21914: 'C->T',L118F,602
21915: 'T->A',L118H,2
21915: 'T->C',L118P,1
21915: 'T->G',L118R,1
21916: 'T->A',L118L,1
21916: 'T->C',L118L,27
21917: 'A->C',I119L,1
21917: 'A->G',I119V,130
21918: 'T->C',I119T,1
21918: 'T->G',I119S,4
21919: 'T->A',I119I,1
21919: 'T->C',I119I,27
21919: 'T->G',I119M,1
21920: 'G->A',V120I,32
21920: 'G->C',V120L,138
21920: 'G->T',V120F,357
21921: 'T->A',V120D,2
21921: 'T->C',V120A,26
21922: 'T->A',V120V,1
21922: 'T->C',V120V,9
21923: 'A->G',N121D,35
21924: 'A->G',N121S,73
21924: 'A->T',N121I,7
21925: 'T->A',N121K,4
21925: 'T->C',N121N,948
21925: 'T->G',N121K,1
21926: 'A->G',N122D,20
21927: 'A->C',N122T,1
21927: 'A->G',N122S,12
21928: 'C->A',N122K,1
21928: 'C->T',N122N,669
21929: 'G->A',A123T,35
21929: 'G->C',A123P,2
21929: 'G->T',A123S,30
21930: 'C->A',A123D,6
21930: 'C->T',A123V,70
21931: 'T->C',A123A,116
21932: 'A->G',T124A,9
21932: 'A->T',T124S,10
21933: 'C->A',T124N,11
21933: 'C->G',T124S,113
21933: 'C->T',T124I,119
21934: 'T->C',T124T,101
21935: 'A->C',N125H,2
21935: 'A->G',N125D,2
21935: 'A->T',N125Y,4
21936: 'A->C',N125T,12
21936: 'A->G',N125S,75
21936: 'A->T',N125I,2
21937: 'T->A',N125K,1
21937: 'T->C',N125N,95
21937: 'T->G',N125K,1
21938: 'G->A',V126I,19
21938: 'G->T',V126F,51
21939: 'T->A',V126D,1
21939: 'T->C',V126A,267
21939: 'T->G',V126G,1
21940: 'T->A',V126V,13
21940: 'T->C',V126V,38
21940: 'T->G',V126V,13
21941: 'G->A',V127I,40
21941: 'G->T',V127F,508
21942: 'T->A',V127D,1
21942: 'T->C',V127A,31
21942: 'T->G',V127G,2
21943: 'T->C',V127V,7
21944: 'A->C',I128L,1
21944: 'A->G',I128V,194
21944: 'A->T',I128F,2
21945: 'T->A',I128N,3
21946: 'T->C',I128I,14
21947: 'A->G',K129E,2
21948: 'A->G',K129R,8
21948: 'A->T',K129I,2
21949: 'A->C',K129N,2
21949: 'A->G',K129K,26
21949: 'A->T',K129N,2
21950: 'G->A',V130I,8
21950: 'G->C',V130L,113
21950: 'G->T',V130F,153
21951: 'T->A',V130D,1
21951: 'T->C',V130A,19
21951: 'T->G',V130G,1
21952: 'C->A',V130V,3
21952: 'C->G',V130V,32
21952: 'C->T',V130V,2176
21953: 'T->C',C131R,2
21953: 'T->G',C131G,1
21954: 'G->A',C131Y,1
21954: 'G->C',C131S,2
21954: 'G->T',C131F,3
21955: 'T->C',C131C,30
21956: 'G->A',E132K,10
21956: 'G->C',E132Q,192
21957: 'A->C',E132A,48
21957: 'A->G',E132G,18
21957: 'A->T',E132V,4
21958: 'A->C',E132D,64
21958: 'A->G',E132E,56
21958: 'A->T',E132D,118
21959: 'T->A',F133I,2
21959: 'T->C',F133L,10
21959: 'T->G',F133V,2
21960: 'T->C',F133S,1
21960: 'T->G',F133C,4
21961: 'T->C',F133F,125
21962: 'C->A',Q134K,5
21962: 'C->G',Q134E,12
21963: 'A->G',Q134R,19
21963: 'A->T',Q134L,55
21964: 'A->C',Q134H,5
21964: 'A->G',Q134Q,49
21964: 'A->T',Q134H,10
21965: 'T->A',F135I,3
21965: 'T->C',F135L,94
21965: 'T->G',F135V,7
21966: 'T->C',F135S,2
21967: 'T->C',F135F,33
21967: 'T->G',F135L,2
21968: 'T->C',C136R,8
21968: 'T->G',C136G,4
21969: 'G->A',C136Y,1
21969: 'G->C',C136S,2
21969: 'G->T',C136F,95
21970: 'T->C',C136C,22
21971: 'A->C',N137H,4
21971: 'A->G',N137D,40
21971: 'A->T',N137Y,3
21972: 'A->C',N137T,42
21972: 'A->G',N137S,103
21972: 'A->T',N137I,3
21973: 'T->A',N137K,53
21973: 'T->C',N137N,806
21973: 'T->G',N137K,6
21974: 'G->A',D138N,249
21974: 'G->C',D138H,14341
21974: 'G->T',D138Y,60566
21975: 'A->C',D138A,160
21975: 'A->G',D138G,137
21975: 'A->T',D138V,8
21976: 'T->A',D138E,4
21976: 'T->C',D138D,381
21976: 'T->G',D138E,5
21977: 'C->A',P139T,1
21977: 'C->G',P139A,4
21977: 'C->T',P139S,54
21978: 'C->A',P139Q,3
21978: 'C->G',P139R,2
21978: 'C->T',P139L,26
21979: 'A->C',P139P,21
21979: 'A->G',P139P,154
21979: 'A->T',P139P,209
21980: 'T->A',F140I,16
21980: 'T->C',F140L,41
21980: 'T->G',F140V,10
21981: 'T->A',F140Y,1
21981: 'T->C',F140S,13
21981: 'T->G',F140C,1
21982: 'T->C',F140F,118
21982: 'T->G',F140L,18
21983: 'T->C',L141L,22
21983: 'T->G',L141V,46
21984: 'T->C',L141S,8
21984: 'T->G',L141W,39
21985: 'G->A',L141L,97
21985: 'G->T',L141F,991
21986: 'G->A',G142S,542
21986: 'G->C',G142R,24
21986: 'G->T',G142C,163
21987: 'G->A',G142D,726104
21987: 'G->C',G142A,40
21987: 'G->T',G142V,2441
21988: 'T->A',G142G,16
21988: 'T->C',G142G,115
21988: 'T->G',G142G,179
21989: 'G->A',V143I,42
21989: 'G->C',V143L,16
21989: 'G->T',V143F,2183
21990: 'T->A',V143D,219
21990: 'T->C',V143A,28
21990: 'T->G',V143G,151
21991: 'T->A',V143V,2
21991: 'T->C',V143V,11
21991: 'T->G',V143V,23
21992: 'T->A',Y144N,317
21992: 'T->C',Y144H,63
21992: 'T->G',Y144D,846
21993: 'A->C',Y144S,3641
21993: 'A->G',Y144C,9
21993: 'A->T',Y144F,46043
21994: 'T->C',Y144Y,1001
21995: 'T->A',Y145N,3471
21995: 'T->C',Y145H,10170
21995: 'T->G',Y145D,8
21996: 'A->C',Y145S,127
21996: 'A->G',Y145C,14
21996: 'A->T',Y145F,1
21997: 'C->T',Y145Y,2190
21998: 'C->A',H146N,531
21998: 'C->G',H146D,11
21998: 'C->T',H146Y,1689
21999: 'A->C',H146P,13
21999: 'A->G',H146R,107
21999: 'A->T',H146L,37
22000: 'C->A',H146Q,903
22000: 'C->G',H146Q,28
22000: 'C->T',H146H,5385
22001: 'A->C',K147Q,9
22001: 'A->G',K147E,73
22002: 'A->C',K147T,5
22002: 'A->G',K147R,97
22002: 'A->T',K147I,57
22003: 'A->C',K147N,32
22003: 'A->G',K147K,24
22003: 'A->T',K147N,235
22004: 'A->C',N148H,14
22004: 'A->G',N148D,60
22004: 'A->T',N148Y,92
22005: 'A->C',N148T,1210
22005: 'A->G',N148S,724
22006: 'C->A',N148K,56
22006: 'C->G',N148K,24
22006: 'C->T',N148N,1171
22007: 'A->C',N149H,2
22007: 'A->G',N149D,20
22007: 'A->T',N149Y,21
22008: 'A->C',N149T,10
22008: 'A->G',N149S,28
22008: 'A->T',N149I,43
22009: 'C->A',N149K,14
22009: 'C->G',N149K,2
22009: 'C->T',N149N,433
22010: 'A->C',K150Q,2
22010: 'A->G',K150E,53
22011: 'A->C',K150T,1214
22011: 'A->G',K150R,74
22011: 'A->T',K150I,116
22012: 'A->C',K150N,12
22012: 'A->G',K150K,80
22012: 'A->T',K150N,103
22013: 'A->C',S151R,11
22013: 'A->G',S151G,99
22013: 'A->T',S151C,4
22014: 'G->A',S151N,62
22014: 'G->C',S151T,96
22014: 'G->T',S151I,518
22015: 'T->A',S151R,2
22015: 'T->C',S151S,48
22015: 'T->G',S151R,2
22016: 'T->A',W152R,20663
22016: 'T->C',W152R,803
22016: 'T->G',W152G,99
22017: 'G->C',W152S,18
22017: 'G->T',W152L,8888
22018: 'G->T',W152C,22342
22019: 'A->C',M153L,8
22019: 'A->G',M153V,199
22019: 'A->T',M153L,6
22020: 'T->A',M153K,170
22020: 'T->C',M153T,2973
22020: 'T->G',M153R,1
22021: 'G->A',M153I,388
22021: 'G->C',M153I,58
22021: 'G->T',M153I,2099
22022: 'G->A',E154K,2431
22022: 'G->C',E154Q,671
22023: 'A->C',E154A,258
22023: 'A->G',E154G,91
22023: 'A->T',E154V,5
22024: 'A->C',E154D,14
22024: 'A->G',E154E,30
22024: 'A->T',E154D,3
22025: 'A->C',S155R,754
22025: 'A->G',S155G,132
22026: 'G->A',S155N,85
22026: 'G->C',S155T,55
22026: 'G->T',S155I,604
22027: 'T->A',S155R,2
22027: 'T->C',S155S,53
22027: 'T->G',S155R,311
22028: 'G->A',E156K,369
22028: 'G->C',E156Q,118
22029: 'A->C',E156A,44
22029: 'A->G',E156G,4402
22029: 'A->T',E156V,135
22030: 'G->A',E156E,704
22030: 'G->C',E156D,1
22030: 'G->T',E156D,250
22031: 'T->A',F157I,242
22031: 'T->C',F157L,42
22031: 'T->G',F157V,13
22032: 'T->A',F157Y,4
22032: 'T->C',F157S,8471
22032: 'T->G',F157C,833
22033: 'C->A',F157L,2021
22033: 'C->G',F157L,150
22033: 'C->T',F157F,1662
22034: 'A->C',R158R,22
22034: 'A->G',R158G,1609
22035: 'G->A',R158K,88
22035: 'G->T',R158I,55
22036: 'A->C',R158S,1126
22036: 'A->G',R158R,87
22036: 'A->T',R158S,43
22037: 'G->A',V159I,34
22037: 'G->C',V159L,7
22037: 'G->T',V159F,40
22038: 'T->C',V159A,43
22038: 'T->G',V159G,3
22039: 'T->A',V159V,1
22039: 'T->C',V159V,31
22039: 'T->G',V159V,4
22040: 'T->C',Y160H,12
22041: 'A->G',Y160C,1
22041: 'A->T',Y160F,4
22042: 'T->C',Y160Y,200
22043: 'T->A',S161T,6
22043: 'T->C',S161P,7
22043: 'T->G',S161A,53
22044: 'C->A',S161Y,41
22044: 'C->T',S161F,24
22045: 'T->A',S161S,21
22045: 'T->C',S161S,14
22046: 'A->G',S162G,28
22046: 'A->T',S162C,1
22047: 'G->A',S162N,47
22047: 'G->C',S162T,2
22047: 'G->T',S162I,477
22048: 'T->A',S162R,5
22048: 'T->C',S162S,12
22048: 'T->G',S162R,12
22049: 'G->A',A163T,13
22049: 'G->T',A163S,70
22050: 'C->A',A163E,33
22050: 'C->G',A163G,2
22050: 'C->T',A163V,232
22051: 'G->A',A163A,56
22051: 'G->C',A163A,1820
22051: 'G->T',A163A,2128
22052: 'A->C',N164H,50
22052: 'A->G',N164D,8
22052: 'A->T',N164Y,24
22053: 'A->C',N164T,468
22053: 'A->G',N164S,72
22053: 'A->T',N164I,13
22054: 'T->A',N164K,3
22054: 'T->C',N164N,248
22054: 'T->G',N164K,162
22055: 'A->C',N165H,2
22055: 'A->G',N165D,4
22056: 'A->C',N165T,1
22056: 'A->G',N165S,3
22057: 'T->A',N165K,1
22057: 'T->C',N165N,188
22060: 'C->T',C166C,79
22061: 'A->T',T167S,6
22062: 'C->A',T167N,1
22062: 'C->G',T167S,20
22062: 'C->T',T167I,8
22063: 'T->A',T167T,4
22063: 'T->C',T167T,30
22063: 'T->G',T167T,34
22064: 'T->A',F168I,2
22064: 'T->C',F168L,24
22065: 'T->C',F168S,11
22065: 'T->G',F168C,2
22066: 'T->C',F168F,11
22067: 'G->A',E169K,62
22067: 'G->C',E169Q,1
22068: 'A->C',E169A,3
22068: 'A->G',E169G,3
22068: 'A->T',E169V,1
22069: 'A->C',E169D,11
22069: 'A->G',E169E,54
22069: 'A->T',E169D,17
22070: 'T->C',Y170H,325
22071: 'A->G',Y170C,1
22071: 'A->T',Y170F,5
22072: 'T->C',Y170Y,242
22073: 'G->A',V171I,58
22073: 'G->C',V171L,37
22073: 'G->T',V171F,141
22074: 'T->A',V171D,1
22074: 'T->C',V171A,40
22074: 'T->G',V171G,2
22075: 'C->A',V171V,172
22075: 'C->T',V171V,366
22076: 'T->A',S172T,14
22076: 'T->C',S172P,1
22076: 'T->G',S172A,329
22077: 'C->A',S172Y,39
22077: 'C->T',S172F,63
22078: 'T->A',S172S,4
22078: 'T->C',S172S,456
22078: 'T->G',S172S,100
22079: 'C->A',Q173K,990
22079: 'C->G',Q173E,6
22080: 'A->C',Q173P,9
22080: 'A->G',Q173R,76
22080: 'A->T',Q173L,36
22081: 'G->A',Q173Q,190
22081: 'G->C',Q173H,21
22081: 'G->T',Q173H,2470
22082: 'C->A',P174T,13
22082: 'C->T',P174S,1433
22083: 'C->A',P174H,18
22083: 'C->G',P174R,6
22083: 'C->T',P174L,192
22084: 'T->A',P174P,1
22084: 'T->C',P174P,113
22084: 'T->G',P174P,1
22085: 'T->A',F175I,3
22085: 'T->C',F175L,88
22085: 'T->G',F175V,1
22086: 'T->C',F175S,57
22086: 'T->G',F175C,3
22087: 'T->C',F175F,25
22087: 'T->G',F175L,2
22088: 'C->A',L176I,28
22088: 'C->G',L176V,2
22088: 'C->T',L176F,6142
22089: 'T->A',L176H,9
22089: 'T->C',L176P,28
22089: 'T->G',L176R,2
22090: 'T->C',L176L,50
22091: 'A->G',M177V,94
22091: 'A->T',M177L,4
22092: 'T->A',M177K,35
22092: 'T->C',M177T,231
22092: 'T->G',M177R,3
22093: 'G->A',M177I,1033
22093: 'G->C',M177I,1049
22093: 'G->T',M177I,547
22094: 'G->A',D178N,1017
22094: 'G->C',D178H,3960
22094: 'G->T',D178Y,433
22095: 'A->G',D178G,529
22095: 'A->T',D178V,12
22096: 'C->A',D178E,24
22096: 'C->T',D178D,115
22097: 'C->A',L179I,138
22097: 'C->G',L179V,1
22097: 'C->T',L179F,433
22098: 'T->C',L179P,97
22098: 'T->G',L179R,80
22099: 'T->A',L179L,355
22099: 'T->C',L179L,135
22099: 'T->G',L179L,3
22100: 'G->A',E180K,279
22100: 'G->C',E180Q,111
22101: 'A->C',E180A,12
22101: 'A->G',E180G,119
22101: 'A->T',E180V,901
22102: 'A->C',E180D,7
22102: 'A->G',E180E,76
22102: 'A->T',E180D,19
22103: 'G->A',G181R,239
22103: 'G->C',G181R,820
22104: 'G->A',G181E,684
22104: 'G->T',G181V,5676
22105: 'A->C',G181G,16
22105: 'A->G',G181G,74
22105: 'A->T',G181G,97
22106: 'A->C',K182Q,5
22106: 'A->G',K182E,37
22107: 'A->C',K182T,157
22107: 'A->G',K182R,273
22107: 'A->T',K182I,13
22108: 'A->C',K182N,48
22108: 'A->G',K182K,105
22108: 'A->T',K182N,12
22109: 'C->A',Q183K,28
22109: 'C->G',Q183E,20
22110: 'A->C',Q183P,39
22110: 'A->G',Q183R,207
22110: 'A->T',Q183L,41
22111: 'G->A',Q183Q,127
22111: 'G->T',Q183H,515
22112: 'G->A',G184S,249
22112: 'G->C',G184R,1
22112: 'G->T',G184C,3
22113: 'G->A',G184D,47
22113: 'G->C',G184A,6
22113: 'G->T',G184V,156
22115: 'A->C',N185H,1
22115: 'A->G',N185D,565
22115: 'A->T',N185Y,8
22116: 'A->C',N185T,10
22116: 'A->G',N185S,285
22116: 'A->T',N185I,16
22117: 'T->A',N185K,12
22117: 'T->C',N185N,41
22117: 'T->G',N185K,5
22118: 'T->A',F186I,2
22118: 'T->C',F186L,36
22118: 'T->G',F186V,6
22119: 'T->A',F186Y,4
22119: 'T->C',F186S,218
22119: 'T->G',F186C,2
22120: 'C->A',F186L,81
22120: 'C->G',F186L,3
22120: 'C->T',F186F,1484
22121: 'A->C',K187Q,8
22121: 'A->G',K187E,22
22122: 'A->C',K187T,1
22122: 'A->G',K187R,8
22122: 'A->T',K187I,3
22123: 'A->C',K187N,7
22123: 'A->G',K187K,10
22123: 'A->T',K187N,6
22124: 'A->C',N188H,7
22124: 'A->G',N188D,9
22124: 'A->T',N188Y,39
22125: 'A->C',N188T,4
22125: 'A->G',N188S,211
22126: 'T->C',N188N,99
22126: 'T->G',N188K,46
22127: 'C->A',L189I,15
22127: 'C->T',L189F,3901
22128: 'T->C',L189P,1
22129: 'T->A',L189L,7
22129: 'T->C',L189L,6
22129: 'T->G',L189L,7
22130: 'A->C',R190R,5
22130: 'A->G',R190G,26
22130: 'A->T',R190W,28
22131: 'G->A',R190K,223
22131: 'G->C',R190T,2
22131: 'G->T',R190M,231
22132: 'G->A',R190R,363
22132: 'G->C',R190S,10
22132: 'G->T',R190S,55961
22133: 'G->A',E191K,1
22134: 'A->G',E191G,7
22135: 'A->G',E191E,154
22136: 'T->A',F192I,2
22136: 'T->C',F192L,5
22137: 'T->C',F192S,1
22138: 'T->A',F192L,2
22138: 'T->C',F192F,71
22139: 'G->A',V193M,4
22139: 'G->C',V193L,19
22139: 'G->T',V193L,435
22140: 'T->G',V193G,1
22141: 'G->A',V193V,199
22141: 'G->T',V193V,13
22142: 'T->C',F194L,4
22144: 'T->C',F194F,49
22146: 'A->G',K195R,1
22146: 'A->T',K195M,1
22147: 'G->A',K195K,21
22147: 'G->C',K195N,1
22147: 'G->T',K195N,2
22148: 'A->C',N196H,4
22148: 'A->T',N196Y,11
22149: 'A->C',N196T,5
22149: 'A->G',N196S,5
22149: 'A->T',N196I,3
22150: 'T->C',N196N,135
22150: 'T->G',N196K,2
22151: 'A->G',I197V,176
22152: 'T->A',I197N,10
22152: 'T->C',I197T,36
22152: 'T->G',I197S,10
22153: 'T->A',I197I,6
22153: 'T->C',I197I,22
22153: 'T->G',I197M,5
22154: 'G->A',D198N,5
22154: 'G->C',D198H,34
22154: 'G->T',D198Y,200
22155: 'A->C',D198A,23
22155: 'A->G',D198G,411
22156: 'T->C',D198D,257
22156: 'T->G',D198E,5
22157: 'G->A',G199S,22
22157: 'G->C',G199R,7
22157: 'G->T',G199C,13
22158: 'G->A',G199D,9
22158: 'G->C',G199A,2
22158: 'G->T',G199V,43
22159: 'T->A',G199G,1
22159: 'T->C',G199G,674
22160: 'T->C',Y200H,54
22161: 'A->G',Y200C,46
22162: 'T->C',Y200Y,2197
22163: 'T->C',F201L,6
22163: 'T->G',F201V,1
22165: 'T->A',F201L,1
22165: 'T->C',F201F,66
22166: 'A->C',K202Q,1
22166: 'A->G',K202E,2
22167: 'A->C',K202T,1
22167: 'A->G',K202R,15
22167: 'A->T',K202I,1
22168: 'A->C',K202N,7
22168: 'A->G',K202K,70
22168: 'A->T',K202N,4
22169: 'A->C',I203L,63
22169: 'A->G',I203V,58
22169: 'A->T',I203L,1
22170: 'T->A',I203K,1
22170: 'T->C',I203T,14
22171: 'A->C',I203I,351
22171: 'A->G',I203M,58
22171: 'A->T',I203I,44
22172: 'T->C',Y204H,64
22173: 'A->G',Y204C,2
22173: 'A->T',Y204F,43
22174: 'T->C',Y204Y,67
22175: 'T->C',S205P,1
22175: 'T->G',S205A,3
22176: 'C->A',S205Y,8
22176: 'C->T',S205F,77
22177: 'T->C',S205S,29
22177: 'T->G',S205S,18
22178: 'A->G',K206E,4
22179: 'A->G',K206R,30
22179: 'A->T',K206M,9
22180: 'G->A',K206K,271
22180: 'G->T',K206N,4
22181: 'C->A',H207N,11
22181: 'C->T',H207Y,50
22182: 'A->G',H207R,42
22182: 'A->T',H207L,32
22183: 'C->A',H207Q,66
22183: 'C->G',H207Q,2
22183: 'C->T',H207H,59
22184: 'A->G',T208A,104
22184: 'A->T',T208S,55
22185: 'C->A',T208K,30
22185: 'C->G',T208R,1
22185: 'C->T',T208M,402
22186: 'G->A',T208T,199
22186: 'G->T',T208T,50
22187: 'C->A',P209T,12
22187: 'C->T',P209S,31
22188: 'C->A',P209H,38
22188: 'C->G',P209R,9
22188: 'C->T',P209L,237
22189: 'T->A',P209P,2
22189: 'T->C',P209P,10
22190: 'A->C',I210L,4
22190: 'A->G',I210V,56
22190: 'A->T',I210F,15
22191: 'T->A',I210N,4
22191: 'T->C',I210T,2789
22191: 'T->G',I210S,4
22192: 'T->A',I210I,6
22192: 'T->C',I210I,45
22192: 'T->G',I210M,3
22193: 'A->C',N211H,9
22193: 'A->G',N211D,277
22193: 'A->T',N211Y,50
22194: 'A->C',N211T,16
22194: 'A->G',N211S,38
22194: 'A->T',N211I,20
22195: 'T->A',N211K,19
22195: 'T->C',N211N,184
22195: 'T->G',N211K,153
22196: 'T->A',L212I,4
22196: 'T->C',L212L,159
22196: 'T->G',L212V,2
22197: 'T->C',L212S,43
22198: 'A->G',L212L,46
22198: 'A->T',L212F,11
22199: 'G->A',V213M,630
22199: 'G->C',V213L,12
22199: 'G->T',V213L,1080
22200: 'T->A',V213E,62
22200: 'T->C',V213A,144
22200: 'T->G',V213G,15
22201: 'G->A',V213V,55
22201: 'G->C',V213V,2
22201: 'G->T',V213V,1356
22202: 'C->A',R214S,20
22202: 'C->G',R214G,1
22202: 'C->T',R214C,161
22203: 'G->A',R214H,1608
22203: 'G->C',R214P,15
22203: 'G->T',R214L,1413
22204: 'T->A',R214R,22
22204: 'T->C',R214R,183
22204: 'T->G',R214R,7
22205: 'G->A',D215N,145
22205: 'G->C',D215H,1791
22205: 'G->T',D215Y,1942
22206: 'A->C',D215A,149
22206: 'A->G',D215G,8670
22206: 'A->T',D215V,62
22207: 'T->A',D215E,93
22207: 'T->C',D215D,359
22207: 'T->G',D215E,36
22208: 'C->A',L216I,14
22208: 'C->T',L216F,3422
22209: 'T->A',L216H,2
22209: 'T->C',L216P,4
22210: 'C->A',L216L,5
22210: 'C->G',L216L,2
22210: 'C->T',L216L,340
22211: 'C->A',P217T,3
22211: 'C->G',P217A,1
22211: 'C->T',P217S,323
22212: 'C->A',P217H,19
22212: 'C->T',P217L,20
22213: 'T->A',P217P,3
22213: 'T->C',P217P,1345
22213: 'T->G',P217P,86
22214: 'C->A',Q218K,15
22214: 'C->G',Q218E,64
22215: 'A->C',Q218P,41
22215: 'A->G',Q218R,54
22215: 'A->T',Q218L,44
22216: 'G->A',Q218Q,92
22216: 'G->C',Q218H,3
22216: 'G->T',Q218H,597
22217: 'G->A',G219S,355
22217: 'G->C',G219R,6
22217: 'G->T',G219C,22
22218: 'G->A',G219D,128
22218: 'G->C',G219A,2
22218: 'G->T',G219V,44
22219: 'T->A',G219G,1
22219: 'T->C',G219G,2876
22219: 'T->G',G219G,4
22220: 'T->A',F220I,36
22220: 'T->C',F220L,54
22220: 'T->G',F220V,6
22221: 'T->C',F220S,2
22221: 'T->G',F220C,2
22222: 'T->A',F220L,2
22222: 'T->C',F220F,121
22222: 'T->G',F220L,10
22223: 'T->A',S221T,4
22223: 'T->C',S221P,1
22223: 'T->G',S221A,110
22224: 'C->G',S221W,11
22224: 'C->T',S221L,3836
22225: 'G->A',S221S,612
22225: 'G->C',S221S,193
22225: 'G->T',S221S,3958
22226: 'G->A',A222T,53
22226: 'G->C',A222P,56
22226: 'G->T',A222S,1062
22227: 'C->A',A222D,3
22227: 'C->T',A222V,198836
22228: 'T->A',A222A,6
22228: 'T->C',A222A,104
22228: 'T->G',A222A,14
22229: 'T->C',L223L,43
22231: 'A->G',L223L,41
22232: 'G->A',E224K,5
22232: 'G->C',E224Q,254
22233: 'A->C',E224A,8
22233: 'A->G',E224G,6
22233: 'A->T',E224V,3
22234: 'A->G',E224E,77
22235: 'C->A',P225T,1
22235: 'C->T',P225S,1
22236: 'C->A',P225Q,1
22236: 'C->T',P225L,7
22237: 'A->C',P225P,12
22237: 'A->G',P225P,49
22237: 'A->T',P225P,154
22238: 'T->A',L226M,1
22238: 'T->C',L226L,94
22238: 'T->G',L226V,9
22239: 'T->C',L226S,10
22239: 'T->G',L226W,2
22240: 'G->A',L226L,119
22240: 'G->T',L226F,45
22241: 'G->A',V227I,98
22241: 'G->T',V227L,355
22242: 'T->C',V227A,114
22243: 'A->C',V227V,2
22243: 'A->G',V227V,141
22243: 'A->T',V227V,23
22244: 'G->A',D228N,24
22244: 'G->C',D228H,682
22244: 'G->T',D228Y,211
22245: 'A->C',D228A,9
22245: 'A->G',D228G,15
22245: 'A->T',D228V,5
22246: 'T->C',D228D,255
22246: 'T->G',D228E,13
22247: 'T->C',L229L,24
22247: 'T->G',L229V,7
22248: 'T->C',L229S,1
22249: 'G->A',L229L,48
22249: 'G->T',L229F,246
22250: 'C->A',P230T,1
22250: 'C->T',P230S,10
22251: 'C->A',P230Q,9
22251: 'C->T',P230L,29
22252: 'A->C',P230P,12
22252: 'A->G',P230P,32
22252: 'A->T',P230P,253
22253: 'A->C',I231L,4
22253: 'A->G',I231V,25
22253: 'A->T',I231L,22
22254: 'T->C',I231T,18
22255: 'A->C',I231I,2
22255: 'A->G',I231M,23
22255: 'A->T',I231I,6170
22256: 'G->A',G232S,8
22256: 'G->C',G232R,3
22256: 'G->T',G232C,174
22257: 'G->A',G232D,3
22257: 'G->C',G232A,21
22257: 'G->T',G232V,79
22258: 'T->A',G232G,2
22258: 'T->C',G232G,25
22258: 'T->G',G232G,1
22259: 'A->C',I233L,12
22259: 'A->G',I233V,1111
22260: 'T->A',I233N,1
22260: 'T->C',I233T,4
22260: 'T->G',I233S,1
22261: 'T->A',I233I,4
22261: 'T->C',I233I,143
22261: 'T->G',I233M,2
22262: 'A->C',N234H,17
22262: 'A->G',N234D,3
22262: 'A->T',N234Y,1
22263: 'A->C',N234T,13
22263: 'A->G',N234S,2
22264: 'C->A',N234K,23
22264: 'C->G',N234K,5
22264: 'C->T',N234N,2935
22265: 'A->G',I235V,46
22265: 'A->T',I235F,4
22266: 'T->A',I235N,1
22266: 'T->C',I235T,39
22266: 'T->G',I235S,5
22267: 'C->A',I235I,10
22267: 'C->T',I235I,744
22268: 'A->T',T236S,27
22269: 'C->G',T236S,4
22270: 'T->A',T236T,69
22270: 'T->C',T236T,99
22270: 'T->G',T236T,1
22271: 'A->G',R237G,6
22272: 'G->A',R237K,227
22272: 'G->T',R237M,87
22273: 'G->A',R237R,131
22273: 'G->C',R237S,7
22274: 'T->A',F238I,6
22274: 'T->C',F238L,4
22276: 'T->A',F238L,8
22276: 'T->C',F238F,50
22277: 'C->A',Q239K,36
22277: 'C->G',Q239E,4
22278: 'A->C',Q239P,6
22278: 'A->G',Q239R,79
22278: 'A->T',Q239L,31
22279: 'A->C',Q239H,3
22279: 'A->G',Q239Q,33
22279: 'A->T',Q239H,9
22280: 'A->C',T240P,4
22280: 'A->G',T240A,14
22280: 'A->T',T240S,16
22281: 'C->A',T240N,7
22281: 'C->G',T240S,9
22281: 'C->T',T240I,1037
22282: 'T->C',T240T,247
22282: 'T->G',T240T,80
22283: 'T->A',L241I,5
22283: 'T->C',L241L,164
22283: 'T->G',L241V,6
22284: 'T->C',L241S,3
22285: 'A->G',L241L,45
22285: 'A->T',L241F,9
22286: 'C->A',L242I,19
22286: 'C->G',L242V,7
22286: 'C->T',L242F,190
22287: 'T->A',L242H,31
22287: 'T->C',L242P,89
22287: 'T->G',L242R,1
22288: 'T->A',L242L,50
22288: 'T->C',L242L,94
22288: 'T->G',L242L,2
22289: 'G->A',A243T,84
22289: 'G->C',A243P,5
22289: 'G->T',A243S,1719
22290: 'C->A',A243D,4
22290: 'C->G',A243G,18
22290: 'C->T',A243V,280
22291: 'T->A',A243A,2
22291: 'T->C',A243A,110
22291: 'T->G',A243A,8
22292: 'T->C',L244L,210
22292: 'T->G',L244V,10
22293: 'T->C',L244S,399
22294: 'A->C',L244F,2
22294: 'A->G',L244L,50
22294: 'A->T',L244F,11
22295: 'C->A',H245N,20
22295: 'C->G',H245D,7
22295: 'C->T',H245Y,1830
22296: 'A->C',H245P,14
22296: 'A->G',H245R,160
22296: 'A->T',H245L,1
22297: 'T->C',H245H,206
22297: 'T->G',H245Q,1
22298: 'A->G',R246G,371
22299: 'G->A',R246K,120
22299: 'G->C',R246T,173
22299: 'G->T',R246I,226
22300: 'A->C',R246S,22
22300: 'A->G',R246R,127
22300: 'A->T',R246S,32
22301: 'A->C',S247R,10
22301: 'A->G',S247G,64
22301: 'A->T',S247C,9
22302: 'G->A',S247N,81
22302: 'G->C',S247T,8
22302: 'G->T',S247I,103
22303: 'T->C',S247S,38
22303: 'T->G',S247R,26
22304: 'T->A',Y248N,9
22304: 'T->C',Y248H,1173
22305: 'A->C',Y248S,54
22305: 'A->G',Y248C,14
22305: 'A->T',Y248F,7
22306: 'T->C',Y248Y,109
22307: 'T->C',L249L,77
22307: 'T->G',L249V,48
22308: 'T->G',L249W,7
22309: 'G->A',L249L,54
22309: 'G->T',L249F,70
22310: 'A->C',T250P,16
22310: 'A->G',T250A,45
22310: 'A->T',T250S,149
22311: 'C->A',T250N,188
22311: 'C->G',T250S,7
22311: 'C->T',T250I,4794
22312: 'T->A',T250T,42
22312: 'T->C',T250T,162
22312: 'T->G',T250T,14
22313: 'C->A',P251T,135
22313: 'C->G',P251A,2
22313: 'C->T',P251S,573
22314: 'C->A',P251H,261
22314: 'C->T',P251L,8399
22315: 'T->A',P251P,48
22315: 'T->C',P251P,144
22315: 'T->G',P251P,6
22316: 'G->A',G252S,164
22316: 'G->C',G252R,8
22317: 'G->A',G252D,157
22317: 'G->T',G252V,442
22318: 'T->A',G252G,4
22318: 'T->C',G252G,25
22319: 'G->A',D253N,189
22319: 'G->C',D253H,10
22319: 'G->T',D253Y,526
22320: 'A->C',D253A,1275
22320: 'A->G',D253G,22629
22320: 'A->T',D253V,23
22321: 'T->A',D253E,1
22321: 'T->C',D253D,217
22321: 'T->G',D253E,11
22322: 'T->A',S254T,10
22322: 'T->C',S254P,32
22322: 'T->G',S254A,4
22323: 'C->A',S254Y,96
22323: 'C->G',S254C,2
22323: 'C->T',S254F,2395
22324: 'T->A',S254S,3
22324: 'T->C',S254S,140
22324: 'T->G',S254S,38
22325: 'T->A',S255T,5
22325: 'T->C',S255P,93
22325: 'T->G',S255A,8
22326: 'C->A',S255Y,135
22326: 'C->G',S255C,4
22326: 'C->T',S255F,3178
22327: 'T->A',S255S,49
22327: 'T->C',S255S,61
22327: 'T->G',S255S,14
22328: 'T->A',S256T,9
22328: 'T->C',S256P,343
22328: 'T->G',S256A,65
22329: 'C->T',S256L,1892
22330: 'A->C',S256S,84
22330: 'A->G',S256S,81
22330: 'A->T',S256S,66
22331: 'G->A',G257S,671
22331: 'G->C',G257R,15
22331: 'G->T',G257C,16
22332: 'G->A',G257D,445
22332: 'G->C',G257A,2
22332: 'G->T',G257V,275
22333: 'T->A',G257G,3
22333: 'T->C',G257G,90
22333: 'T->G',G257G,1
22334: 'T->A',W258R,86
22334: 'T->C',W258R,337
22334: 'T->G',W258G,6
22335: 'G->C',W258S,42
22335: 'G->T',W258L,4143
22336: 'G->C',W258C,12
22336: 'G->T',W258C,97
22337: 'A->C',T259P,12
22337: 'A->G',T259A,70
22337: 'A->T',T259S,50
22338: 'C->A',T259K,57
22338: 'C->G',T259R,21
22338: 'C->T',T259I,339
22339: 'A->C',T259T,5
22339: 'A->G',T259T,118
22339: 'A->T',T259T,15
22340: 'G->A',A260T,102
22340: 'G->C',A260P,3
22340: 'G->T',A260S,156
22341: 'C->A',A260D,40
22341: 'C->G',A260G,8
22341: 'C->T',A260V,69
22342: 'T->A',A260A,407
22342: 'T->C',A260A,57
22342: 'T->G',A260A,3
22343: 'G->A',G261S,188
22343: 'G->C',G261R,744
22343: 'G->T',G261C,230
22344: 'G->A',G261D,144
22344: 'G->C',G261A,40
22344: 'G->T',G261V,1092
22345: 'T->A',G261G,5
22345: 'T->C',G261G,47
22346: 'G->A',A262T,84
22346: 'G->C',A262P,80
22346: 'G->T',A262S,9671
22347: 'C->A',A262D,20
22347: 'C->G',A262G,7
22347: 'C->T',A262V,384
22348: 'T->A',A262A,73
22348: 'T->C',A262A,99
22348: 'T->G',A262A,73
22349: 'G->A',A263T,104
22349: 'G->C',A263P,74
22349: 'G->T',A263S,382
22350: 'C->A',A263E,8
22350: 'C->T',A263V,222
22351: 'A->C',A263A,60
22351: 'A->G',A263A,191
22351: 'A->T',A263A,143
22352: 'G->A',A264T,48
22352: 'G->C',A264P,2
22352: 'G->T',A264S,77
22353: 'C->A',A264D,24
22353: 'C->T',A264V,135
22354: 'T->A',A264A,1
22354: 'T->C',A264A,83
22354: 'T->G',A264A,7
22355: 'T->C',Y265H,5
22355: 'T->G',Y265D,3
22356: 'A->C',Y265S,1
22356: 'A->G',Y265C,154
22356: 'A->T',Y265F,5
22357: 'T->C',Y265Y,578
22358: 'T->A',Y266N,1
22358: 'T->C',Y266H,15
22359: 'A->C',Y266S,2
22359: 'A->G',Y266C,57
22359: 'A->T',Y266F,6
22360: 'T->C',Y266Y,56
22361: 'G->A',V267M,9
22361: 'G->C',V267L,3
22361: 'G->T',V267L,248
22362: 'T->A',V267E,1
22362: 'T->C',V267A,3
22362: 'T->G',V267G,2
22363: 'G->A',V267V,78
22363: 'G->C',V267V,3
22363: 'G->T',V267V,757
22364: 'G->A',G268S,46
22364: 'G->T',G268C,1
22365: 'G->A',G268D,2
22366: 'T->C',G268G,15
22367: 'T->A',Y269N,6
22367: 'T->C',Y269H,29
22368: 'A->G',Y269C,4
22368: 'A->T',Y269F,3
22369: 'T->C',Y269Y,128
22370: 'C->A',L270I,14
22370: 'C->T',L270F,20
22371: 'T->C',L270P,1
22372: 'T->A',L270L,26
22372: 'T->C',L270L,68
22372: 'T->G',L270L,27
22373: 'C->A',Q271K,31
22373: 'C->G',Q271E,17
22374: 'A->C',Q271P,1
22374: 'A->G',Q271R,35
22374: 'A->T',Q271L,19
22375: 'A->C',Q271H,1
22375: 'A->G',Q271Q,47
22375: 'A->T',Q271H,1
22376: 'C->A',P272T,33
22376: 'C->T',P272S,253
22377: 'C->A',P272H,69
22377: 'C->G',P272R,6
22377: 'C->T',P272L,5932
22378: 'T->A',P272P,6
22378: 'T->C',P272P,23
22378: 'T->G',P272P,2
22379: 'A->C',R273R,3
22379: 'A->G',R273G,7
22380: 'G->A',R273K,99
22380: 'G->C',R273T,22
22380: 'G->T',R273M,81
22381: 'G->A',R273R,400
22381: 'G->C',R273S,10
22381: 'G->T',R273S,567
22382: 'A->C',T274P,1
22382: 'A->G',T274A,5
22383: 'C->A',T274N,30
22383: 'C->G',T274S,11
22383: 'C->T',T274I,412
22384: 'T->A',T274T,645
22384: 'T->C',T274T,75
22385: 'T->C',F275L,10
22386: 'T->C',F275S,1
22387: 'T->A',F275L,1
22387: 'T->C',F275F,44
22387: 'T->G',F275L,3
22388: 'C->A',L276I,4
22388: 'C->G',L276V,4
22388: 'C->T',L276L,6349
22389: 'T->A',L276Q,1
22389: 'T->C',L276P,1
22390: 'A->C',L276L,5
22390: 'A->G',L276L,39
22390: 'A->T',L276L,19
22391: 'T->C',L277L,223
22393: 'A->G',L277L,11
22393: 'A->T',L277F,3
22394: 'A->C',K278Q,3
22394: 'A->G',K278E,12
22395: 'A->G',K278R,54
22396: 'A->C',K278N,7
22396: 'A->G',K278K,222
22396: 'A->T',K278N,8
22397: 'T->A',Y279N,1
22397: 'T->C',Y279H,1
22398: 'A->T',Y279F,10
22399: 'T->C',Y279Y,87
22400: 'A->G',N280D,48
22400: 'A->T',N280Y,2
22401: 'A->C',N280T,2
22401: 'A->G',N280S,30
22401: 'A->T',N280I,1
22402: 'T->C',N280N,211
22403: 'G->A',E281K,74
22403: 'G->C',E281Q,425
22404: 'A->C',E281A,8
22404: 'A->G',E281G,12
22404: 'A->T',E281V,78
22405: 'A->C',E281D,3
22405: 'A->G',E281E,23
22406: 'A->C',N282H,3
22406: 'A->G',N282D,27
22406: 'A->T',N282Y,13
22407: 'A->C',N282T,7
22407: 'A->G',N282S,43
22407: 'A->T',N282I,4
22408: 'T->A',N282K,48
22408: 'T->C',N282N,177
22408: 'T->G',N282K,7
22409: 'G->A',G283R,2
22410: 'G->A',G283E,2
22411: 'A->C',G283G,54
22411: 'A->G',G283G,123
22411: 'A->T',G283G,16
22412: 'A->G',T284A,66
22412: 'A->T',T284S,2
22413: 'C->A',T284N,19
22413: 'C->T',T284I,2554
22414: 'C->A',T284T,3
22414: 'C->G',T284T,3
22414: 'C->T',T284T,418
22415: 'A->C',I285L,6
22415: 'A->G',I285V,21
22416: 'T->C',I285T,1
22417: 'T->A',I285I,334
22417: 'T->C',I285I,27
22417: 'T->G',I285M,1
22418: 'A->G',T286A,19
22418: 'A->T',T286S,3
22419: 'C->A',T286K,3
22419: 'C->T',T286I,249
22420: 'A->C',T286T,1
22420: 'A->G',T286T,31
22420: 'A->T',T286T,68
22421: 'G->A',D287N,19
22421: 'G->C',D287H,99
22421: 'G->T',D287Y,3
22422: 'A->C',D287A,3
22422: 'A->G',D287G,221
22422: 'A->T',D287V,1
22423: 'T->A',D287E,8
22423: 'T->C',D287D,71
22423: 'T->G',D287E,4
22424: 'G->A',A288T,3
22424: 'G->C',A288P,1
22424: 'G->T',A288S,53
22425: 'C->G',A288G,1
22425: 'C->T',A288V,122
22426: 'T->A',A288A,3
22426: 'T->C',A288A,98
22427: 'G->A',V289I,13440
22427: 'G->C',V289L,104
22427: 'G->T',V289L,592
22428: 'T->C',V289A,2
22429: 'A->C',V289V,8
22429: 'A->G',V289V,79
22429: 'A->T',V289V,13
22430: 'G->C',D290H,1
22431: 'A->G',D290G,3
22431: 'A->T',D290V,1
22432: 'C->G',D290E,3
22432: 'C->T',D290D,3384
22433: 'T->C',C291R,4
22435: 'T->C',C291C,174
22436: 'G->A',A292T,23
22436: 'G->T',A292S,429
22437: 'C->A',A292E,1
22437: 'C->G',A292G,16
22437: 'C->T',A292V,4
22438: 'A->C',A292A,6
22438: 'A->G',A292A,68
22438: 'A->T',A292A,11
22439: 'C->A',L293I,2
22439: 'C->T',L293F,42
22440: 'T->A',L293H,1
22440: 'T->C',L293P,4
22441: 'T->A',L293L,43
22441: 'T->C',L293L,255
22441: 'T->G',L293L,4
22442: 'G->A',D294N,25
22442: 'G->C',D294H,1
22442: 'G->T',D294Y,1
22443: 'A->C',D294A,1
22443: 'A->G',D294G,7
22444: 'C->A',D294E,1
22444: 'C->T',D294D,16264
22446: 'C->T',P295L,1
22447: 'T->A',P295P,11
22447: 'T->C',P295P,113
22447: 'T->G',P295P,19
22448: 'C->A',L296I,10
22448: 'C->T',L296F,2
22449: 'T->A',L296H,1
22449: 'T->C',L296P,1
22450: 'C->A',L296L,83
22450: 'C->G',L296L,68
22450: 'C->T',L296L,4326
22451: 'T->A',S297T,2
22451: 'T->C',S297P,1
22451: 'T->G',S297A,6
22452: 'C->T',S297L,3
22453: 'A->C',S297S,27
22453: 'A->G',S297S,83
22453: 'A->T',S297S,113
22454: 'G->A',E298K,4
22454: 'G->C',E298Q,2
22455: 'A->G',E298G,1
22456: 'A->G',E298E,319
22457: 'A->G',T299A,55
22458: 'C->A',T299K,3
22458: 'C->T',T299I,2974
22459: 'A->C',T299T,6
22459: 'A->G',T299T,51
22459: 'A->T',T299T,130
22460: 'A->C',K300Q,3
22460: 'A->G',K300E,1
22461: 'A->G',K300R,27
22461: 'A->T',K300M,17
22462: 'G->A',K300K,26
22462: 'G->T',K300N,1
22464: 'G->T',C301F,3
22465: 'T->C',C301C,33
22466: 'A->G',T302A,2
22466: 'A->T',T302S,1
22467: 'C->A',T302K,1
22467: 'C->T',T302M,7
22468: 'G->A',T302T,281
22468: 'G->C',T302T,99
22468: 'G->T',T302T,5890
22469: 'T->C',L303L,90
22471: 'G->A',L303L,82
22471: 'G->C',L303F,30
22471: 'G->T',L303F,165
22472: 'A->C',K304Q,5
22472: 'A->G',K304E,2
22473: 'A->G',K304R,10
22474: 'A->C',K304N,10
22474: 'A->G',K304K,134
22474: 'A->T',K304N,2
22475: 'T->A',S305T,2
22475: 'T->C',S305P,2
22475: 'T->G',S305A,7
22476: 'C->A',S305Y,2
22476: 'C->T',S305F,5
22477: 'C->A',S305S,32
22477: 'C->T',S305S,522
22478: 'T->A',F306I,2
22478: 'T->C',F306L,525
22478: 'T->G',F306V,10
22479: 'T->A',F306Y,2
22479: 'T->C',F306S,5
22479: 'T->G',F306C,3
22480: 'C->A',F306L,34
22480: 'C->G',F306L,22
22480: 'C->T',F306F,4379
22481: 'A->G',T307A,57
22481: 'A->T',T307S,10
22482: 'C->A',T307N,32
22482: 'C->G',T307S,95
22482: 'C->T',T307I,1855
22483: 'T->A',T307T,3
22483: 'T->C',T307T,148
22483: 'T->G',T307T,1
22484: 'G->A',V308I,140
22484: 'G->C',V308L,1294
22484: 'G->T',V308L,1803
22485: 'T->A',V308E,2
22485: 'T->C',V308A,6
22486: 'A->C',V308V,5
22486: 'A->G',V308V,66
22486: 'A->T',V308V,183
22487: 'G->A',E309K,44
22487: 'G->C',E309Q,849
22488: 'A->C',E309A,29
22488: 'A->G',E309G,20
22488: 'A->T',E309V,9
22489: 'A->C',E309D,2
22489: 'A->G',E309E,61
22489: 'A->T',E309D,15
22491: 'A->C',K310T,1
22491: 'A->G',K310R,32
22492: 'A->G',K310K,53
22493: 'G->C',G311R,1
22494: 'G->A',G311E,2
22495: 'A->C',G311G,14
22495: 'A->G',G311G,24
22495: 'A->T',G311G,100
22496: 'A->C',I312L,12
22496: 'A->G',I312V,92
22496: 'A->T',I312F,4
22497: 'T->C',I312T,2
22498: 'C->A',I312I,32
22498: 'C->G',I312M,5
22498: 'C->T',I312I,4694
22499: 'T->A',Y313N,3
22499: 'T->C',Y313H,8
22500: 'A->T',Y313F,3
22501: 'T->C',Y313Y,300
22502: 'C->A',Q314K,441
22503: 'A->C',Q314P,2
22503: 'A->G',Q314R,23
22503: 'A->T',Q314L,6
22504: 'A->C',Q314H,4
22504: 'A->G',Q314Q,26
22504: 'A->T',Q314H,3
22505: 'A->T',T315S,1
22506: 'C->A',T315N,2
22506: 'C->T',T315I,33
22507: 'T->A',T315T,29
22507: 'T->C',T315T,53
22507: 'T->G',T315T,10
22508: 'T->A',S316T,2
22508: 'T->C',S316P,2
22508: 'T->G',S316A,6
22509: 'C->A',S316Y,4
22509: 'C->G',S316C,2
22509: 'C->T',S316F,5
22510: 'T->A',S316S,1
22510: 'T->C',S316S,224
22511: 'A->T',N317Y,1
22512: 'A->C',N317T,2
22512: 'A->G',N317S,26
22513: 'C->A',N317K,1
22513: 'C->T',N317N,135
22514: 'T->C',F318L,2
22515: 'T->A',F318Y,4
22515: 'T->C',F318S,6
22516: 'T->A',F318L,2
22516: 'T->C',F318F,6
22517: 'A->G',R319G,4
22518: 'G->A',R319K,1
22518: 'G->C',R319T,16
22518: 'G->T',R319I,1
22519: 'A->G',R319R,15
22519: 'A->T',R319S,1
22520: 'G->A',V320I,54
22520: 'G->C',V320L,5
22520: 'G->T',V320F,112
22521: 'T->C',V320A,16
22521: 'T->G',V320G,1
22522: 'C->A',V320V,39
22522: 'C->G',V320V,11
22522: 'C->T',V320V,771
22523: 'C->A',Q321K,34
22523: 'C->G',Q321E,13
22524: 'A->C',Q321P,2
22524: 'A->G',Q321R,32
22524: 'A->T',Q321L,115
22525: 'A->C',Q321H,3
22525: 'A->G',Q321Q,2126
22525: 'A->T',Q321H,5
22526: 'C->A',P322T,3
22526: 'C->G',P322A,2
22526: 'C->T',P322S,118
22527: 'C->T',P322L,2
22528: 'A->C',P322P,7
22528: 'A->G',P322P,39
22528: 'A->T',P322P,47
22529: 'A->C',T323P,2
22529: 'A->G',T323A,84
22529: 'A->T',T323S,2
22530: 'C->A',T323K,108
22530: 'C->G',T323R,10
22530: 'C->T',T323I,1209
22531: 'A->C',T323T,3
22531: 'A->G',T323T,46
22531: 'A->T',T323T,67
22532: 'G->A',E324K,21
22532: 'G->C',E324Q,105
22533: 'A->C',E324A,10
22533: 'A->G',E324G,7
22533: 'A->T',E324V,15
22534: 'A->C',E324D,32
22534: 'A->G',E324E,246
22535: 'T->A',S325T,1
22535: 'T->C',S325P,1
22535: 'T->G',S325A,1
22536: 'C->A',S325Y,3
22536: 'C->T',S325F,46
22537: 'T->A',S325S,1
22537: 'T->C',S325S,75
22537: 'T->G',S325S,5
22538: 'A->C',I326L,1
22538: 'A->G',I326V,26
22539: 'T->C',I326T,1
22540: 'T->A',I326I,4
22540: 'T->C',I326I,59
22541: 'G->A',V327I,1134
22541: 'G->T',V327F,8
22542: 'T->G',V327G,1
22543: 'T->A',V327V,3
22543: 'T->C',V327V,44
22543: 'T->G',V327V,1
22544: 'A->G',R328G,1
22545: 'G->T',R328I,1
22546: 'A->G',R328R,172
22547: 'T->A',F329I,1
22547: 'T->C',F329L,13
22549: 'T->C',F329F,105
22549: 'T->G',F329L,2
22550: 'C->A',P330T,3
22550: 'C->G',P330A,5
22550: 'C->T',P330S,798
22551: 'C->A',P330H,4
22551: 'C->T',P330L,112
22552: 'T->A',P330P,14
22552: 'T->C',P330P,49
22552: 'T->G',P330P,2
22553: 'A->C',N331H,24
22553: 'A->G',N331D,2
22553: 'A->T',N331Y,11
22554: 'A->C',N331T,36
22554: 'A->G',N331S,16
22555: 'T->C',N331N,182
22556: 'A->G',I332V,35
22557: 'T->C',I332T,16
22558: 'T->A',I332I,28
22558: 'T->C',I332I,51
22559: 'A->G',T333A,10
22559: 'A->T',T333S,2
22560: 'C->A',T333K,9
22560: 'C->T',T333I,36
22561: 'A->C',T333T,2
22561: 'A->G',T333T,53
22561: 'A->T',T333T,38
22562: 'A->C',N334H,2
22562: 'A->G',N334D,1
22562: 'A->T',N334Y,20
22563: 'A->C',N334T,4
22563: 'A->G',N334S,6
22563: 'A->T',N334I,2
22564: 'C->A',N334K,31
22564: 'C->T',N334N,265
22565: 'T->C',L335L,23
22565: 'T->G',L335V,11
22566: 'T->C',L335S,12
22566: 'T->G',L335W,1
22567: 'G->A',L335L,92
22567: 'G->C',L335F,1
22567: 'G->T',L335F,224
22570: 'C->T',C336C,259
22571: 'C->A',P337T,41
22571: 'C->T',P337S,74
22572: 'C->A',P337H,15
22572: 'C->G',P337R,9
22572: 'C->T',P337L,83
22573: 'T->A',P337P,2
22573: 'T->C',P337P,251
22573: 'T->G',P337P,11
22574: 'T->C',F338L,82
22575: 'T->A',F338Y,10
22576: 'T->A',F338L,137
22576: 'T->C',F338F,233
22576: 'T->G',F338L,2
22577: 'G->A',G339S,128
22577: 'G->T',G339C,18
22578: 'G->A',G339D,169
22578: 'G->T',G339V,29
22579: 'T->A',G339G,33
22579: 'T->C',G339G,295
22579: 'T->G',G339G,2
22580: 'G->A',E340K,35
22580: 'G->C',E340Q,5
22581: 'A->C',E340A,37
22581: 'A->G',E340G,7
22581: 'A->T',E340V,3
22582: 'A->C',E340D,49
22582: 'A->G',E340E,71
22582: 'A->T',E340D,11
22583: 'G->A',V341I,71
22583: 'G->T',V341F,4
22585: 'T->C',V341V,111
22585: 'T->G',V341V,10
22586: 'T->A',F342I,13
22586: 'T->C',F342L,16
22586: 'T->G',F342V,1
22588: 'T->C',F342F,147
22589: 'A->T',N343Y,2
22591: 'C->A',N343K,1
22591: 'C->T',N343N,2463
22592: 'G->A',A344T,95
22592: 'G->T',A344S,560
22593: 'C->A',A344D,5
22593: 'C->G',A344G,3
22593: 'C->T',A344V,51
22594: 'C->A',A344A,288
22594: 'C->G',A344A,21
22594: 'C->T',A344A,299
22595: 'A->T',T345S,27
22596: 'C->G',T345S,1
22596: 'C->T',T345I,1
22597: 'C->A',T345T,73
22597: 'C->G',T345T,2
22597: 'C->T',T345T,2459
22598: 'A->C',R346R,2
22598: 'A->G',R346G,83
22599: 'G->A',R346K,4551
22599: 'G->C',R346T,70
22599: 'G->T',R346I,205
22600: 'A->C',R346S,1089
22600: 'A->G',R346R,141
22600: 'A->T',R346S,52
22601: 'T->C',F347L,1
22602: 'T->C',F347S,1
22602: 'T->G',F347C,1
22603: 'T->A',F347L,1
22603: 'T->C',F347F,24
22603: 'T->G',F347L,1
22604: 'G->A',A348T,67
22604: 'G->C',A348P,7
22604: 'G->T',A348S,741
22605: 'C->A',A348E,4
22605: 'C->T',A348V,24
22606: 'A->G',A348A,343
22606: 'A->T',A348A,71
22607: 'T->C',S349P,64
22607: 'T->G',S349A,3
22609: 'T->A',S349S,14
22609: 'T->C',S349S,43
22609: 'T->G',S349S,3
22610: 'G->A',V350I,6
22611: 'T->C',V350A,3
22612: 'T->A',V350V,2
22612: 'T->C',V350V,25
22612: 'T->G',V350V,4
22613: 'T->C',Y351H,12
22614: 'A->T',Y351F,39
22615: 'T->C',Y351Y,135
22616: 'G->A',A352T,13
22616: 'G->T',A352S,522
22617: 'C->A',A352D,5
22617: 'C->G',A352G,3
22617: 'C->T',A352V,92
22618: 'T->A',A352A,29
22618: 'T->C',A352A,29
22618: 'T->G',A352A,23
22619: 'T->C',W353R,1
22620: 'G->C',W353S,1
22620: 'G->T',W353L,7
22621: 'G->C',W353C,2
22621: 'G->T',W353C,9
22622: 'A->C',N354H,74
22622: 'A->G',N354D,147
22622: 'A->T',N354Y,11
22623: 'A->C',N354T,57
22623: 'A->G',N354S,99
22623: 'A->T',N354I,5
22624: 'C->A',N354K,600
22624: 'C->G',N354K,11
22624: 'C->T',N354N,6246
22625: 'A->C',R355R,42
22627: 'G->A',R355R,488
22628: 'A->C',K356Q,29
22628: 'A->G',K356E,69
22629: 'A->C',K356T,3
22629: 'A->G',K356R,132
22629: 'A->T',K356M,12
22630: 'G->A',K356K,181
22630: 'G->C',K356N,1
22630: 'G->T',K356N,69
22631: 'A->C',R357R,15
22631: 'A->G',R357G,3
22632: 'G->A',R357K,2006
22632: 'G->C',R357T,2
22632: 'G->T',R357I,4
22633: 'A->G',R357R,59
22633: 'A->T',R357S,2
22634: 'A->C',I358L,3
22634: 'A->G',I358V,23
22634: 'A->T',I358F,2
22636: 'C->A',I358I,12
22636: 'C->T',I358I,559
22637: 'A->C',S359R,11
22637: 'A->G',S359G,26
22637: 'A->T',S359C,1
22638: 'G->A',S359N,119
22638: 'G->C',S359T,182
22638: 'G->T',S359I,15
22639: 'C->A',S359R,8
22639: 'C->T',S359S,2277
22640: 'A->G',N360D,1
22640: 'A->T',N360Y,11
22641: 'A->G',N360S,6
22641: 'A->T',N360I,1
22642: 'C->A',N360K,3
22642: 'C->T',N360N,172
22643: 'T->A',C361S,9
22644: 'G->C',C361S,9
22644: 'G->T',C361F,1
22645: 'T->C',C361C,70
22646: 'G->A',V362I,19
22646: 'G->C',V362L,34
22646: 'G->T',V362F,303
22647: 'T->C',V362A,1
22648: 'T->A',V362V,32
22648: 'T->C',V362V,30
22648: 'T->G',V362V,4
22649: 'G->A',A363T,6
22649: 'G->C',A363P,10
22649: 'G->T',A363S,10
22650: 'C->A',A363D,1
22650: 'C->T',A363V,21
22651: 'T->A',A363A,46
22651: 'T->C',A363A,27
22651: 'T->G',A363A,4
22652: 'G->A',D364N,10
22652: 'G->T',D364Y,4
22654: 'T->A',D364E,1
22654: 'T->C',D364D,68
22655: 'T->C',Y365H,2
22655: 'T->G',Y365D,1
22656: 'A->C',Y365S,1
22656: 'A->G',Y365C,2
22657: 'T->C',Y365Y,289
22658: 'T->A',S366T,3
22658: 'T->C',S366P,4
22658: 'T->G',S366A,2
22659: 'C->A',S366Y,1
22659: 'C->T',S366F,8
22660: 'T->A',S366S,27
22660: 'T->C',S366S,145
22660: 'T->G',S366S,4
22661: 'G->A',V367I,177
22661: 'G->C',V367L,1520
22661: 'G->T',V367F,1598
22662: 'T->A',V367D,1
22662: 'T->C',V367A,146
22662: 'T->G',V367G,4
22663: 'C->A',V367V,11
22663: 'C->T',V367V,279
22664: 'C->A',L368I,46
22664: 'C->T',L368L,242
22665: 'T->C',L368P,2
22666: 'A->C',L368L,1
22666: 'A->G',L368L,97
22666: 'A->T',L368L,5
22667: 'T->C',Y369H,19
22668: 'A->C',Y369S,2
22668: 'A->G',Y369C,14
22668: 'A->T',Y369F,18
22669: 'T->C',Y369Y,388
22670: 'A->C',N370H,33
22670: 'A->G',N370D,18
22671: 'A->C',N370T,5
22671: 'A->G',N370S,120
22672: 'T->A',N370K,24
22672: 'T->C',N370N,154
22672: 'T->G',N370K,48
22673: 'T->A',S371T,122
22673: 'T->C',S371P,15
22673: 'T->G',S371A,18
22674: 'C->A',S371Y,4
22674: 'C->T',S371F,21
22675: 'C->A',S371S,119
22675: 'C->G',S371S,2
22675: 'C->T',S371S,1062
22676: 'G->A',A372T,17
22676: 'G->C',A372P,29
22676: 'G->T',A372S,26
22677: 'C->A',A372E,5
22677: 'C->G',A372G,2
22677: 'C->T',A372V,143
22678: 'A->C',A372A,10
22678: 'A->G',A372A,82
22678: 'A->T',A372A,32
22679: 'T->A',S373T,1
22679: 'T->C',S373P,124
22679: 'T->G',S373A,20
22680: 'C->T',S373L,264
22681: 'A->C',S373S,12
22681: 'A->G',S373S,137
22681: 'A->T',S373S,133
22682: 'T->C',F374L,33
22683: 'T->A',F374Y,5
22683: 'T->C',F374S,2
22684: 'T->C',F374F,370
22684: 'T->G',F374L,10
22685: 'T->A',S375T,22
22685: 'T->C',S375P,23
22685: 'T->G',S375A,13
22686: 'C->A',S375Y,5
22686: 'C->T',S375F,64
22687: 'C->A',S375S,61
22687: 'C->G',S375S,37
22687: 'C->T',S375S,1419
22688: 'A->G',T376A,5
22688: 'A->T',T376S,35
22689: 'C->A',T376N,34
22689: 'C->G',T376S,12
22689: 'C->T',T376I,360
22690: 'T->A',T376T,5
22690: 'T->C',T376T,100
22690: 'T->G',T376T,13
22691: 'T->C',F377L,6
22692: 'T->C',F377S,1
22693: 'T->C',F377F,288
22694: 'A->C',K378Q,1
22694: 'A->G',K378E,3
22695: 'A->G',K378R,22
22695: 'A->T',K378M,47
22696: 'G->A',K378K,63
22696: 'G->C',K378N,2
22696: 'G->T',K378N,121
22697: 'T->A',C379S,4
22697: 'T->C',C379R,1
22697: 'T->G',C379G,10
22698: 'G->A',C379Y,1
22698: 'G->C',C379S,2
22698: 'G->T',C379F,10
22699: 'T->C',C379C,30
22701: 'A->T',Y380F,14
22702: 'T->C',Y380Y,132
22703: 'G->A',G381R,30
22704: 'G->A',G381E,3
22704: 'G->C',G381A,1
22705: 'A->C',G381G,11
22705: 'A->G',G381G,102
22705: 'A->T',G381G,3
22706: 'G->A',V382M,3
22706: 'G->C',V382L,48
22706: 'G->T',V382L,703
22707: 'T->C',V382A,1
22707: 'T->G',V382G,2
22708: 'G->A',V382V,146
22708: 'G->C',V382V,110
22708: 'G->T',V382V,1338
22709: 'T->G',S383A,3
22710: 'C->A',S383Y,2
22710: 'C->T',S383F,5
22711: 'T->A',S383S,23
22711: 'T->C',S383S,93
22711: 'T->G',S383S,31
22712: 'C->A',P384T,3
22712: 'C->G',P384A,4
22712: 'C->T',P384S,559
22713: 'C->A',P384H,12
22713: 'C->G',P384R,6
22713: 'C->T',P384L,1437
22714: 'T->A',P384P,7
22714: 'T->C',P384P,71
22714: 'T->G',P384P,18
22715: 'A->G',T385A,7
22715: 'A->T',T385S,1
22716: 'C->A',T385N,478
22716: 'C->T',T385I,437
22717: 'T->A',T385T,1
22717: 'T->C',T385T,496
22717: 'T->G',T385T,77
22719: 'A->G',K386R,4
22720: 'A->G',K386K,72
22721: 'T->C',L387L,113
22723: 'A->G',L387L,1
22723: 'A->T',L387F,3
22724: 'A->G',N388D,56
22725: 'A->G',N388S,7
22726: 'T->C',N388N,93
22727: 'G->A',D389N,12
22727: 'G->C',D389H,7
22727: 'G->T',D389Y,3
22728: 'A->C',D389A,2
22728: 'A->G',D389G,18
22728: 'A->T',D389V,2
22729: 'T->C',D389D,394
22729: 'T->G',D389E,21
22730: 'C->A',L390I,2
22730: 'C->T',L390F,59
22732: 'C->A',L390L,59
22732: 'C->G',L390L,2
22732: 'C->T',L390L,40
22733: 'T->A',C391S,1
22734: 'G->T',C391F,1
22735: 'C->T',C391C,311
22736: 'T->A',F392I,1
22736: 'T->C',F392L,1
22736: 'T->G',F392V,5
22737: 'T->C',F392S,6
22738: 'T->C',F392F,2024
22739: 'A->C',T393P,1
22739: 'A->G',T393A,3
22739: 'A->T',T393S,2
22740: 'C->A',T393N,5
22740: 'C->G',T393S,2
22740: 'C->T',T393I,21
22741: 'T->A',T393T,1
22741: 'T->C',T393T,1504
22742: 'A->C',N394H,15
22742: 'A->G',N394D,18
22742: 'A->T',N394Y,9
22743: 'A->C',N394T,7
22743: 'A->G',N394S,45
22743: 'A->T',N394I,4
22744: 'T->A',N394K,3
22744: 'T->C',N394N,216
22745: 'G->A',V395I,15
22745: 'G->C',V395L,6
22745: 'G->T',V395F,24
22746: 'T->C',V395A,6
22746: 'T->G',V395G,6
22747: 'C->A',V395V,249
22747: 'C->G',V395V,30
22747: 'C->T',V395V,1663
22748: 'T->C',Y396H,4
22749: 'A->T',Y396F,12
22750: 'T->C',Y396Y,187
22751: 'G->A',A397T,2
22751: 'G->T',A397S,14
22752: 'C->A',A397E,1
22752: 'C->T',A397V,56
22753: 'A->C',A397A,1
22753: 'A->G',A397A,97
22753: 'A->T',A397A,262
22756: 'T->C',D398D,96
22757: 'T->A',S399T,1
22757: 'T->G',S399A,4
22759: 'A->C',S399S,12
22759: 'A->G',S399S,87
22759: 'A->T',S399S,10
22762: 'T->C',F400F,169
22763: 'G->A',V401I,49
22763: 'G->C',V401L,25
22763: 'G->T',V401L,160
22765: 'A->C',V401V,9
22765: 'A->G',V401V,52
22765: 'A->T',V401V,10
22766: 'A->C',I402L,9
22766: 'A->G',I402V,95
22767: 'T->C',I402T,2
22768: 'T->A',I402I,2
22768: 'T->C',I402I,77
22769: 'A->C',R403R,1
22769: 'A->G',R403G,4
22770: 'G->A',R403K,240
22770: 'G->C',R403T,6
22770: 'G->T',R403I,8
22771: 'A->C',R403S,1
22771: 'A->G',R403R,96
22771: 'A->T',R403S,3
22772: 'G->A',G404S,6
22772: 'G->C',G404R,3
22772: 'G->T',G404C,10
22773: 'G->C',G404A,1
22773: 'G->T',G404V,3
22774: 'T->C',G404G,42
22774: 'T->G',G404G,6
22775: 'G->A',D405N,21
22775: 'G->C',D405H,8
22775: 'G->T',D405Y,74
22776: 'A->C',D405A,2
22776: 'A->G',D405G,28
22776: 'A->T',D405V,1
22777: 'T->A',D405E,5
22777: 'T->C',D405D,225
22777: 'T->G',D405E,10
22778: 'G->A',E406K,1
22778: 'G->C',E406Q,169
22780: 'A->C',E406D,16
22780: 'A->G',E406E,36
22780: 'A->T',E406D,10
22781: 'G->A',V407I,61
22781: 'G->C',V407L,5
22781: 'G->T',V407F,1
22782: 'T->C',V407A,3
22783: 'C->A',V407V,26
22783: 'C->T',V407V,1435
22784: 'A->C',R408R,165
22784: 'A->G',R408G,137
22785: 'G->A',R408K,100
22785: 'G->C',R408T,8
22785: 'G->T',R408I,932
22786: 'A->C',R408S,2
22786: 'A->G',R408R,202
22786: 'A->T',R408S,46
22787: 'C->A',Q409K,1
22787: 'C->G',Q409E,2
22788: 'A->T',Q409L,5
22789: 'A->G',Q409Q,56
22789: 'A->T',Q409H,1
22790: 'A->C',I410L,1
22790: 'A->G',I410V,167
22791: 'T->C',I410T,7
22792: 'C->A',I410I,177
22792: 'C->G',I410M,2
22792: 'C->T',I410I,25763
22793: 'G->A',A411T,21
22793: 'G->C',A411P,1
22793: 'G->T',A411S,1266
22794: 'C->G',A411G,1
22794: 'C->T',A411V,49
22795: 'T->A',A411A,39
22795: 'T->C',A411A,379
22795: 'T->G',A411A,27
22796: 'C->A',P412T,1
22797: 'C->A',P412Q,3
22797: 'C->T',P412L,4
22798: 'A->C',P412P,6
22798: 'A->G',P412P,238
22798: 'A->T',P412P,103
22799: 'G->A',G413R,82
22799: 'G->C',G413R,2
22799: 'G->T',G413W,23
22800: 'G->A',G413E,13
22800: 'G->C',G413A,5
22800: 'G->T',G413V,41
22801: 'G->A',G413G,131
22801: 'G->C',G413G,107
22801: 'G->T',G413G,10817
22802: 'C->A',Q414K,696
22802: 'C->G',Q414E,7
22803: 'A->C',Q414P,6
22803: 'A->G',Q414R,468
22803: 'A->T',Q414L,21
22804: 'A->C',Q414H,434
22804: 'A->G',Q414Q,142
22804: 'A->T',Q414H,1
22805: 'A->C',T415P,1
22805: 'A->G',T415A,28
22805: 'A->T',T415S,1
22806: 'C->A',T415N,45
22806: 'C->G',T415S,22
22806: 'C->T',T415I,11
22807: 'T->A',T415T,27
22807: 'T->C',T415T,208
22807: 'T->G',T415T,28
22808: 'G->A',G416R,5
22810: 'A->C',G416G,2
22810: 'A->G',G416G,189
22810: 'A->T',G416G,13
22811: 'A->G',K417E,9
22812: 'A->C',K417T,54233
22812: 'A->G',K417R,158
22812: 'A->T',K417M,8
22813: 'G->A',K417K,94
22813: 'G->C',K417N,8
22813: 'G->T',K417N,10724
22814: 'A->G',I418V,23
22816: 'T->A',I418I,14
22816: 'T->C',I418I,337
22817: 'G->A',A419T,7
22817: 'G->C',A419P,1
22817: 'G->T',A419S,253
22818: 'C->T',A419V,11
22819: 'T->A',A419A,18
22819: 'T->C',A419A,133
22819: 'T->G',A419A,10
22820: 'G->A',D420N,27
22820: 'G->C',D420H,2
22820: 'G->T',D420Y,11
22821: 'A->C',D420A,5
22821: 'A->G',D420G,6
22822: 'T->C',D420D,73
22823: 'T->C',Y421H,3
22824: 'A->G',Y421C,1
22824: 'A->T',Y421F,2
22825: 'T->C',Y421Y,406
22828: 'T->C',N422N,133
22831: 'T->C',Y423Y,62
22834: 'A->C',K424N,1
22834: 'A->G',K424K,649
22834: 'A->T',K424N,1
22835: 'T->C',L425L,125
22835: 'T->G',L425V,5
22837: 'A->G',L425L,45
22838: 'C->A',P426T,1
22838: 'C->G',P426A,1
22838: 'C->T',P426S,130
22840: 'A->C',P426P,5
22840: 'A->G',P426P,71
22840: 'A->T',P426P,75
22841: 'G->A',D427N,1253
22841: 'G->C',D427H,72
22841: 'G->T',D427Y,162
22842: 'A->C',D427A,36
22842: 'A->G',D427G,96
22842: 'A->T',D427V,181
22843: 'T->A',D427E,3
22843: 'T->C',D427D,826
22843: 'T->G',D427E,10
22844: 'G->C',D428H,10
22844: 'G->T',D428Y,21
22845: 'A->C',D428A,9
22845: 'A->G',D428G,49
22845: 'A->T',D428V,3
22846: 'T->A',D428E,37
22846: 'T->C',D428D,199
22846: 'T->G',D428E,26
22849: 'T->C',F429F,70
22850: 'A->G',T430A,3
22851: 'C->T',T430I,135
22852: 'A->C',T430T,5
22852: 'A->G',T430T,116
22852: 'A->T',T430T,17
22855: 'C->A',G431G,26
22855: 'C->G',G431G,2
22855: 'C->T',G431G,291
22858: 'C->T',C432C,3737
22859: 'G->A',V433I,123
22859: 'G->C',V433L,2
22859: 'G->T',V433F,1
22861: 'T->A',V433V,2
22861: 'T->C',V433V,1105
22862: 'A->C',I434L,3
22862: 'A->G',I434V,184
22862: 'A->T',I434L,2
22863: 'T->A',I434K,2
22863: 'T->C',I434T,12
22864: 'A->G',I434M,79
22864: 'A->T',I434I,1
22865: 'G->A',A435T,17
22865: 'G->C',A435P,1
22865: 'G->T',A435S,132
22866: 'C->T',A435V,1
22867: 'T->A',A435A,21
22867: 'T->C',A435A,25
22867: 'T->G',A435A,11
22868: 'T->C',W436R,1
22869: 'G->T',W436L,9
22870: 'G->T',W436C,7
22872: 'A->G',N437S,5
22873: 'T->C',N437N,126
22874: 'T->A',S438T,2
22874: 'T->G',S438A,6
22875: 'C->A',S438Y,1
22875: 'C->T',S438F,2
22876: 'T->C',S438S,66
22877: 'A->G',N439D,1
22878: 'A->C',N439T,3
22878: 'A->G',N439S,1
22878: 'A->T',N439I,8
22879: 'C->A',N439K,18274
22879: 'C->G',N439K,190
22879: 'C->T',N439N,401
22880: 'A->C',N440H,4
22880: 'A->G',N440D,15
22880: 'A->T',N440Y,46
22881: 'A->C',N440T,34
22881: 'A->G',N440S,1363
22881: 'A->T',N440I,12
22882: 'T->A',N440K,730
22882: 'T->C',N440N,205
22882: 'T->G',N440K,3736
22883: 'C->A',L441I,42
22883: 'C->G',L441V,8
22883: 'C->T',L441F,47
22884: 'T->A',L441H,4
22884: 'T->C',L441P,4
22884: 'T->G',L441R,113
22885: 'T->A',L441L,58
22885: 'T->C',L441L,1737
22885: 'T->G',L441L,3
22886: 'G->T',D442Y,20
22887: 'A->T',D442V,21
22888: 'T->A',D442E,2
22888: 'T->C',D442D,135
22888: 'T->G',D442E,1
22889: 'T->A',S443T,5
22889: 'T->G',S443A,17
22890: 'C->A',S443Y,8
22890: 'C->G',S443C,10
22890: 'C->T',S443F,20
22891: 'T->A',S443S,4
22891: 'T->C',S443S,75
22892: 'A->C',K444Q,2
22892: 'A->G',K444E,6
22893: 'A->C',K444T,27
22893: 'A->G',K444R,198
22893: 'A->T',K444M,89
22894: 'G->A',K444K,341
22894: 'G->C',K444N,6
22894: 'G->T',K444N,322
22895: 'G->A',V445I,106
22895: 'G->C',V445L,1
22895: 'G->T',V445F,85
22896: 'T->A',V445D,2
22896: 'T->C',V445A,82
22896: 'T->G',V445G,5
22897: 'T->A',V445V,48
22897: 'T->C',V445V,71
22897: 'T->G',V445V,27
22898: 'G->A',G446S,162
22898: 'G->C',G446R,6
22899: 'G->A',G446D,15
22899: 'G->C',G446A,35
22899: 'G->T',G446V,2547
22900: 'T->A',G446G,1
22900: 'T->C',G446G,48
22900: 'T->G',G446G,1
22901: 'G->A',G447S,23
22901: 'G->C',G447R,1
22901: 'G->T',G447C,12
22902: 'G->A',G447D,4
22902: 'G->C',G447A,5
22902: 'G->T',G447V,35
22903: 'T->C',G447G,22
22903: 'T->G',G447G,32
22904: 'A->C',N448H,1
22904: 'A->G',N448D,18
22904: 'A->T',N448Y,8
22905: 'A->C',N448T,20
22905: 'A->G',N448S,50
22905: 'A->T',N448I,3
22906: 'T->A',N448K,3
22906: 'T->C',N448N,256
22906: 'T->G',N448K,6
22907: 'T->A',Y449N,104
22907: 'T->C',Y449H,251
22907: 'T->G',Y449D,22
22908: 'A->C',Y449S,1193
22908: 'A->G',Y449C,2
22908: 'A->T',Y449F,9
22909: 'T->C',Y449Y,146
22910: 'A->G',N450D,23
22910: 'A->T',N450Y,7
22911: 'A->G',N450S,3
22911: 'A->T',N450I,1
22912: 'T->A',N450K,2
22912: 'T->C',N450N,112
22912: 'T->G',N450K,685
22913: 'T->C',Y451H,30
22914: 'A->G',Y451C,1
22915: 'C->T',Y451Y,92
22916: 'C->A',L452M,849
22916: 'C->G',L452V,5
22916: 'C->T',L452L,144
22917: 'T->A',L452Q,3235
22917: 'T->C',L452P,1
22917: 'T->G',L452R,972148
22918: 'G->A',L452L,164
22918: 'G->C',L452L,1
22918: 'G->T',L452L,1157
22919: 'T->C',Y453H,7
22920: 'A->C',Y453S,4
22920: 'A->T',Y453F,285
22921: 'T->C',Y453Y,164
22922: 'A->C',R454R,2
22922: 'A->G',R454G,1
22923: 'G->A',R454K,2
22924: 'A->G',R454R,104
22925: 'T->A',L455M,6
22925: 'T->C',L455L,61
22926: 'T->C',L455S,10
22926: 'T->G',L455W,2
22927: 'G->A',L455L,96
22927: 'G->C',L455F,7
22927: 'G->T',L455F,995
22928: 'T->C',F456L,77
22928: 'T->G',F456V,1
22929: 'T->A',F456Y,2
22930: 'T->A',F456L,4
22930: 'T->C',F456F,20
22931: 'A->C',R457R,2
22931: 'A->G',R457G,1
22932: 'G->A',R457K,5
22932: 'G->T',R457M,4
22933: 'G->A',R457R,157
22933: 'G->T',R457S,11
22934: 'A->C',K458Q,3
22934: 'A->G',K458E,14
22935: 'A->C',K458T,9
22935: 'A->G',K458R,37
22935: 'A->T',K458M,2
22936: 'G->A',K458K,1801
22936: 'G->C',K458N,1
22936: 'G->T',K458N,173
22937: 'T->C',S459P,7
22937: 'T->G',S459A,2
22938: 'C->A',S459Y,52
22938: 'C->T',S459F,335
22939: 'T->A',S459S,1
22939: 'T->C',S459S,464
22939: 'T->G',S459S,1
22940: 'A->C',N460H,1
22940: 'A->G',N460D,7
22940: 'A->T',N460Y,13
22941: 'A->C',N460T,5
22941: 'A->G',N460S,75
22941: 'A->T',N460I,46
22942: 'T->A',N460K,7
22942: 'T->C',N460N,90
22942: 'T->G',N460K,17
22943: 'C->A',L461I,7
22943: 'C->G',L461V,1
22943: 'C->T',L461F,2
22944: 'T->A',L461H,1
22944: 'T->C',L461P,1
22945: 'C->A',L461L,23
22945: 'C->T',L461L,3442
22946: 'A->C',K462Q,25
22946: 'A->G',K462E,8
22947: 'A->C',K462T,8
22947: 'A->G',K462R,9
22947: 'A->T',K462I,11
22948: 'A->C',K462N,1
22948: 'A->G',K462K,65
22949: 'C->G',P463A,3
22949: 'C->T',P463S,278
22950: 'C->A',P463H,2
22950: 'C->T',P463L,5
22951: 'T->A',P463P,11
22951: 'T->C',P463P,99
22951: 'T->G',P463P,9
22952: 'T->C',F464L,85
22953: 'T->C',F464S,1
22954: 'T->A',F464L,2
22954: 'T->C',F464F,40
22955: 'G->A',E465K,2
22955: 'G->C',E465Q,2
22956: 'A->C',E465A,8
22956: 'A->G',E465G,22
22956: 'A->T',E465V,2
22957: 'G->A',E465E,17
22957: 'G->C',E465D,2
22957: 'G->T',E465D,35
22958: 'A->C',R466R,219
22959: 'G->A',R466K,8
22959: 'G->T',R466I,20
22960: 'A->C',R466S,1
22960: 'A->G',R466R,69
22961: 'G->A',D467N,1
22961: 'G->C',D467H,1
22962: 'A->T',D467V,1
22963: 'T->C',D467D,204
22963: 'T->G',D467E,1
22964: 'A->C',I468L,2
22964: 'A->G',I468V,196
22964: 'A->T',I468F,4
22965: 'T->C',I468T,41
22965: 'T->G',I468S,1
22966: 'T->C',I468I,70
22966: 'T->G',I468M,2
22967: 'T->A',S469T,1
22967: 'T->C',S469P,2
22967: 'T->G',S469A,18
22968: 'C->T',S469L,4
22969: 'A->C',S469S,1
22969: 'A->G',S469S,92
22969: 'A->T',S469S,155
22970: 'A->C',T470P,1
22970: 'A->G',T470A,16
22970: 'A->T',T470S,3
22971: 'C->A',T470N,400
22971: 'C->G',T470S,3
22971: 'C->T',T470I,289
22972: 'T->A',T470T,149
22972: 'T->C',T470T,263
22972: 'T->G',T470T,5
22973: 'G->A',E471K,7
22973: 'G->C',E471Q,536
22974: 'A->C',E471A,17
22974: 'A->G',E471G,85
22974: 'A->T',E471V,11
22975: 'A->C',E471D,5
22975: 'A->G',E471E,55
22975: 'A->T',E471D,32
22976: 'A->C',I472L,10
22976: 'A->G',I472V,40
22976: 'A->T',I472F,6
22977: 'T->C',I472T,24
22978: 'C->A',I472I,16
22978: 'C->G',I472M,1
22978: 'C->T',I472I,547
22979: 'T->C',Y473H,13
22979: 'T->G',Y473D,1
22980: 'A->G',Y473C,3
22980: 'A->T',Y473F,24
22981: 'T->C',Y473Y,2190
22982: 'C->A',Q474K,3
22982: 'C->G',Q474E,11
22983: 'A->C',Q474P,1
22983: 'A->G',Q474R,12
22984: 'G->A',Q474Q,297
22984: 'G->C',Q474H,37
22984: 'G->T',Q474H,84
22985: 'G->A',A475T,26
22985: 'G->T',A475S,193
22986: 'C->T',A475V,1458
22987: 'C->A',A475A,186
22987: 'C->G',A475A,4
22987: 'C->T',A475A,6113
22988: 'G->A',G476S,392
22988: 'G->C',G476R,1
22988: 'G->T',G476C,1
22989: 'G->A',G476D,9
22989: 'G->C',G476A,38
22989: 'G->T',G476V,7
22990: 'T->C',G476G,12
22991: 'A->G',S477G,321
22992: 'G->A',S477N,33969
22992: 'G->C',S477T,23
22992: 'G->T',S477I,1774
22993: 'C->A',S477R,396
22993: 'C->G',S477R,473
22993: 'C->T',S477S,4628
22994: 'A->G',T478A,9
22995: 'C->A',T478K,946831
22995: 'C->G',T478R,207
22995: 'C->T',T478I,502
22996: 'A->C',T478T,1
22996: 'A->G',T478T,5
22996: 'A->T',T478T,2
22997: 'C->A',P479T,4
22997: 'C->T',P479S,1182
22998: 'C->A',P479H,42
22998: 'C->G',P479R,109
22998: 'C->T',P479L,325
22999: 'T->A',P479P,1
22999: 'T->C',P479P,25
22999: 'T->G',P479P,4
23000: 'T->A',C480S,2
23002: 'T->C',C480C,14
23003: 'A->C',N481H,2
23003: 'A->G',N481D,20
23003: 'A->T',N481Y,8
23004: 'A->C',N481T,4
23004: 'A->G',N481S,25
23004: 'A->T',N481I,12
23005: 'T->A',N481K,76
23005: 'T->C',N481N,341
23005: 'T->G',N481K,50
23006: 'G->A',G482S,23
23006: 'G->C',G482R,12
23006: 'G->T',G482C,1
23007: 'G->A',G482D,26
23007: 'G->C',G482A,1
23007: 'G->T',G482V,61
23008: 'T->A',G482G,3
23008: 'T->C',G482G,28
23008: 'T->G',G482G,2
23009: 'G->A',V483I,110
23009: 'G->C',V483L,49
23009: 'G->T',V483F,1110
23010: 'T->C',V483A,136
23010: 'T->G',V483G,5
23011: 'T->A',V483V,21
23011: 'T->C',V483V,1140
23011: 'T->G',V483V,3
23012: 'G->A',E484K,107739
23012: 'G->C',E484Q,4673
23013: 'A->C',E484A,138
23013: 'A->G',E484G,83
23013: 'A->T',E484V,21
23014: 'A->C',E484D,42
23014: 'A->G',E484E,191
23014: 'A->T',E484D,24
23015: 'G->A',G485S,40
23015: 'G->C',G485R,55
23015: 'G->T',G485C,2
23016: 'G->A',G485D,55
23016: 'G->C',G485A,62
23016: 'G->T',G485V,72
23017: 'T->A',G485G,1
23017: 'T->C',G485G,193
23017: 'T->G',G485G,21
23018: 'T->A',F486I,47
23018: 'T->C',F486L,100
23019: 'T->A',F486Y,2
23019: 'T->C',F486S,14
23020: 'T->A',F486L,1
23020: 'T->C',F486F,226
23020: 'T->G',F486L,51
23021: 'A->G',N487D,3
23022: 'A->C',N487T,1
23022: 'A->G',N487S,2
23023: 'T->C',N487N,115
23024: 'T->C',C488R,1
23025: 'G->T',C488F,3
23026: 'T->C',C488C,81
23026: 'T->G',C488W,1
23027: 'T->A',Y489N,1
23027: 'T->C',Y489H,28
23028: 'A->C',Y489S,1
23028: 'A->G',Y489C,3
23029: 'C->T',Y489Y,3468
23030: 'T->A',F490I,22
23030: 'T->C',F490L,568
23030: 'T->G',F490V,72
23031: 'T->A',F490Y,57
23031: 'T->C',F490S,6161
23032: 'T->A',F490L,20
23032: 'T->C',F490F,380
23032: 'T->G',F490L,89
23033: 'C->T',P491S,53
23034: 'C->G',P491R,2
23034: 'C->T',P491L,6
23035: 'T->A',P491P,10
23035: 'T->C',P491P,71
23035: 'T->G',P491P,8
23036: 'T->A',L492I,3
23036: 'T->C',L492L,120
23037: 'T->C',L492S,2
23038: 'A->C',L492F,1
23038: 'A->G',L492L,35
23039: 'C->A',Q493K,90
23039: 'C->G',Q493E,322
23040: 'A->C',Q493P,17
23040: 'A->G',Q493R,158
23040: 'A->T',Q493L,78
23041: 'A->C',Q493H,36
23041: 'A->G',Q493Q,68
23041: 'A->T',Q493H,4
23042: 'T->A',S494T,9
23042: 'T->C',S494P,5527
23042: 'T->G',S494A,26
23043: 'C->T',S494L,444
23044: 'A->C',S494S,46
23044: 'A->G',S494S,217
23044: 'A->T',S494S,24
23045: 'T->A',Y495N,1
23045: 'T->C',Y495H,2
23045: 'T->G',Y495D,1
23046: 'A->C',Y495S,1
23046: 'A->G',Y495C,1
23046: 'A->T',Y495F,1
23047: 'T->C',Y495Y,477
23048: 'G->A',G496S,226
23048: 'G->C',G496R,10
23049: 'G->A',G496D,2
23049: 'G->T',G496V,29
23050: 'T->A',G496G,1
23050: 'T->C',G496G,43
23050: 'T->G',G496G,1
23051: 'T->C',F497L,1
23052: 'T->C',F497S,6
23053: 'C->T',F497F,671
23054: 'C->A',Q498K,10
23055: 'A->C',Q498P,1
23055: 'A->G',Q498R,31
23055: 'A->T',Q498L,7
23056: 'A->C',Q498H,13
23056: 'A->G',Q498Q,46
23056: 'A->T',Q498H,2
23057: 'C->A',P499T,14
23057: 'C->T',P499S,81
23058: 'C->A',P499H,46
23058: 'C->G',P499R,53
23058: 'C->T',P499L,41
23059: 'C->A',P499P,72
23059: 'C->G',P499P,5
23059: 'C->T',P499P,877
23060: 'A->C',T500P,1
23060: 'A->G',T500A,10
23060: 'A->T',T500S,22
23061: 'C->A',T500N,3
23061: 'C->G',T500S,1
23061: 'C->T',T500I,7
23062: 'T->A',T500T,19
23062: 'T->C',T500T,79
23062: 'T->G',T500T,1
23063: 'A->C',N501H,36
23063: 'A->G',N501D,1
23063: 'A->T',N501Y,810997
23064: 'A->C',N501T,2327
23064: 'A->G',N501S,61
23064: 'A->T',N501I,32
23065: 'T->A',N501K,9
23065: 'T->C',N501N,182
23065: 'T->G',N501K,1
23066: 'G->A',G502S,5
23066: 'G->T',G502C,4
23067: 'G->A',G502D,7
23067: 'G->C',G502A,1
23067: 'G->T',G502V,1
23068: 'T->A',G502G,12
23068: 'T->C',G502G,41
23068: 'T->G',G502G,3
23069: 'G->A',V503I,263
23069: 'G->C',V503L,15
23069: 'G->T',V503F,190
23070: 'T->A',V503D,5
23070: 'T->C',V503A,31
23070: 'T->G',V503G,3
23071: 'T->A',V503V,18
23071: 'T->C',V503V,463
23072: 'G->A',G504S,67
23072: 'G->C',G504R,5
23072: 'G->T',G504C,6
23073: 'G->A',G504D,38
23073: 'G->C',G504A,1
23073: 'G->T',G504V,18
23074: 'T->A',G504G,6
23074: 'T->C',G504G,23
23074: 'T->G',G504G,4
23075: 'T->C',Y505H,78
23076: 'A->G',Y505C,7
23076: 'A->T',Y505F,9
23077: 'C->T',Y505Y,314
23078: 'C->A',Q506K,7
23079: 'A->G',Q506R,1
23079: 'A->T',Q506L,1
23080: 'A->G',Q506Q,29
23081: 'C->G',P507A,11
23081: 'C->T',P507S,44
23082: 'C->T',P507L,1
23083: 'A->C',P507P,10
23083: 'A->G',P507P,128
23083: 'A->T',P507P,124
23084: 'T->A',Y508N,1
23084: 'T->C',Y508H,401
23085: 'A->G',Y508C,8
23085: 'A->T',Y508F,1
23086: 'C->T',Y508Y,4488
23087: 'A->C',R509R,4
23087: 'A->G',R509G,1
23088: 'G->A',R509K,2
23088: 'G->C',R509T,1
23088: 'G->T',R509I,3
23089: 'A->G',R509R,51
23089: 'A->T',R509S,3
23090: 'G->A',V510I,4
23090: 'G->T',V510L,19
23091: 'T->A',V510E,1
23091: 'T->C',V510A,1
23092: 'A->C',V510V,2
23092: 'A->G',V510V,99
23092: 'A->T',V510V,44
23093: 'G->A',V511I,12
23093: 'G->C',V511L,5
23093: 'G->T',V511L,8
23094: 'T->C',V511A,3
23095: 'A->C',V511V,5
23095: 'A->G',V511V,44
23095: 'A->T',V511V,7
23096: 'G->A',V512I,19
23096: 'G->T',V512L,1
23097: 'T->C',V512A,1
23098: 'A->C',V512V,1
23098: 'A->G',V512V,40
23098: 'A->T',V512V,3
23099: 'C->A',L513I,11
23099: 'C->T',L513F,71
23100: 'T->C',L513P,1
23101: 'T->A',L513L,2
23101: 'T->C',L513L,104
23101: 'T->G',L513L,2
23102: 'T->A',S514T,37
23102: 'T->G',S514A,2
23103: 'C->A',S514Y,7
23103: 'C->G',S514C,1
23103: 'C->T',S514F,315
23104: 'T->A',S514S,16
23104: 'T->C',S514S,215
23104: 'T->G',S514S,11
23105: 'T->C',F515L,6
23107: 'T->C',F515F,22
23108: 'G->A',E516K,5
23108: 'G->C',E516Q,307
23109: 'A->C',E516A,1
23109: 'A->G',E516G,7
23109: 'A->T',E516V,2
23110: 'A->G',E516E,14
23111: 'C->A',L517I,50
23111: 'C->G',L517V,5
23111: 'C->T',L517F,158
23112: 'T->A',L517H,20
23112: 'T->C',L517P,7
23112: 'T->G',L517R,1
23113: 'T->A',L517L,1
23113: 'T->C',L517L,37
23113: 'T->G',L517L,454
23114: 'C->A',L518I,13
23114: 'C->G',L518V,2
23114: 'C->T',L518L,1435
23115: 'T->A',L518Q,5
23115: 'T->C',L518P,12
23115: 'T->G',L518R,3
23116: 'A->C',L518L,18
23116: 'A->G',L518L,49
23116: 'A->T',L518L,31
23117: 'C->A',H519N,5
23117: 'C->G',H519D,15
23117: 'C->T',H519Y,38
23118: 'A->C',H519P,20
23118: 'A->G',H519R,8
23118: 'A->T',H519L,5
23119: 'T->A',H519Q,17
23119: 'T->C',H519H,99
23119: 'T->G',H519Q,23
23120: 'G->A',A520T,37
23120: 'G->C',A520P,31
23120: 'G->T',A520S,3226
23121: 'C->A',A520E,7
23121: 'C->T',A520V,187
23122: 'A->C',A520A,13
23122: 'A->G',A520A,197
23122: 'A->T',A520A,29
23123: 'C->A',P521T,16
23123: 'C->G',P521A,2
23123: 'C->T',P521S,135
23124: 'C->A',P521Q,9
23124: 'C->G',P521R,35
23124: 'C->T',P521L,35
23125: 'A->C',P521P,2
23125: 'A->G',P521P,181
23125: 'A->T',P521P,171
23126: 'G->A',A522T,18
23126: 'G->C',A522P,284
23126: 'G->T',A522S,2527
23127: 'C->A',A522E,5
23127: 'C->G',A522G,5
23127: 'C->T',A522V,1620
23128: 'A->G',A522A,21
23128: 'A->T',A522A,34
23129: 'A->G',T523A,20
23130: 'C->A',T523N,27
23130: 'C->T',T523I,23
23131: 'T->C',T523T,27
23131: 'T->G',T523T,12
23132: 'G->A',V524I,9
23132: 'G->T',V524F,3
23133: 'T->C',V524A,1
23134: 'T->A',V524V,2
23134: 'T->C',V524V,14
23134: 'T->G',V524V,50
23135: 'T->C',C525R,1
23136: 'G->T',C525F,1
23137: 'T->C',C525C,56
23137: 'T->G',C525W,1
23138: 'G->A',G526R,1
23140: 'A->C',G526G,2
23140: 'A->G',G526G,23
23141: 'C->A',P527T,3
23141: 'C->T',P527S,3
23142: 'C->T',P527L,5
23143: 'T->A',P527P,6
23143: 'T->C',P527P,50
23144: 'A->C',K528Q,6
23144: 'A->G',K528E,2
23145: 'A->C',K528T,1
23145: 'A->G',K528R,15
23145: 'A->T',K528I,10
23146: 'A->G',K528K,83
23147: 'A->C',K529Q,8
23147: 'A->G',K529E,49
23148: 'A->C',K529T,18
23148: 'A->G',K529R,71
23148: 'A->T',K529M,8
23149: 'G->A',K529K,48
23149: 'G->C',K529N,2
23149: 'G->T',K529N,74
23150: 'T->A',S530T,3
23150: 'T->C',S530P,3
23151: 'C->T',S530F,1
23152: 'T->A',S530S,1
23152: 'T->C',S530S,96
23153: 'A->T',T531S,2
23154: 'C->A',T531N,1
23155: 'T->A',T531T,16
23155: 'T->C',T531T,4112
23156: 'A->G',N532D,4
23156: 'A->T',N532Y,15
23157: 'A->C',N532T,1
23157: 'A->G',N532S,70
23157: 'A->T',N532I,6
23158: 'T->A',N532K,2
23158: 'T->C',N532N,264
23158: 'T->G',N532K,5
23159: 'T->A',L533M,4
23159: 'T->C',L533L,166
23159: 'T->G',L533V,4
23161: 'G->A',L533L,43
23161: 'G->T',L533F,9
23162: 'G->A',V534I,113
23162: 'G->C',V534L,26
23162: 'G->T',V534F,42
23163: 'T->C',V534A,6
23164: 'T->A',V534V,32
23164: 'T->C',V534V,99
23166: 'A->C',K535T,14
23166: 'A->G',K535R,21
23167: 'A->G',K535K,916
23168: 'A->C',N536H,8
23168: 'A->G',N536D,8
23168: 'A->T',N536Y,1
23169: 'A->C',N536T,3
23169: 'A->G',N536S,22
23170: 'C->A',N536K,17
23170: 'C->T',N536N,721
23171: 'A->G',K537E,3
23172: 'A->C',K537T,22
23172: 'A->G',K537R,18
23172: 'A->T',K537I,1
23173: 'A->C',K537N,18
23173: 'A->G',K537K,48
23176: 'T->C',C538C,17
23177: 'G->A',V539I,46
23177: 'G->C',V539L,3
23178: 'T->C',V539A,3
23179: 'C->A',V539V,20
23179: 'C->G',V539V,1
23179: 'C->T',V539V,248
23180: 'A->C',N540H,29
23180: 'A->G',N540D,27
23180: 'A->T',N540Y,58
23181: 'A->C',N540T,5
23181: 'A->G',N540S,1278
23181: 'A->T',N540I,2
23182: 'T->A',N540K,10
23182: 'T->C',N540N,89
23182: 'T->G',N540K,11
23183: 'T->C',F541L,2
23185: 'C->T',F541F,1608
23186: 'A->G',N542D,13
23188: 'C->T',N542N,521
23189: 'T->A',F543I,3
23189: 'T->C',F543L,12
23189: 'T->G',F543V,12
23191: 'C->G',F543L,9
23191: 'C->T',F543F,8193
23192: 'A->T',N544Y,1
23193: 'A->G',N544S,3
23193: 'A->T',N544I,2
23194: 'T->A',N544K,1
23194: 'T->C',N544N,93
23195: 'G->A',G545S,4
23197: 'T->C',G545G,40
23198: 'T->C',L546L,211
23198: 'T->G',L546V,50
23200: 'A->G',L546L,25
23200: 'A->T',L546F,1
23201: 'A->C',T547P,1
23201: 'A->G',T547A,36
23201: 'A->T',T547S,11
23202: 'C->A',T547K,315
23202: 'C->G',T547R,1
23202: 'C->T',T547I,2669
23203: 'A->C',T547T,3
23203: 'A->G',T547T,132
23203: 'A->T',T547T,23
23204: 'G->A',G548S,18
23205: 'G->C',G548A,1
23205: 'G->T',G548V,2
23206: 'C->A',G548G,3
23206: 'C->T',G548G,48
23207: 'A->G',T549A,88
23207: 'A->T',T549S,64
23208: 'C->A',T549K,2
23208: 'C->T',T549I,1011
23209: 'A->C',T549T,14
23209: 'A->G',T549T,38
23209: 'A->T',T549T,14
23211: 'G->C',G550A,1
23212: 'T->C',G550G,15
23213: 'G->A',V551I,50
23213: 'G->T',V551F,137
23214: 'T->C',V551A,1
23215: 'T->A',V551V,2
23215: 'T->C',V551V,71
23215: 'T->G',V551V,47
23216: 'C->A',L552I,14
23216: 'C->G',L552V,5
23216: 'C->T',L552F,143
23218: 'T->A',L552L,2
23218: 'T->C',L552L,49
23219: 'A->G',T553A,16
23220: 'C->A',T553N,8
23220: 'C->G',T553S,10
23220: 'C->T',T553I,509
23221: 'T->A',T553T,36
23221: 'T->C',T553T,33
23221: 'T->G',T553T,11
23222: 'G->A',E554K,11
23222: 'G->C',E554Q,304
23223: 'A->C',E554A,17
23223: 'A->G',E554G,967
23223: 'A->T',E554V,24
23224: 'G->A',E554E,65
23224: 'G->C',E554D,1
23224: 'G->T',E554D,429
23225: 'T->A',S555T,1
23227: 'T->A',S555S,6
23227: 'T->C',S555S,271
23227: 'T->G',S555S,168
23228: 'A->G',N556D,27
23228: 'A->T',N556Y,13
23229: 'A->G',N556S,74
23229: 'A->T',N556I,5
23230: 'C->A',N556K,263
23230: 'C->G',N556K,1
23230: 'C->T',N556N,1364
23232: 'A->T',K557I,1
23233: 'A->G',K557K,45
23234: 'A->C',K558Q,8
23234: 'A->G',K558E,72
23235: 'A->G',K558R,94
23235: 'A->T',K558M,7
23236: 'G->A',K558K,113
23236: 'G->T',K558N,1999
23237: 'T->A',F559I,2
23239: 'T->C',F559F,97
23240: 'C->A',L560M,5
23240: 'C->T',L560L,72
23241: 'T->A',L560Q,53
23242: 'G->A',L560L,81
23242: 'G->T',L560L,37
23243: 'C->A',P561T,18
23243: 'C->G',P561A,5
23243: 'C->T',P561S,169
23244: 'C->A',P561H,154
23244: 'C->T',P561L,45
23245: 'T->A',P561P,4
23245: 'T->C',P561P,82
23245: 'T->G',P561P,35
23246: 'T->G',F562V,1
23247: 'T->C',F562S,1
23248: 'C->T',F562F,6070
23251: 'A->G',Q563Q,44
23252: 'C->A',Q564K,1
23252: 'C->G',Q564E,7
23253: 'A->G',Q564R,1
23254: 'A->C',Q564H,1
23254: 'A->G',Q564Q,89
23254: 'A->T',Q564H,10
23255: 'T->A',F565I,2
23255: 'T->C',F565L,508
23255: 'T->G',F565V,25
23256: 'T->A',F565Y,1
23256: 'T->C',F565S,5
23257: 'T->A',F565L,73
23257: 'T->C',F565F,76
23257: 'T->G',F565L,2
23258: 'G->A',G566S,58
23259: 'G->C',G566A,2
23260: 'C->A',G566G,4
23260: 'C->T',G566G,120
23262: 'G->A',R567K,116
23262: 'G->C',R567T,1
23262: 'G->T',R567I,34
23263: 'A->C',R567S,11
23263: 'A->G',R567R,190
23263: 'A->T',R567S,12
23264: 'G->A',D568N,47
23264: 'G->T',D568Y,2
23265: 'A->G',D568G,62
23266: 'C->T',D568D,250
23267: 'A->C',I569L,12
23267: 'A->G',I569V,86
23267: 'A->T',I569F,143
23268: 'T->A',I569N,2
23268: 'T->C',I569T,43
23268: 'T->G',I569S,10
23269: 'T->A',I569I,43
23269: 'T->C',I569I,71
23269: 'T->G',I569M,2
23270: 'G->A',A570T,16
23270: 'G->C',A570P,1
23270: 'G->T',A570S,1740
23271: 'C->A',A570D,734697
23271: 'C->G',A570G,11
23271: 'C->T',A570V,385
23272: 'T->A',A570A,9
23272: 'T->C',A570A,102
23272: 'T->G',A570A,18
23273: 'G->A',D571N,1
23273: 'G->C',D571H,2
23273: 'G->T',D571Y,12
23274: 'A->G',D571G,12
23275: 'C->A',D571E,26
23275: 'C->G',D571E,29
23275: 'C->T',D571D,647
23276: 'A->G',T572A,22
23276: 'A->T',T572S,3
23277: 'C->A',T572N,44
23277: 'C->G',T572S,41
23277: 'C->T',T572I,7860
23278: 'T->A',T572T,1
23278: 'T->C',T572T,172
23279: 'A->G',T573A,10
23280: 'C->A',T573N,2
23280: 'C->T',T573I,1011
23281: 'T->A',T573T,21
23281: 'T->C',T573T,42
23281: 'T->G',T573T,3
23282: 'G->A',D574N,59
23282: 'G->C',D574H,31
23282: 'G->T',D574Y,1614
23283: 'A->C',D574A,1
23283: 'A->G',D574G,3
23283: 'A->T',D574V,16
23284: 'T->C',D574D,21276
23284: 'T->G',D574E,1
23285: 'G->A',A575T,7
23285: 'G->T',A575S,685
23286: 'C->G',A575G,11
23286: 'C->T',A575V,2
23287: 'T->A',A575A,42
23287: 'T->C',A575A,432
23287: 'T->G',A575A,24
23288: 'G->A',V576I,97
23288: 'G->C',V576L,1
23288: 'G->T',V576F,4
23289: 'T->C',V576A,3
23290: 'C->A',V576V,32
23290: 'C->T',V576V,148
23291: 'C->T',R577C,12
23292: 'G->T',R577L,10
23293: 'T->C',R577R,160
23293: 'T->G',R577R,2
23296: 'T->C',D578D,1697
23297: 'C->A',P579T,1
23297: 'C->G',P579A,1
23297: 'C->T',P579S,38
23298: 'C->T',P579L,1
23299: 'A->C',P579P,3
23299: 'A->G',P579P,109
23299: 'A->T',P579P,21
23300: 'C->A',Q580K,30
23300: 'C->G',Q580E,8
23301: 'A->G',Q580R,19
23301: 'A->T',Q580L,16
23302: 'G->A',Q580Q,91
23302: 'G->T',Q580H,97
23303: 'A->T',T581S,10
23304: 'C->T',T581I,2
23305: 'A->C',T581T,7
23305: 'A->G',T581T,28
23305: 'A->T',T581T,2
23306: 'C->T',L582F,57
23307: 'T->A',L582H,2
23307: 'T->C',L582P,1
23307: 'T->G',L582R,3
23308: 'T->A',L582L,57
23308: 'T->C',L582L,378
23308: 'T->G',L582L,3
23309: 'G->A',E583K,27
23309: 'G->C',E583Q,417
23310: 'A->C',E583A,52
23310: 'A->G',E583G,3
23310: 'A->T',E583V,1
23311: 'G->A',E583E,163
23311: 'G->C',E583D,2243
23311: 'G->T',E583D,3725
23312: 'A->C',I584L,1
23312: 'A->G',I584V,140
23313: 'T->C',I584T,20
23313: 'T->G',I584S,1
23314: 'T->A',I584I,19
23314: 'T->C',I584I,42
23315: 'C->A',L585I,7
23315: 'C->G',L585V,1
23315: 'C->T',L585F,572
23316: 'T->C',L585P,3
23316: 'T->G',L585R,1
23317: 'T->A',L585L,13
23317: 'T->C',L585L,66
23317: 'T->G',L585L,3
23318: 'G->A',D586N,10
23318: 'G->C',D586H,1
23318: 'G->T',D586Y,6
23319: 'A->C',D586A,2
23319: 'A->G',D586G,3
23320: 'C->A',D586E,5
23320: 'C->T',D586D,305
23321: 'A->C',I587L,1
23321: 'A->G',I587V,47
23322: 'T->C',I587T,1
23323: 'T->A',I587I,7
23323: 'T->C',I587I,1957
23324: 'A->G',T588A,93
23324: 'A->T',T588S,89
23325: 'C->A',T588K,14
23325: 'C->G',T588R,5
23325: 'C->T',T588I,118
23326: 'A->G',T588T,326
23326: 'A->T',T588T,3
23327: 'C->A',P589T,2
23327: 'C->T',P589S,66
23328: 'C->A',P589Q,5
23328: 'C->G',P589R,1
23328: 'C->T',P589L,1
23329: 'A->C',P589P,6
23329: 'A->G',P589P,454
23329: 'A->T',P589P,13
23332: 'T->C',C590C,133
23333: 'T->A',S591T,1
23333: 'T->C',S591P,4
23333: 'T->G',S591A,26
23334: 'C->A',S591Y,2
23334: 'C->T',S591F,64
23335: 'T->A',S591S,10
23335: 'T->C',S591S,149
23335: 'T->G',S591S,15
23336: 'T->C',F592L,11
23337: 'T->A',F592Y,1
23337: 'T->C',F592S,15
23338: 'T->C',F592F,38
23339: 'G->A',G593S,4
23339: 'G->T',G593C,8
23340: 'G->T',G593V,12
23341: 'T->A',G593G,3
23341: 'T->C',G593G,101
23342: 'G->A',G594S,51
23342: 'G->T',G594C,4
23343: 'G->A',G594D,16
23343: 'G->T',G594V,11
23344: 'T->A',G594G,5
23344: 'T->C',G594G,23
23345: 'G->A',V595I,209
23346: 'T->C',V595A,4
23347: 'C->A',V595V,9
23347: 'C->G',V595V,1
23347: 'C->T',V595V,189
23348: 'A->C',S596R,2
23348: 'A->G',S596G,2
23348: 'A->T',S596C,9
23349: 'G->A',S596N,15
23349: 'G->C',S596T,5
23349: 'G->T',S596I,50
23350: 'T->C',S596S,32
23351: 'G->A',V597I,21
23351: 'G->C',V597L,1
23353: 'T->A',V597V,28
23353: 'T->C',V597V,123
23354: 'A->G',I598V,151
23354: 'A->T',I598L,5
23356: 'A->C',I598I,1
23356: 'A->T',I598I,10
23357: 'A->G',T599A,1
23357: 'A->T',T599S,1
23358: 'C->T',T599I,4
23359: 'A->G',T599T,25
23360: 'C->A',P600T,2
23360: 'C->G',P600A,1
23360: 'C->T',P600S,3
23361: 'C->T',P600L,4
23362: 'A->C',P600P,11
23362: 'A->G',P600P,105
23362: 'A->T',P600P,1717
23365: 'A->C',G601G,10
23365: 'A->G',G601G,64
23365: 'A->T',G601G,40
23366: 'A->G',T602A,2
23366: 'A->T',T602S,2
23367: 'C->T',T602I,4
23368: 'A->C',T602T,5
23368: 'A->G',T602T,38
23368: 'A->T',T602T,1182
23369: 'A->C',N603H,9
23369: 'A->G',N603D,31
23369: 'A->T',N603Y,7
23370: 'A->C',N603T,7
23370: 'A->G',N603S,157
23370: 'A->T',N603I,9
23371: 'T->A',N603K,13
23371: 'T->C',N603N,1405
23371: 'T->G',N603K,4
23372: 'A->G',T604A,183
23372: 'A->T',T604S,2
23373: 'C->A',T604N,92
23373: 'C->T',T604I,186
23374: 'T->A',T604T,6
23374: 'T->C',T604T,28
23374: 'T->G',T604T,26
23375: 'T->A',S605T,3
23376: 'C->G',S605C,1
23376: 'C->T',S605F,3
23377: 'T->A',S605S,2
23377: 'T->C',S605S,102
23377: 'T->G',S605S,2
23378: 'A->C',N606H,18
23378: 'A->G',N606D,26
23378: 'A->T',N606Y,12
23379: 'A->C',N606T,11
23379: 'A->G',N606S,36
23380: 'C->A',N606K,81
23380: 'C->G',N606K,2
23380: 'C->T',N606N,11890
23381: 'C->A',Q607K,36
23381: 'C->G',Q607E,7
23382: 'A->G',Q607R,55
23382: 'A->T',Q607L,29
23383: 'G->A',Q607Q,78
23383: 'G->C',Q607H,12
23383: 'G->T',Q607H,249
23384: 'G->A',V608I,62
23384: 'G->T',V608F,23
23386: 'T->A',V608V,217
23386: 'T->C',V608V,267
23386: 'T->G',V608V,1
23387: 'G->T',A609S,5
23388: 'C->T',A609V,3
23389: 'T->A',A609A,19
23389: 'T->C',A609A,51
23389: 'T->G',A609A,4
23390: 'G->A',V610I,20
23390: 'G->T',V610F,1
23392: 'T->C',V610V,26
23392: 'T->G',V610V,4
23393: 'C->T',L611F,24
23395: 'T->A',L611L,12
23395: 'T->C',L611L,54
23395: 'T->G',L611L,4
23397: 'A->T',Y612F,33
23398: 'T->C',Y612Y,413
23399: 'C->A',Q613K,19
23399: 'C->G',Q613E,73
23400: 'A->G',Q613R,39
23400: 'A->T',Q613L,5
23401: 'G->A',Q613Q,7630
23401: 'G->C',Q613H,43
23401: 'G->T',Q613H,13003
23402: 'G->A',D614N,177
23402: 'G->T',D614Y,1
23403: 'A->C',D614A,8
23403: 'A->G',D614G,2281487
23403: 'A->T',D614V,3
23404: 'T->A',D614E,4
23404: 'T->C',D614D,57
23404: 'T->G',D614E,1
23405: 'G->A',V615I,204
23405: 'G->C',V615L,77
23405: 'G->T',V615F,268
23406: 'T->A',V615D,4
23406: 'T->C',V615A,78
23407: 'T->A',V615V,63
23407: 'T->C',V615V,146
23407: 'T->G',V615V,26
23408: 'A->G',N616D,6
23408: 'A->T',N616Y,2
23409: 'A->C',N616T,2
23409: 'A->G',N616S,567
23409: 'A->T',N616I,4
23410: 'C->A',N616K,58
23410: 'C->G',N616K,1
23410: 'C->T',N616N,315
23411: 'T->C',C617R,1
23411: 'T->G',C617G,4
23413: 'C->T',C617C,225
23414: 'A->G',T618A,72
23414: 'A->T',T618S,34
23415: 'C->A',T618K,10
23415: 'C->G',T618R,19
23415: 'C->T',T618I,588
23416: 'A->C',T618T,3
23416: 'A->G',T618T,248
23416: 'A->T',T618T,1051
23417: 'G->A',E619K,107
23417: 'G->C',E619Q,214
23418: 'A->C',E619A,1
23418: 'A->G',E619G,55
23418: 'A->T',E619V,9
23419: 'A->C',E619D,22
23419: 'A->G',E619E,665
23419: 'A->T',E619D,24
23420: 'G->A',V620I,26
23420: 'G->C',V620L,15
23420: 'G->T',V620F,10
23421: 'T->C',V620A,3
23422: 'C->A',V620V,17
23422: 'C->G',V620V,10
23422: 'C->T',V620V,1275
23423: 'C->A',P621T,3
23423: 'C->G',P621A,16
23423: 'C->T',P621S,321
23424: 'C->A',P621H,18
23424: 'C->G',P621R,4
23424: 'C->T',P621L,58
23425: 'T->A',P621P,12
23425: 'T->C',P621P,113
23425: 'T->G',P621P,8
23426: 'G->A',V622I,317
23426: 'G->C',V622L,141
23426: 'G->T',V622F,3963
23427: 'T->C',V622A,243
23427: 'T->G',V622G,2
23428: 'T->A',V622V,97
23428: 'T->C',V622V,42
23428: 'T->G',V622V,8
23429: 'G->A',A623T,65
23429: 'G->T',A623S,810
23430: 'C->T',A623V,662
23431: 'T->A',A623A,1
23431: 'T->C',A623A,309
23431: 'T->G',A623A,4
23432: 'A->C',I624L,3
23432: 'A->G',I624V,27
23432: 'A->T',I624F,2
23433: 'T->C',I624T,6
23434: 'T->A',I624I,10
23434: 'T->C',I624I,90
23434: 'T->G',I624M,11
23435: 'C->A',H625N,7
23435: 'C->T',H625Y,139
23436: 'A->C',H625P,1
23436: 'A->G',H625R,85
23436: 'A->T',H625L,10
23437: 'T->A',H625Q,12
23437: 'T->C',H625H,97
23437: 'T->G',H625Q,1
23438: 'G->A',A626T,65
23438: 'G->T',A626S,1527
23439: 'C->A',A626E,12
23439: 'C->T',A626V,215
23440: 'A->C',A626A,2
23440: 'A->G',A626A,75
23440: 'A->T',A626A,71
23441: 'G->A',D627N,89
23441: 'G->C',D627H,135
23441: 'G->T',D627Y,119
23442: 'A->C',D627A,32
23442: 'A->G',D627G,520
23442: 'A->T',D627V,2
23443: 'T->C',D627D,555
23443: 'T->G',D627E,72
23444: 'C->A',Q628K,231
23444: 'C->G',Q628E,81
23445: 'A->G',Q628R,15
23445: 'A->T',Q628L,24
23446: 'A->C',Q628H,2
23446: 'A->G',Q628Q,31
23447: 'C->A',L629I,72
23447: 'C->G',L629V,10
23447: 'C->T',L629F,27
23449: 'T->A',L629L,3
23449: 'T->C',L629L,158
23449: 'T->G',L629L,9
23450: 'A->C',T630P,1
23450: 'A->G',T630A,24
23450: 'A->T',T630S,3
23451: 'C->A',T630N,9
23451: 'C->G',T630S,3
23451: 'C->T',T630I,18
23452: 'T->A',T630T,18
23452: 'T->C',T630T,47
23452: 'T->G',T630T,57
23453: 'C->A',P631T,7
23453: 'C->T',P631S,864
23454: 'C->A',P631H,15
23454: 'C->G',P631R,1
23454: 'C->T',P631L,50
23455: 'T->A',P631P,80
23455: 'T->C',P631P,200
23456: 'A->C',T632P,1
23456: 'A->G',T632A,19
23456: 'A->T',T632S,2
23457: 'C->A',T632N,285
23457: 'C->G',T632S,146
23457: 'C->T',T632I,107
23458: 'T->A',T632T,2
23458: 'T->C',T632T,17
23458: 'T->G',T632T,92
23462: 'C->A',R634S,3
23462: 'C->T',R634C,1
23463: 'G->A',R634H,71
23463: 'G->T',R634L,51
23464: 'T->C',R634R,22
23464: 'T->G',R634R,1
23465: 'G->A',V635I,151
23465: 'G->T',V635F,30
23466: 'T->C',V635A,25
23466: 'T->G',V635G,4
23468: 'T->C',Y636H,1
23469: 'A->T',Y636F,3
23470: 'T->C',Y636Y,137
23471: 'T->G',S637A,7
23472: 'C->A',S637Y,2
23472: 'C->G',S637C,37
23472: 'C->T',S637F,17
23473: 'T->A',S637S,6
23473: 'T->C',S637S,41
23474: 'A->G',T638A,66
23474: 'A->T',T638S,44
23475: 'C->A',T638K,36
23475: 'C->G',T638R,6
23475: 'C->T',T638I,261
23476: 'A->C',T638T,12
23476: 'A->G',T638T,242
23476: 'A->T',T638T,119
23477: 'G->A',G639S,296
23477: 'G->C',G639R,10
23477: 'G->T',G639C,18
23478: 'G->A',G639D,8
23478: 'G->C',G639A,13
23478: 'G->T',G639V,57
23479: 'T->A',G639G,1
23479: 'T->C',G639G,351
23480: 'T->A',S640T,3
23480: 'T->C',S640P,57
23480: 'T->G',S640A,8
23481: 'C->A',S640Y,42
23481: 'C->G',S640C,3
23481: 'C->T',S640F,3942
23482: 'T->A',S640S,6
23482: 'T->C',S640S,121
23483: 'A->G',N641D,12
23483: 'A->T',N641Y,36
23484: 'A->C',N641T,15
23484: 'A->G',N641S,289
23484: 'A->T',N641I,7
23485: 'T->A',N641K,30
23485: 'T->C',N641N,326
23485: 'T->G',N641K,10
23486: 'G->A',V642I,48
23486: 'G->C',V642L,3
23486: 'G->T',V642F,88
23487: 'T->C',V642A,7
23487: 'T->G',V642G,116
23488: 'T->A',V642V,2
23488: 'T->C',V642V,42
23488: 'T->G',V642V,12
23489: 'T->A',F643I,2
23489: 'T->C',F643L,23
23489: 'T->G',F643V,2
23491: 'T->A',F643L,3
23491: 'T->C',F643F,66
23491: 'T->G',F643L,26
23493: 'A->G',Q644R,1
23493: 'A->T',Q644L,13
23494: 'A->C',Q644H,11
23494: 'A->G',Q644Q,17
23496: 'C->T',T645I,6
23497: 'A->G',T645T,291
23498: 'C->A',R646S,9
23498: 'C->T',R646C,1
23499: 'G->A',R646H,85
23499: 'G->C',R646P,20
23499: 'G->T',R646L,40
23500: 'T->C',R646R,27
23500: 'T->G',R646R,2
23501: 'G->A',A647T,21
23501: 'G->C',A647P,1
23501: 'G->T',A647S,969
23502: 'C->A',A647E,3
23502: 'C->G',A647G,1
23502: 'C->T',A647V,87
23503: 'A->C',A647A,6
23503: 'A->G',A647A,42
23503: 'A->T',A647A,98
23506: 'C->A',G648G,19
23506: 'C->G',G648G,1
23506: 'C->T',G648G,2007
23507: 'T->G',C649G,7
23509: 'T->C',C649C,292
23509: 'T->G',C649W,1
23510: 'T->A',L650I,5
23510: 'T->C',L650L,62
23511: 'T->C',L650S,1
23512: 'A->G',L650L,265
23513: 'A->G',I651V,144
23514: 'T->C',I651T,6
23515: 'A->G',I651M,1
23515: 'A->T',I651I,7
23516: 'G->T',G652W,2
23517: 'G->T',G652V,3
23518: 'G->A',G652G,261
23518: 'G->T',G652G,456
23519: 'G->A',A653T,3
23519: 'G->T',A653S,37
23520: 'C->T',A653V,4283
23521: 'T->A',A653A,1
23521: 'T->C',A653A,84
23521: 'T->G',A653A,2
23522: 'G->A',E654K,228
23522: 'G->C',E654Q,657
23523: 'A->C',E654A,111
23523: 'A->G',E654G,5
23523: 'A->T',E654V,156
23524: 'A->C',E654D,6
23524: 'A->G',E654E,585
23524: 'A->T',E654D,9
23525: 'C->T',H655Y,59786
23526: 'A->C',H655P,8
23526: 'A->G',H655R,54
23526: 'A->T',H655L,12
23527: 'T->C',H655H,449
23527: 'T->G',H655Q,6
23528: 'G->A',V656I,16
23528: 'G->T',V656F,4
23529: 'T->C',V656A,4
23529: 'T->G',V656G,1
23530: 'C->A',V656V,10
23530: 'C->G',V656V,1
23530: 'C->T',V656V,2899
23531: 'A->C',N657H,2
23531: 'A->G',N657D,42
23531: 'A->T',N657Y,7
23532: 'A->G',N657S,35
23533: 'C->A',N657K,10
23533: 'C->G',N657K,84
23533: 'C->T',N657N,3104
23534: 'A->C',N658H,25
23534: 'A->G',N658D,104
23534: 'A->T',N658Y,48
23535: 'A->C',N658T,74
23535: 'A->G',N658S,33
23535: 'A->T',N658I,4
23536: 'C->A',N658K,444
23536: 'C->G',N658K,4
23536: 'C->T',N658N,412
23537: 'T->A',S659T,8
23537: 'T->C',S659P,4
23537: 'T->G',S659A,5
23538: 'C->T',S659L,109
23539: 'A->C',S659S,35
23539: 'A->G',S659S,416
23539: 'A->T',S659S,111
23540: 'T->C',Y660H,74
23541: 'A->G',Y660C,2
23541: 'A->T',Y660F,390
23542: 'T->C',Y660Y,318
23543: 'G->A',E661K,4
23543: 'G->C',E661Q,5
23544: 'A->C',E661A,7
23544: 'A->G',E661G,11
23544: 'A->T',E661V,5
23545: 'G->A',E661E,35
23545: 'G->T',E661D,1759
23547: 'G->A',C662Y,1
23547: 'G->T',C662F,2
23548: 'T->C',C662C,162
23549: 'G->A',D663N,1
23551: 'C->T',D663D,480
23552: 'A->G',I664V,7
23552: 'A->T',I664L,6
23554: 'A->G',I664M,1
23555: 'C->T',P665S,7
23556: 'C->A',P665H,1
23557: 'C->A',P665P,18
23557: 'C->G',P665P,58
23557: 'C->T',P665P,6693
23558: 'A->C',I666L,5
23558: 'A->G',I666V,51
23558: 'A->T',I666F,1
23560: 'T->A',I666I,59
23560: 'T->C',I666I,210
23561: 'G->A',G667S,13
23562: 'G->T',G667V,3
23563: 'T->A',G667G,2
23563: 'T->C',G667G,64
23564: 'G->A',A668T,1
23564: 'G->T',A668S,82
23565: 'C->A',A668E,2
23565: 'C->T',A668V,30
23566: 'A->C',A668A,5
23566: 'A->G',A668A,37
23566: 'A->T',A668A,248
23567: 'G->A',G669S,23
23568: 'G->A',G669D,1
23568: 'G->C',G669A,3
23569: 'T->C',G669G,239
23570: 'A->C',I670L,1
23570: 'A->G',I670V,300
23570: 'A->T',I670L,13
23571: 'T->C',I670T,7
23572: 'A->G',I670M,59
23572: 'A->T',I670I,28
23575: 'C->T',C671C,1531
23576: 'G->A',A672T,23
23576: 'G->T',A672S,29
23577: 'C->G',A672G,1
23577: 'C->T',A672V,569
23578: 'T->A',A672A,4
23578: 'T->C',A672A,131
23578: 'T->G',A672A,3
23579: 'A->C',S673R,4
23579: 'A->G',S673G,46
23580: 'G->A',S673N,1
23580: 'G->C',S673T,938
23580: 'G->T',S673I,30
23581: 'T->C',S673S,51
23581: 'T->G',S673R,6
23582: 'T->C',Y674H,6
23583: 'A->G',Y674C,1
23583: 'A->T',Y674F,94
23584: 'T->C',Y674Y,172
23585: 'C->A',Q675K,218
23585: 'C->G',Q675E,3
23586: 'A->C',Q675P,12
23586: 'A->G',Q675R,1238
23586: 'A->T',Q675L,40
23587: 'G->A',Q675Q,561
23587: 'G->C',Q675H,4166
23587: 'G->T',Q675H,12564
23588: 'A->C',T676P,31
23588: 'A->G',T676A,76
23588: 'A->T',T676S,25
23589: 'C->A',T676N,27
23589: 'C->G',T676S,4
23589: 'C->T',T676I,1332
23590: 'T->A',T676T,71
23590: 'T->C',T676T,291
23590: 'T->G',T676T,34
23591: 'C->A',Q677K,67
23591: 'C->G',Q677E,1
23592: 'A->C',Q677P,2576
23592: 'A->G',Q677R,333
23592: 'A->T',Q677L,190
23593: 'G->A',Q677Q,192
23593: 'G->C',Q677H,7088
23593: 'G->T',Q677H,13568
23594: 'A->C',T678P,16
23594: 'A->G',T678A,32
23594: 'A->T',T678S,1
23595: 'C->A',T678N,37
23595: 'C->G',T678S,12
23595: 'C->T',T678I,1691
23596: 'T->A',T678T,1
23596: 'T->C',T678T,69
23596: 'T->G',T678T,1
23597: 'A->C',N679H,33
23597: 'A->G',N679D,8
23597: 'A->T',N679Y,89
23598: 'A->C',N679T,46
23598: 'A->G',N679S,168
23598: 'A->T',N679I,51
23599: 'T->A',N679K,1537
23599: 'T->C',N679N,142
23599: 'T->G',N679K,1176
23600: 'T->A',S680T,306
23600: 'T->C',S680P,351
23600: 'T->G',S680A,9
23601: 'C->A',S680Y,50
23601: 'C->T',S680F,1286
23602: 'T->A',S680S,31
23602: 'T->C',S680S,61
23602: 'T->G',S680S,17
23603: 'C->A',P681T,4
23603: 'C->T',P681S,142
23604: 'C->A',P681H,768063
23604: 'C->G',P681R,941457
23605: 'T->A',P681P,20
23605: 'T->C',P681P,182
23605: 'T->G',P681P,14
23606: 'C->A',R682R,53
23606: 'C->T',R682W,47
23607: 'G->A',R682Q,17
23608: 'G->A',R682R,235
23608: 'G->C',R682R,157
23608: 'G->T',R682R,2354
23609: 'C->A',R683R,323
23609: 'C->T',R683W,315
23610: 'G->A',R683Q,254
23610: 'G->C',R683P,9
23610: 'G->T',R683L,344
23611: 'G->A',R683R,318
23611: 'G->C',R683R,40
23611: 'G->T',R683R,2355
23612: 'G->A',A684T,299
23612: 'G->C',A684P,17
23612: 'G->T',A684S,377
23613: 'C->A',A684E,2
23613: 'C->T',A684V,1569
23614: 'A->C',A684A,21
23614: 'A->G',A684A,44
23614: 'A->T',A684A,52
23615: 'C->G',R685G,2
23615: 'C->T',R685C,1
23616: 'G->A',R685H,5
23616: 'G->T',R685L,2
23617: 'T->C',R685R,7
23618: 'A->C',S686R,2
23618: 'A->G',S686G,7
23619: 'G->A',S686N,5
23619: 'G->T',S686I,5
23620: 'T->C',S686S,54
23620: 'T->G',S686R,1
23621: 'G->A',V687I,323
23621: 'G->C',V687L,2
23621: 'G->T',V687L,731
23622: 'T->C',V687A,19
23623: 'A->G',V687V,260
23623: 'A->T',V687V,11
23624: 'G->A',A688T,326
23624: 'G->C',A688P,4
23624: 'G->T',A688S,501
23625: 'C->A',A688D,12
23625: 'C->G',A688G,9
23625: 'C->T',A688V,6984
23626: 'T->A',A688A,4
23626: 'T->C',A688A,59
23627: 'A->C',S689R,20
23627: 'A->G',S689G,4
23627: 'A->T',S689C,1
23628: 'G->A',S689N,26
23628: 'G->C',S689T,26
23628: 'G->T',S689I,942
23629: 'T->A',S689R,3
23629: 'T->C',S689S,74
23629: 'T->G',S689R,137
23630: 'C->A',Q690K,8
23631: 'A->C',Q690P,2
23631: 'A->G',Q690R,117
23631: 'A->T',Q690L,35
23632: 'A->C',Q690H,126
23632: 'A->G',Q690Q,63
23632: 'A->T',Q690H,14
23633: 'T->A',S691T,5
23633: 'T->C',S691P,220
23633: 'T->G',S691A,103
23634: 'C->A',S691Y,17
23634: 'C->G',S691C,2
23634: 'C->T',S691F,572
23635: 'C->A',S691S,16
23635: 'C->G',S691S,77
23635: 'C->T',S691S,3798
23636: 'A->C',I692L,3
23636: 'A->G',I692V,28
23636: 'A->T',I692F,47
23638: 'C->A',I692I,41
23638: 'C->G',I692M,11
23638: 'C->T',I692I,6697
23639: 'A->G',I693V,23
23639: 'A->T',I693F,5
23640: 'T->C',I693T,7
23641: 'T->A',I693I,106
23641: 'T->C',I693I,25
23641: 'T->G',I693M,3
23642: 'G->A',A694T,28
23642: 'G->T',A694S,48
23643: 'C->G',A694G,2
23643: 'C->T',A694V,669
23644: 'C->A',A694A,29
23644: 'C->T',A694A,1057
23646: 'A->G',Y695C,1
23646: 'A->T',Y695F,1
23647: 'C->T',Y695Y,299
23648: 'A->G',T696A,10
23648: 'A->T',T696S,3
23649: 'C->A',T696N,2
23649: 'C->T',T696I,8
23650: 'T->C',T696T,51
23650: 'T->G',T696T,1
23651: 'A->T',M697L,142
23652: 'T->C',M697T,1
23653: 'G->A',M697I,6
23653: 'G->T',M697I,75
23654: 'T->A',S698T,2
23654: 'T->C',S698P,4
23654: 'T->G',S698A,355
23655: 'C->T',S698L,589
23656: 'A->C',S698S,13
23656: 'A->G',S698S,158
23657: 'C->A',L699I,200
23657: 'C->G',L699V,1
23657: 'C->T',L699F,10
23659: 'T->A',L699L,46
23659: 'T->C',L699L,9451
23659: 'T->G',L699L,17
23660: 'G->A',G700S,1
23660: 'G->C',G700R,1
23661: 'G->C',G700A,1
23661: 'G->T',G700V,1
23662: 'T->A',G700G,6
23662: 'T->C',G700G,29
23663: 'G->A',A701T,145
23663: 'G->C',A701P,13
23663: 'G->T',A701S,707
23664: 'C->A',A701E,6
23664: 'C->G',A701G,26
23664: 'C->T',A701V,32218
23665: 'A->C',A701A,6
23665: 'A->G',A701A,41
23665: 'A->T',A701A,48
23666: 'G->A',E702K,448
23666: 'G->C',E702Q,110
23667: 'A->G',E702G,6
23667: 'A->T',E702V,154
23668: 'A->C',E702D,16
23668: 'A->G',E702E,171
23668: 'A->T',E702D,27
23669: 'A->C',N703H,1
23669: 'A->G',N703D,64
23669: 'A->T',N703Y,78
23670: 'A->C',N703T,28
23670: 'A->G',N703S,187
23670: 'A->T',N703I,83
23671: 'T->A',N703K,1
23671: 'T->C',N703N,220
23671: 'T->G',N703K,2
23672: 'T->A',S704T,16
23672: 'T->C',S704P,60
23672: 'T->G',S704A,25
23673: 'C->T',S704L,3484
23674: 'A->C',S704S,1
23674: 'A->G',S704S,168
23674: 'A->T',S704S,58
23675: 'G->A',V705I,58
23675: 'G->C',V705L,94
23675: 'G->T',V705F,234
23676: 'T->A',V705D,2
23676: 'T->C',V705A,5
23677: 'T->A',V705V,13
23677: 'T->C',V705V,215
23678: 'G->A',A706T,3
23678: 'G->C',A706P,33
23678: 'G->T',A706S,201
23679: 'C->A',A706D,1
23679: 'C->G',A706G,6
23679: 'C->T',A706V,1318
23680: 'T->A',A706A,14
23680: 'T->C',A706A,134
23680: 'T->G',A706A,39
23681: 'T->C',Y707H,3
23682: 'A->C',Y707S,2
23682: 'A->T',Y707F,1
23683: 'C->T',Y707Y,6373
23684: 'T->A',S708T,8
23684: 'T->C',S708P,1
23684: 'T->G',S708A,6
23685: 'C->A',S708Y,4
23685: 'C->G',S708C,6
23685: 'C->T',S708F,126
23686: 'T->A',S708S,1
23686: 'T->C',S708S,17
23687: 'A->C',N709H,3
23687: 'A->G',N709D,4
23687: 'A->T',N709Y,7
23688: 'A->C',N709T,13
23688: 'A->G',N709S,15
23688: 'A->T',N709I,2
23689: 'T->A',N709K,11
23689: 'T->C',N709N,310
23689: 'T->G',N709K,26
23690: 'A->C',N710H,10
23690: 'A->G',N710D,362
23690: 'A->T',N710Y,6
23691: 'A->C',N710T,10
23691: 'A->G',N710S,29
23691: 'A->T',N710I,59
23692: 'C->A',N710K,5
23692: 'C->G',N710K,1
23692: 'C->T',N710N,102
23693: 'T->G',S711A,11
23694: 'C->G',S711C,1
23694: 'C->T',S711F,47
23695: 'T->A',S711S,70
23695: 'T->C',S711S,253
23696: 'A->G',I712V,571
23696: 'A->T',I712F,1
23697: 'T->C',I712T,5
23698: 'T->A',I712I,64
23698: 'T->C',I712I,25
23699: 'G->T',A713S,35
23700: 'C->A',A713D,8
23700: 'C->G',A713G,6
23700: 'C->T',A713V,7
23701: 'C->A',A713A,18
23701: 'C->G',A713A,4
23701: 'C->T',A713A,461
23702: 'A->C',I714L,12
23702: 'A->G',I714V,161
23702: 'A->T',I714L,75
23704: 'A->G',I714M,10
23705: 'C->T',P715S,28
23706: 'C->T',P715L,3
23707: 'C->A',P715P,62
23707: 'C->G',P715P,12
23707: 'C->T',P715P,2036
23708: 'A->C',T716P,2
23708: 'A->G',T716A,298
23708: 'A->T',T716S,14
23709: 'C->A',T716K,1
23709: 'C->G',T716R,1
23709: 'C->T',T716I,737687
23710: 'A->C',T716T,4
23710: 'A->G',T716T,23
23710: 'A->T',T716T,14
23711: 'A->C',N717H,11
23711: 'A->G',N717D,7
23711: 'A->T',N717Y,9
23712: 'A->C',N717T,38
23712: 'A->G',N717S,71
23713: 'T->A',N717K,6
23713: 'T->C',N717N,86
23713: 'T->G',N717K,4
23714: 'T->C',F718L,3
23715: 'T->C',F718S,2
23716: 'T->A',F718L,1
23716: 'T->C',F718F,226
23717: 'A->G',T719A,12
23717: 'A->T',T719S,7
23718: 'C->A',T719N,8
23718: 'C->G',T719S,12
23718: 'C->T',T719I,4555
23719: 'T->A',T719T,1
23719: 'T->C',T719T,39
23720: 'A->C',I720L,4
23720: 'A->G',I720V,532
23722: 'T->A',I720I,4
23722: 'T->C',I720I,18
23723: 'A->G',S721G,32
23723: 'A->T',S721C,10
23724: 'G->T',S721I,20
23725: 'T->A',S721R,85
23725: 'T->C',S721S,69
23725: 'T->G',S721R,1
23726: 'G->A',V722I,302
23726: 'G->C',V722L,1
23726: 'G->T',V722F,4
23727: 'T->A',V722D,2
23727: 'T->C',V722A,8
23728: 'T->A',V722V,28
23728: 'T->C',V722V,275
23729: 'A->C',T723P,1
23729: 'A->G',T723A,12
23730: 'C->A',T723N,5
23730: 'C->T',T723I,762
23731: 'C->A',T723T,19
23731: 'C->T',T723T,12843
23732: 'A->G',T724A,178
23732: 'A->T',T724S,54
23733: 'C->A',T724K,4
23733: 'C->T',T724I,93
23734: 'A->C',T724T,8
23734: 'A->G',T724T,1269
23734: 'A->T',T724T,36
23736: 'A->G',E725G,2
23737: 'A->C',E725D,10
23737: 'A->G',E725E,23
23737: 'A->T',E725D,9
23738: 'A->G',I726V,64
23738: 'A->T',I726F,1
23739: 'T->C',I726T,64
23740: 'T->A',I726I,1
23740: 'T->C',I726I,96
23741: 'C->A',L727I,11
23741: 'C->G',L727V,6
23741: 'C->T',L727L,283
23742: 'T->A',L727Q,1
23742: 'T->C',L727P,1
23743: 'A->C',L727L,1
23743: 'A->G',L727L,10
23743: 'A->T',L727L,1
23744: 'C->A',P728T,6
23744: 'C->G',P728A,1
23744: 'C->T',P728S,28
23745: 'C->T',P728L,42
23746: 'A->C',P728P,31
23746: 'A->G',P728P,103
23746: 'A->T',P728P,91
23747: 'G->A',V729M,3
23747: 'G->T',V729L,10
23748: 'T->C',V729A,2
23749: 'G->A',V729V,273
23749: 'G->C',V729V,1
23749: 'G->T',V729V,58
23750: 'T->G',S730A,10
23751: 'C->T',S730F,22
23752: 'T->A',S730S,43
23752: 'T->C',S730S,16
23753: 'A->C',M731L,2
23753: 'A->G',M731V,6
23753: 'A->T',M731L,15
23754: 'T->C',M731T,6
23755: 'G->A',M731I,15
23755: 'G->C',M731I,90
23755: 'G->T',M731I,896
23756: 'A->G',T732A,18251
23756: 'A->T',T732S,474
23757: 'C->G',T732S,2
23757: 'C->T',T732I,1057
23758: 'C->A',T732T,29
23758: 'C->G',T732T,11
23758: 'C->T',T732T,8359
23760: 'A->G',K733R,6
23760: 'A->T',K733M,1
23761: 'G->A',K733K,110
23762: 'A->G',T734A,9
23762: 'A->T',T734S,2
23763: 'C->T',T734I,17
23764: 'A->C',T734T,2
23764: 'A->G',T734T,217
23764: 'A->T',T734T,461
23765: 'T->A',S735T,1
23765: 'T->G',S735A,1193
23766: 'C->T',S735L,154
23767: 'A->C',S735S,4
23767: 'A->G',S735S,44
23767: 'A->T',S735S,134
23768: 'G->A',V736I,194
23768: 'G->T',V736L,4
23770: 'A->C',V736V,26
23770: 'A->G',V736V,93
23770: 'A->T',V736V,5
23771: 'G->A',D737N,1
23771: 'G->T',D737Y,30
23772: 'A->C',D737A,1
23772: 'A->G',D737G,5
23772: 'A->T',D737V,5
23773: 'T->C',D737D,47
23773: 'T->G',D737E,7
23775: 'G->C',C738S,2
23775: 'G->T',C738F,6
23776: 'T->C',C738C,85
23777: 'A->G',T739A,251
23778: 'C->A',T739K,1
23778: 'C->T',T739I,331
23779: 'A->C',T739T,17
23779: 'A->G',T739T,51
23779: 'A->T',T739T,335
23780: 'A->C',M740L,40
23780: 'A->G',M740V,1378
23780: 'A->T',M740L,25
23781: 'T->A',M740K,2
23781: 'T->C',M740T,90
23781: 'T->G',M740R,1
23782: 'G->A',M740I,12
23782: 'G->C',M740I,7
23782: 'G->T',M740I,257
23783: 'T->C',Y741H,1
23784: 'A->G',Y741C,2
23784: 'A->T',Y741F,1
23785: 'C->T',Y741Y,171
23786: 'A->G',I742V,7
23787: 'T->C',I742T,1
23788: 'T->A',I742I,3
23788: 'T->C',I742I,50
23789: 'T->G',C743G,1
23791: 'T->C',C743C,92
23792: 'G->A',G744S,51
23792: 'G->T',G744C,3
23793: 'G->A',G744D,33
23793: 'G->C',G744A,1
23793: 'G->T',G744V,3
23794: 'T->A',G744G,7
23794: 'T->C',G744G,67
23795: 'G->T',D745Y,2
23796: 'A->C',D745A,14
23796: 'A->G',D745G,145
23796: 'A->T',D745V,1
23797: 'T->A',D745E,4
23797: 'T->C',D745D,1000
23797: 'T->G',D745E,13
23798: 'T->C',S746P,1
23800: 'A->C',S746S,10
23800: 'A->G',S746S,103
23800: 'A->T',S746S,32
23801: 'A->C',T747P,5
23801: 'A->G',T747A,70
23801: 'A->T',T747S,1
23802: 'C->A',T747N,223
23802: 'C->G',T747S,2
23802: 'C->T',T747I,1545
23803: 'T->A',T747T,137
23803: 'T->C',T747T,17
23803: 'T->G',T747T,6
23804: 'G->A',E748K,1
23804: 'G->C',E748Q,214
23805: 'A->C',E748A,1
23805: 'A->G',E748G,1
23805: 'A->T',E748V,2
23806: 'A->C',E748D,5
23806: 'A->G',E748E,98
23809: 'C->T',C749C,171
23810: 'A->C',S750R,4
23810: 'A->G',S750G,21
23810: 'A->T',S750C,1
23811: 'G->A',S750N,26
23811: 'G->C',S750T,2
23811: 'G->T',S750I,36
23812: 'C->A',S750R,3
23812: 'C->T',S750S,125
23813: 'A->C',N751H,2
23813: 'A->G',N751D,180
23813: 'A->T',N751Y,46
23814: 'A->C',N751T,37
23814: 'A->G',N751S,32
23814: 'A->T',N751I,26
23815: 'T->C',N751N,237
23815: 'T->G',N751K,70
23816: 'C->A',L752I,24
23816: 'C->G',L752V,14
23816: 'C->T',L752F,171
23818: 'T->A',L752L,28
23818: 'T->C',L752L,229
23818: 'T->G',L752L,1
23819: 'T->C',L753L,29
23819: 'T->G',L753V,1
23821: 'G->A',L753L,118
23821: 'G->T',L753F,2
23822: 'T->C',L754L,27
23822: 'T->G',L754V,1
23823: 'T->C',L754S,18
23823: 'T->G',L754W,1
23824: 'G->A',L754L,31
23824: 'G->T',L754F,133
23826: 'A->G',Q755R,1
23826: 'A->T',Q755L,4
23827: 'A->C',Q755H,1
23827: 'A->G',Q755Q,17
23828: 'T->A',Y756N,1
23828: 'T->C',Y756H,2
23830: 'T->C',Y756Y,43
23831: 'G->A',G757S,2
23832: 'G->A',G757D,4
23832: 'G->T',G757V,1
23833: 'C->G',G757G,1
23833: 'C->T',G757G,830
23834: 'A->G',S758G,81
23835: 'G->T',S758I,20
23836: 'T->C',S758S,56
23836: 'T->G',S758R,1
23837: 'T->C',F759L,2
23838: 'T->C',F759S,8
23839: 'T->C',F759F,15
23840: 'T->A',C760S,1
23842: 'T->C',C760C,440
23843: 'A->G',T761A,53
23843: 'A->T',T761S,6
23844: 'C->G',T761R,45
23844: 'C->T',T761I,126
23845: 'A->G',T761T,14
23845: 'A->T',T761T,112
23846: 'C->G',Q762E,4
23847: 'A->G',Q762R,1
23847: 'A->T',Q762L,4
23848: 'A->G',Q762Q,2444
23849: 'T->A',L763I,6
23849: 'T->C',L763L,199
23849: 'T->G',L763V,1
23850: 'T->C',L763S,8
23851: 'A->C',L763F,1
23851: 'A->G',L763L,169
23851: 'A->T',L763F,11
23852: 'A->T',N764Y,1
23853: 'A->G',N764S,3
23854: 'C->A',N764K,92
23854: 'C->G',N764K,1
23854: 'C->T',N764N,3179
23855: 'C->A',R765S,25
23855: 'C->G',R765G,4
23855: 'C->T',R765C,276
23856: 'G->A',R765H,246
23856: 'G->T',R765L,454
23857: 'T->A',R765R,6
23857: 'T->C',R765R,63
23857: 'T->G',R765R,5
23858: 'G->A',A766T,1
23858: 'G->C',A766P,1
23859: 'C->T',A766V,4
23860: 'T->C',A766A,194
23860: 'T->G',A766A,3
23861: 'T->A',L767I,2
23861: 'T->C',L767L,66
23863: 'A->G',L767L,30
23864: 'A->G',T768A,34
23864: 'A->T',T768S,2
23865: 'C->A',T768N,34
23865: 'C->G',T768S,4
23865: 'C->T',T768I,95
23866: 'T->A',T768T,12
23866: 'T->C',T768T,204
23866: 'T->G',T768T,21
23867: 'G->A',G769R,177
23867: 'G->C',G769R,56
23868: 'G->A',G769E,26
23868: 'G->C',G769A,128
23868: 'G->T',G769V,10071
23869: 'A->C',G769G,55
23869: 'A->G',G769G,35
23869: 'A->T',G769G,3
23870: 'A->G',I770V,67
23871: 'T->C',I770T,4
23872: 'A->C',I770I,1
23872: 'A->G',I770M,3
23872: 'A->T',I770I,75
23873: 'G->A',A771T,9
23873: 'G->T',A771S,1334
23874: 'C->A',A771D,24
23874: 'C->G',A771G,5
23874: 'C->T',A771V,77
23875: 'T->A',A771A,2
23875: 'T->C',A771A,37
23875: 'T->G',A771A,21
23876: 'G->A',V772I,3797
23876: 'G->T',V772F,35
23877: 'T->A',V772D,1
23877: 'T->C',V772A,45
23877: 'T->G',V772G,16
23878: 'T->A',V772V,20
23878: 'T->C',V772V,131
23878: 'T->G',V772V,3
23879: 'G->C',E773Q,5
23880: 'A->C',E773A,1
23880: 'A->G',E773G,5
23880: 'A->T',E773V,1
23881: 'A->C',E773D,15
23881: 'A->G',E773E,20
23881: 'A->T',E773D,1
23883: 'A->T',Q774L,1
23884: 'A->G',Q774Q,142
23886: 'A->G',D775G,1
23887: 'C->A',D775E,2
23887: 'C->T',D775D,222
23888: 'A->G',K776E,1
23889: 'A->C',K776T,2
23889: 'A->G',K776R,30
23890: 'A->G',K776K,59
23891: 'A->C',N777H,3
23892: 'A->G',N777S,65
23893: 'C->T',N777N,561
23894: 'A->G',T778A,395
23894: 'A->T',T778S,2
23895: 'C->A',T778N,16
23895: 'C->G',T778S,3
23895: 'C->T',T778I,635
23896: 'C->A',T778T,26
23896: 'C->G',T778T,27
23896: 'C->T',T778T,3637
23897: 'C->A',Q779K,871
23897: 'C->G',Q779E,193
23898: 'A->G',Q779R,134
23898: 'A->T',Q779L,61
23899: 'A->C',Q779H,38
23899: 'A->T',Q779H,12
23900: 'G->A',E780K,24
23900: 'G->C',E780Q,4409
23901: 'A->C',E780A,463
23901: 'A->G',E780G,39
23901: 'A->T',E780V,15
23902: 'A->C',E780D,93
23902: 'A->G',E780E,67
23902: 'A->T',E780D,26
23903: 'G->A',V781I,2
23903: 'G->T',V781F,1
23904: 'T->A',V781D,2
23904: 'T->G',V781G,1
23905: 'T->A',V781V,780
23905: 'T->C',V781V,56
23905: 'T->G',V781V,5
23906: 'T->C',F782L,2
23907: 'T->A',F782Y,25
23907: 'T->C',F782S,1
23908: 'T->C',F782F,441
23909: 'G->A',A783T,34
23909: 'G->T',A783S,155
23910: 'C->A',A783E,19
23910: 'C->G',A783G,5
23910: 'C->T',A783V,206
23911: 'A->C',A783A,1
23911: 'A->G',A783A,43
23911: 'A->T',A783A,60
23912: 'C->A',Q784K,2
23913: 'A->G',Q784R,19
23913: 'A->T',Q784L,67
23914: 'A->C',Q784H,21
23914: 'A->G',Q784Q,55
23914: 'A->T',Q784H,8
23915: 'G->A',V785I,199
23915: 'G->C',V785L,7
23915: 'G->T',V785F,10
23916: 'T->C',V785A,60
23916: 'T->G',V785G,3
23917: 'C->A',V785V,30
23917: 'C->T',V785V,225
23918: 'A->C',K786Q,22
23918: 'A->G',K786E,55
23919: 'A->C',K786T,4
23919: 'A->G',K786R,56
23919: 'A->T',K786I,2
23920: 'A->C',K786N,1
23920: 'A->G',K786K,74
23920: 'A->T',K786N,23
23921: 'C->A',Q787K,235
23921: 'C->G',Q787E,2
23922: 'A->G',Q787R,31
23922: 'A->T',Q787L,18
23923: 'A->C',Q787H,11
23923: 'A->G',Q787Q,80
23923: 'A->T',Q787H,20
23924: 'A->C',I788L,45
23924: 'A->G',I788V,104
23925: 'T->A',I788N,1
23925: 'T->C',I788T,3
23926: 'T->A',I788I,4
23926: 'T->C',I788I,92
23926: 'T->G',I788M,3
23927: 'T->A',Y789N,4
23927: 'T->C',Y789H,14
23927: 'T->G',Y789D,2
23928: 'A->T',Y789F,1
23929: 'C->T',Y789Y,4427
23930: 'A->C',K790Q,1
23930: 'A->G',K790E,9
23931: 'A->C',K790T,12
23931: 'A->G',K790R,19
23931: 'A->T',K790I,16
23932: 'A->C',K790N,8
23932: 'A->G',K790K,92
23932: 'A->T',K790N,45
23933: 'A->C',T791P,44
23933: 'A->G',T791A,27
23933: 'A->T',T791S,1
23934: 'C->A',T791K,47
23934: 'C->T',T791I,3132
23935: 'A->C',T791T,11
23935: 'A->G',T791T,38
23935: 'A->T',T791T,31
23936: 'C->A',P792T,41
23936: 'C->T',P792S,182
23937: 'C->A',P792Q,14
23937: 'C->G',P792R,10
23937: 'C->T',P792L,94
23938: 'A->C',P792P,8
23938: 'A->G',P792P,36
23938: 'A->T',P792P,3
23939: 'C->A',P793T,84
23939: 'C->G',P793A,1
23939: 'C->T',P793S,194
23940: 'C->A',P793Q,6
23940: 'C->G',P793R,3
23940: 'C->T',P793L,99
23941: 'A->C',P793P,17
23941: 'A->G',P793P,93
23941: 'A->T',P793P,180
23942: 'A->C',I794L,114
23942: 'A->G',I794V,59
23942: 'A->T',I794F,18
23943: 'T->C',I794T,139
23943: 'T->G',I794S,2
23944: 'T->C',I794I,37
23945: 'A->C',K795Q,3
23945: 'A->G',K795E,11
23946: 'A->C',K795T,8
23946: 'A->G',K795R,1001
23946: 'A->T',K795I,4
23947: 'A->C',K795N,269
23947: 'A->G',K795K,129
23947: 'A->T',K795N,21
23948: 'G->A',D796N,123
23948: 'G->C',D796H,612
23948: 'G->T',D796Y,1699
23949: 'A->C',D796A,1
23949: 'A->G',D796G,61
23949: 'A->T',D796V,4
23950: 'T->A',D796E,6
23950: 'T->C',D796D,130
23950: 'T->G',D796E,7
23951: 'T->C',F797L,30
23951: 'T->G',F797V,9
23952: 'T->C',F797S,1
23952: 'T->G',F797C,36
23953: 'T->A',F797L,2
23953: 'T->C',F797F,31
23953: 'T->G',F797L,3
23954: 'G->A',G798S,95
23954: 'G->T',G798C,7
23955: 'G->A',G798D,44
23955: 'G->C',G798A,14
23955: 'G->T',G798V,18
23956: 'T->A',G798G,3
23956: 'T->C',G798G,29
23956: 'T->G',G798G,2
23957: 'G->A',G799S,10
23957: 'G->T',G799C,6
23958: 'G->A',G799D,3
23958: 'G->C',G799A,1
23958: 'G->T',G799V,27
23959: 'T->C',G799G,22
23962: 'T->A',F800L,18
23962: 'T->C',F800F,79
23963: 'A->G',N801D,11
23963: 'A->T',N801Y,3
23964: 'A->G',N801S,3
23964: 'A->T',N801I,1
23965: 'T->A',N801K,1
23965: 'T->C',N801N,107
23965: 'T->G',N801K,2
23966: 'T->C',F802L,1
23968: 'T->A',F802L,1
23968: 'T->C',F802F,12
23968: 'T->G',F802L,1
23969: 'T->A',S803T,2
23969: 'T->G',S803A,16
23970: 'C->T',S803L,14
23971: 'A->C',S803S,26
23971: 'A->G',S803S,50
23971: 'A->T',S803S,4
23972: 'C->A',Q804K,82
23973: 'A->C',Q804P,24
23973: 'A->G',Q804R,13
23973: 'A->T',Q804L,6
23974: 'A->C',Q804H,14
23974: 'A->G',Q804Q,24
23974: 'A->T',Q804H,29
23975: 'A->C',I805L,22
23975: 'A->G',I805V,190
23975: 'A->T',I805L,1
23976: 'T->C',I805T,2
23977: 'A->C',I805I,4
23977: 'A->G',I805M,154
23978: 'T->C',L806L,225
23978: 'T->G',L806V,18
23979: 'T->C',L806S,24
23980: 'A->G',L806L,17
23981: 'C->A',P807T,59
23981: 'C->G',P807A,1
23981: 'C->T',P807S,138
23982: 'C->A',P807Q,2
23982: 'C->T',P807L,116
23983: 'A->C',P807P,15
23983: 'A->G',P807P,88
23983: 'A->T',P807P,19
23984: 'G->A',D808N,107
23984: 'G->C',D808H,29
23984: 'G->T',D808Y,19
23985: 'A->C',D808A,7
23985: 'A->G',D808G,58
23985: 'A->T',D808V,5
23986: 'T->C',D808D,1236
23986: 'T->G',D808E,24
23987: 'C->A',P809T,160
23987: 'C->G',P809A,1
23987: 'C->T',P809S,4438
23988: 'C->A',P809Q,7
23988: 'C->G',P809R,14
23988: 'C->T',P809L,421
23989: 'A->C',P809P,26
23989: 'A->G',P809P,304
23989: 'A->T',P809P,136
23990: 'T->A',S810T,7
23990: 'T->C',S810P,7
23990: 'T->G',S810A,36
23991: 'C->T',S810L,160
23992: 'A->C',S810S,15
23992: 'A->G',S810S,9
23992: 'A->T',S810S,84
23993: 'A->C',K811Q,2
23993: 'A->G',K811E,3
23994: 'A->C',K811T,11
23994: 'A->G',K811R,37
23994: 'A->T',K811I,10
23995: 'A->C',K811N,10
23995: 'A->G',K811K,26
23995: 'A->T',K811N,2
23996: 'C->A',P812T,36
23996: 'C->G',P812A,9
23996: 'C->T',P812S,2044
23997: 'C->A',P812Q,25
23997: 'C->G',P812R,36
23997: 'C->T',P812L,1980
23998: 'A->C',P812P,2
23998: 'A->G',P812P,58
23998: 'A->T',P812P,99
23999: 'A->C',S813R,17
23999: 'A->G',S813G,60
23999: 'A->T',S813C,4
24000: 'G->A',S813N,415
24000: 'G->C',S813T,8
24000: 'G->T',S813I,1183
24001: 'C->A',S813R,5
24001: 'C->T',S813S,212
24002: 'A->C',K814Q,8
24002: 'A->G',K814E,17
24003: 'A->C',K814T,39
24003: 'A->G',K814R,66
24003: 'A->T',K814M,45
24004: 'G->A',K814K,447
24004: 'G->T',K814N,4
24005: 'A->C',R815R,68
24005: 'A->G',R815G,1
24005: 'A->T',R815W,1
24006: 'G->A',R815K,77
24006: 'G->T',R815M,4
24007: 'G->A',R815R,426
24007: 'G->T',R815S,9
24008: 'T->C',S816P,1
24010: 'A->C',S816S,47
24010: 'A->G',S816S,407
24010: 'A->T',S816S,49
24011: 'T->C',F817L,38
24011: 'T->G',F817V,3
24012: 'T->A',F817Y,2
24012: 'T->C',F817S,2
24013: 'T->A',F817L,2
24013: 'T->C',F817F,196
24014: 'A->C',I818L,2
24014: 'A->G',I818V,833
24014: 'A->T',I818F,1
24015: 'T->C',I818T,2
24016: 'T->A',I818I,6
24016: 'T->C',I818I,41
24016: 'T->G',I818M,1
24017: 'G->A',E819K,1
24017: 'G->C',E819Q,1
24018: 'A->G',E819G,1
24019: 'A->C',E819D,6
24019: 'A->G',E819E,136
24020: 'G->A',D820N,15
24020: 'G->C',D820H,16
24020: 'G->T',D820Y,3
24021: 'A->C',D820A,1
24021: 'A->G',D820G,7
24021: 'A->T',D820V,3
24022: 'T->A',D820E,1
24022: 'T->C',D820D,449
24022: 'T->G',D820E,16
24023: 'C->A',L821I,25
24023: 'C->G',L821V,93
24023: 'C->T',L821L,6508
24024: 'T->A',L821Q,2
24024: 'T->C',L821P,1
24025: 'A->C',L821L,6
24025: 'A->G',L821L,28
24025: 'A->T',L821L,3
24026: 'C->A',L822I,16
24026: 'C->G',L822V,3
24026: 'C->T',L822F,1307
24027: 'T->C',L822P,2
24028: 'T->A',L822L,9
24028: 'T->C',L822L,63
24028: 'T->G',L822L,1
24029: 'T->C',F823L,2
24030: 'T->A',F823Y,2
24030: 'T->C',F823S,1
24031: 'C->T',F823F,617
24032: 'A->C',N824H,3
24032: 'A->G',N824D,30
24032: 'A->T',N824Y,18
24033: 'A->G',N824S,13
24033: 'A->T',N824I,3
24034: 'C->G',N824K,1
24034: 'C->T',N824N,2982
24035: 'A->C',K825Q,1
24035: 'A->G',K825E,1
24036: 'A->G',K825R,22
24037: 'A->G',K825K,49
24037: 'A->T',K825N,1
24038: 'G->A',V826M,18
24038: 'G->C',V826L,8
24038: 'G->T',V826L,273
24039: 'T->C',V826A,9
24039: 'T->G',V826G,1
24040: 'G->A',V826V,33
24040: 'G->C',V826V,21
24040: 'G->T',V826V,1133
24041: 'A->C',T827P,2
24041: 'A->G',T827A,39
24041: 'A->T',T827S,22
24042: 'C->A',T827K,4
24042: 'C->T',T827I,639
24043: 'A->C',T827T,15
24043: 'A->G',T827T,40
24043: 'A->T',T827T,55
24044: 'C->A',L828I,16
24044: 'C->T',L828F,63
24045: 'T->A',L828H,4
24045: 'T->C',L828P,2
24046: 'T->A',L828L,141
24046: 'T->C',L828L,95
24046: 'T->G',L828L,1
24047: 'G->A',A829T,317
24047: 'G->C',A829P,1
24047: 'G->T',A829S,46
24048: 'C->T',A829V,88
24049: 'A->C',A829A,11
24049: 'A->G',A829A,104
24049: 'A->T',A829A,48
24050: 'G->A',D830N,12
24050: 'G->C',D830H,11
24050: 'G->T',D830Y,151
24051: 'A->C',D830A,3
24051: 'A->G',D830G,124
24052: 'T->A',D830E,34
24052: 'T->C',D830D,141
24052: 'T->G',D830E,3
24053: 'G->A',A831T,16
24053: 'G->T',A831S,345
24054: 'C->A',A831D,8
24054: 'C->G',A831G,1
24054: 'C->T',A831V,736
24055: 'T->A',A831A,54
24055: 'T->C',A831A,122
24055: 'T->G',A831A,6
24056: 'G->A',G832S,29
24056: 'G->T',G832C,2
24057: 'G->A',G832D,12
24057: 'G->C',G832A,1
24057: 'G->T',G832V,4
24058: 'C->A',G832G,24
24058: 'C->G',G832G,14
24058: 'C->T',G832G,97
24059: 'T->C',F833L,3
24059: 'T->G',F833V,9
24060: 'T->A',F833Y,3
24060: 'T->C',F833S,5
24061: 'C->A',F833L,2
24061: 'C->T',F833F,87
24062: 'A->C',I834L,2
24062: 'A->G',I834V,437
24062: 'A->T',I834F,71
24063: 'T->A',I834N,18
24063: 'T->C',I834T,436
24063: 'T->G',I834S,43
24064: 'C->A',I834I,13
24064: 'C->G',I834M,2
24064: 'C->T',I834I,144
24065: 'A->G',K835E,43
24066: 'A->C',K835T,2
24066: 'A->G',K835R,181
24066: 'A->T',K835I,16
24067: 'A->C',K835N,6
24067: 'A->G',K835K,67
24067: 'A->T',K835N,3
24068: 'C->A',Q836K,91
24068: 'C->G',Q836E,105
24069: 'A->C',Q836P,2
24069: 'A->G',Q836R,698
24069: 'A->T',Q836L,179
24070: 'A->C',Q836H,30
24070: 'A->G',Q836Q,106
24070: 'A->T',Q836H,89
24071: 'T->C',Y837H,128
24072: 'A->G',Y837C,2
24072: 'A->T',Y837F,8
24073: 'T->C',Y837Y,359
24074: 'G->A',G838S,228
24074: 'G->T',G838C,5
24075: 'G->A',G838D,49
24075: 'G->T',G838V,18
24076: 'T->A',G838G,13
24076: 'T->C',G838G,6936
24076: 'T->G',G838G,1
24077: 'G->A',D839N,78
24077: 'G->C',D839H,3
24077: 'G->T',D839Y,537
24078: 'A->C',D839A,28
24078: 'A->G',D839G,36
24078: 'A->T',D839V,461
24079: 'T->A',D839E,2
24079: 'T->C',D839D,295
24079: 'T->G',D839E,18
24082: 'C->G',C840W,1
24082: 'C->T',C840C,273
24083: 'C->A',L841I,56
24083: 'C->T',L841F,46
24084: 'T->A',L841H,1
24084: 'T->G',L841R,41
24085: 'T->A',L841L,28
24085: 'T->C',L841L,259
24085: 'T->G',L841L,15
24086: 'G->A',G842S,497
24086: 'G->C',G842R,1
24086: 'G->T',G842C,4
24087: 'G->A',G842D,65
24087: 'G->T',G842V,146
24088: 'T->A',G842G,5
24088: 'T->C',G842G,643
24089: 'G->A',D843N,401
24089: 'G->T',D843Y,13
24090: 'A->C',D843A,45
24090: 'A->G',D843G,72
24091: 'T->C',D843D,420
24091: 'T->G',D843E,7
24092: 'A->C',I844L,1
24092: 'A->G',I844V,445
24092: 'A->T',I844F,4
24093: 'T->A',I844N,3
24093: 'T->C',I844T,44
24093: 'T->G',I844S,40
24094: 'T->A',I844I,42
24094: 'T->C',I844I,17
24094: 'T->G',I844M,5
24095: 'G->A',A845T,64
24095: 'G->C',A845P,17
24095: 'G->T',A845S,6591
24096: 'C->A',A845D,60
24096: 'C->G',A845G,5
24096: 'C->T',A845V,757
24097: 'T->A',A845A,179
24097: 'T->C',A845A,928
24097: 'T->G',A845A,2
24098: 'G->A',A846T,37
24098: 'G->T',A846S,717
24099: 'C->A',A846D,6
24099: 'C->G',A846G,360
24099: 'C->T',A846V,1055
24100: 'T->A',A846A,31
24100: 'T->C',A846A,71
24100: 'T->G',A846A,2
24101: 'A->C',R847R,11
24101: 'A->G',R847G,5
24102: 'G->A',R847K,274
24102: 'G->C',R847T,93
24102: 'G->T',R847I,28
24103: 'A->C',R847S,3
24103: 'A->G',R847R,38
24103: 'A->T',R847S,7
24104: 'G->A',D848N,2
24104: 'G->T',D848Y,1
24106: 'C->A',D848E,5
24106: 'C->T',D848D,1467
24107: 'C->A',L849I,17
24107: 'C->T',L849F,112
24108: 'T->C',L849P,1
24109: 'C->A',L849L,26
24109: 'C->G',L849L,2
24109: 'C->T',L849L,7438
24110: 'A->C',I850L,2790
24110: 'A->G',I850V,119
24110: 'A->T',I850F,33
24111: 'T->A',I850N,4
24111: 'T->C',I850T,34
24111: 'T->G',I850S,3
24112: 'T->C',I850I,90
24114: 'G->A',C851Y,1
24114: 'G->T',C851F,1
24115: 'T->C',C851C,146
24116: 'G->A',A852T,24
24116: 'G->T',A852S,385
24117: 'C->A',A852E,6
24117: 'C->G',A852G,10
24117: 'C->T',A852V,155
24118: 'A->C',A852A,8
24118: 'A->G',A852A,38
24118: 'A->T',A852A,175
24119: 'C->A',Q853K,24
24120: 'A->G',Q853R,5
24120: 'A->T',Q853L,11
24121: 'A->C',Q853H,1
24121: 'A->G',Q853Q,31
24121: 'A->T',Q853H,30
24122: 'A->C',K854Q,3
24122: 'A->G',K854E,10
24123: 'A->C',K854T,14
24123: 'A->G',K854R,31
24123: 'A->T',K854M,4
24124: 'G->A',K854K,953
24124: 'G->C',K854N,9
24124: 'G->T',K854N,1707
24125: 'T->A',F855I,1
24125: 'T->C',F855L,41
24126: 'T->C',F855S,248
24127: 'T->A',F855L,6
24127: 'T->C',F855F,103
24128: 'A->C',N856H,1
24128: 'A->G',N856D,8
24129: 'A->C',N856T,3
24129: 'A->G',N856S,256
24129: 'A->T',N856I,4
24130: 'C->A',N856K,16
24130: 'C->G',N856K,3
24130: 'C->T',N856N,16646
24131: 'G->A',G857S,4
24131: 'G->T',G857C,7
24132: 'G->C',G857A,1
24132: 'G->T',G857V,3
24133: 'C->A',G857G,50
24133: 'C->G',G857G,15
24133: 'C->T',G857G,678
24134: 'C->A',L858I,23
24134: 'C->G',L858V,13
24134: 'C->T',L858F,174
24135: 'T->C',L858P,2
24136: 'T->A',L858L,15
24136: 'T->C',L858L,304
24137: 'A->G',T859A,40
24138: 'C->A',T859N,11043
24138: 'C->G',T859S,9
24138: 'C->T',T859I,3113
24139: 'T->A',T859T,9
24139: 'T->C',T859T,105
24139: 'T->G',T859T,8
24140: 'G->A',V860I,124
24140: 'G->C',V860L,91
24140: 'G->T',V860F,47
24141: 'T->C',V860A,10
24141: 'T->G',V860G,1
24142: 'T->A',V860V,9
24142: 'T->C',V860V,74
24142: 'T->G',V860V,16
24143: 'T->C',L861L,52
24143: 'T->G',L861V,5
24144: 'T->C',L861S,5
24145: 'G->A',L861L,119
24145: 'G->T',L861F,1
24146: 'C->A',P862T,2
24146: 'C->G',P862A,18
24146: 'C->T',P862S,52
24147: 'C->A',P862Q,5
24147: 'C->T',P862L,9
24148: 'A->C',P862P,2
24148: 'A->G',P862P,26
24148: 'A->T',P862P,10
24149: 'C->T',P863S,33
24150: 'C->T',P863L,6
24151: 'T->A',P863P,12
24151: 'T->C',P863P,20
24151: 'T->G',P863P,33
24152: 'T->C',L864L,19
24153: 'T->C',L864S,3
24154: 'G->A',L864L,36
24154: 'G->C',L864F,3
24154: 'G->T',L864F,21
24155: 'C->A',L865I,3
24155: 'C->T',L865F,60
24156: 'T->C',L865P,1
24157: 'C->A',L865L,24
24157: 'C->T',L865L,174
24158: 'A->G',T866A,4
24158: 'A->T',T866S,2
24159: 'C->A',T866K,3
24159: 'C->T',T866I,4
24160: 'A->C',T866T,4
24160: 'A->G',T866T,24
24160: 'A->T',T866T,66
24161: 'G->A',D867N,33
24161: 'G->T',D867Y,25
24162: 'A->C',D867A,11
24162: 'A->G',D867G,86
24162: 'A->T',D867V,8
24163: 'T->A',D867E,13
24163: 'T->C',D867D,158
24163: 'T->G',D867E,4
24164: 'G->A',E868K,3
24165: 'A->C',E868A,9
24165: 'A->G',E868G,17
24165: 'A->T',E868V,6
24166: 'A->C',E868D,9
24166: 'A->G',E868E,100
24166: 'A->T',E868D,29
24167: 'A->C',M869L,4
24167: 'A->G',M869V,1
24167: 'A->T',M869L,1
24169: 'G->A',M869I,2
24169: 'G->C',M869I,16
24169: 'G->T',M869I,71
24170: 'A->G',I870V,525
24171: 'T->C',I870T,61
24171: 'T->G',I870S,1
24172: 'T->A',I870I,59
24172: 'T->C',I870I,132
24173: 'G->A',A871T,29
24173: 'G->T',A871S,828
24174: 'C->G',A871G,1
24174: 'C->T',A871V,616
24175: 'T->A',A871A,45
24175: 'T->C',A871A,878
24175: 'T->G',A871A,31
24176: 'C->A',Q872K,1
24176: 'C->G',Q872E,1
24177: 'A->G',Q872R,1
24177: 'A->T',Q872L,19
24178: 'A->C',Q872H,1
24178: 'A->G',Q872Q,337
24178: 'A->T',Q872H,1
24179: 'T->C',Y873H,2
24180: 'A->G',Y873C,1
24180: 'A->T',Y873F,1
24181: 'C->T',Y873Y,1950
24182: 'A->G',T874A,8
24182: 'A->T',T874S,3
24183: 'C->A',T874N,18
24183: 'C->T',T874I,106
24184: 'T->A',T874T,7
24184: 'T->C',T874T,101
24184: 'T->G',T874T,27
24185: 'T->A',S875T,1
24185: 'T->G',S875A,37
24186: 'C->G',S875C,1
24186: 'C->T',S875F,13
24187: 'T->A',S875S,63
24187: 'T->C',S875S,66
24187: 'T->G',S875S,12
24188: 'G->A',A876T,8
24188: 'G->T',A876S,78
24189: 'C->T',A876V,5
24190: 'A->C',A876A,178
24190: 'A->G',A876A,250
24190: 'A->T',A876A,3
24191: 'C->A',L877M,12
24191: 'C->T',L877L,66
24192: 'T->A',L877Q,1
24192: 'T->C',L877P,1
24193: 'G->A',L877L,185
24193: 'G->C',L877L,142
24193: 'G->T',L877L,1028
24194: 'T->C',L878L,2532
24194: 'T->G',L878V,6
24195: 'T->C',L878S,6
24196: 'A->G',L878L,108
24197: 'G->A',A879T,223
24197: 'G->C',A879P,1
24197: 'G->T',A879S,3331
24198: 'C->A',A879E,3
24198: 'C->G',A879G,5
24198: 'C->T',A879V,973
24199: 'G->A',A879A,2792
24199: 'G->C',A879A,27
24199: 'G->T',A879A,545
24200: 'G->A',G880S,4
24201: 'G->T',G880V,1
24202: 'T->C',G880G,361
24203: 'A->G',T881A,6
24203: 'A->T',T881S,2
24204: 'C->T',T881I,12
24205: 'A->G',T881T,29
24205: 'A->T',T881T,179
24206: 'A->C',I882L,1
24206: 'A->G',I882V,16
24206: 'A->T',I882F,4
24207: 'T->C',I882T,5
24208: 'C->A',I882I,16
24208: 'C->T',I882I,39518
24209: 'A->G',T883A,11
24209: 'A->T',T883S,11
24210: 'C->G',T883S,19
24210: 'C->T',T883I,458
24211: 'T->A',T883T,6
24211: 'T->C',T883T,59
24211: 'T->G',T883T,46
24212: 'T->A',S884T,3
24212: 'T->C',S884P,1
24212: 'T->G',S884A,79
24213: 'C->A',S884Y,1
24213: 'C->G',S884C,23
24213: 'C->T',S884F,445
24214: 'T->A',S884S,45
24214: 'T->C',S884S,137
24214: 'T->G',S884S,12
24215: 'G->A',G885S,4
24215: 'G->C',G885R,2
24215: 'G->T',G885C,5
24216: 'G->A',G885D,8
24216: 'G->T',G885V,3
24217: 'T->A',G885G,1
24217: 'T->C',G885G,54
24217: 'T->G',G885G,2
24218: 'T->C',W886R,2
24218: 'T->G',W886G,4
24219: 'G->T',W886L,85
24220: 'G->C',W886C,5
24220: 'G->T',W886C,20
24221: 'A->G',T887A,6
24221: 'A->T',T887S,2
24222: 'C->A',T887N,76
24223: 'C->A',T887T,123
24223: 'C->G',T887T,7
24223: 'C->T',T887T,454
24224: 'T->A',F888I,1
24224: 'T->C',F888L,2456
24225: 'T->C',F888S,1
24226: 'T->A',F888L,15
24226: 'T->C',F888F,49
24226: 'T->G',F888L,5
24227: 'G->A',G889S,6
24227: 'G->T',G889C,79
24228: 'G->T',G889V,3
24229: 'T->A',G889G,9
24229: 'T->C',G889G,24
24229: 'T->G',G889G,79
24230: 'G->A',A890T,54
24230: 'G->T',A890S,91
24231: 'C->T',A890V,411
24232: 'A->C',A890A,36
24232: 'A->G',A890A,105
24232: 'A->T',A890A,83
24233: 'G->A',G891S,3
24233: 'G->T',G891C,1
24234: 'G->A',G891D,36
24234: 'G->T',G891V,8
24235: 'T->A',G891G,7
24235: 'T->C',G891G,1029
24235: 'T->G',G891G,1
24236: 'G->A',A892T,5
24236: 'G->C',A892P,1
24236: 'G->T',A892S,676
24237: 'C->T',A892V,1076
24238: 'T->A',A892A,36
24238: 'T->C',A892A,46
24238: 'T->G',A892A,3
24239: 'G->A',A893T,11
24239: 'G->C',A893P,4
24239: 'G->T',A893S,95
24240: 'C->A',A893E,1
24240: 'C->T',A893V,174
24241: 'A->C',A893A,16
24241: 'A->G',A893A,76
24241: 'A->T',A893A,48
24242: 'T->C',L894L,164
24242: 'T->G',L894V,1
24243: 'T->C',L894S,4
24244: 'A->C',L894F,7
24244: 'A->G',L894L,80
24245: 'C->A',Q895K,3
24246: 'A->G',Q895R,1
24247: 'A->C',Q895H,66
24247: 'A->G',Q895Q,69
24247: 'A->T',Q895H,2
24248: 'A->C',I896L,127
24248: 'A->G',I896V,14
24248: 'A->T',I896L,5
24249: 'T->C',I896T,42
24250: 'A->G',I896M,6
24252: 'C->A',P897Q,1
24252: 'C->T',P897L,1
24253: 'A->C',P897P,1
24253: 'A->G',P897P,82
24253: 'A->T',P897P,828
24255: 'T->G',F898C,1
24256: 'T->C',F898F,99
24257: 'G->A',A899T,4
24257: 'G->T',A899S,1920
24258: 'C->T',A899V,9
24259: 'T->A',A899A,2
24259: 'T->C',A899A,120
24259: 'T->G',A899A,1
24260: 'A->C',M900L,6
24260: 'A->T',M900L,3
24262: 'G->A',M900I,9
24262: 'G->T',M900I,76
24265: 'A->C',Q901H,1
24265: 'A->G',Q901Q,12
24266: 'A->C',M902L,2
24266: 'A->G',M902V,4
24266: 'A->T',M902L,1
24267: 'T->A',M902K,1
24268: 'G->A',M902I,5
24268: 'G->T',M902I,8
24269: 'G->A',A903T,1
24269: 'G->T',A903S,80
24270: 'C->T',A903V,1
24271: 'T->A',A903A,1
24271: 'T->C',A903A,117
24271: 'T->G',A903A,2
24272: 'T->C',Y904H,6
24273: 'A->C',Y904S,1
24273: 'A->T',Y904F,16
24274: 'T->C',Y904Y,139
24275: 'A->C',R905R,6
24275: 'A->G',R905G,17
24276: 'G->A',R905K,7
24277: 'G->A',R905R,70
24277: 'G->C',R905S,1
24278: 'T->C',F906L,4
24280: 'T->A',F906L,1
24280: 'T->C',F906F,509
24281: 'A->T',N907Y,2
24282: 'A->C',N907T,22
24282: 'A->G',N907S,18
24282: 'A->T',N907I,1
24283: 'T->C',N907N,196
24284: 'G->A',G908S,3
24284: 'G->T',G908C,2
24286: 'T->C',G908G,94
24287: 'A->G',I909V,256
24288: 'T->A',I909N,1
24289: 'T->A',I909I,53
24289: 'T->C',I909I,127
24291: 'G->A',G910E,1
24292: 'A->C',G910G,38
24292: 'A->G',G910G,223
24292: 'A->T',G910G,34
24293: 'G->A',V911I,162
24293: 'G->T',V911F,2
24295: 'T->C',V911V,72
24296: 'A->G',T912A,21
24296: 'A->T',T912S,1
24297: 'C->A',T912K,3
24297: 'C->T',T912I,43
24298: 'A->C',T912T,4
24298: 'A->G',T912T,64
24298: 'A->T',T912T,35
24299: 'C->G',Q913E,1
24300: 'A->T',Q913L,4
24301: 'G->A',Q913Q,84
24301: 'G->C',Q913H,24
24301: 'G->T',Q913H,107
24302: 'A->C',N914H,7
24302: 'A->G',N914D,14
24302: 'A->T',N914Y,13
24303: 'A->G',N914S,6
24303: 'A->T',N914I,1
24304: 'T->C',N914N,84
24305: 'G->A',V915I,159
24305: 'G->C',V915L,7
24305: 'G->T',V915F,7
24307: 'T->C',V915V,40
24307: 'T->G',V915V,9
24308: 'C->T',L916F,2
24309: 'T->C',L916P,1
24310: 'C->A',L916L,6
24310: 'C->G',L916L,1
24310: 'C->T',L916L,62
24311: 'T->C',Y917H,4
24311: 'T->G',Y917D,1
24312: 'A->G',Y917C,1
24312: 'A->T',Y917F,13
24313: 'T->C',Y917Y,97
24314: 'G->A',E918K,41
24314: 'G->C',E918Q,4
24315: 'A->C',E918A,12
24315: 'A->G',E918G,6
24315: 'A->T',E918V,6
24316: 'G->A',E918E,205
24316: 'G->T',E918D,32
24317: 'A->C',N919H,2
24319: 'C->T',N919N,592
24320: 'C->A',Q920K,1
24320: 'C->G',Q920E,3
24322: 'A->G',Q920Q,5
24323: 'A->C',K921Q,1
24323: 'A->G',K921E,12
24324: 'A->G',K921R,16
24324: 'A->T',K921I,2
24325: 'A->C',K921N,4
24325: 'A->G',K921K,83
24325: 'A->T',K921N,1
24326: 'T->A',L922M,47
24326: 'T->C',L922L,28
24326: 'T->G',L922V,1
24327: 'T->C',L922S,5
24327: 'T->G',L922W,1
24328: 'G->A',L922L,42
24328: 'G->C',L922F,85
24328: 'G->T',L922F,581
24329: 'A->C',I923L,3
24329: 'A->G',I923V,8
24329: 'A->T',I923F,2
24330: 'T->C',I923T,1
24331: 'T->A',I923I,437
24331: 'T->C',I923I,67
24331: 'T->G',I923M,3
24332: 'G->A',A924T,28
24332: 'G->T',A924S,295
24333: 'C->T',A924V,113
24334: 'C->A',A924A,124
24334: 'C->G',A924A,81
24334: 'C->T',A924A,14903
24335: 'A->C',N925H,2
24335: 'A->G',N925D,9
24335: 'A->T',N925Y,10
24336: 'A->G',N925S,10
24336: 'A->T',N925I,9
24337: 'C->A',N925K,10
24337: 'C->G',N925K,1
24337: 'C->T',N925N,2034
24338: 'C->G',Q926E,6
24339: 'A->G',Q926R,2
24339: 'A->T',Q926L,13
24340: 'A->C',Q926H,12
24340: 'A->G',Q926Q,33
24340: 'A->T',Q926H,4
24341: 'T->A',F927I,1
24341: 'T->C',F927L,3
24343: 'T->C',F927F,24
24345: 'A->G',N928S,1
24346: 'T->C',N928N,65
24347: 'A->C',S929R,1
24347: 'A->G',S929G,27
24347: 'A->T',S929C,2
24348: 'G->A',S929N,43
24348: 'G->C',S929T,916
24348: 'G->T',S929I,619
24349: 'T->A',S929R,12
24349: 'T->C',S929S,16021
24349: 'T->G',S929R,6
24350: 'G->A',A930T,2
24350: 'G->T',A930S,5
24351: 'C->T',A930V,101
24352: 'T->A',A930A,10
24352: 'T->C',A930A,142
24352: 'T->G',A930A,7
24353: 'A->G',I931V,78
24353: 'A->T',I931F,1
24354: 'T->C',I931T,4
24355: 'T->A',I931I,6
24355: 'T->C',I931I,32
24355: 'T->G',I931M,6
24356: 'G->A',G932S,123
24356: 'G->C',G932R,14
24356: 'G->T',G932C,73
24357: 'G->A',G932D,20
24357: 'G->C',G932A,10
24357: 'G->T',G932V,164
24358: 'C->A',G932G,1046
24358: 'C->T',G932G,115
24359: 'A->C',K933Q,6
24359: 'A->G',K933E,2
24360: 'A->C',K933T,1
24360: 'A->G',K933R,1
24360: 'A->T',K933I,14
24361: 'A->G',K933K,81
24361: 'A->T',K933N,1
24362: 'A->C',I934L,40
24362: 'A->G',I934V,84
24363: 'T->C',I934T,4
24364: 'T->A',I934I,11
24364: 'T->C',I934I,362
24364: 'T->G',I934M,10
24365: 'C->A',Q935K,1
24365: 'C->G',Q935E,1
24366: 'A->G',Q935R,9
24366: 'A->T',Q935L,4
24367: 'A->C',Q935H,1
24367: 'A->G',Q935Q,104
24368: 'G->A',D936N,2931
24368: 'G->C',D936H,963
24368: 'G->T',D936Y,3551
24369: 'A->C',D936A,5
24369: 'A->G',D936G,69
24369: 'A->T',D936V,28
24370: 'C->A',D936E,48
24370: 'C->G',D936E,54
24370: 'C->T',D936D,3018
24371: 'T->A',S937T,41
24371: 'T->G',S937A,98
24372: 'C->T',S937L,81
24373: 'A->C',S937S,10
24373: 'A->G',S937S,707
24373: 'A->T',S937S,14
24374: 'C->A',L938I,135
24374: 'C->G',L938V,8
24374: 'C->T',L938F,2455
24376: 'T->A',L938L,4
24376: 'T->C',L938L,564
24376: 'T->G',L938L,1
24377: 'T->A',S939T,1
24377: 'T->G',S939A,8
24378: 'C->A',S939Y,34
24378: 'C->G',S939C,1
24378: 'C->T',S939F,7010
24379: 'T->A',S939S,13
24379: 'T->C',S939S,66
24379: 'T->G',S939S,25
24380: 'T->A',S940T,16
24380: 'T->C',S940P,1
24380: 'T->G',S940A,21
24381: 'C->A',S940Y,28
24381: 'C->G',S940C,1
24381: 'C->T',S940F,1842
24382: 'C->A',S940S,163
24382: 'C->G',S940S,85
24382: 'C->T',S940S,2846
24383: 'A->G',T941A,133
24383: 'A->T',T941S,26
24384: 'C->T',T941I,61
24385: 'A->C',T941T,6
24385: 'A->G',T941T,227
24385: 'A->T',T941T,285
24386: 'G->A',A942T,109
24386: 'G->T',A942S,801
24387: 'C->T',A942V,146
24388: 'A->C',A942A,3
24388: 'A->G',A942A,48
24388: 'A->T',A942A,81
24389: 'A->C',S943R,1197
24389: 'A->G',S943G,28
24389: 'A->T',S943C,2
24390: 'G->A',S943N,50
24390: 'G->C',S943T,1582
24390: 'G->T',S943I,202
24391: 'T->A',S943R,8
24391: 'T->C',S943S,24
24391: 'T->G',S943R,6
24392: 'G->T',A944S,11
24393: 'C->T',A944V,4
24394: 'A->C',A944A,2
24394: 'A->G',A944A,28
24394: 'A->T',A944A,2
24395: 'C->A',L945I,4
24395: 'C->T',L945F,95
24397: 'T->A',L945L,79
24397: 'T->C',L945L,57
24397: 'T->G',L945L,5
24398: 'G->A',G946R,192
24398: 'G->C',G946R,42
24399: 'G->A',G946E,59
24399: 'G->C',G946A,11
24399: 'G->T',G946V,366
24400: 'A->C',G946G,186
24400: 'A->G',G946G,44
24400: 'A->T',G946G,97
24401: 'A->C',K947Q,2
24401: 'A->G',K947E,5
24402: 'A->C',K947T,35
24402: 'A->G',K947R,84
24402: 'A->T',K947I,10
24403: 'A->C',K947N,3
24403: 'A->G',K947K,26
24404: 'C->A',L948I,29
24406: 'T->A',L948L,12
24406: 'T->C',L948L,276
24406: 'T->G',L948L,50
24407: 'C->A',Q949K,1
24407: 'C->G',Q949E,11
24408: 'A->G',Q949R,35
24408: 'A->T',Q949L,4
24409: 'A->G',Q949Q,31
24409: 'A->T',Q949H,1
24410: 'G->A',D950N,904204
24410: 'G->C',D950H,7718
24410: 'G->T',D950Y,127
24411: 'A->C',D950A,14
24411: 'A->G',D950G,40
24411: 'A->T',D950V,6
24412: 'T->A',D950E,4
24412: 'T->C',D950D,166
24412: 'T->G',D950E,6
24413: 'G->T',V951L,1
24414: 'T->C',V951A,3
24415: 'G->A',V951V,286
24415: 'G->T',V951V,1640
24416: 'G->A',V952I,24
24416: 'G->C',V952L,3
24416: 'G->T',V952F,80
24417: 'T->A',V952D,10
24417: 'T->C',V952A,12
24418: 'C->A',V952V,18
24418: 'C->G',V952V,1
24418: 'C->T',V952V,1547
24419: 'A->C',N953H,1
24419: 'A->G',N953D,2
24420: 'A->G',N953S,1
24421: 'C->G',N953K,1
24421: 'C->T',N953N,501
24422: 'C->A',Q954K,61
24422: 'C->G',Q954E,1
24423: 'A->G',Q954R,5
24423: 'A->T',Q954L,41
24424: 'A->C',Q954H,7
24424: 'A->G',Q954Q,136
24424: 'A->T',Q954H,4
24425: 'A->C',N955H,12
24426: 'A->T',N955I,2
24427: 'T->C',N955N,139
24428: 'G->T',A956S,14
24430: 'A->C',A956A,5
24430: 'A->G',A956A,98
24430: 'A->T',A956A,32
24431: 'C->A',Q957K,1
24431: 'C->G',Q957E,15
24432: 'A->G',Q957R,2326
24432: 'A->T',Q957L,683
24433: 'A->C',Q957H,21
24433: 'A->G',Q957Q,96
24433: 'A->T',Q957H,11
24434: 'G->A',A958T,2
24434: 'G->T',A958S,115
24436: 'T->A',A958A,1
24436: 'T->C',A958A,133
24436: 'T->G',A958A,40
24437: 'T->C',L959L,98
24437: 'T->G',L959V,2
24439: 'A->G',L959L,14
24439: 'A->T',L959F,1
24440: 'A->C',N960H,1
24440: 'A->T',N960Y,1
24441: 'A->C',N960T,2
24441: 'A->G',N960S,3
24442: 'C->A',N960K,1
24442: 'C->T',N960N,3955
24443: 'A->G',T961A,47
24443: 'A->T',T961S,4
24444: 'C->A',T961K,1
24444: 'C->T',T961M,430
24445: 'G->A',T961T,163
24445: 'G->C',T961T,26
24445: 'G->T',T961T,239
24446: 'C->G',L962V,1
24447: 'T->G',L962R,1
24448: 'T->A',L962L,8
24448: 'T->C',L962L,58
24449: 'G->A',V963I,13
24449: 'G->C',V963L,1
24449: 'G->T',V963F,5
24450: 'T->A',V963D,1
24450: 'T->C',V963A,50
24450: 'T->G',V963G,1
24451: 'T->A',V963V,2
24451: 'T->C',V963V,51
24452: 'A->G',K964E,2
24453: 'A->C',K964T,1
24453: 'A->G',K964R,32
24453: 'A->T',K964I,5
24454: 'A->G',K964K,18
24455: 'C->G',Q965E,1
24456: 'A->G',Q965R,1
24457: 'A->G',Q965Q,17
24458: 'C->A',L966I,2
24460: 'T->A',L966L,5
24460: 'T->C',L966L,156
24460: 'T->G',L966L,1
24461: 'A->G',S967G,8
24462: 'G->A',S967N,12
24462: 'G->C',S967T,13
24462: 'G->T',S967I,1
24463: 'C->A',S967R,15
24463: 'C->G',S967R,1
24463: 'C->T',S967S,101
24464: 'T->A',S968T,2
24464: 'T->G',S968A,4
24465: 'C->A',S968Y,2
24465: 'C->T',S968F,7
24466: 'C->A',S968S,11
24466: 'C->G',S968S,9
24466: 'C->T',S968S,275
24468: 'A->C',N969T,1
24468: 'A->G',N969S,27
24468: 'A->T',N969I,1
24469: 'T->A',N969K,14
24469: 'T->C',N969N,313
24469: 'T->G',N969K,4
24471: 'T->C',F970S,1
24472: 'T->C',F970F,37
24473: 'G->T',G971C,2
24474: 'G->T',G971V,1
24475: 'T->A',G971G,1
24475: 'T->C',G971G,23
24475: 'T->G',G971G,205
24476: 'G->T',A972S,3
24477: 'C->T',A972V,1
24478: 'A->C',A972A,4
24478: 'A->G',A972A,70
24478: 'A->T',A972A,24
24479: 'A->G',I973V,4
24479: 'A->T',I973F,1
24481: 'T->C',I973I,141
24482: 'T->C',S974P,1
24483: 'C->T',S974L,1
24484: 'A->C',S974S,2
24484: 'A->G',S974S,107
24484: 'A->T',S974S,35
24486: 'G->A',S975N,7
24487: 'T->C',S975S,19
24488: 'G->A',V976I,22
24488: 'G->T',V976F,107
24489: 'T->C',V976A,17
24489: 'T->G',V976G,4
24490: 'T->C',V976V,24
24490: 'T->G',V976V,6
24491: 'T->A',L977I,1
24491: 'T->C',L977L,142
24493: 'A->G',L977L,41
24494: 'A->C',N978H,7
24494: 'A->G',N978D,4
24494: 'A->T',N978Y,2
24495: 'A->C',N978T,2
24495: 'A->G',N978S,96
24496: 'T->C',N978N,298
24497: 'G->C',D979H,21
24497: 'G->T',D979Y,43
24498: 'A->T',D979V,15
24499: 'T->A',D979E,1110
24499: 'T->C',D979D,1929
24499: 'T->G',D979E,1
24500: 'A->G',I980V,1
24502: 'C->A',I980I,147
24502: 'C->T',I980I,686
24503: 'C->A',L981I,17
24503: 'C->G',L981V,1
24503: 'C->T',L981F,14
24504: 'T->C',L981P,4
24505: 'T->A',L981L,12
24505: 'T->C',L981L,34
24505: 'T->G',L981L,15
24506: 'T->A',S982T,1
24506: 'T->C',S982P,1
24506: 'T->G',S982A,734499
24507: 'C->T',S982L,63
24508: 'A->G',S982S,80
24508: 'A->T',S982S,3
24509: 'C->A',R983S,1
24509: 'C->T',R983C,1
24511: 'T->C',R983R,103
24511: 'T->G',R983R,6
24513: 'T->C',L984P,3
24514: 'T->A',L984L,30
24514: 'T->C',L984L,46
24514: 'T->G',L984L,2
24515: 'G->A',D985N,12
24516: 'A->G',D985G,2
24516: 'A->T',D985V,2
24517: 'C->A',D985E,4
24517: 'C->T',D985D,383
24518: 'A->C',K986Q,11
24518: 'A->G',K986E,2
24519: 'A->C',K986T,2
24519: 'A->G',K986R,60
24519: 'A->T',K986I,3
24520: 'A->C',K986N,40
24520: 'A->G',K986K,34
24520: 'A->T',K986N,4
24521: 'G->A',V987I,5
24521: 'G->C',V987L,2
24521: 'G->T',V987F,47
24523: 'T->A',V987V,41
24523: 'T->C',V987V,70
24523: 'T->G',V987V,19
24525: 'A->G',E988G,2
24526: 'G->A',E988E,201
24526: 'G->T',E988D,1
24527: 'G->T',A989S,4
24529: 'T->A',A989A,4
24529: 'T->C',A989A,76
24529: 'T->G',A989A,2
24530: 'G->C',E990Q,7
24531: 'A->C',E990A,10
24531: 'A->G',E990G,1
24532: 'A->C',E990D,7
24532: 'A->G',E990E,302
24532: 'A->T',E990D,6
24533: 'G->A',V991M,2
24533: 'G->T',V991L,10
24534: 'T->C',V991A,2
24535: 'G->A',V991V,105
24535: 'G->C',V991V,4
24535: 'G->T',V991V,926
24538: 'A->C',Q992H,2
24538: 'A->G',Q992Q,386
24539: 'A->C',I993L,1
24539: 'A->G',I993V,7
24541: 'T->A',I993I,25
24541: 'T->C',I993I,19
24543: 'A->G',D994G,1
24544: 'T->C',D994D,190
24544: 'T->G',D994E,1
24545: 'A->C',R995R,1
24545: 'A->G',R995G,2
24546: 'G->A',R995K,1
24546: 'G->T',R995M,2
24547: 'G->A',R995R,66
24547: 'G->T',R995S,2
24548: 'T->C',L996L,30
24549: 'T->C',L996S,2
24550: 'G->A',L996L,199
24550: 'G->C',L996F,1
24550: 'G->T',L996F,1
24551: 'A->G',I997V,4
24552: 'T->C',I997T,3
24553: 'C->A',I997I,7
24553: 'C->T',I997I,246
24554: 'A->G',T998A,3
24554: 'A->T',T998S,3
24555: 'C->T',T998I,52
24556: 'A->C',T998T,5
24556: 'A->G',T998T,32
24556: 'A->T',T998T,18
24557: 'G->A',G999S,2
24558: 'G->T',G999V,1
24559: 'C->A',G999G,3
24559: 'C->T',G999G,150
24560: 'A->C',R1000R,30
24560: 'A->G',R1000G,2
24562: 'A->G',R1000R,20
24563: 'C->T',L1001F,18
24564: 'T->C',L1001P,2
24565: 'T->A',L1001L,5
24565: 'T->C',L1001L,116
24565: 'T->G',L1001L,8
24566: 'C->G',Q1002E,3
24567: 'A->G',Q1002R,2
24567: 'A->T',Q1002L,3
24568: 'A->C',Q1002H,1
24568: 'A->G',Q1002Q,66
24568: 'A->T',Q1002H,13
24571: 'T->C',S1003S,23
24572: 'T->C',L1004L,126
24574: 'G->A',L1004L,327
24574: 'G->C',L1004F,1
24574: 'G->T',L1004F,6
24576: 'A->T',Q1005L,5
24577: 'G->A',Q1005Q,274
24577: 'G->C',Q1005H,17
24577: 'G->T',Q1005H,82
24578: 'A->G',T1006A,17
24578: 'A->T',T1006S,6
24579: 'C->T',T1006I,673
24580: 'A->C',T1006T,12
24580: 'A->G',T1006T,155
24580: 'A->T',T1006T,20
24581: 'T->C',Y1007H,4
24582: 'A->G',Y1007C,1
24582: 'A->T',Y1007F,2
24583: 'T->C',Y1007Y,1469
24584: 'G->A',V1008M,3
24584: 'G->T',V1008L,1
24585: 'T->A',V1008E,1
24585: 'T->C',V1008A,17
24586: 'G->A',V1008V,41
24586: 'G->C',V1008V,9
24586: 'G->T',V1008V,763
24587: 'A->G',T1009A,10
24587: 'A->T',T1009S,31
24588: 'C->A',T1009N,22
24588: 'C->G',T1009S,14
24588: 'C->T',T1009I,348
24589: 'T->A',T1009T,18
24589: 'T->C',T1009T,498
24589: 'T->G',T1009T,3
24590: 'C->A',Q1010K,1
24591: 'A->T',Q1010L,30
24592: 'A->G',Q1010Q,155
24594: 'A->G',Q1011R,13
24594: 'A->T',Q1011L,42
24595: 'A->C',Q1011H,5
24595: 'A->G',Q1011Q,194
24595: 'A->T',Q1011H,2
24596: 'T->C',L1012L,137
24596: 'T->G',L1012V,4
24597: 'T->C',L1012S,13
24598: 'A->G',L1012L,37
24598: 'A->T',L1012F,3
24599: 'A->C',I1013L,3
24599: 'A->G',I1013V,2
24600: 'T->C',I1013T,2
24600: 'T->G',I1013S,5
24601: 'T->A',I1013I,12
24601: 'T->C',I1013I,43
24602: 'A->C',R1014R,13
24603: 'G->A',R1014K,63
24603: 'G->C',R1014T,37
24603: 'G->T',R1014I,6
24604: 'A->G',R1014R,132
24604: 'A->T',R1014S,9
24605: 'G->A',A1015T,4
24605: 'G->T',A1015S,15
24606: 'C->G',A1015G,2
24606: 'C->T',A1015V,3
24607: 'T->A',A1015A,5
24607: 'T->C',A1015A,26
24607: 'T->G',A1015A,2
24608: 'G->A',A1016T,91
24608: 'G->T',A1016S,126
24609: 'C->A',A1016E,2
24609: 'C->T',A1016V,132
24610: 'A->C',A1016A,17
24610: 'A->G',A1016A,59
24610: 'A->T',A1016A,22
24611: 'G->C',E1017Q,1
24612: 'A->C',E1017A,3
24612: 'A->G',E1017G,3
24613: 'A->C',E1017D,1
24613: 'A->G',E1017E,98
24613: 'A->T',E1017D,13
24614: 'A->C',I1018L,5
24614: 'A->G',I1018V,50
24614: 'A->T',I1018F,1
24615: 'T->C',I1018T,2
24616: 'C->A',I1018I,9
24616: 'C->G',I1018M,5
24616: 'C->T',I1018I,1053
24617: 'A->C',R1019R,8
24617: 'A->G',R1019G,1
24618: 'G->A',R1019K,1
24618: 'G->C',R1019T,4
24618: 'G->T',R1019I,2
24619: 'A->C',R1019S,1
24619: 'A->G',R1019R,47
24620: 'G->A',A1020T,23
24620: 'G->C',A1020P,1
24620: 'G->T',A1020S,3327
24621: 'C->A',A1020D,5
24621: 'C->G',A1020G,19
24621: 'C->T',A1020V,963
24622: 'T->A',A1020A,79
24622: 'T->C',A1020A,90
24622: 'T->G',A1020A,172
24623: 'T->A',S1021T,4
24623: 'T->G',S1021A,3
24624: 'C->A',S1021Y,20
24624: 'C->T',S1021F,104
24625: 'T->A',S1021S,9
24625: 'T->C',S1021S,39
24625: 'T->G',S1021S,8
24626: 'G->A',A1022T,1
24626: 'G->T',A1022S,123
24627: 'C->A',A1022D,1
24627: 'C->G',A1022G,1
24627: 'C->T',A1022V,3
24628: 'T->C',A1022A,164
24628: 'T->G',A1022A,3
24629: 'A->C',N1023H,1
24629: 'A->G',N1023D,24
24629: 'A->T',N1023Y,11
24630: 'A->C',N1023T,6
24630: 'A->G',N1023S,37
24630: 'A->T',N1023I,5
24631: 'T->A',N1023K,1
24631: 'T->C',N1023N,142
24631: 'T->G',N1023K,8
24632: 'C->A',L1024I,8
24632: 'C->G',L1024V,1
24632: 'C->T',L1024F,87
24633: 'T->A',L1024H,2
24633: 'T->G',L1024R,13
24634: 'T->A',L1024L,16
24634: 'T->C',L1024L,44
24634: 'T->G',L1024L,2
24636: 'C->G',A1025G,275
24637: 'T->A',A1025A,40
24637: 'T->C',A1025A,87
24637: 'T->G',A1025A,3
24638: 'G->A',A1026T,14
24638: 'G->T',A1026S,462
24639: 'C->G',A1026G,4
24639: 'C->T',A1026V,7
24640: 'T->A',A1026A,9
24640: 'T->C',A1026A,53
24640: 'T->G',A1026A,1
24641: 'A->G',T1027A,29
24641: 'A->T',T1027S,9
24642: 'C->A',T1027N,9
24642: 'C->G',T1027S,15
24642: 'C->T',T1027I,60852
24643: 'T->A',T1027T,10
24643: 'T->C',T1027T,45
24645: 'A->G',K1028R,3
24646: 'A->G',K1028K,28
24647: 'A->G',M1029V,33
24647: 'A->T',M1029L,2
24648: 'T->C',M1029T,4
24649: 'G->A',M1029I,3
24649: 'G->T',M1029I,31
24650: 'T->G',S1030A,16
24651: 'C->T',S1030L,6
24652: 'A->C',S1030S,3
24652: 'A->G',S1030S,108
24652: 'A->T',S1030S,56
24653: 'G->A',E1031K,3
24653: 'G->C',E1031Q,1
24654: 'A->T',E1031V,2
24655: 'G->A',E1031E,34
24655: 'G->T',E1031D,4
24658: 'T->C',C1032C,27
24659: 'G->C',V1033L,1
24659: 'G->T',V1033L,1
24660: 'T->C',V1033A,138
24660: 'T->G',V1033G,1
24661: 'A->C',V1033V,3
24661: 'A->G',V1033V,90
24662: 'C->A',L1034I,19
24662: 'C->T',L1034F,3
24663: 'T->C',L1034P,2
24663: 'T->G',L1034R,7
24664: 'T->A',L1034L,46
24664: 'T->C',L1034L,60
24664: 'T->G',L1034L,9
24666: 'G->T',G1035V,49
24667: 'A->C',G1035G,18
24667: 'A->G',G1035G,42
24670: 'A->C',Q1036H,1
24670: 'A->G',Q1036Q,54
24671: 'T->A',S1037T,3
24671: 'T->C',S1037P,2
24673: 'A->C',S1037S,1
24673: 'A->G',S1037S,663
24673: 'A->T',S1037S,33
24674: 'A->C',K1038Q,29
24674: 'A->G',K1038E,9
24675: 'A->C',K1038T,20
24675: 'A->G',K1038R,171
24675: 'A->T',K1038I,16
24676: 'A->C',K1038N,1
24676: 'A->G',K1038K,38
24676: 'A->T',K1038N,8
24677: 'A->C',R1039R,18
24678: 'G->A',R1039K,2
24678: 'G->C',R1039T,2
24679: 'A->G',R1039R,55
24679: 'A->T',R1039S,3
24680: 'G->A',V1040I,14
24680: 'G->T',V1040F,389
24681: 'T->C',V1040A,17
24681: 'T->G',V1040G,1
24682: 'T->A',V1040V,43
24682: 'T->C',V1040V,54
24682: 'T->G',V1040V,15
24683: 'G->T',D1041Y,1
24684: 'A->C',D1041A,2
24684: 'A->G',D1041G,32
24685: 'T->A',D1041E,1
24685: 'T->C',D1041D,158
24685: 'T->G',D1041E,1
24686: 'T->A',F1042I,1
24686: 'T->C',F1042L,35
24688: 'T->C',F1042F,54
24688: 'T->G',F1042L,2
24691: 'T->C',C1043C,85
24694: 'A->C',G1044G,43
24694: 'A->G',G1044G,155
24694: 'A->T',G1044G,477
24695: 'A->C',K1045Q,34
24695: 'A->G',K1045E,14
24696: 'A->C',K1045T,12
24696: 'A->G',K1045R,127
24696: 'A->T',K1045M,8
24697: 'G->A',K1045K,1252
24697: 'G->T',K1045N,230
24698: 'G->A',G1046S,6
24698: 'G->T',G1046C,3
24699: 'G->A',G1046D,1
24700: 'C->A',G1046G,18
24700: 'C->G',G1046G,3
24700: 'C->T',G1046G,1316
24701: 'T->C',Y1047H,58
24702: 'A->C',Y1047S,1
24702: 'A->G',Y1047C,42
24702: 'A->T',Y1047F,7
24703: 'T->C',Y1047Y,286
24704: 'C->T',H1048Y,2
24706: 'T->C',H1048H,330
24707: 'C->A',L1049I,120
24707: 'C->G',L1049V,9
24707: 'C->T',L1049F,3
24709: 'T->A',L1049L,2
24709: 'T->C',L1049L,60
24709: 'T->G',L1049L,2
24710: 'A->C',M1050L,3
24710: 'A->G',M1050V,40
24710: 'A->T',M1050L,17
24711: 'T->C',M1050T,17
24712: 'G->A',M1050I,98
24712: 'G->C',M1050I,69
24712: 'G->T',M1050I,290
24713: 'T->A',S1051T,1
24714: 'C->T',S1051F,2
24715: 'C->A',S1051S,87
24715: 'C->T',S1051S,413
24716: 'T->A',F1052I,11
24716: 'T->C',F1052L,74
24716: 'T->G',F1052V,14
24717: 'T->A',F1052Y,148
24718: 'C->A',F1052L,121
24718: 'C->T',F1052F,478
24719: 'C->A',P1053T,1
24719: 'C->T',P1053S,2
24721: 'T->A',P1053P,68
24721: 'T->C',P1053P,366
24721: 'T->G',P1053P,16
24723: 'A->T',Q1054L,9
24724: 'G->A',Q1054Q,94
24724: 'G->T',Q1054H,1
24725: 'T->A',S1055T,3
24725: 'T->G',S1055A,15
24726: 'C->T',S1055L,33
24727: 'A->C',S1055S,8
24727: 'A->G',S1055S,84
24727: 'A->T',S1055S,200
24728: 'G->A',A1056T,1
24729: 'C->T',A1056V,56
24730: 'A->G',A1056A,98
24730: 'A->T',A1056A,7
24731: 'C->T',P1057S,1
24732: 'C->T',P1057L,6
24733: 'T->A',P1057P,26
24733: 'T->C',P1057P,797
24733: 'T->G',P1057P,19
24734: 'C->A',H1058N,1
24734: 'C->G',H1058D,1
24734: 'C->T',H1058Y,307
24735: 'A->G',H1058R,35
24735: 'A->T',H1058L,2
24736: 'T->A',H1058Q,1
24736: 'T->C',H1058H,68
24736: 'T->G',H1058Q,2
24739: 'T->C',G1059G,1347
24740: 'G->A',V1060I,40
24740: 'G->C',V1060L,1
24740: 'G->T',V1060L,34
24741: 'T->C',V1060A,8
24742: 'A->C',V1060V,30
24742: 'A->G',V1060V,173
24742: 'A->T',V1060V,169
24743: 'G->A',V1061I,24
24743: 'G->T',V1061F,32
24744: 'T->C',V1061A,5
24745: 'C->A',V1061V,72
24745: 'C->G',V1061V,6
24745: 'C->T',V1061V,7341
24746: 'T->A',F1062I,1
24746: 'T->C',F1062L,62
24747: 'T->A',F1062Y,1
24748: 'C->G',F1062L,1
24748: 'C->T',F1062F,3630
24749: 'T->A',L1063M,8
24749: 'T->C',L1063L,73
24749: 'T->G',L1063V,17
24751: 'G->A',L1063L,75
24751: 'G->C',L1063F,11
24751: 'G->T',L1063F,954
24752: 'C->T',H1064Y,1
24754: 'T->C',H1064H,95
24755: 'G->A',V1065M,119
24755: 'G->C',V1065L,1
24755: 'G->T',V1065L,288
24756: 'T->C',V1065A,66
24757: 'G->A',V1065V,42
24757: 'G->C',V1065V,257
24757: 'G->T',V1065V,2289
24758: 'A->G',T1066A,37
24758: 'A->T',T1066S,2
24759: 'C->A',T1066N,256
24759: 'C->G',T1066S,1
24759: 'C->T',T1066I,7
24760: 'T->A',T1066T,2
24760: 'T->C',T1066T,68
24760: 'T->G',T1066T,24
24761: 'T->A',Y1067N,1
24762: 'A->C',Y1067S,1
24762: 'A->G',Y1067C,1
24762: 'A->T',Y1067F,25
24763: 'T->C',Y1067Y,605
24764: 'G->A',V1068I,52
24764: 'G->C',V1068L,20
24764: 'G->T',V1068F,541
24765: 'T->A',V1068D,1
24765: 'T->C',V1068A,12
24766: 'C->A',V1068V,4
24766: 'C->G',V1068V,2
24766: 'C->T',V1068V,142
24767: 'C->A',P1069T,24
24767: 'C->G',P1069A,1
24767: 'C->T',P1069S,275
24768: 'C->A',P1069H,5
24768: 'C->T',P1069L,7
24769: 'T->A',P1069P,11
24769: 'T->C',P1069P,465
24769: 'T->G',P1069P,21
24770: 'G->A',A1070T,61
24770: 'G->T',A1070S,662
24771: 'C->G',A1070G,12
24771: 'C->T',A1070V,856
24772: 'A->C',A1070A,2
24772: 'A->G',A1070A,46
24772: 'A->T',A1070A,31
24773: 'C->A',Q1071K,12
24773: 'C->G',Q1071E,5
24774: 'A->G',Q1071R,46
24774: 'A->T',Q1071L,755
24775: 'A->C',Q1071H,10
24775: 'A->G',Q1071Q,718
24775: 'A->T',Q1071H,2638
24776: 'G->A',E1072K,76
24776: 'G->C',E1072Q,93
24777: 'A->C',E1072A,14
24777: 'A->G',E1072G,6
24777: 'A->T',E1072V,7
24778: 'A->C',E1072D,7
24778: 'A->G',E1072E,46
24778: 'A->T',E1072D,46
24779: 'A->C',K1073Q,15
24779: 'A->G',K1073E,114
24780: 'A->C',K1073T,1364
24780: 'A->G',K1073R,66
24780: 'A->T',K1073M,284
24781: 'G->A',K1073K,527
24781: 'G->C',K1073N,644
24781: 'G->T',K1073N,1885
24782: 'A->C',N1074H,20
24782: 'A->G',N1074D,83
24782: 'A->T',N1074Y,26
24783: 'A->G',N1074S,5350
24784: 'C->A',N1074K,26
24784: 'C->G',N1074K,5
24784: 'C->T',N1074N,469
24785: 'T->C',F1075L,41
24785: 'T->G',F1075V,12
24786: 'T->A',F1075Y,10
24786: 'T->C',F1075S,3
24786: 'T->G',F1075C,5
24787: 'C->A',F1075L,14
24787: 'C->G',F1075L,1
24787: 'C->T',F1075F,698
24788: 'A->C',T1076P,5
24788: 'A->G',T1076A,16
24788: 'A->T',T1076S,52
24789: 'C->A',T1076K,2
24789: 'C->T',T1076I,185
24790: 'A->C',T1076T,3
24790: 'A->G',T1076T,351
24790: 'A->T',T1076T,18
24791: 'A->G',T1077A,43
24792: 'C->A',T1077N,2
24792: 'C->G',T1077S,5
24792: 'C->T',T1077I,45
24793: 'T->A',T1077T,48
24793: 'T->C',T1077T,90
24793: 'T->G',T1077T,7
24794: 'G->A',A1078T,372
24794: 'G->T',A1078S,6249
24795: 'C->T',A1078V,415
24796: 'T->A',A1078A,8
24796: 'T->C',A1078A,345
24796: 'T->G',A1078A,27
24797: 'C->A',P1079T,77
24797: 'C->G',P1079A,2
24797: 'C->T',P1079S,380
24798: 'C->T',P1079L,2
24799: 'T->A',P1079P,109
24799: 'T->C',P1079P,161
24799: 'T->G',P1079P,6
24800: 'G->A',A1080T,2
24800: 'G->T',A1080S,41
24801: 'C->G',A1080G,2
24801: 'C->T',A1080V,2
24802: 'C->A',A1080A,24
24802: 'C->G',A1080A,3
24802: 'C->T',A1080A,152
24803: 'A->C',I1081L,25
24803: 'A->G',I1081V,42
24803: 'A->T',I1081F,17
24804: 'T->C',I1081T,6
24805: 'T->A',I1081I,9
24805: 'T->C',I1081I,212
24805: 'T->G',I1081M,9
24808: 'T->C',C1082C,53
24809: 'C->A',H1083N,3
24809: 'C->G',H1083D,58
24809: 'C->T',H1083Y,438
24810: 'A->G',H1083R,18
24810: 'A->T',H1083L,1
24811: 'T->A',H1083Q,48
24811: 'T->C',H1083H,477
24812: 'G->A',D1084N,36
24812: 'G->C',D1084H,20
24812: 'G->T',D1084Y,894
24813: 'A->C',D1084A,38
24813: 'A->G',D1084G,195
24813: 'A->T',D1084V,17
24814: 'T->A',D1084E,322
24814: 'T->C',D1084D,4946
24814: 'T->G',D1084E,99
24815: 'G->A',G1085R,143
24815: 'G->C',G1085R,39
24816: 'G->A',G1085E,212
24816: 'G->C',G1085A,336
24816: 'G->T',G1085V,120
24817: 'A->C',G1085G,38
24817: 'A->G',G1085G,48
24817: 'A->T',G1085G,7
24818: 'A->C',K1086Q,9
24818: 'A->G',K1086E,26
24819: 'A->C',K1086T,2
24819: 'A->G',K1086R,83
24819: 'A->T',K1086I,3
24820: 'A->C',K1086N,4
24820: 'A->G',K1086K,40
24820: 'A->T',K1086N,5
24821: 'G->A',A1087T,14
24821: 'G->C',A1087P,2
24821: 'G->T',A1087S,2077
24822: 'C->G',A1087G,96
24822: 'C->T',A1087V,31
24823: 'A->C',A1087A,2
24823: 'A->G',A1087A,18
24823: 'A->T',A1087A,60
24824: 'C->A',H1088N,6
24824: 'C->T',H1088Y,118
24825: 'A->G',H1088R,29
24826: 'C->T',H1088H,114
24827: 'T->C',F1089L,1
24828: 'T->A',F1089Y,6
24828: 'T->C',F1089S,1
24829: 'T->C',F1089F,83
24830: 'C->A',P1090T,2
24830: 'C->T',P1090S,6
24831: 'C->A',P1090H,1
24831: 'C->T',P1090L,5
24832: 'T->A',P1090P,71
24832: 'T->C',P1090P,1046
24832: 'T->G',P1090P,18
24833: 'C->A',R1091S,11
24833: 'C->G',R1091G,8
24833: 'C->T',R1091C,76
24834: 'G->A',R1091H,781
24834: 'G->C',R1091P,4
24834: 'G->T',R1091L,391
24835: 'T->C',R1091R,465
24835: 'T->G',R1091R,10
24836: 'G->A',E1092K,124
24836: 'G->C',E1092Q,16
24837: 'A->C',E1092A,45
24837: 'A->G',E1092G,22
24837: 'A->T',E1092V,12
24838: 'A->C',E1092D,19
24838: 'A->G',E1092E,162
24838: 'A->T',E1092D,5
24839: 'G->A',G1093S,4
24839: 'G->T',G1093C,1
24840: 'G->T',G1093V,1
24841: 'T->A',G1093G,2
24841: 'T->C',G1093G,31
24842: 'G->A',V1094I,111
24842: 'G->T',V1094F,42
24843: 'T->C',V1094A,16
24844: 'C->A',V1094V,271
24844: 'C->G',V1094V,1
24844: 'C->T',V1094V,599
24845: 'T->A',F1095I,2
24845: 'T->C',F1095L,17
24846: 'T->A',F1095Y,4
24846: 'T->C',F1095S,1
24846: 'T->G',F1095C,1
24847: 'T->A',F1095L,7
24847: 'T->C',F1095F,35
24847: 'T->G',F1095L,1
24848: 'G->A',V1096I,37
24848: 'G->C',V1096L,3
24848: 'G->T',V1096F,4
24849: 'T->C',V1096A,35
24850: 'T->A',V1096V,3
24850: 'T->C',V1096V,48
24850: 'T->G',V1096V,11
24851: 'T->A',S1097T,16
24851: 'T->C',S1097P,3
24851: 'T->G',S1097A,6
24852: 'C->T',S1097L,47
24853: 'A->C',S1097S,2
24853: 'A->G',S1097S,33
24853: 'A->T',S1097S,181
24854: 'A->G',N1098D,4
24855: 'A->C',N1098T,3
24855: 'A->G',N1098S,22
24856: 'T->C',N1098N,163
24857: 'G->A',G1099S,83
24857: 'G->T',G1099C,4
24858: 'G->A',G1099D,295
24858: 'G->T',G1099V,60
24859: 'C->G',G1099G,1
24859: 'C->T',G1099G,88
24860: 'A->G',T1100A,2
24860: 'A->T',T1100S,10
24861: 'C->A',T1100K,32
24861: 'C->T',T1100I,68
24862: 'A->G',T1100T,490
24862: 'A->T',T1100T,6
24863: 'C->A',H1101N,25
24863: 'C->G',H1101D,910
24863: 'C->T',H1101Y,1934
24864: 'A->C',H1101P,1
24864: 'A->G',H1101R,28
24864: 'A->T',H1101L,5
24865: 'C->A',H1101Q,152
24865: 'C->G',H1101Q,26
24865: 'C->T',H1101H,3000
24867: 'G->C',W1102S,12
24867: 'G->T',W1102L,182
24868: 'G->C',W1102C,2
24868: 'G->T',W1102C,47
24869: 'T->C',F1103L,52
24869: 'T->G',F1103V,1
24870: 'T->C',F1103S,47
24870: 'T->G',F1103C,1
24871: 'T->A',F1103L,24
24871: 'T->C',F1103F,11
24871: 'T->G',F1103L,2
24872: 'G->A',V1104I,390
24872: 'G->C',V1104L,232
24872: 'G->T',V1104L,10481
24873: 'T->C',V1104A,10
24874: 'A->G',V1104V,444
24874: 'A->T',V1104V,31
24875: 'A->C',T1105P,1
24877: 'A->G',T1105T,60
24877: 'A->T',T1105T,7
24878: 'C->A',Q1106K,1
24879: 'A->G',Q1106R,2
24879: 'A->T',Q1106L,8
24880: 'A->G',Q1106Q,36
24881: 'A->C',R1107R,31
24881: 'A->G',R1107G,11
24882: 'G->A',R1107K,38
24882: 'G->C',R1107T,2
24882: 'G->T',R1107M,16
24883: 'G->A',R1107R,962
24883: 'G->C',R1107S,1
24883: 'G->T',R1107S,113
24884: 'A->C',N1108H,35
24884: 'A->G',N1108D,1
24884: 'A->T',N1108Y,25
24885: 'A->C',N1108T,9
24885: 'A->G',N1108S,32
24885: 'A->T',N1108I,3
24886: 'T->C',N1108N,143
24887: 'T->A',F1109I,29
24887: 'T->C',F1109L,83
24888: 'T->A',F1109Y,2
24889: 'T->C',F1109F,14
24889: 'T->G',F1109L,2
24890: 'T->C',Y1110H,26
24891: 'A->T',Y1110F,2
24892: 'T->C',Y1110Y,744
24893: 'G->A',E1111K,466
24893: 'G->C',E1111Q,642
24894: 'A->C',E1111A,19
24894: 'A->G',E1111G,38
24894: 'A->T',E1111V,21
24895: 'A->C',E1111D,3
24895: 'A->G',E1111E,15
24895: 'A->T',E1111D,3
24896: 'C->A',P1112T,9
24896: 'C->G',P1112A,7
24896: 'C->T',P1112S,89
24897: 'C->A',P1112Q,51
24897: 'C->T',P1112L,95
24898: 'A->C',P1112P,4
24898: 'A->G',P1112P,57
24898: 'A->T',P1112P,62
24899: 'C->A',Q1113K,161
24899: 'C->G',Q1113E,3
24900: 'A->G',Q1113R,505
24900: 'A->T',Q1113L,162
24901: 'A->C',Q1113H,7
24901: 'A->G',Q1113Q,83
24901: 'A->T',Q1113H,11
24902: 'A->C',I1114L,40
24902: 'A->G',I1114V,369
24902: 'A->T',I1114F,33
24903: 'T->C',I1114T,770
24903: 'T->G',I1114S,33
24904: 'C->A',I1114I,15
24904: 'C->G',I1114M,10
24904: 'C->T',I1114I,6256
24905: 'A->C',I1115L,10
24905: 'A->G',I1115V,407
24905: 'A->T',I1115F,2
24906: 'T->C',I1115T,13
24907: 'T->A',I1115I,34
24907: 'T->C',I1115I,105
24908: 'A->G',T1116A,11
24909: 'C->A',T1116N,219
24909: 'C->G',T1116S,24
24909: 'C->T',T1116I,37
24910: 'T->A',T1116T,21
24910: 'T->C',T1116T,12645
24911: 'A->G',T1117A,12
24911: 'A->T',T1117S,2
24912: 'C->A',T1117K,11
24912: 'C->G',T1117R,13
24912: 'C->T',T1117I,2060
24913: 'A->C',T1117T,1
24913: 'A->G',T1117T,73
24913: 'A->T',T1117T,79
24914: 'G->A',D1118N,2
24914: 'G->C',D1118H,733940
24914: 'G->T',D1118Y,1960
24915: 'A->C',D1118A,19
24915: 'A->G',D1118G,17
24915: 'A->T',D1118V,18
24916: 'C->A',D1118E,5
24916: 'C->G',D1118E,2
24916: 'C->T',D1118D,334
24917: 'A->C',N1119H,4
24917: 'A->G',N1119D,5
24917: 'A->T',N1119Y,2
24918: 'A->C',N1119T,5
24918: 'A->G',N1119S,3
24918: 'A->T',N1119I,16
24919: 'C->A',N1119K,2
24919: 'C->T',N1119N,2129
24920: 'A->G',T1120A,7
24920: 'A->T',T1120S,6
24921: 'C->T',T1120I,221
24922: 'A->C',T1120T,2
24922: 'A->G',T1120T,202
24922: 'A->T',T1120T,22
24923: 'T->C',F1121L,115
24925: 'T->A',F1121L,1
24925: 'T->C',F1121F,595
24925: 'T->G',F1121L,1
24926: 'G->A',V1122M,75
24926: 'G->C',V1122L,6
24926: 'G->T',V1122L,1916
24927: 'T->A',V1122E,1
24927: 'T->C',V1122A,20
24927: 'T->G',V1122G,1
24928: 'G->A',V1122V,64
24928: 'G->C',V1122V,533
24928: 'G->T',V1122V,24243
24929: 'T->A',S1123T,1
24929: 'T->G',S1123A,19
24930: 'C->A',S1123Y,1
24930: 'C->T',S1123F,4
24931: 'T->A',S1123S,13
24931: 'T->C',S1123S,57
24931: 'T->G',S1123S,4
24932: 'G->A',G1124S,67
24932: 'G->C',G1124R,1
24932: 'G->T',G1124C,115
24933: 'G->A',G1124D,34
24933: 'G->C',G1124A,12
24933: 'G->T',G1124V,4651
24934: 'T->C',G1124G,61
24935: 'A->G',N1125D,29
24935: 'A->T',N1125Y,8
24936: 'A->C',N1125T,6
24936: 'A->G',N1125S,14
24936: 'A->T',N1125I,1
24937: 'C->A',N1125K,16
24937: 'C->G',N1125K,2
24937: 'C->T',N1125N,150
24940: 'T->C',C1126C,77
24941: 'G->A',D1127N,8
24941: 'G->C',D1127H,16
24941: 'G->T',D1127Y,53
24942: 'A->C',D1127A,17
24942: 'A->G',D1127G,1226
24942: 'A->T',D1127V,8
24943: 'T->A',D1127E,22
24943: 'T->C',D1127D,151
24944: 'G->A',V1128I,150
24944: 'G->C',V1128L,72
24944: 'G->T',V1128F,40
24945: 'T->C',V1128A,6
24946: 'T->A',V1128V,4
24946: 'T->C',V1128V,19
24946: 'T->G',V1128V,2
24947: 'G->A',V1129I,125
24947: 'G->C',V1129L,2
24947: 'G->T',V1129L,134
24948: 'T->C',V1129A,9
24949: 'A->C',V1129V,3
24949: 'A->G',V1129V,103
24949: 'A->T',V1129V,6
24950: 'A->C',I1130L,17
24950: 'A->G',I1130V,177
24950: 'A->T',I1130L,11
24951: 'T->C',I1130T,50
24952: 'A->C',I1130I,4
24952: 'A->G',I1130M,164
24952: 'A->T',I1130I,46
24953: 'G->A',G1131R,1
24953: 'G->C',G1131R,8
24954: 'G->A',G1131E,15
24954: 'G->C',G1131A,45
24955: 'A->C',G1131G,11
24955: 'A->G',G1131G,34
24955: 'A->T',G1131G,35
24956: 'A->G',I1132V,626
24956: 'A->T',I1132F,2
24957: 'T->C',I1132T,15
24957: 'T->G',I1132S,2
24958: 'T->A',I1132I,10
24958: 'T->C',I1132I,125
24959: 'G->A',V1133I,232
24959: 'G->C',V1133L,40
24959: 'G->T',V1133F,560
24960: 'T->C',V1133A,124
24961: 'C->A',V1133V,12
24961: 'C->G',V1133V,4
24961: 'C->T',V1133V,118
24962: 'A->C',N1134H,1
24962: 'A->G',N1134D,7
24962: 'A->T',N1134Y,58
24963: 'A->G',N1134S,15
24964: 'C->T',N1134N,209
24965: 'A->C',N1135H,3
24965: 'A->G',N1135D,27
24965: 'A->T',N1135Y,19
24966: 'A->C',N1135T,2
24966: 'A->G',N1135S,10
24966: 'A->T',N1135I,4
24967: 'C->A',N1135K,3
24967: 'C->G',N1135K,4
24967: 'C->T',N1135N,273
24968: 'A->G',T1136A,11
24968: 'A->T',T1136S,6
24969: 'C->A',T1136K,28
24969: 'C->T',T1136I,75
24970: 'A->C',T1136T,44
24970: 'A->G',T1136T,14
24970: 'A->T',T1136T,18
24971: 'G->A',V1137I,32
24971: 'G->T',V1137F,2
24972: 'T->C',V1137A,3
24973: 'T->C',V1137V,58
24973: 'T->G',V1137V,5
24974: 'T->A',Y1138N,2
24974: 'T->C',Y1138H,2
24975: 'A->G',Y1138C,1
24975: 'A->T',Y1138F,5
24976: 'T->C',Y1138Y,103
24977: 'G->A',D1139N,125
24977: 'G->C',D1139H,391
24977: 'G->T',D1139Y,647
24978: 'A->G',D1139G,5
24978: 'A->T',D1139V,1
24979: 'T->A',D1139E,10
24979: 'T->C',D1139D,397
24980: 'C->T',P1140S,3
24981: 'C->T',P1140L,2
24982: 'T->A',P1140P,8
24982: 'T->C',P1140P,631
24982: 'T->G',P1140P,37
24983: 'T->A',L1141M,4
24983: 'T->C',L1141L,42
24984: 'T->C',L1141S,2
24984: 'T->G',L1141W,799
24985: 'G->A',L1141L,66
24985: 'G->T',L1141F,128
24986: 'C->G',Q1142E,1
24987: 'A->G',Q1142R,2
24987: 'A->T',Q1142L,22
24988: 'A->G',Q1142Q,33
24989: 'C->A',P1143T,1
24989: 'C->T',P1143S,39
24990: 'C->G',P1143R,2
24990: 'C->T',P1143L,142
24991: 'T->A',P1143P,25
24991: 'T->C',P1143P,40
24991: 'T->G',P1143P,20
24992: 'G->A',E1144K,10
24992: 'G->C',E1144Q,271
24993: 'A->C',E1144A,168
24993: 'A->G',E1144G,3
24993: 'A->T',E1144V,56
24994: 'A->C',E1144D,7
24994: 'A->G',E1144E,40
24994: 'A->T',E1144D,14
24995: 'T->C',L1145L,65
24997: 'A->G',L1145L,345
24997: 'A->T',L1145F,1
24998: 'G->A',D1146N,65
24998: 'G->C',D1146H,330
24998: 'G->T',D1146Y,316
24999: 'A->C',D1146A,11
24999: 'A->G',D1146G,13
24999: 'A->T',D1146V,1
25000: 'C->A',D1146E,83
25000: 'C->G',D1146E,9
25000: 'C->T',D1146D,3178
25001: 'T->A',S1147T,1
25001: 'T->C',S1147P,4
25001: 'T->G',S1147A,18
25002: 'C->T',S1147L,268
25003: 'A->C',S1147S,6
25003: 'A->G',S1147S,11945
25003: 'A->T',S1147S,76
25004: 'T->C',F1148L,2
25006: 'C->A',F1148L,2
25006: 'C->G',F1148L,1
25006: 'C->T',F1148F,3378
25007: 'A->C',K1149Q,3
25007: 'A->G',K1149E,2
25008: 'A->C',K1149T,5
25008: 'A->G',K1149R,131
25008: 'A->T',K1149M,24
25009: 'G->A',K1149K,647
25009: 'G->C',K1149N,5
25009: 'G->T',K1149N,27
25010: 'G->A',E1150K,133
25010: 'G->C',E1150Q,37
25011: 'A->C',E1150A,14
25011: 'A->G',E1150G,16
25011: 'A->T',E1150V,8
25012: 'G->A',E1150E,210
25012: 'G->C',E1150D,131
25012: 'G->T',E1150D,694
25013: 'G->C',E1151Q,3
25014: 'A->C',E1151A,5
25014: 'A->G',E1151G,2
25014: 'A->T',E1151V,3
25015: 'G->A',E1151E,15
25015: 'G->C',E1151D,2
25015: 'G->T',E1151D,193
25016: 'T->C',L1152L,145
25018: 'A->C',L1152F,5
25018: 'A->G',L1152L,398
25018: 'A->T',L1152F,1
25019: 'G->A',D1153N,29
25019: 'G->C',D1153H,30
25019: 'G->T',D1153Y,1427
25020: 'A->C',D1153A,92
25020: 'A->G',D1153G,55
25020: 'A->T',D1153V,9
25021: 'T->C',D1153D,147
25022: 'A->G',K1154E,11
25023: 'A->C',K1154T,2
25023: 'A->G',K1154R,14
25023: 'A->T',K1154I,60
25024: 'A->C',K1154N,7
25024: 'A->G',K1154K,51
25024: 'A->T',K1154N,5
25025: 'T->C',Y1155H,88
25026: 'A->T',Y1155F,152
25027: 'T->C',Y1155Y,89
25028: 'T->C',F1156L,57
25029: 'T->A',F1156Y,1
25030: 'T->A',F1156L,2
25030: 'T->C',F1156F,15
25031: 'A->C',K1157Q,2
25031: 'A->G',K1157E,8
25032: 'A->C',K1157T,3
25032: 'A->G',K1157R,66
25032: 'A->T',K1157M,20
25033: 'G->A',K1157K,48
25033: 'G->C',K1157N,15
25033: 'G->T',K1157N,98
25034: 'A->C',N1158H,3
25034: 'A->G',N1158D,12
25035: 'A->C',N1158T,1
25035: 'A->G',N1158S,22
25035: 'A->T',N1158I,4
25036: 'T->C',N1158N,203
25036: 'T->G',N1158K,2
25037: 'C->A',H1159N,2
25037: 'C->T',H1159Y,148
25038: 'A->G',H1159R,215
25038: 'A->T',H1159L,18
25039: 'T->C',H1159H,300
25040: 'A->G',T1160A,7
25041: 'C->A',T1160K,3
25041: 'C->T',T1160I,41
25042: 'A->C',T1160T,4
25042: 'A->G',T1160T,79
25042: 'A->T',T1160T,30
25043: 'T->A',S1161T,1
25043: 'T->C',S1161P,6
25043: 'T->G',S1161A,8
25044: 'C->T',S1161L,5
25045: 'A->G',S1161S,193
25045: 'A->T',S1161S,2
25046: 'C->A',P1162T,47
25046: 'C->G',P1162A,129
25046: 'C->T',P1162S,5732
25047: 'C->A',P1162Q,49
25047: 'C->G',P1162R,325
25047: 'C->T',P1162L,2019
25048: 'A->C',P1162P,12
25048: 'A->G',P1162P,604
25048: 'A->T',P1162P,47
25049: 'G->A',D1163N,107
25049: 'G->C',D1163H,48
25049: 'G->T',D1163Y,3466
25050: 'A->C',D1163A,57
25050: 'A->G',D1163G,104
25050: 'A->T',D1163V,35
25051: 'T->C',D1163D,168
25051: 'T->G',D1163E,19
25052: 'G->A',V1164I,116
25052: 'G->T',V1164F,78
25053: 'T->C',V1164A,7
25054: 'T->A',V1164V,20
25054: 'T->C',V1164V,61
25054: 'T->G',V1164V,1
25055: 'G->A',D1165N,23
25055: 'G->C',D1165H,2
25055: 'G->T',D1165Y,194
25056: 'A->C',D1165A,55
25056: 'A->G',D1165G,114
25056: 'A->T',D1165V,7
25057: 'T->A',D1165E,2
25057: 'T->C',D1165D,53
25057: 'T->G',D1165E,54
25058: 'T->C',L1166L,32
25058: 'T->G',L1166V,4
25059: 'T->C',L1166S,1
25060: 'A->G',L1166L,37
25060: 'A->T',L1166F,16
25061: 'G->A',G1167S,52
25061: 'G->C',G1167R,68
25061: 'G->T',G1167C,17
25062: 'G->A',G1167D,62
25062: 'G->C',G1167A,822
25062: 'G->T',G1167V,3230
25063: 'T->A',G1167G,2
25063: 'T->C',G1167G,35
25064: 'G->A',D1168N,16
25064: 'G->C',D1168H,44
25064: 'G->T',D1168Y,49
25065: 'A->C',D1168A,8
25065: 'A->G',D1168G,547
25065: 'A->T',D1168V,2
25066: 'C->A',D1168E,8
25066: 'C->G',D1168E,3
25066: 'C->T',D1168D,561
25067: 'A->C',I1169L,29
25067: 'A->G',I1169V,247
25067: 'A->T',I1169F,122
25068: 'T->C',I1169T,18
25069: 'C->A',I1169I,48
25069: 'C->G',I1169M,2
25069: 'C->T',I1169I,305
25070: 'T->A',S1170T,3
25070: 'T->C',S1170P,7
25070: 'T->G',S1170A,6
25071: 'C->A',S1170Y,7
25071: 'C->T',S1170F,67
25072: 'T->A',S1170S,10
25072: 'T->C',S1170S,1960
25072: 'T->G',S1170S,155
25073: 'G->A',G1171S,105
25073: 'G->C',G1171R,1
25073: 'G->T',G1171C,3
25074: 'G->C',G1171A,129
25074: 'G->T',G1171V,328
25075: 'C->A',G1171G,11
25075: 'C->G',G1171G,1
25075: 'C->T',G1171G,520
25076: 'A->G',I1172V,106
25076: 'A->T',I1172F,4
25077: 'T->G',I1172S,2
25078: 'T->A',I1172I,1
25078: 'T->C',I1172I,54
25079: 'A->C',N1173H,4
25079: 'A->G',N1173D,12
25079: 'A->T',N1173Y,7
25080: 'A->C',N1173T,3
25080: 'A->G',N1173S,58
25081: 'T->A',N1173K,6
25081: 'T->C',N1173N,268
25081: 'T->G',N1173K,1
25082: 'G->A',A1174T,3
25082: 'G->T',A1174S,98
25083: 'C->G',A1174G,2
25083: 'C->T',A1174V,400
25084: 'T->C',A1174A,245
25084: 'T->G',A1174A,30
25085: 'T->A',S1175T,23
25085: 'T->C',S1175P,5
25085: 'T->G',S1175A,6
25086: 'C->T',S1175L,14
25087: 'A->C',S1175S,13
25087: 'A->G',S1175S,73
25087: 'A->T',S1175S,15
25088: 'G->A',V1176I,23
25088: 'G->C',V1176L,7
25088: 'G->T',V1176F,65281
25089: 'T->C',V1176A,1
25089: 'T->G',V1176G,2
25090: 'T->C',V1176V,34
25091: 'G->A',V1177I,770
25091: 'G->C',V1177L,25
25091: 'G->T',V1177L,161
25092: 'T->C',V1177A,1
25093: 'A->C',V1177V,1
25093: 'A->G',V1177V,25
25093: 'A->T',V1177V,330
25094: 'A->C',N1178H,16
25094: 'A->G',N1178D,47
25094: 'A->T',N1178Y,1
25095: 'A->C',N1178T,1
25095: 'A->G',N1178S,4
25095: 'A->T',N1178I,1
25096: 'C->A',N1178K,3
25096: 'C->G',N1178K,4
25096: 'C->T',N1178N,6454
25097: 'A->C',I1179L,4
25097: 'A->G',I1179V,237
25097: 'A->T',I1179F,1
25098: 'T->C',I1179T,5
25099: 'T->A',I1179I,2
25099: 'T->C',I1179I,97
25099: 'T->G',I1179M,2
25100: 'C->A',Q1180K,64
25100: 'C->G',Q1180E,2
25101: 'A->G',Q1180R,22
25101: 'A->T',Q1180L,10
25102: 'A->C',Q1180H,29
25102: 'A->G',Q1180Q,28
25102: 'A->T',Q1180H,4
25103: 'A->C',K1181Q,28
25103: 'A->G',K1181E,45
25104: 'A->C',K1181T,16
25104: 'A->G',K1181R,88
25104: 'A->T',K1181I,27
25105: 'A->C',K1181N,32
25105: 'A->G',K1181K,934
25105: 'A->T',K1181N,91
25106: 'G->A',E1182K,3
25106: 'G->C',E1182Q,87
25107: 'A->G',E1182G,2
25108: 'A->C',E1182D,173
25108: 'A->G',E1182E,90
25108: 'A->T',E1182D,7
25109: 'A->C',I1183L,30
25109: 'A->G',I1183V,165
25109: 'A->T',I1183F,1
25110: 'T->G',I1183S,1
25111: 'T->A',I1183I,140
25111: 'T->C',I1183I,74
25112: 'G->A',D1184N,57
25112: 'G->C',D1184H,12
25112: 'G->T',D1184Y,196
25113: 'A->C',D1184A,1
25113: 'A->G',D1184G,25
25114: 'C->A',D1184E,30
25114: 'C->T',D1184D,378
25115: 'C->A',R1185S,30
25115: 'C->G',R1185G,1
25115: 'C->T',R1185C,122
25116: 'G->A',R1185H,298
25116: 'G->T',R1185L,50
25117: 'C->A',R1185R,2
25117: 'C->G',R1185R,1
25117: 'C->T',R1185R,390
25118: 'C->A',L1186I,23
25118: 'C->T',L1186F,4
25119: 'T->C',L1186P,1
25120: 'C->A',L1186L,36
25120: 'C->T',L1186L,69
25121: 'A->C',N1187H,39
25121: 'A->G',N1187D,85
25121: 'A->T',N1187Y,232
25122: 'A->C',N1187T,24
25122: 'A->G',N1187S,93
25122: 'A->T',N1187I,31
25123: 'T->A',N1187K,10
25123: 'T->C',N1187N,1828
25123: 'T->G',N1187K,8
25124: 'G->A',E1188K,35
25124: 'G->C',E1188Q,27
25125: 'A->C',E1188A,19
25125: 'A->G',E1188G,6
25125: 'A->T',E1188V,48
25126: 'G->A',E1188E,201
25126: 'G->T',E1188D,243
25127: 'G->A',V1189I,51
25127: 'G->T',V1189F,39
25128: 'T->C',V1189A,22
25129: 'T->A',V1189V,30
25129: 'T->C',V1189V,49
25129: 'T->G',V1189V,14
25130: 'G->A',A1190T,34
25130: 'G->T',A1190S,80
25131: 'C->T',A1190V,11
25132: 'C->A',A1190A,4
25132: 'C->G',A1190A,95
25132: 'C->T',A1190A,279
25133: 'A->C',K1191Q,30
25133: 'A->G',K1191E,12
25134: 'A->C',K1191T,7
25134: 'A->G',K1191R,17
25134: 'A->T',K1191M,6
25135: 'G->A',K1191K,101
25135: 'G->C',K1191N,54
25135: 'G->T',K1191N,27022
25136: 'A->C',N1192H,38
25136: 'A->G',N1192D,17
25136: 'A->T',N1192Y,3
25137: 'A->C',N1192T,30
25137: 'A->G',N1192S,64
25137: 'A->T',N1192I,4
25138: 'T->C',N1192N,221
25138: 'T->G',N1192K,5
25139: 'T->C',L1193L,371
25140: 'T->C',L1193S,1
25141: 'A->G',L1193L,36
25142: 'A->C',N1194H,9
25142: 'A->T',N1194Y,9
25143: 'A->C',N1194T,5
25143: 'A->G',N1194S,10
25143: 'A->T',N1194I,4
25144: 'T->C',N1194N,181
25145: 'G->A',E1195K,20
25145: 'G->C',E1195Q,403
25146: 'A->C',E1195A,9
25146: 'A->G',E1195G,238
25146: 'A->T',E1195V,5
25147: 'A->C',E1195D,68
25147: 'A->G',E1195E,623
25147: 'A->T',E1195D,2
25148: 'T->A',S1196T,1
25148: 'T->G',S1196A,3
25149: 'C->G',S1196C,3
25149: 'C->T',S1196F,14
25150: 'T->C',S1196S,232
25150: 'T->G',S1196S,41
25151: 'C->A',L1197I,16
25151: 'C->T',L1197F,23
25152: 'T->A',L1197H,2
25152: 'T->C',L1197P,30
25152: 'T->G',L1197R,2
25153: 'C->A',L1197L,24
25153: 'C->G',L1197L,3
25153: 'C->T',L1197L,154
25154: 'A->G',I1198V,41
25154: 'A->T',I1198F,4
25155: 'T->C',I1198T,10
25156: 'C->A',I1198I,24
25156: 'C->T',I1198I,780
25157: 'G->A',D1199N,164
25157: 'G->C',D1199H,60
25157: 'G->T',D1199Y,241
25158: 'A->C',D1199A,3
25158: 'A->G',D1199G,108
25158: 'A->T',D1199V,26
25159: 'T->C',D1199D,1005
25159: 'T->G',D1199E,15
25160: 'C->A',L1200I,18
25160: 'C->G',L1200V,6
25160: 'C->T',L1200F,336
25161: 'T->G',L1200R,1
25162: 'C->A',L1200L,468
25162: 'C->T',L1200L,765
25163: 'C->A',Q1201K,528
25163: 'C->G',Q1201E,5
25164: 'A->G',Q1201R,160
25164: 'A->T',Q1201L,81
25165: 'A->C',Q1201H,59
25165: 'A->G',Q1201Q,95
25165: 'A->T',Q1201H,87
25166: 'G->A',E1202K,77
25166: 'G->C',E1202Q,2123
25167: 'A->C',E1202A,7
25167: 'A->G',E1202G,45
25167: 'A->T',E1202V,12
25168: 'A->C',E1202D,21
25168: 'A->G',E1202E,119
25168: 'A->T',E1202D,3
25169: 'C->A',L1203I,25
25169: 'C->G',L1203V,5
25169: 'C->T',L1203F,509
25170: 'T->G',L1203R,2
25171: 'T->A',L1203L,7
25171: 'T->C',L1203L,646
25171: 'T->G',L1203L,4
25172: 'G->A',G1204R,8
25172: 'G->C',G1204R,2
25173: 'G->A',G1204E,17
25173: 'G->T',G1204V,3
25174: 'A->C',G1204G,51
25174: 'A->G',G1204G,55
25174: 'A->T',G1204G,11
25175: 'A->C',K1205Q,7
25175: 'A->G',K1205E,7
25176: 'A->C',K1205T,7
25176: 'A->G',K1205R,37
25177: 'G->A',K1205K,71
25177: 'G->C',K1205N,4
25177: 'G->T',K1205N,730
25178: 'T->C',Y1206H,5
25179: 'A->T',Y1206F,21
25180: 'T->C',Y1206Y,518
25181: 'G->A',E1207K,3
25182: 'A->C',E1207A,7
25182: 'A->G',E1207G,4
25182: 'A->T',E1207V,7
25183: 'G->A',E1207E,142
25183: 'G->C',E1207D,11
25183: 'G->T',E1207D,1283
25184: 'C->A',Q1208K,15
25184: 'C->G',Q1208E,53
25185: 'A->G',Q1208R,8
25185: 'A->T',Q1208L,18
25186: 'G->A',Q1208Q,247
25186: 'G->C',Q1208H,2
25186: 'G->T',Q1208H,979
25187: 'T->C',Y1209H,19
25188: 'A->T',Y1209F,6
25189: 'T->C',Y1209Y,94
25190: 'A->C',I1210L,2
25190: 'A->G',I1210V,139
25191: 'T->C',I1210T,54
25192: 'A->C',I1210I,1
25192: 'A->G',I1210M,8
25192: 'A->T',I1210I,5
25193: 'A->C',K1211Q,1
25193: 'A->G',K1211E,1
25194: 'A->G',K1211R,5
25195: 'A->C',K1211N,1
25195: 'A->G',K1211K,133
25196: 'T->A',W1212R,1
25197: 'G->T',W1212L,3
25199: 'C->T',P1213S,8
25200: 'C->A',P1213Q,2
25200: 'C->T',P1213L,2
25201: 'A->C',P1213P,10
25201: 'A->G',P1213P,144
25201: 'A->T',P1213P,13
25202: 'T->G',W1214G,2
25203: 'G->C',W1214S,2
25203: 'G->T',W1214L,30
25204: 'G->C',W1214C,6
25204: 'G->T',W1214C,16
25205: 'T->C',Y1215H,46
25206: 'A->T',Y1215F,3
25207: 'C->T',Y1215Y,4787
25208: 'A->C',I1216L,19
25208: 'A->G',I1216V,146
25208: 'A->T',I1216F,3
25209: 'T->A',I1216N,3
25209: 'T->C',I1216T,238
25209: 'T->G',I1216S,8
25210: 'T->A',I1216I,24
25210: 'T->C',I1216I,43
25210: 'T->G',I1216M,11
25212: 'G->T',W1217L,24
25213: 'G->T',W1217C,1
25214: 'C->A',L1218I,14
25214: 'C->T',L1218L,364
25215: 'T->C',L1218P,3
25216: 'A->C',L1218L,2
25216: 'A->G',L1218L,95
25216: 'A->T',L1218L,79
25217: 'G->A',G1219S,100
25217: 'G->C',G1219R,5
25217: 'G->T',G1219C,3281
25218: 'G->A',G1219D,4
25218: 'G->C',G1219A,15
25218: 'G->T',G1219V,4891
25219: 'T->C',G1219G,101
25219: 'T->G',G1219G,8
25220: 'T->A',F1220I,13
25220: 'T->C',F1220L,13
25220: 'T->G',F1220V,3
25221: 'T->G',F1220C,1
25222: 'T->C',F1220F,57
25223: 'A->C',I1221L,3
25223: 'A->G',I1221V,155
25223: 'A->T',I1221L,24
25224: 'T->C',I1221T,41
25225: 'A->C',I1221I,8
25225: 'A->G',I1221M,40
25225: 'A->T',I1221I,9
25226: 'G->A',A1222T,1107
25226: 'G->C',A1222P,1
25226: 'G->T',A1222S,88
25227: 'C->T',A1222V,39
25228: 'T->A',A1222A,135
25228: 'T->C',A1222A,109
25228: 'T->G',A1222A,412
25229: 'G->A',G1223S,205
25229: 'G->T',G1223C,27
25230: 'G->T',G1223V,52
25231: 'C->A',G1223G,14
25231: 'C->G',G1223G,1
25231: 'C->T',G1223G,342
25232: 'T->A',L1224M,43
25232: 'T->C',L1224L,58
25232: 'T->G',L1224V,11
25233: 'T->C',L1224S,108
25234: 'G->A',L1224L,893
25234: 'G->C',L1224F,30
25234: 'G->T',L1224F,672
25235: 'A->C',I1225L,26
25235: 'A->G',I1225V,188
25235: 'A->T',I1225F,53
25236: 'T->A',I1225N,1
25236: 'T->C',I1225T,29
25236: 'T->G',I1225S,18
25237: 'T->A',I1225I,13
25237: 'T->C',I1225I,58
25237: 'T->G',I1225M,33
25238: 'G->A',A1226T,7
25238: 'G->T',A1226S,21
25239: 'C->T',A1226V,75
25240: 'C->A',A1226A,13
25240: 'C->G',A1226A,2
25240: 'C->T',A1226A,249
25241: 'A->C',I1227L,2
25241: 'A->G',I1227V,32
25241: 'A->T',I1227L,16
25242: 'T->C',I1227T,24
25243: 'A->G',I1227M,122
25243: 'A->T',I1227I,5
25244: 'G->A',V1228I,113
25244: 'G->C',V1228L,251
25244: 'G->T',V1228L,4572
25245: 'T->C',V1228A,157
25245: 'T->G',V1228G,2
25246: 'A->C',V1228V,3
25246: 'A->G',V1228V,35
25246: 'A->T',V1228V,29
25247: 'A->C',M1229L,54
25247: 'A->G',M1229V,186
25247: 'A->T',M1229L,11
25248: 'T->C',M1229T,467
25249: 'G->A',M1229I,99
25249: 'G->C',M1229I,118
25249: 'G->T',M1229I,2671
25250: 'G->A',V1230M,34
25250: 'G->C',V1230L,5
25250: 'G->T',V1230L,665
25251: 'T->A',V1230E,2
25251: 'T->C',V1230A,31
25252: 'G->A',V1230V,45
25252: 'G->C',V1230V,54
25252: 'G->T',V1230V,1863
25253: 'A->G',T1231A,436
25253: 'A->T',T1231S,22
25254: 'C->T',T1231I,133
25255: 'A->C',T1231T,8
25255: 'A->G',T1231T,63
25255: 'A->T',T1231T,43
25256: 'A->C',I1232L,127
25256: 'A->G',I1232V,88
25256: 'A->T',I1232F,62
25257: 'T->C',I1232T,54
25257: 'T->G',I1232S,4
25258: 'T->A',I1232I,1
25258: 'T->C',I1232I,112
25259: 'A->G',M1233V,67
25259: 'A->T',M1233L,23
25260: 'T->C',M1233T,81
25261: 'G->A',M1233I,52
25261: 'G->C',M1233I,1
25261: 'G->T',M1233I,86
25262: 'C->A',L1234I,917
25262: 'C->G',L1234V,1
25262: 'C->T',L1234F,62
25264: 'T->C',L1234L,95
25264: 'T->G',L1234L,12
25265: 'T->A',C1235S,5
25265: 'T->C',C1235R,1
25265: 'T->G',C1235G,2
25266: 'G->C',C1235S,1
25266: 'G->T',C1235F,1670
25267: 'C->G',C1235W,1
25267: 'C->T',C1235C,508
25268: 'T->A',C1236S,81
25268: 'T->G',C1236G,1
25269: 'G->A',C1236Y,13
25269: 'G->C',C1236S,63
25269: 'G->T',C1236F,502
25270: 'T->C',C1236C,78
25271: 'A->C',M1237L,2
25271: 'A->G',M1237V,335
25271: 'A->T',M1237L,77
25272: 'T->A',M1237K,10
25272: 'T->C',M1237T,142
25272: 'T->G',M1237R,2
25273: 'G->A',M1237I,25
25273: 'G->C',M1237I,1006
25273: 'G->T',M1237I,2752
25274: 'A->C',T1238P,1
25274: 'A->G',T1238A,20
25275: 'C->A',T1238N,41
25275: 'C->G',T1238S,7
25275: 'C->T',T1238I,568
25276: 'C->A',T1238T,413
25276: 'C->G',T1238T,15
25276: 'C->T',T1238T,4273
25277: 'A->C',S1239R,4
25277: 'A->G',S1239G,32
25277: 'A->T',S1239C,9
25278: 'G->A',S1239N,24
25278: 'G->C',S1239T,106
25278: 'G->T',S1239I,14
25279: 'T->C',S1239S,1169
25280: 'T->A',C1240S,15
25280: 'T->G',C1240G,2
25281: 'G->A',C1240Y,20
25281: 'G->C',C1240S,1
25281: 'G->T',C1240F,61
25282: 'C->T',C1240C,390
25283: 'T->A',C1241S,12
25283: 'T->C',C1241R,14
25283: 'T->G',C1241G,4
25284: 'G->A',C1241Y,13
25284: 'G->T',C1241F,87
25285: 'T->C',C1241C,46
25286: 'A->G',S1242G,79
25287: 'G->A',S1242N,74
25287: 'G->C',S1242T,64
25287: 'G->T',S1242I,829
25288: 'T->A',S1242R,11
25288: 'T->C',S1242S,21
25288: 'T->G',S1242R,2
25289: 'T->A',C1243S,19
25289: 'T->C',C1243R,13
25289: 'T->G',C1243G,5
25290: 'G->A',C1243Y,18
25290: 'G->C',C1243S,20
25290: 'G->T',C1243F,971
25291: 'T->C',C1243C,357
25291: 'T->G',C1243W,18
25292: 'C->A',L1244I,47
25292: 'C->G',L1244V,6
25292: 'C->T',L1244F,107
25293: 'T->A',L1244H,2
25293: 'T->C',L1244P,15
25294: 'C->A',L1244L,31
25294: 'C->G',L1244L,6
25294: 'C->T',L1244L,153
25295: 'A->G',K1245E,15
25296: 'A->C',K1245T,6
25296: 'A->G',K1245R,71
25296: 'A->T',K1245M,11
25297: 'G->A',K1245K,391
25297: 'G->C',K1245N,13
25297: 'G->T',K1245N,135
25298: 'G->A',G1246S,96
25298: 'G->T',G1246C,90
25299: 'G->A',G1246D,38
25299: 'G->T',G1246V,48
25300: 'C->A',G1246G,39
25300: 'C->T',G1246G,405
25301: 'T->A',C1247S,6
25301: 'T->C',C1247R,8
25301: 'T->G',C1247G,2
25302: 'G->A',C1247Y,125
25302: 'G->C',C1247S,92
25302: 'G->T',C1247F,1324
25303: 'T->C',C1247C,46
25304: 'T->A',C1248S,7
25304: 'T->C',C1248R,37
25304: 'T->G',C1248G,14
25305: 'G->A',C1248Y,63
25305: 'G->C',C1248S,49
25305: 'G->T',C1248F,646
25306: 'T->C',C1248C,35
25307: 'T->A',S1249T,7
25307: 'T->C',S1249P,19
25307: 'T->G',S1249A,9
25308: 'C->A',S1249Y,24
25308: 'C->G',S1249C,6
25308: 'C->T',S1249F,57
25309: 'T->A',S1249S,2
25309: 'T->C',S1249S,29
25309: 'T->G',S1249S,6
25310: 'T->A',C1250S,18
25310: 'T->C',C1250R,5
25310: 'T->G',C1250G,5
25311: 'G->A',C1250Y,62
25311: 'G->C',C1250S,2
25311: 'G->T',C1250F,1095
25312: 'T->C',C1250C,50
25312: 'T->G',C1250W,12
25313: 'G->A',G1251R,362
25313: 'G->C',G1251R,29
25314: 'G->A',G1251E,80
25314: 'G->C',G1251A,62
25314: 'G->T',G1251V,1171
25315: 'A->C',G1251G,14
25315: 'A->G',G1251G,422
25315: 'A->T',G1251G,6
25316: 'T->A',S1252T,9
25316: 'T->C',S1252P,451
25316: 'T->G',S1252A,20
25317: 'C->A',S1252Y,35
25317: 'C->G',S1252C,29
25317: 'C->T',S1252F,4123
25318: 'C->A',S1252S,152
25318: 'C->G',S1252S,10
25318: 'C->T',S1252S,314
25319: 'T->A',C1253S,4
25319: 'T->G',C1253G,14
25320: 'G->A',C1253Y,17
25320: 'G->T',C1253F,489
25321: 'C->T',C1253C,339
25322: 'T->A',C1254S,5
25323: 'G->A',C1254Y,7
25323: 'G->C',C1254S,2
25323: 'G->T',C1254F,199
25324: 'C->G',C1254W,1
25324: 'C->T',C1254C,320
25325: 'A->C',K1255Q,2
25326: 'A->C',K1255T,14
25326: 'A->G',K1255R,178
25326: 'A->T',K1255I,10
25327: 'A->C',K1255N,10
25327: 'A->G',K1255K,145
25327: 'A->T',K1255N,11
25329: 'T->A',F1256Y,1
25330: 'T->A',F1256L,2
25330: 'T->C',F1256F,28
25331: 'G->C',D1257H,1
25331: 'G->T',D1257Y,6
25332: 'A->G',D1257G,3
25333: 'T->A',D1257E,8
25333: 'T->C',D1257D,728
25333: 'T->G',D1257E,28
25334: 'G->A',E1258K,9
25334: 'G->C',E1258Q,49
25335: 'A->C',E1258A,12
25335: 'A->G',E1258G,8
25335: 'A->T',E1258V,29
25336: 'A->C',E1258D,1701
25336: 'A->G',E1258E,244
25336: 'A->T',E1258D,102
25337: 'G->A',D1259N,11
25337: 'G->C',D1259H,609
25337: 'G->T',D1259Y,1901
25338: 'A->C',D1259A,2
25338: 'A->T',D1259V,20
25339: 'C->A',D1259E,45
25339: 'C->T',D1259D,22871
25340: 'G->A',D1260N,543
25340: 'G->C',D1260H,119
25340: 'G->T',D1260Y,770
25341: 'A->C',D1260A,88
25341: 'A->G',D1260G,10
25342: 'C->A',D1260E,30
25342: 'C->T',D1260D,162
25343: 'T->A',S1261T,5
25343: 'T->C',S1261P,34
25343: 'T->G',S1261A,9
25344: 'C->A',S1261Y,26
25344: 'C->T',S1261F,162
25345: 'T->A',S1261S,63
25345: 'T->C',S1261S,740
25345: 'T->G',S1261S,15
25346: 'G->A',E1262K,26
25346: 'G->C',E1262Q,3
25347: 'A->C',E1262A,33
25347: 'A->G',E1262G,60
25347: 'A->T',E1262V,44
25348: 'G->A',E1262E,236
25348: 'G->T',E1262D,85
25349: 'C->A',P1263T,67
25349: 'C->G',P1263A,3
25349: 'C->T',P1263S,239
25350: 'C->A',P1263Q,154
25350: 'C->G',P1263R,487
25350: 'C->T',P1263L,2361
25351: 'A->C',P1263P,172
25351: 'A->G',P1263P,567
25351: 'A->T',P1263P,32
25352: 'G->A',V1264M,63
25352: 'G->C',V1264L,1264
25352: 'G->T',V1264L,24328
25353: 'T->A',V1264E,5
25353: 'T->C',V1264A,57
25353: 'T->G',V1264G,2
25354: 'G->A',V1264V,92
25354: 'G->C',V1264V,9
25354: 'G->T',V1264V,1641
25355: 'C->A',L1265I,31
25355: 'C->G',L1265V,3
25355: 'C->T',L1265F,1083
25356: 'T->A',L1265H,1
25356: 'T->C',L1265P,82
25356: 'T->G',L1265R,10
25357: 'C->A',L1265L,30
25357: 'C->G',L1265L,3
25357: 'C->T',L1265L,65
25358: 'A->C',K1266Q,1
25358: 'A->G',K1266E,13
25359: 'A->C',K1266T,9
25359: 'A->G',K1266R,247
25359: 'A->T',K1266I,3
25360: 'A->G',K1266K,50


==> data/MutationSummary_10202021/endoRNAse_frequency_10202021.csv <==
mutation_site,protein_site(actual),Total_frequency
19621: 'A->G',S1G,81
19621: 'A->T',S1C,2
19623: 'T->C',S1S,7
19624: 'T->A',L2I,2
19624: 'T->C',L2L,44
19624: 'T->G',L2V,1
19626: 'A->G',L2L,32
19627: 'G->A',E3K,14
19628: 'A->C',E3A,7
19628: 'A->G',E3G,7
19629: 'A->C',E3D,2
19629: 'A->G',E3E,94
19629: 'A->T',E3D,3
19630: 'A->C',N4H,6
19630: 'A->G',N4D,4
19631: 'A->C',N4T,9
19631: 'A->G',N4S,44
19632: 'T->A',N4K,12
19632: 'T->C',N4N,140
19632: 'T->G',N4K,1
19633: 'G->A',V5M,19
19633: 'G->C',V5L,4
19633: 'G->T',V5L,27
19635: 'G->A',V5V,21
19635: 'G->C',V5V,1
19635: 'G->T',V5V,130
19636: 'G->A',A6T,38
19636: 'G->T',A6S,12
19637: 'C->G',A6G,1
19637: 'C->T',A6V,516
19638: 'T->A',A6A,1
19638: 'T->C',A6A,35
19638: 'T->G',A6A,118
19639: 'T->C',F7L,15
19640: 'T->A',F7Y,8
19640: 'T->C',F7S,15
19640: 'T->G',F7C,2
19641: 'T->C',F7F,62
19642: 'A->C',N8H,1
19642: 'A->G',N8D,5
19642: 'A->T',N8Y,1
19643: 'A->C',N8T,2
19643: 'A->G',N8S,25
19644: 'T->C',N8N,46
19645: 'G->A',V9I,50
19645: 'G->C',V9L,1
19645: 'G->T',V9F,620
19646: 'T->C',V9A,5
19647: 'T->A',V9V,13
19647: 'T->C',V9V,28
19647: 'T->G',V9V,24
19648: 'G->A',V10I,87
19648: 'G->C',V10L,1
19648: 'G->T',V10L,1021
19649: 'T->C',V10A,8
19650: 'A->G',V10V,543
19650: 'A->T',V10V,11
19651: 'A->G',N11D,10
19652: 'A->C',N11T,38
19652: 'A->G',N11S,47
19652: 'A->T',N11I,3
19653: 'T->A',N11K,2
19653: 'T->C',N11N,241
19654: 'A->G',K12E,52
19655: 'A->C',K12T,18
19655: 'A->G',K12R,1034
19655: 'A->T',K12M,6
19656: 'G->A',K12K,392
19656: 'G->C',K12N,7
19656: 'G->T',K12N,1774
19657: 'G->A',G13R,86
19658: 'G->A',G13E,31
19658: 'G->T',G13V,5
19659: 'A->C',G13G,50
19659: 'A->G',G13G,84
19659: 'A->T',G13G,1
19660: 'C->A',H14N,11
19660: 'C->G',H14D,2
19660: 'C->T',H14Y,238
19661: 'A->C',H14P,1
19661: 'A->G',H14R,33
19662: 'C->A',H14Q,54
19662: 'C->G',H14Q,1
19662: 'C->T',H14H,1177
19663: 'T->A',F15I,1
19663: 'T->C',F15L,2
19663: 'T->G',F15V,5
19664: 'T->A',F15Y,1
19664: 'T->C',F15S,32
19664: 'T->G',F15C,2
19665: 'T->A',F15L,1
19665: 'T->C',F15F,14
19665: 'T->G',F15L,1
19666: 'G->A',D16N,62
19666: 'G->T',D16Y,198
19667: 'A->C',D16A,57
19667: 'A->G',D16G,99
19667: 'A->T',D16V,1
19668: 'T->A',D16E,12
19668: 'T->C',D16D,156
19668: 'T->G',D16E,1
19669: 'G->A',G17R,980
19670: 'G->A',G17E,320
19670: 'G->C',G17A,1
19670: 'G->T',G17V,30
19671: 'A->C',G17G,5
19671: 'A->G',G17G,41
19671: 'A->T',G17G,1
19672: 'C->A',Q18K,15
19672: 'C->G',Q18E,20
19673: 'A->C',Q18P,2
19673: 'A->G',Q18R,117
19673: 'A->T',Q18L,16
19674: 'A->C',Q18H,1
19674: 'A->G',Q18Q,86
19675: 'C->A',Q19K,23
19675: 'C->G',Q19E,4
19676: 'A->C',Q19P,1
19676: 'A->G',Q19R,181
19676: 'A->T',Q19L,3
19677: 'G->A',Q19Q,166
19677: 'G->C',Q19H,40
19677: 'G->T',Q19H,4054
19678: 'G->A',G20S,2
19678: 'G->T',G20C,12
19679: 'G->A',G20D,1
19679: 'G->T',G20V,29
19680: 'T->A',G20G,5
19680: 'T->C',G20G,59
19680: 'T->G',G20G,111
19681: 'G->A',E21K,18
19681: 'G->C',E21Q,1
19682: 'A->C',E21A,32
19682: 'A->G',E21G,29
19682: 'A->T',E21V,3
19683: 'A->C',E21D,37
19683: 'A->G',E21E,54
19683: 'A->T',E21D,9
19684: 'G->A',V22I,162
19684: 'G->C',V22L,4
19684: 'G->T',V22L,2688
19685: 'T->C',V22A,25
19685: 'T->G',V22G,1
19686: 'A->G',V22V,66
19686: 'A->T',V22V,2
19687: 'C->A',P23T,57
19687: 'C->T',P23S,744
19688: 'C->A',P23Q,11
19688: 'C->T',P23L,264
19689: 'A->C',P23P,12
19689: 'A->G',P23P,170
19690: 'G->C',V24L,2
19690: 'G->T',V24F,101
19691: 'T->C',V24A,4
19692: 'T->A',V24V,4
19692: 'T->C',V24V,21
19692: 'T->G',V24V,10
19693: 'T->A',S25T,1
19693: 'T->G',S25A,5
19694: 'C->A',S25Y,6
19694: 'C->G',S25C,1
19694: 'C->T',S25F,375
19695: 'T->A',S25S,1
19695: 'T->C',S25S,28
19696: 'A->C',I26L,8
19696: 'A->G',I26V,145
19697: 'T->C',I26T,85
19697: 'T->G',I26S,3
19698: 'C->T',I26I,268
19699: 'A->C',I27L,1
19699: 'A->G',I27V,95
19699: 'A->T',I27F,4
19700: 'T->A',I27N,3
19700: 'T->C',I27T,9
19700: 'T->G',I27S,4
19701: 'T->C',I27I,16
19702: 'A->C',N28H,2
19702: 'A->G',N28D,38
19703: 'A->C',N28T,14
19703: 'A->G',N28S,21
19704: 'T->C',N28N,174
19704: 'T->G',N28K,1
19705: 'A->G',N29D,30
19705: 'A->T',N29Y,1
19706: 'A->C',N29T,22
19706: 'A->G',N29S,24
19707: 'C->A',N29K,2
19707: 'C->T',N29N,72
19708: 'A->G',T30A,15
19709: 'C->A',T30N,99
19709: 'C->T',T30I,98
19710: 'T->A',T30T,2
19710: 'T->C',T30T,95
19710: 'T->G',T30T,15
19711: 'G->A',V31I,85
19711: 'G->T',V31F,68
19712: 'T->A',V31D,1
19712: 'T->G',V31G,1
19713: 'T->C',V31V,38
19713: 'T->G',V31V,3
19714: 'T->C',Y32H,31
19715: 'A->G',Y32C,16
19716: 'C->T',Y32Y,256
19717: 'A->G',T33A,15
19717: 'A->T',T33S,3
19718: 'C->A',T33K,1
19718: 'C->G',T33R,1
19718: 'C->T',T33I,6722
19719: 'A->C',T33T,4
19719: 'A->G',T33T,45
19719: 'A->T',T33T,21
19720: 'A->C',K34Q,3
19720: 'A->G',K34E,51
19721: 'A->C',K34T,6
19721: 'A->G',K34R,17
19721: 'A->T',K34I,127
19722: 'A->C',K34N,7
19722: 'A->G',K34K,42
19722: 'A->T',K34N,5
19723: 'G->A',V35I,73
19723: 'G->T',V35F,1565
19724: 'T->C',V35A,15
19724: 'T->G',V35G,3
19725: 'T->A',V35V,291
19725: 'T->C',V35V,76
19725: 'T->G',V35V,7
19726: 'G->A',D36N,8
19726: 'G->T',D36Y,75
19727: 'A->C',D36A,21
19727: 'A->G',D36G,124
19727: 'A->T',D36V,2
19728: 'T->A',D36E,16
19728: 'T->C',D36D,112
19728: 'T->G',D36E,3
19729: 'G->A',G37S,65
19729: 'G->T',G37C,219
19730: 'G->A',G37D,104
19730: 'G->T',G37V,4
19731: 'T->A',G37G,1
19731: 'T->C',G37G,27
19732: 'G->A',V38I,57
19732: 'G->T',V38F,850
19733: 'T->A',V38D,1
19733: 'T->C',V38A,27
19733: 'T->G',V38G,3
19734: 'T->A',V38V,23
19734: 'T->C',V38V,27
19734: 'T->G',V38V,3
19735: 'G->A',D39N,21
19735: 'G->C',D39H,316
19735: 'G->T',D39Y,2050
19736: 'A->C',D39A,12
19736: 'A->G',D39G,168
19737: 'T->A',D39E,6
19737: 'T->C',D39D,176
19737: 'T->G',D39E,2
19738: 'G->A',V40I,40
19738: 'G->C',V40L,13
19738: 'G->T',V40L,24
19739: 'T->A',V40E,1
19739: 'T->C',V40A,2
19739: 'T->G',V40G,1
19740: 'A->C',V40V,57
19740: 'A->G',V40V,78
19740: 'A->T',V40V,15
19741: 'G->A',E41K,24
19741: 'G->C',E41Q,16
19742: 'A->C',E41A,15
19742: 'A->G',E41G,137
19742: 'A->T',E41V,20
19743: 'A->C',E41D,15
19743: 'A->G',E41E,182
19743: 'A->T',E41D,3
19744: 'T->C',L42L,24
19744: 'T->G',L42V,7
19746: 'G->A',L42L,188
19746: 'G->C',L42F,1
19746: 'G->T',L42F,3
19749: 'T->C',F43F,18
19750: 'G->A',E44K,16
19750: 'G->C',E44Q,12
19751: 'A->C',E44A,23
19751: 'A->G',E44G,87
19751: 'A->T',E44V,9
19752: 'A->C',E44D,2
19752: 'A->G',E44E,71
19752: 'A->T',E44D,2
19754: 'A->G',N45S,20
19755: 'T->C',N45N,128
19756: 'A->G',K46E,2
19757: 'A->C',K46T,17
19757: 'A->G',K46R,7
19758: 'A->C',K46N,8
19758: 'A->G',K46K,32
19758: 'A->T',K46N,14
19760: 'C->T',T47I,3
19761: 'A->C',T47T,1
19761: 'A->G',T47T,14
19761: 'A->T',T47T,6
19762: 'A->C',T48P,6
19762: 'A->G',T48A,9
19763: 'C->A',T48K,7
19763: 'C->T',T48I,1683
19764: 'A->G',T48T,148
19764: 'A->T',T48T,48
19765: 'T->A',L49I,4
19765: 'T->C',L49L,151
19766: 'T->C',L49S,2
19767: 'A->G',L49L,78
19767: 'A->T',L49F,4
19768: 'C->T',P50S,35
19769: 'C->T',P50L,2
19770: 'T->A',P50P,1
19770: 'T->C',P50P,68
19770: 'T->G',P50P,1
19771: 'G->A',V51I,28
19772: 'T->C',V51A,139
19773: 'T->A',V51V,1
19773: 'T->C',V51V,10
19775: 'A->C',N52T,6
19775: 'A->G',N52S,17
19776: 'T->C',N52N,166
19776: 'T->G',N52K,1
19777: 'G->A',V53I,36
19778: 'T->C',V53A,1
19779: 'A->G',V53V,574
19779: 'A->T',V53V,7
19780: 'G->A',A54T,32
19780: 'G->T',A54S,138
19781: 'C->T',A54V,107
19782: 'A->C',A54A,5
19782: 'A->G',A54A,82
19782: 'A->T',A54A,50
19783: 'T->C',F55L,16
19785: 'T->C',F55F,144
19785: 'T->G',F55L,1
19788: 'G->A',E56E,74
19788: 'G->T',E56D,225
19789: 'C->A',L57I,21
19789: 'C->G',L57V,1
19789: 'C->T',L57F,6
19790: 'T->C',L57P,1
19791: 'T->A',L57L,4
19791: 'T->C',L57L,77
19791: 'T->G',L57L,21
19792: 'T->A',W58R,1
19793: 'G->T',W58L,14
19794: 'G->T',W58C,15
19795: 'G->A',A59T,3
19795: 'G->C',A59P,1
19795: 'G->T',A59S,34
19796: 'C->A',A59D,1
19796: 'C->G',A59G,1
19796: 'C->T',A59V,1
19797: 'T->A',A59A,13
19797: 'T->C',A59A,40
19797: 'T->G',A59A,48
19799: 'A->G',K60R,186
19800: 'G->A',K60K,139
19800: 'G->C',K60N,4
19800: 'G->T',K60N,408
19801: 'C->A',R61S,6
19801: 'C->T',R61C,6
19802: 'G->A',R61H,3
19802: 'G->T',R61L,1
19803: 'C->A',R61R,20
19803: 'C->G',R61R,2
19803: 'C->T',R61R,1425
19804: 'A->C',N62H,4
19804: 'A->G',N62D,28
19805: 'A->C',N62T,27
19805: 'A->G',N62S,11
19806: 'C->A',N62K,1
19806: 'C->T',N62N,1854
19807: 'A->C',I63L,3
19807: 'A->G',I63V,55
19807: 'A->T',I63F,3
19808: 'T->A',I63N,5
19808: 'T->C',I63T,28
19809: 'T->A',I63I,4
19809: 'T->C',I63I,45
19809: 'T->G',I63M,1
19810: 'A->C',K64Q,50
19810: 'A->G',K64E,77
19811: 'A->C',K64T,5
19811: 'A->G',K64R,43
19812: 'A->G',K64K,14
19813: 'C->A',P65T,14
19813: 'C->G',P65A,1
19813: 'C->T',P65S,2467
19814: 'C->T',P65L,77
19815: 'A->C',P65P,14
19815: 'A->G',P65P,27
19815: 'A->T',P65P,627
19816: 'G->A',V66I,156
19816: 'G->C',V66L,20
19816: 'G->T',V66L,2833
19817: 'T->C',V66A,18
19818: 'A->C',V66V,2
19818: 'A->G',V66V,137
19819: 'C->A',P67T,1
19819: 'C->T',P67S,133
19821: 'A->C',P67P,10
19821: 'A->G',P67P,303
19821: 'A->T',P67P,192
19823: 'A->G',E68G,1
19824: 'G->A',E68E,106
19824: 'G->T',E68D,98
19825: 'G->A',V69M,68
19825: 'G->T',V69L,353
19826: 'T->C',V69A,22
19827: 'G->A',V69V,56
19827: 'G->C',V69V,3
19827: 'G->T',V69V,211
19829: 'A->G',K70R,32
19830: 'A->G',K70K,24
19831: 'A->C',I71L,6
19831: 'A->G',I71V,28
19832: 'T->C',I71T,1
19833: 'A->C',I71I,8
19833: 'A->G',I71M,22
19833: 'A->T',I71I,1
19834: 'C->A',L72I,12
19834: 'C->G',L72V,1
19834: 'C->T',L72F,50
19836: 'C->A',L72L,3
19836: 'C->T',L72L,274
19837: 'A->C',N73H,3
19837: 'A->T',N73Y,15
19838: 'A->C',N73T,26
19838: 'A->G',N73S,20
19839: 'T->C',N73N,32929
19841: 'A->G',N74S,108
19842: 'T->C',N74N,192
19843: 'T->C',L75L,11
19843: 'T->G',L75V,1
19845: 'G->A',L75L,122
19845: 'G->T',L75F,9
19846: 'G->A',G76S,572
19846: 'G->T',G76C,73
19847: 'G->A',G76D,33
19847: 'G->T',G76V,5
19848: 'T->C',G76G,70
19849: 'G->A',V77M,12
19850: 'T->C',V77A,9
19850: 'T->G',V77G,1
19851: 'G->A',V77V,95
19851: 'G->C',V77V,3
19851: 'G->T',V77V,65
19852: 'G->A',D78N,3
19852: 'G->T',D78Y,11
19853: 'A->G',D78G,3
19854: 'C->T',D78D,10300
19855: 'A->C',I79L,5
19855: 'A->G',I79V,144
19856: 'T->C',I79T,2
19857: 'T->A',I79I,176
19857: 'T->C',I79I,51
19857: 'T->G',I79M,5
19858: 'G->A',A80T,27
19858: 'G->C',A80P,5
19858: 'G->T',A80S,93
19859: 'C->A',A80D,1
19859: 'C->G',A80G,1
19859: 'C->T',A80V,5381
19860: 'T->A',A80A,27
19860: 'T->C',A80A,41
19860: 'T->G',A80A,7
19861: 'G->A',A81T,122
19861: 'G->T',A81S,88
19862: 'C->A',A81D,3
19862: 'C->T',A81V,5373
19863: 'T->A',A81A,1
19863: 'T->C',A81A,46
19864: 'A->G',N82D,22
19865: 'A->C',N82T,11
19865: 'A->G',N82S,193
19865: 'A->T',N82I,2
19866: 'T->A',N82K,3
19866: 'T->C',N82N,253
19866: 'T->G',N82K,2
19867: 'A->G',T83A,29
19867: 'A->T',T83S,7
19868: 'C->A',T83N,52
19868: 'C->G',T83S,1
19868: 'C->T',T83I,554
19869: 'T->A',T83T,83
19869: 'T->C',T83T,92
19869: 'T->G',T83T,10
19870: 'G->A',V84M,18
19870: 'G->T',V84L,30
19872: 'G->A',V84V,204
19872: 'G->C',V84V,45
19872: 'G->T',V84V,3783
19873: 'A->C',I85L,10
19873: 'A->G',I85V,259
19873: 'A->T',I85F,4
19875: 'C->A',I85I,186
19875: 'C->T',I85I,1340
19876: 'T->C',W86R,2
19879: 'G->A',D87N,247
19879: 'G->T',D87Y,6
19881: 'C->A',D87E,31
19881: 'C->T',D87D,2243
19882: 'T->A',Y88N,8
19882: 'T->C',Y88H,117
19883: 'A->G',Y88C,12
19884: 'C->T',Y88Y,2600
19885: 'A->G',K89E,64
19886: 'A->C',K89T,2
19886: 'A->G',K89R,53
19886: 'A->T',K89I,6
19887: 'A->C',K89N,4
19887: 'A->G',K89K,240
19887: 'A->T',K89N,5
19888: 'A->C',R90R,17
19888: 'A->G',R90G,43
19889: 'G->A',R90K,54
19889: 'G->C',R90T,4
19889: 'G->T',R90I,34
19890: 'A->C',R90S,9
19890: 'A->G',R90R,102
19890: 'A->T',R90S,57
19891: 'G->A',D91N,52
19891: 'G->C',D91H,10
19891: 'G->T',D91Y,1582
19892: 'A->C',D91A,198
19892: 'A->G',D91G,190
19892: 'A->T',D91V,5
19893: 'T->A',D91E,25
19893: 'T->C',D91D,568
19893: 'T->G',D91E,6
19894: 'G->A',A92T,180
19894: 'G->T',A92S,479
19895: 'C->T',A92V,1829
19896: 'T->A',A92A,43
19896: 'T->C',A92A,293
19896: 'T->G',A92A,42
19897: 'C->T',P93S,15
19898: 'C->T',P93L,2
19899: 'A->C',P93P,11
19899: 'A->G',P93P,322
19899: 'A->T',P93P,33
19900: 'G->A',A94T,118
19900: 'G->T',A94S,107
19901: 'C->G',A94G,2
19901: 'C->T',A94V,143
19902: 'A->C',A94A,1
19902: 'A->G',A94A,31
19902: 'A->T',A94A,1
19903: 'C->T',H95Y,127
19904: 'A->G',H95R,4
19905: 'T->A',H95Q,1
19905: 'T->C',H95H,303
19906: 'A->G',I96V,71
19907: 'T->C',I96T,6
19908: 'A->C',I96I,5
19908: 'A->G',I96M,254
19908: 'A->T',I96I,4
19909: 'T->A',S97T,1
19909: 'T->C',S97P,6
19909: 'T->G',S97A,292
19910: 'C->A',S97Y,10
19910: 'C->G',S97C,2
19910: 'C->T',S97F,228
19911: 'T->A',S97S,5
19911: 'T->C',S97S,103
19911: 'T->G',S97S,1
19913: 'C->T',T98I,1
19914: 'T->A',T98T,12
19914: 'T->C',T98T,385
19915: 'A->G',I99V,11
19916: 'T->C',I99T,1
19917: 'T->A',I99I,29
19917: 'T->C',I99I,22
19918: 'G->A',G100S,28
19918: 'G->T',G100C,16
19919: 'G->A',G100D,70
19920: 'T->C',G100G,28
19920: 'T->G',G100G,1
19921: 'G->A',V101I,123
19921: 'G->C',V101L,1
19922: 'T->C',V101A,63
19923: 'T->C',V101V,30
19923: 'T->G',V101V,10
19924: 'T->A',C102S,11
19925: 'G->T',C102F,63
19926: 'T->C',C102C,80
19927: 'T->C',S103P,36
19927: 'T->G',S103A,7
19928: 'C->A',S103Y,1
19928: 'C->T',S103F,90
19929: 'T->A',S103S,2
19929: 'T->C',S103S,4
19929: 'T->G',S103S,1
19931: 'T->C',M104T,1
19931: 'T->G',M104R,19
19932: 'G->C',M104I,2
19932: 'G->T',M104I,4
19933: 'A->T',T105S,2
19934: 'C->T',T105I,67
19935: 'T->A',T105T,132
19935: 'T->C',T105T,104
19935: 'T->G',T105T,5
19936: 'G->A',D106N,12
19936: 'G->C',D106H,1
19937: 'A->G',D106G,2
19937: 'A->T',D106V,1
19938: 'C->T',D106D,206
19939: 'A->C',I107L,6
19939: 'A->G',I107V,202
19939: 'A->T',I107L,10
19940: 'T->C',I107T,11
19940: 'T->G',I107R,1
19941: 'A->G',I107M,23
19942: 'G->A',A108T,37
19942: 'G->C',A108P,1
19942: 'G->T',A108S,14
19943: 'C->A',A108D,2
19943: 'C->G',A108G,1
19943: 'C->T',A108V,24
19944: 'C->A',A108A,38
19944: 'C->T',A108A,320
19945: 'A->C',K109Q,9
19945: 'A->G',K109E,13
19946: 'A->C',K109T,6
19946: 'A->G',K109R,23
19946: 'A->T',K109M,12
19947: 'G->A',K109K,240
19947: 'G->C',K109N,179
19947: 'G->T',K109N,959
19948: 'A->C',K110Q,10
19948: 'A->G',K110E,6
19949: 'A->C',K110T,4
19949: 'A->G',K110R,51
19949: 'A->T',K110I,1
19950: 'A->G',K110K,94
19951: 'C->A',P111T,109
19951: 'C->G',P111A,10
19951: 'C->T',P111S,609
19952: 'C->A',P111Q,1
19952: 'C->T',P111L,19
19953: 'A->C',P111P,3
19953: 'A->G',P111P,29
19953: 'A->T',P111P,38
19954: 'A->G',T112A,6
19954: 'A->T',T112S,2
19955: 'C->A',T112N,58
19955: 'C->G',T112S,2
19955: 'C->T',T112I,3450
19956: 'T->A',T112T,66
19956: 'T->C',T112T,113
19956: 'T->G',T112T,1
19957: 'G->A',E113K,38
19957: 'G->C',E113Q,5
19958: 'A->C',E113A,76
19958: 'A->G',E113G,38
19958: 'A->T',E113V,4
19959: 'A->C',E113D,37
19959: 'A->G',E113E,53
19959: 'A->T',E113D,8
19960: 'A->C',T114P,9
19960: 'A->G',T114A,2829
19960: 'A->T',T114S,1
19961: 'C->A',T114K,67
19961: 'C->T',T114M,1973
19962: 'G->A',T114T,2836
19962: 'G->C',T114T,155
19962: 'G->T',T114T,1891
19963: 'A->C',I115L,328
19963: 'A->G',I115V,73
19963: 'A->T',I115F,1
19964: 'T->A',I115N,7
19964: 'T->C',I115T,563
19964: 'T->G',I115S,18
19965: 'T->A',I115I,1
19965: 'T->C',I115I,38
19965: 'T->G',I115M,8
19967: 'G->T',C116F,91
19968: 'T->C',C116C,34
19969: 'G->A',A117T,1168
19969: 'G->T',A117S,65
19970: 'C->T',A117V,210
19971: 'A->G',A117A,33
19972: 'C->A',P118T,109
19972: 'C->T',P118S,335
19973: 'C->A',P118Q,55
19973: 'C->T',P118L,88
19974: 'A->C',P118P,8
19974: 'A->G',P118P,5830
19974: 'A->T',P118P,5
19975: 'C->A',L119I,259
19975: 'C->T',L119F,52
19976: 'T->C',L119P,1
19977: 'C->A',L119L,206
19977: 'C->T',L119L,60
19978: 'A->C',T120P,1
19978: 'A->G',T120A,8
19979: 'C->A',T120N,396
19979: 'C->T',T120I,15
19980: 'T->A',T120T,11
19980: 'T->C',T120T,92
19980: 'T->G',T120T,3
19981: 'G->A',V121I,623
19981: 'G->T',V121F,1
19982: 'T->C',V121A,6
19983: 'C->A',V121V,53
19983: 'C->T',V121V,7721
19984: 'T->C',F122L,212
19986: 'T->A',F122L,1
19986: 'T->C',F122F,115
19986: 'T->G',F122L,4
19987: 'T->C',F123L,2
19989: 'T->A',F123L,2
19989: 'T->C',F123F,490
19989: 'T->G',F123L,1
19990: 'G->T',D124Y,3
19991: 'A->G',D124G,2
19992: 'T->C',D124D,74
19993: 'G->A',G125S,71
19993: 'G->T',G125C,1
19994: 'G->A',G125D,3
19995: 'T->C',G125G,35
19996: 'A->C',R126R,3
19997: 'G->A',R126K,2
19998: 'A->G',R126R,166
19999: 'G->A',V127I,49
19999: 'G->C',V127L,1
19999: 'G->T',V127F,5039
20000: 'T->C',V127A,86
20000: 'T->G',V127G,2
20001: 'T->A',V127V,28
20001: 'T->C',V127V,41
20001: 'T->G',V127V,4
20002: 'G->A',D128N,44
20002: 'G->C',D128H,29
20002: 'G->T',D128Y,1621
20003: 'A->C',D128A,73
20003: 'A->G',D128G,733
20004: 'T->A',D128E,29
20004: 'T->C',D128D,85
20004: 'T->G',D128E,14
20005: 'G->A',G129S,129
20005: 'G->C',G129R,1
20005: 'G->T',G129C,21
20006: 'G->A',G129D,65
20006: 'G->C',G129A,5
20006: 'G->T',G129V,817
20007: 'T->A',G129G,1
20007: 'T->C',G129G,51
20007: 'T->G',G129G,1
20008: 'C->G',Q130E,1
20009: 'A->G',Q130R,2
20009: 'A->T',Q130L,36
20010: 'A->C',Q130H,15
20010: 'A->G',Q130Q,183
20010: 'A->T',Q130H,99
20011: 'G->A',V131I,62
20011: 'G->T',V131L,74
20012: 'T->C',V131A,3
20013: 'A->C',V131V,3
20013: 'A->G',V131V,85
20013: 'A->T',V131V,11
20014: 'G->A',D132N,181
20014: 'G->C',D132H,3
20014: 'G->T',D132Y,3499
20015: 'A->C',D132A,97
20015: 'A->G',D132G,21
20016: 'C->A',D132E,17
20016: 'C->G',D132E,9
20016: 'C->T',D132D,1636
20017: 'T->C',L133L,15
20017: 'T->G',L133V,3
20018: 'T->C',L133S,17
20019: 'A->G',L133L,170
20020: 'T->A',F134I,1
20022: 'T->C',F134F,19
20023: 'A->C',R135R,8
20023: 'A->G',R135G,7
20024: 'G->A',R135K,38
20024: 'G->C',R135T,12
20024: 'G->T',R135I,10
20025: 'A->C',R135S,9
20025: 'A->G',R135R,77
20025: 'A->T',R135S,1
20027: 'A->G',N136S,12
20028: 'T->A',N136K,5
20028: 'T->C',N136N,1619
20029: 'G->A',A137T,387
20029: 'G->T',A137S,1
20030: 'C->A',A137D,2
20030: 'C->T',A137V,450
20031: 'C->A',A137A,54
20031: 'C->T',A137A,1970
20032: 'C->A',R138S,2
20032: 'C->T',R138C,341
20033: 'G->A',R138H,243
20033: 'G->C',R138P,1
20033: 'G->T',R138L,111
20034: 'T->C',R138R,43
20035: 'A->G',N139D,4
20035: 'A->T',N139Y,7
20036: 'A->G',N139S,87
20037: 'T->C',N139N,113
20037: 'T->G',N139K,1
20038: 'G->A',G140S,16
20038: 'G->T',G140C,99
20040: 'T->A',G140G,1
20040: 'T->C',G140G,24
20041: 'G->A',V141I,149
20041: 'G->C',V141L,3
20041: 'G->T',V141F,25
20043: 'T->C',V141V,37
20043: 'T->G',V141V,2
20044: 'C->G',L142V,2
20044: 'C->T',L142F,14
20045: 'T->G',L142R,2
20046: 'T->C',L142L,48
20047: 'A->G',I143V,120
20049: 'T->A',I143I,2
20049: 'T->C',I143I,159
20050: 'A->G',T144A,42
20051: 'C->T',T144I,57
20052: 'A->G',T144T,270
20052: 'A->T',T144T,22
20053: 'G->A',E145K,28
20054: 'A->C',E145A,12
20054: 'A->G',E145G,8
20054: 'A->T',E145V,1
20055: 'A->C',E145D,23
20055: 'A->G',E145E,2797
20055: 'A->T',E145D,17
20056: 'G->A',G146S,347
20056: 'G->T',G146C,194
20057: 'G->A',G146D,117
20057: 'G->C',G146A,1
20057: 'G->T',G146V,46
20058: 'T->C',G146G,40
20059: 'A->C',S147R,5
20059: 'A->G',S147G,158
20059: 'A->T',S147C,65
20060: 'G->A',S147N,13
20060: 'G->C',S147T,1
20060: 'G->T',S147I,1320
20061: 'T->C',S147S,41
20061: 'T->G',S147R,5
20062: 'G->A',V148I,125
20062: 'G->T',V148F,437
20063: 'T->C',V148A,45
20064: 'T->A',V148V,2
20064: 'T->C',V148V,113
20065: 'A->C',K149Q,1
20065: 'A->G',K149E,179
20066: 'A->G',K149R,24
20067: 'A->C',K149N,14
20067: 'A->G',K149K,22
20067: 'A->T',K149N,129
20068: 'G->A',G150S,60
20068: 'G->C',G150R,3
20068: 'G->T',G150C,140
20069: 'G->A',G150D,41
20069: 'G->C',G150A,38
20069: 'G->T',G150V,138
20070: 'T->C',G150G,49
20070: 'T->G',G150G,2
20071: 'T->C',L151L,13
20071: 'T->G',L151V,3
20072: 'T->C',L151S,4
20073: 'A->C',L151F,2
20073: 'A->G',L151L,37
20074: 'C->A',Q152K,19
20074: 'C->G',Q152E,1
20075: 'A->C',Q152P,1
20075: 'A->G',Q152R,37
20075: 'A->T',Q152L,8
20076: 'A->G',Q152Q,14
20077: 'C->A',P153T,67
20077: 'C->G',P153A,2
20077: 'C->T',P153S,86
20078: 'C->A',P153Q,67
20078: 'C->T',P153L,704
20079: 'A->C',P153P,6
20079: 'A->G',P153P,55
20079: 'A->T',P153P,12
20080: 'T->A',S154T,2
20080: 'T->C',S154P,2
20080: 'T->G',S154A,37
20081: 'C->A',S154Y,19
20081: 'C->G',S154C,1
20081: 'C->T',S154F,256
20082: 'T->A',S154S,5
20082: 'T->C',S154S,69
20082: 'T->G',S154S,12
20083: 'G->A',V155I,189
20083: 'G->T',V155L,12
20084: 'T->A',V155E,2
20084: 'T->C',V155A,41
20085: 'A->C',V155V,4
20085: 'A->G',V155V,864
20085: 'A->T',V155V,9
20086: 'G->A',G156S,2
20086: 'G->T',G156C,2
20087: 'G->A',G156D,1
20087: 'G->C',G156A,4
20088: 'T->C',G156G,95
20088: 'T->G',G156G,2
20089: 'C->T',P157S,4
20090: 'C->T',P157L,2
20091: 'C->A',P157P,44
20091: 'C->T',P157P,351
20092: 'A->C',K158Q,6
20092: 'A->G',K158E,155
20093: 'A->C',K158T,9
20093: 'A->G',K158R,127
20093: 'A->T',K158I,1
20094: 'A->C',K158N,12
20094: 'A->G',K158K,649
20094: 'A->T',K158N,1
20095: 'C->A',Q159K,2
20096: 'A->T',Q159L,7
20097: 'A->C',Q159H,33
20097: 'A->G',Q159Q,61
20097: 'A->T',Q159H,2
20098: 'G->A',A160T,1
20098: 'G->C',A160P,2
20098: 'G->T',A160S,307
20099: 'C->A',A160D,2
20099: 'C->G',A160G,6
20099: 'C->T',A160V,267
20100: 'T->A',A160A,2
20100: 'T->C',A160A,105
20100: 'T->G',A160A,9
20101: 'A->C',S161R,25
20101: 'A->G',S161G,1
20101: 'A->T',S161C,134
20102: 'G->A',S161N,23
20102: 'G->C',S161T,5
20102: 'G->T',S161I,2553
20103: 'T->C',S161S,23
20103: 'T->G',S161R,1
20104: 'C->A',L162I,11
20104: 'C->G',L162V,41
20104: 'C->T',L162F,2475
20105: 'T->G',L162R,11
20106: 'T->A',L162L,56
20106: 'T->C',L162L,17
20106: 'T->G',L162L,3
20107: 'A->G',N163D,16
20107: 'A->T',N163Y,3
20108: 'A->C',N163T,6
20108: 'A->G',N163S,20
20108: 'A->T',N163I,4
20109: 'T->A',N163K,15
20109: 'T->C',N163N,129
20109: 'T->G',N163K,1
20110: 'G->A',G164R,4
20111: 'G->A',G164E,1
20112: 'A->C',G164G,54
20112: 'A->G',G164G,45
20112: 'A->T',G164G,21
20113: 'G->A',V165I,39
20113: 'G->T',V165F,217
20114: 'T->A',V165D,2
20114: 'T->C',V165A,27
20114: 'T->G',V165G,17
20115: 'C->A',V165V,9
20115: 'C->T',V165V,286
20116: 'A->C',T166P,10
20116: 'A->G',T166A,29
20116: 'A->T',T166S,12
20117: 'C->G',T166R,1
20117: 'C->T',T166I,618
20118: 'A->C',T166T,2
20118: 'A->G',T166T,206
20118: 'A->T',T166T,10
20119: 'T->A',L167I,1
20119: 'T->C',L167L,19
20119: 'T->G',L167V,5
20120: 'T->C',L167S,2859
20121: 'A->G',L167L,146
20121: 'A->T',L167F,3
20122: 'A->C',I168L,23
20122: 'A->G',I168V,10
20122: 'A->T',I168F,1
20123: 'T->C',I168T,24
20123: 'T->G',I168S,12
20124: 'T->A',I168I,186
20124: 'T->C',I168I,127
20124: 'T->G',I168M,2
20125: 'G->A',G169R,255
20125: 'G->C',G169R,2
20126: 'G->A',G169E,33
20126: 'G->C',G169A,10
20126: 'G->T',G169V,9
20127: 'A->C',G169G,60
20127: 'A->G',G169G,67
20127: 'A->T',G169G,4
20128: 'G->A',E170K,22
20128: 'G->C',E170Q,11
20129: 'A->C',E170A,27
20129: 'A->G',E170G,51
20129: 'A->T',E170V,2
20130: 'A->C',E170D,18
20130: 'A->G',E170E,124
20130: 'A->T',E170D,36
20131: 'G->A',A171T,163
20131: 'G->C',A171P,3
20131: 'G->T',A171S,949
20132: 'C->A',A171D,8
20132: 'C->T',A171V,3385
20133: 'C->A',A171A,10
20133: 'C->T',A171A,2015
20134: 'G->A',V172I,544
20134: 'G->C',V172L,13
20134: 'G->T',V172L,1654
20135: 'T->C',V172A,24
20136: 'A->G',V172V,20
20136: 'A->T',V172V,6
20137: 'A->C',K173Q,11
20137: 'A->G',K173E,12
20138: 'A->C',K173T,6
20138: 'A->G',K173R,24
20138: 'A->T',K173I,41
20139: 'A->G',K173K,78
20139: 'A->T',K173N,15
20140: 'A->G',T174A,1
20141: 'C->T',T174I,8
20142: 'A->C',T174T,2
20142: 'A->G',T174T,91
20143: 'C->A',Q175K,2
20143: 'C->G',Q175E,83
20144: 'A->G',Q175R,22
20144: 'A->T',Q175L,7
20145: 'G->A',Q175Q,38
20145: 'G->C',Q175H,6
20145: 'G->T',Q175H,138
20146: 'T->C',F176L,24
20147: 'T->A',F176Y,2
20148: 'C->A',F176L,4
20148: 'C->G',F176L,16
20148: 'C->T',F176F,9781
20149: 'A->C',N177H,2
20149: 'A->G',N177D,4
20149: 'A->T',N177Y,13
20150: 'A->C',N177T,3
20150: 'A->G',N177S,14
20150: 'A->T',N177I,1
20151: 'T->C',N177N,34
20151: 'T->G',N177K,3
20152: 'T->G',Y178D,5
20153: 'A->G',Y178C,1
20153: 'A->T',Y178F,5
20154: 'T->C',Y178Y,77
20155: 'T->C',Y179H,21
20156: 'A->C',Y179S,1
20156: 'A->G',Y179C,16
20157: 'T->C',Y179Y,299
20159: 'A->C',K180T,9
20159: 'A->G',K180R,11
20159: 'A->T',K180M,1
20160: 'G->A',K180K,26
20160: 'G->T',K180N,85
20162: 'A->C',K181T,1
20162: 'A->G',K181R,67
20163: 'A->G',K181K,1098
20164: 'G->A',V182I,46
20164: 'G->T',V182F,62
20165: 'T->C',V182A,3
20165: 'T->G',V182G,3
20166: 'T->A',V182V,4
20166: 'T->C',V182V,339
20166: 'T->G',V182V,10
20167: 'G->A',D183N,21
20167: 'G->C',D183H,2
20167: 'G->T',D183Y,84
20168: 'A->C',D183A,6
20168: 'A->G',D183G,67
20169: 'T->A',D183E,4
20169: 'T->C',D183D,30
20169: 'T->G',D183E,1
20170: 'G->A',G184S,33
20170: 'G->T',G184C,27
20171: 'G->A',G184D,1
20171: 'G->C',G184A,1
20172: 'T->A',G184G,3
20172: 'T->C',G184G,38
20173: 'G->A',V185I,50
20173: 'G->C',V185L,1
20173: 'G->T',V185F,77
20174: 'T->C',V185A,32
20175: 'T->A',V185V,37
20175: 'T->C',V185V,48
20175: 'T->G',V185V,49
20176: 'G->A',V186I,61
20176: 'G->C',V186L,5
20176: 'G->T',V186F,379
20177: 'T->A',V186D,1
20177: 'T->C',V186A,41
20177: 'T->G',V186G,10
20178: 'C->A',V186V,293
20178: 'C->G',V186V,25
20178: 'C->T',V186V,6335
20179: 'C->A',Q187K,14
20179: 'C->G',Q187E,7
20180: 'A->T',Q187L,18
20181: 'A->C',Q187H,8
20181: 'A->G',Q187Q,47
20181: 'A->T',Q187H,2
20182: 'C->A',Q188K,3
20183: 'A->C',Q188P,21
20183: 'A->G',Q188R,4
20183: 'A->T',Q188L,4
20184: 'A->C',Q188H,3
20184: 'A->G',Q188Q,4
20185: 'T->C',L189L,81
20186: 'T->C',L189S,2
20187: 'A->G',L189L,28
20188: 'C->A',P190T,7
20188: 'C->T',P190S,98
20189: 'C->A',P190H,3
20189: 'C->T',P190L,42
20190: 'T->A',P190P,3
20190: 'T->C',P190P,15
20190: 'T->G',P190P,9
20191: 'G->A',E191K,1
20193: 'A->C',E191D,14
20193: 'A->G',E191E,26
20193: 'A->T',E191D,3
20194: 'A->G',T192A,2
20195: 'C->A',T192N,1
20195: 'C->G',T192S,3
20196: 'T->A',T192T,9
20196: 'T->C',T192T,36
20196: 'T->G',T192T,40
20197: 'T->C',Y193H,74
20198: 'A->G',Y193C,42
20198: 'A->T',Y193F,1
20199: 'C->T',Y193Y,4244
20200: 'T->C',F194L,1
20200: 'T->G',F194V,1
20201: 'T->A',F194Y,25
20201: 'T->G',F194C,47
20202: 'T->A',F194L,2
20202: 'T->C',F194F,45
20204: 'C->T',T195I,2
20205: 'T->A',T195T,1
20205: 'T->C',T195T,19
20205: 'T->G',T195T,29
20206: 'C->A',Q196K,1
20206: 'C->G',Q196E,10
20207: 'A->G',Q196R,19
20207: 'A->T',Q196L,33
20208: 'G->A',Q196Q,11
20208: 'G->C',Q196H,1
20208: 'G->T',Q196H,556
20209: 'A->G',S197G,2
20209: 'A->T',S197C,1
20210: 'G->A',S197N,1
20210: 'G->C',S197T,1
20211: 'T->C',S197S,10
20212: 'A->C',R198R,4
20212: 'A->G',R198G,1
20214: 'A->G',R198R,39
20215: 'A->C',N199H,6
20215: 'A->G',N199D,576
20216: 'A->C',N199T,11
20216: 'A->G',N199S,55
20217: 'T->A',N199K,2
20217: 'T->C',N199N,76
20217: 'T->G',N199K,11
20218: 'T->C',L200L,47
20218: 'T->G',L200V,20
20219: 'T->C',L200S,31
20220: 'A->G',L200L,20
20220: 'A->T',L200F,2
20221: 'C->A',Q201K,25
20221: 'C->G',Q201E,2
20222: 'A->C',Q201P,2
20222: 'A->G',Q201R,7
20222: 'A->T',Q201L,7
20223: 'A->C',Q201H,16
20223: 'A->G',Q201Q,138
20223: 'A->T',Q201H,22
20224: 'G->A',E202K,69
20224: 'G->C',E202Q,17
20225: 'A->C',E202A,2
20225: 'A->G',E202G,49
20225: 'A->T',E202V,1
20226: 'A->C',E202D,17
20226: 'A->G',E202E,93
20226: 'A->T',E202D,1
20227: 'T->C',F203L,60
20227: 'T->G',F203V,1
20228: 'T->C',F203S,1
20228: 'T->G',F203C,3
20229: 'T->C',F203F,24
20230: 'A->G',K204E,67
20231: 'A->C',K204T,1
20231: 'A->G',K204R,23
20231: 'A->T',K204I,1
20232: 'A->C',K204N,3
20232: 'A->G',K204K,46
20233: 'C->A',P205T,37
20233: 'C->T',P205S,6739
20234: 'C->A',P205H,41
20234: 'C->G',P205R,2
20234: 'C->T',P205L,6132
20235: 'C->A',P205P,17
20235: 'C->G',P205P,18
20235: 'C->T',P205P,1305
20236: 'A->C',R206R,11
20236: 'A->G',R206G,37
20236: 'A->T',R206W,48
20237: 'G->A',R206K,67
20237: 'G->C',R206T,1
20237: 'G->T',R206M,140
20238: 'G->A',R206R,116
20238: 'G->C',R206S,3
20238: 'G->T',R206S,931
20239: 'A->C',S207R,3
20239: 'A->G',S207G,159
20239: 'A->T',S207C,7
20240: 'G->A',S207N,22
20240: 'G->T',S207I,6
20241: 'T->C',S207S,33
20241: 'T->G',S207R,1
20242: 'C->A',Q208K,69
20242: 'C->G',Q208E,1
20243: 'A->C',Q208P,3
20243: 'A->G',Q208R,41
20243: 'A->T',Q208L,14
20244: 'A->C',Q208H,3
20244: 'A->G',Q208Q,23
20245: 'A->C',M209L,223
20245: 'A->G',M209V,43
20245: 'A->T',M209L,2
20246: 'T->A',M209K,4
20246: 'T->C',M209T,142
20247: 'G->A',M209I,41
20247: 'G->C',M209I,6
20247: 'G->T',M209I,631
20249: 'A->G',E210G,1
20250: 'A->G',E210E,61
20251: 'A->C',I211L,22
20251: 'A->G',I211V,480
20251: 'A->T',I211F,27
20252: 'T->C',I211T,39
20252: 'T->G',I211S,38
20253: 'T->A',I211I,4
20253: 'T->C',I211I,28
20253: 'T->G',I211M,40
20254: 'G->A',D212N,15
20254: 'G->T',D212Y,1
20255: 'A->C',D212A,9
20255: 'A->G',D212G,455
20256: 'T->C',D212D,388
20256: 'T->G',D212E,46
20257: 'T->C',F213L,8
20257: 'T->G',F213V,5
20258: 'T->C',F213S,4
20259: 'C->A',F213L,2
20259: 'C->G',F213L,3
20259: 'C->T',F213F,332
20260: 'T->C',L214L,15
20261: 'T->C',L214S,8
20262: 'A->G',L214L,49782
20263: 'G->A',E215K,79
20263: 'G->C',E215Q,1
20264: 'A->C',E215A,11
20264: 'A->G',E215G,4
20264: 'A->T',E215V,77
20265: 'A->C',E215D,25
20265: 'A->G',E215E,307
20265: 'A->T',E215D,77
20266: 'T->A',L216I,1
20266: 'T->C',L216L,68
20266: 'T->G',L216V,3
20267: 'T->C',L216S,11
20268: 'A->G',L216L,45341
20268: 'A->T',L216F,4
20269: 'G->A',A217T,41
20269: 'G->T',A217S,1446
20270: 'C->A',A217D,27
20270: 'C->G',A217G,2
20270: 'C->T',A217V,1479
20271: 'T->A',A217A,5
20271: 'T->C',A217A,33
20272: 'A->C',M218L,3
20272: 'A->G',M218V,38
20272: 'A->T',M218L,2
20273: 'T->A',M218K,11
20273: 'T->C',M218T,319
20273: 'T->G',M218R,11
20274: 'G->A',M218I,54
20274: 'G->C',M218I,25
20274: 'G->T',M218I,1313
20275: 'G->A',D219N,95
20275: 'G->C',D219H,1
20275: 'G->T',D219Y,8274
20276: 'A->C',D219A,45
20276: 'A->G',D219G,131
20276: 'A->T',D219V,4
20277: 'T->A',D219E,3
20277: 'T->C',D219D,126
20277: 'T->G',D219E,6
20278: 'G->A',E220K,17
20278: 'G->C',E220Q,1
20279: 'A->C',E220A,29
20279: 'A->G',E220G,194
20279: 'A->T',E220V,5
20280: 'A->C',E220D,109
20280: 'A->G',E220E,35
20280: 'A->T',E220D,1
20281: 'T->A',F221I,1
20281: 'T->C',F221L,33
20281: 'T->G',F221V,1
20282: 'T->C',F221S,2
20283: 'C->A',F221L,2
20283: 'C->G',F221L,1
20283: 'C->T',F221F,1096
20284: 'A->C',I222L,7
20284: 'A->G',I222V,355
20284: 'A->T',I222F,277
20285: 'T->A',I222N,28
20285: 'T->C',I222T,293
20285: 'T->G',I222S,7
20286: 'T->A',I222I,18
20286: 'T->C',I222I,109
20286: 'T->G',I222M,2
20287: 'G->A',E223K,67
20288: 'A->C',E223A,146
20288: 'A->G',E223G,201
20288: 'A->T',E223V,16
20289: 'A->C',E223D,4
20289: 'A->G',E223E,61
20290: 'C->A',R224R,8
20290: 'C->T',R224W,48
20291: 'G->A',R224Q,12
20292: 'G->A',R224R,176
20292: 'G->C',R224R,1
20292: 'G->T',R224R,43
20293: 'T->C',Y225H,35
20294: 'A->G',Y225C,325
20294: 'A->T',Y225F,29
20295: 'T->C',Y225Y,126
20296: 'A->G',K226E,5
20297: 'A->C',K226T,1
20297: 'A->G',K226R,22
20297: 'A->T',K226I,1
20298: 'A->C',K226N,12
20298: 'A->G',K226K,172
20298: 'A->T',K226N,1
20299: 'T->C',L227L,24
20301: 'A->C',L227F,4
20301: 'A->G',L227L,33
20302: 'G->A',E228K,626
20303: 'A->C',E228A,8
20303: 'A->G',E228G,47
20303: 'A->T',E228V,2
20304: 'A->C',E228D,8
20304: 'A->G',E228E,149
20304: 'A->T',E228D,5
20305: 'G->A',G229S,43
20305: 'G->T',G229C,156
20306: 'G->A',G229D,17
20306: 'G->T',G229V,68
20307: 'C->A',G229G,13
20307: 'C->T',G229G,141
20308: 'T->A',Y230N,2
20308: 'T->C',Y230H,23
20309: 'A->C',Y230S,26
20309: 'A->G',Y230C,112
20309: 'A->T',Y230F,3
20310: 'T->C',Y230Y,763
20311: 'G->A',A231T,3
20311: 'G->T',A231S,12
20312: 'C->G',A231G,2
20312: 'C->T',A231V,723
20313: 'C->A',A231A,55
20313: 'C->G',A231A,5
20313: 'C->T',A231A,171
20314: 'T->A',F232I,1
20314: 'T->C',F232L,1
20315: 'T->A',F232Y,5
20315: 'T->C',F232S,2
20316: 'C->T',F232F,203
20317: 'G->A',E233K,71
20318: 'A->C',E233A,69
20318: 'A->G',E233G,132
20318: 'A->T',E233V,8
20319: 'A->C',E233D,1
20319: 'A->G',E233E,15
20320: 'C->T',H234Y,7561
20321: 'A->C',H234P,1
20321: 'A->G',H234R,32
20321: 'A->T',H234L,4
20322: 'T->C',H234H,214
20323: 'A->C',I235L,2
20323: 'A->G',I235V,117
20324: 'T->C',I235T,39
20325: 'C->A',I235I,4
20325: 'C->T',I235I,112
20326: 'G->A',V236I,555
20326: 'G->T',V236F,18
20327: 'T->C',V236A,28
20328: 'T->C',V236V,14
20329: 'T->A',Y237N,2
20329: 'T->C',Y237H,5
20330: 'A->G',Y237C,39
20330: 'A->T',Y237F,1
20331: 'T->C',Y237Y,228
20332: 'G->A',G238R,33
20333: 'G->A',G238E,69
20333: 'G->C',G238A,6
20333: 'G->T',G238V,2
20334: 'A->C',G238G,7
20334: 'A->G',G238G,88
20334: 'A->T',G238G,2
20335: 'G->A',D239N,32
20335: 'G->T',D239Y,2
20336: 'A->G',D239G,19
20337: 'T->C',D239D,103
20338: 'T->A',F240I,1
20338: 'T->C',F240L,7
20339: 'T->C',F240S,3
20340: 'T->A',F240L,1
20340: 'T->C',F240F,11
20341: 'A->G',S241G,23
20341: 'A->T',S241C,9
20342: 'G->A',S241N,114
20342: 'G->C',S241T,4
20342: 'G->T',S241I,216
20343: 'T->A',S241R,3
20343: 'T->C',S241S,53
20343: 'T->G',S241R,9
20344: 'C->T',H242Y,50
20345: 'A->C',H242P,2
20345: 'A->G',H242R,61
20346: 'T->A',H242Q,5
20346: 'T->C',H242H,161
20347: 'A->C',S243R,5
20347: 'A->G',S243G,91
20347: 'A->T',S243C,1
20348: 'G->A',S243N,160
20348: 'G->T',S243I,101
20349: 'T->A',S243R,1
20349: 'T->C',S243S,77
20349: 'T->G',S243R,77
20350: 'C->A',Q244K,1
20350: 'C->G',Q244E,1
20351: 'A->C',Q244P,1
20351: 'A->G',Q244R,184
20351: 'A->T',Q244L,1
20352: 'G->A',Q244Q,218
20352: 'G->C',Q244H,27
20352: 'G->T',Q244H,185
20353: 'T->C',L245L,138
20353: 'T->G',L245V,2
20354: 'T->C',L245S,25
20355: 'A->G',L245L,501
20356: 'G->A',G246S,112
20356: 'G->T',G246C,555
20357: 'G->A',G246D,1
20357: 'G->T',G246V,138
20358: 'T->A',G246G,3
20358: 'T->C',G246G,157
20358: 'T->G',G246G,3
20361: 'T->C',G247G,108
20361: 'T->G',G247G,3
20362: 'T->C',L248L,10
20364: 'A->G',L248L,48
20365: 'C->T',H249Y,1
20366: 'A->G',H249R,5
20367: 'T->C',H249H,318
20368: 'C->A',L250I,118
20368: 'C->T',L250L,215
20369: 'T->C',L250P,19
20370: 'A->G',L250L,26
20371: 'C->A',L251M,162
20371: 'C->G',L251V,2
20371: 'C->T',L251L,125
20372: 'T->A',L251Q,23
20372: 'T->C',L251P,1
20373: 'G->A',L251L,48
20373: 'G->C',L251L,2
20373: 'G->T',L251L,92
20374: 'A->C',I252L,720
20374: 'A->G',I252V,433
20374: 'A->T',I252F,2
20375: 'T->A',I252N,27
20375: 'T->C',I252T,268
20375: 'T->G',I252S,82
20376: 'T->A',I252I,208
20376: 'T->C',I252I,210
20376: 'T->G',I252M,3
20377: 'G->A',G253R,72
20378: 'G->A',G253E,9
20378: 'G->T',G253V,41
20379: 'A->C',G253G,132
20379: 'A->G',G253G,148
20380: 'C->A',L254I,26
20380: 'C->G',L254V,30
20380: 'C->T',L254L,282
20381: 'T->C',L254P,2
20382: 'A->G',L254L,52
20382: 'A->T',L254L,5
20383: 'G->A',A255T,398
20383: 'G->T',A255S,76
20384: 'C->A',A255D,2
20384: 'C->G',A255G,1
20384: 'C->T',A255V,2025
20385: 'T->A',A255A,3
20385: 'T->C',A255A,50
20385: 'T->G',A255A,5
20386: 'A->G',K256E,3
20387: 'A->C',K256T,1
20387: 'A->G',K256R,36
20387: 'A->T',K256I,2
20388: 'A->C',K256N,66
20388: 'A->G',K256K,24
20389: 'C->A',R257S,22
20389: 'C->G',R257G,18
20389: 'C->T',R257C,1402
20390: 'G->A',R257H,24
20390: 'G->C',R257P,3
20390: 'G->T',R257L,91
20391: 'T->A',R257R,2
20391: 'T->C',R257R,84
20391: 'T->G',R257R,648
20392: 'T->A',F258I,24
20392: 'T->C',F258L,10
20393: 'T->A',F258Y,2
20393: 'T->C',F258S,44
20393: 'T->G',F258C,5
20394: 'T->C',F258F,124
20395: 'A->G',K259E,31
20396: 'A->C',K259T,7
20396: 'A->G',K259R,11026
20396: 'A->T',K259M,13
20397: 'G->A',K259K,414
20397: 'G->C',K259N,1
20397: 'G->T',K259N,700
20398: 'G->A',E260K,958
20399: 'A->C',E260A,101
20399: 'A->G',E260G,27
20399: 'A->T',E260V,19
20400: 'A->C',E260D,75
20400: 'A->G',E260E,1263
20400: 'A->T',E260D,1
20401: 'T->A',S261T,15
20401: 'T->C',S261P,214
20401: 'T->G',S261A,2174
20402: 'C->T',S261L,2081
20403: 'A->C',S261S,1
20403: 'A->G',S261S,39
20404: 'C->A',P262T,25
20404: 'C->G',P262A,1
20404: 'C->T',P262S,3470
20405: 'C->A',P262H,174
20405: 'C->T',P262L,1046
20406: 'T->A',P262P,4
20406: 'T->C',P262P,11
20406: 'T->G',P262P,14
20407: 'T->A',F263I,18
20407: 'T->C',F263L,256
20407: 'T->G',F263V,9
20408: 'T->A',F263Y,1
20408: 'T->C',F263S,80
20408: 'T->G',F263C,40
20409: 'T->A',F263L,396
20409: 'T->C',F263F,196
20409: 'T->G',F263L,2
20410: 'G->A',E264K,93
20410: 'G->C',E264Q,2
20411: 'A->C',E264A,148
20411: 'A->G',E264G,60
20411: 'A->T',E264V,235
20412: 'A->C',E264D,20
20412: 'A->G',E264E,74
20412: 'A->T',E264D,2
20413: 'T->A',L265I,16
20413: 'T->C',L265L,30
20413: 'T->G',L265V,4
20414: 'T->C',L265S,7
20415: 'A->G',L265L,20
20415: 'A->T',L265F,3
20416: 'G->A',E266K,14
20416: 'G->C',E266Q,4
20417: 'A->C',E266A,3
20417: 'A->G',E266G,216
20417: 'A->T',E266V,3
20418: 'A->C',E266D,6
20418: 'A->G',E266E,56
20418: 'A->T',E266D,76
20419: 'G->A',D267N,216
20419: 'G->T',D267Y,75
20420: 'A->C',D267A,7
20420: 'A->G',D267G,88
20420: 'A->T',D267V,2
20421: 'T->A',D267E,6
20421: 'T->C',D267D,280
20421: 'T->G',D267E,106
20422: 'T->A',F268I,2
20422: 'T->C',F268L,11
20422: 'T->G',F268V,2
20424: 'T->C',F268F,66
20425: 'A->C',I269L,1
20425: 'A->G',I269V,368
20425: 'A->T',I269F,6
20426: 'T->A',I269N,1
20426: 'T->C',I269T,123
20426: 'T->G',I269S,3
20427: 'T->A',I269I,26
20427: 'T->C',I269I,32
20427: 'T->G',I269M,25
20428: 'C->A',P270T,18
20428: 'C->T',P270S,563
20429: 'C->A',P270H,28
20429: 'C->G',P270R,1
20429: 'C->T',P270L,1787
20430: 'T->A',P270P,3
20430: 'T->C',P270P,77
20430: 'T->G',P270P,1
20431: 'A->G',M271V,107
20431: 'A->T',M271L,5
20432: 'T->A',M271K,37
20432: 'T->C',M271T,109
20433: 'G->A',M271I,573
20433: 'G->C',M271I,8
20433: 'G->T',M271I,638
20434: 'G->A',D272N,182
20434: 'G->T',D272Y,93
20435: 'A->C',D272A,17
20435: 'A->G',D272G,2
20436: 'C->A',D272E,3
20436: 'C->G',D272E,2
20436: 'C->T',D272D,2402
20437: 'A->G',S273G,841
20437: 'A->T',S273C,8
20438: 'G->A',S273N,104
20438: 'G->C',S273T,5
20438: 'G->T',S273I,830
20439: 'T->C',S273S,38
20440: 'A->G',T274A,2
20441: 'C->A',T274K,2
20441: 'C->G',T274R,1
20441: 'C->T',T274I,16
20442: 'A->C',T274T,2
20442: 'A->G',T274T,69
20442: 'A->T',T274T,6
20443: 'G->A',V275I,60
20443: 'G->C',V275L,6
20443: 'G->T',V275F,68
20444: 'T->C',V275A,1
20445: 'T->A',V275V,12
20445: 'T->C',V275V,73
20446: 'A->C',K276Q,2
20446: 'A->G',K276E,14
20447: 'A->C',K276T,3
20447: 'A->G',K276R,30
20447: 'A->T',K276I,2
20448: 'A->C',K276N,1
20448: 'A->G',K276K,11
20448: 'A->T',K276N,2
20449: 'A->G',N277D,23
20449: 'A->T',N277Y,3
20450: 'A->C',N277T,47
20450: 'A->G',N277S,33
20451: 'C->T',N277N,11304
20452: 'T->A',Y278N,3
20452: 'T->C',Y278H,355
20453: 'A->G',Y278C,55
20453: 'A->T',Y278F,1
20454: 'T->C',Y278Y,119
20455: 'T->A',F279I,3
20455: 'T->C',F279L,22
20455: 'T->G',F279V,36
20456: 'T->A',F279Y,1
20456: 'T->C',F279S,19
20456: 'T->G',F279C,21
20457: 'C->A',F279L,42
20457: 'C->T',F279F,312
20458: 'A->C',I280L,1
20458: 'A->G',I280V,160
20458: 'A->T',I280L,17
20459: 'T->C',I280T,13
20460: 'A->C',I280I,1
20460: 'A->G',I280M,13
20460: 'A->T',I280I,2
20461: 'A->C',T281P,1
20461: 'A->G',T281A,196
20462: 'C->A',T281K,8
20462: 'C->T',T281I,164
20463: 'A->C',T281T,5
20463: 'A->G',T281T,137
20463: 'A->T',T281T,7
20464: 'G->A',D282N,232
20464: 'G->C',D282H,1
20464: 'G->T',D282Y,625
20465: 'A->C',D282A,7
20465: 'A->G',D282G,509
20465: 'A->T',D282V,1
20466: 'T->A',D282E,25
20466: 'T->C',D282D,276
20466: 'T->G',D282E,8
20467: 'G->A',A283T,80
20467: 'G->C',A283P,1
20467: 'G->T',A283S,9
20468: 'C->A',A283E,24
20468: 'C->G',A283G,1
20468: 'C->T',A283V,208
20469: 'G->A',A283A,314
20469: 'G->C',A283A,1
20469: 'G->T',A283A,26
20470: 'C->A',Q284K,751
20471: 'A->C',Q284P,8
20471: 'A->G',Q284R,30
20471: 'A->T',Q284L,8
20472: 'A->C',Q284H,6
20472: 'A->G',Q284Q,126
20472: 'A->T',Q284H,6
20473: 'A->C',T285P,4
20473: 'A->G',T285A,52
20474: 'C->A',T285K,34
20474: 'C->T',T285I,493
20475: 'A->C',T285T,1
20475: 'A->G',T285T,81
20475: 'A->T',T285T,1
20476: 'G->A',G286S,1132
20476: 'G->C',G286R,1
20476: 'G->T',G286C,169
20477: 'G->A',G286D,79
20477: 'G->T',G286V,673
20478: 'T->C',G286G,131
20478: 'T->G',G286G,1
20479: 'T->A',S287T,3
20479: 'T->C',S287P,30
20479: 'T->G',S287A,9
20480: 'C->T',S287L,2298
20481: 'A->C',S287S,6
20481: 'A->G',S287S,404
20481: 'A->T',S287S,2
20482: 'T->A',S288T,2
20482: 'T->C',S288P,62
20482: 'T->G',S288A,26
20483: 'C->A',S288Y,11
20483: 'C->G',S288C,1
20483: 'C->T',S288F,2389
20484: 'T->A',S288S,1
20484: 'T->C',S288S,95
20484: 'T->G',S288S,57
20485: 'A->G',K289E,20
20486: 'A->C',K289T,14
20486: 'A->G',K289R,151
20486: 'A->T',K289M,3
20487: 'G->A',K289K,100
20487: 'G->C',K289N,4
20487: 'G->T',K289N,520
20488: 'T->G',C290G,7
20489: 'G->A',C290Y,661
20489: 'G->C',C290S,3
20489: 'G->T',C290F,917
20490: 'T->C',C290C,22
20490: 'T->G',C290W,1
20491: 'G->A',V291M,17
20491: 'G->T',V291L,302
20492: 'T->C',V291A,18
20493: 'G->A',V291V,70
20493: 'G->C',V291V,4
20493: 'G->T',V291V,14
20494: 'T->G',C292G,5
20495: 'G->A',C292Y,2
20495: 'G->T',C292F,6
20496: 'T->C',C292C,44
20496: 'T->G',C292W,1
20497: 'T->A',S293T,1
20497: 'T->G',S293A,2
20498: 'C->T',S293F,4
20499: 'T->C',S293S,16
20499: 'T->G',S293S,2
20500: 'G->A',V294I,144
20500: 'G->T',V294F,1
20501: 'T->C',V294A,190
20501: 'T->G',V294G,1
20502: 'T->A',V294V,3
20502: 'T->C',V294V,49
20503: 'A->G',I295V,149
20504: 'T->C',I295T,83
20504: 'T->G',I295S,9
20505: 'T->A',I295I,58
20505: 'T->C',I295I,229
20505: 'T->G',I295M,2
20508: 'T->A',D296E,1
20508: 'T->C',D296D,87
20509: 'T->A',L297I,1
20509: 'T->C',L297L,14
20509: 'T->G',L297V,2
20510: 'T->C',L297S,1
20511: 'A->C',L297F,6
20511: 'A->G',L297L,157
20512: 'T->C',L298L,26
20512: 'T->G',L298V,202
20513: 'T->C',L298S,58
20514: 'A->G',L298L,19
20515: 'C->A',L299I,115
20515: 'C->G',L299V,211
20515: 'C->T',L299F,4
20517: 'T->A',L299L,5
20517: 'T->C',L299L,18
20517: 'T->G',L299L,1
20518: 'G->A',D300N,41
20518: 'G->T',D300Y,170
20519: 'A->C',D300A,41
20519: 'A->G',D300G,118
20519: 'A->T',D300V,2
20520: 'T->A',D300E,2
20520: 'T->C',D300D,210
20520: 'T->G',D300E,5
20521: 'G->A',D301N,19
20521: 'G->C',D301H,1
20522: 'A->C',D301A,3
20522: 'A->G',D301G,20
20523: 'T->A',D301E,2
20523: 'T->C',D301D,320
20523: 'T->G',D301E,1
20524: 'T->C',F302L,2
20524: 'T->G',F302V,3
20525: 'T->C',F302S,1
20525: 'T->G',F302C,3
20526: 'T->A',F302L,3
20526: 'T->C',F302F,123
20526: 'T->G',F302L,5
20527: 'G->A',V303I,49
20527: 'G->C',V303L,6
20527: 'G->T',V303F,152
20528: 'T->C',V303A,8
20529: 'T->A',V303V,113
20529: 'T->C',V303V,28
20529: 'T->G',V303V,10
20530: 'G->A',E304K,4
20530: 'G->C',E304Q,9
20531: 'A->C',E304A,11
20531: 'A->G',E304G,94
20531: 'A->T',E304V,4
20532: 'A->C',E304D,8
20532: 'A->G',E304E,1302
20532: 'A->T',E304D,3
20533: 'A->C',I305L,2
20533: 'A->G',I305V,994
20534: 'T->C',I305T,51
20535: 'A->G',I305M,205
20536: 'A->C',I306L,6
20536: 'A->G',I306V,156
20536: 'A->T',I306L,2
20537: 'T->C',I306T,148
20538: 'A->G',I306M,7
20538: 'A->T',I306I,1
20539: 'A->C',K307Q,28
20539: 'A->G',K307E,4
20540: 'A->C',K307T,4
20540: 'A->G',K307R,57
20540: 'A->T',K307I,1
20541: 'A->G',K307K,117
20542: 'T->A',S308T,1
20542: 'T->C',S308P,20
20542: 'T->G',S308A,2
20543: 'C->A',S308Y,5
20543: 'C->T',S308F,179
20544: 'C->A',S308S,47
20544: 'C->T',S308S,1805
20545: 'C->A',Q309K,15
20545: 'C->G',Q309E,6
20546: 'A->G',Q309R,7
20546: 'A->T',Q309L,11
20547: 'A->C',Q309H,178
20547: 'A->G',Q309Q,34
20547: 'A->T',Q309H,9
20548: 'G->A',D310N,47
20548: 'G->C',D310H,1
20548: 'G->T',D310Y,63
20549: 'A->C',D310A,4
20549: 'A->G',D310G,85
20549: 'A->T',D310V,5
20550: 'T->A',D310E,6
20550: 'T->C',D310D,61
20550: 'T->G',D310E,52
20551: 'T->A',L311I,3
20551: 'T->C',L311L,19
20553: 'A->G',L311L,368
20554: 'T->C',S312P,1
20554: 'T->G',S312A,19
20555: 'C->A',S312Y,168
20555: 'C->G',S312C,5
20555: 'C->T',S312F,1060
20556: 'T->A',S312S,27
20556: 'T->C',S312S,11
20556: 'T->G',S312S,2
20557: 'G->A',V313I,34
20557: 'G->T',V313L,40
20558: 'T->C',V313A,4
20559: 'A->C',V313V,11
20559: 'A->G',V313V,100
20559: 'A->T',V313V,5
20560: 'G->A',V314I,61
20560: 'G->C',V314L,1
20560: 'G->T',V314F,324
20561: 'T->A',V314D,1
20561: 'T->C',V314A,62
20561: 'T->G',V314G,3
20562: 'T->C',V314V,19
20562: 'T->G',V314V,3
20565: 'T->A',S315S,3
20565: 'T->C',S315S,80
20565: 'T->G',S315S,1
20566: 'A->G',K316E,11
20567: 'A->C',K316T,23
20567: 'A->G',K316R,474
20567: 'A->T',K316M,4
20568: 'G->A',K316K,207
20568: 'G->C',K316N,51
20568: 'G->T',K316N,263
20569: 'G->A',V317I,91
20569: 'G->C',V317L,1
20569: 'G->T',V317F,320
20570: 'T->C',V317A,8
20570: 'T->G',V317G,1
20571: 'T->A',V317V,12
20571: 'T->C',V317V,36
20572: 'G->A',V318I,104
20572: 'G->T',V318F,15
20573: 'T->A',V318D,3
20573: 'T->C',V318A,64
20573: 'T->G',V318G,1
20574: 'C->A',V318V,18
20574: 'C->G',V318V,1
20574: 'C->T',V318V,202
20575: 'A->C',K319Q,7
20575: 'A->G',K319E,16
20576: 'A->G',K319R,2
20577: 'A->C',K319N,40
20577: 'A->G',K319K,88
20577: 'A->T',K319N,5
20578: 'G->A',V320M,381
20578: 'G->C',V320L,5
20578: 'G->T',V320L,4514
20579: 'T->A',V320E,3
20579: 'T->C',V320A,5
20580: 'G->A',V320V,11
20580: 'G->C',V320V,20
20580: 'G->T',V320V,1447
20582: 'C->A',T321N,2
20582: 'C->T',T321I,22
20583: 'T->A',T321T,3
20583: 'T->C',T321T,80
20584: 'A->G',I322V,34
20585: 'T->C',I322T,9
20586: 'T->A',I322I,20
20586: 'T->C',I322I,4
20586: 'T->G',I322M,2
20589: 'C->T',D323D,129
20590: 'T->C',Y324H,3
20591: 'A->T',Y324F,5
20592: 'T->C',Y324Y,2518
20593: 'A->G',T325A,16
20593: 'A->T',T325S,7
20594: 'C->A',T325K,5
20594: 'C->T',T325I,1060
20595: 'A->C',T325T,1
20595: 'A->G',T325T,43
20595: 'A->T',T325T,4
20596: 'G->A',E326K,20
20598: 'A->C',E326D,3
20598: 'A->G',E326E,1289
20598: 'A->T',E326D,2
20599: 'A->C',I327L,370
20599: 'A->G',I327V,183
20600: 'T->A',I327N,28
20600: 'T->C',I327T,153
20600: 'T->G',I327S,39
20601: 'T->A',I327I,2
20601: 'T->C',I327I,63
20601: 'T->G',I327M,5
20602: 'T->C',S328P,7
20602: 'T->G',S328A,24
20603: 'C->T',S328L,395
20604: 'A->C',S328S,7
20604: 'A->G',S328S,151
20604: 'A->T',S328S,4
20605: 'T->C',F329L,361
20605: 'T->G',F329V,14
20606: 'T->C',F329S,3
20606: 'T->G',F329C,6
20607: 'T->A',F329L,1
20607: 'T->C',F329F,24
20608: 'A->G',M330V,95
20608: 'A->T',M330L,9
20609: 'T->A',M330K,16
20609: 'T->C',M330T,182
20610: 'G->A',M330I,50
20610: 'G->T',M330I,45
20611: 'C->A',L331I,4
20611: 'C->G',L331V,1
20611: 'C->T',L331F,937
20613: 'T->C',L331L,25
20613: 'T->G',L331L,9
20614: 'T->A',W332R,3
20614: 'T->C',W332R,7
20614: 'T->G',W332G,1
20615: 'G->T',W332L,35
20616: 'G->T',W332C,503
20618: 'G->A',C333Y,16
20619: 'T->C',C333C,19
20620: 'A->G',K334E,50
20621: 'A->C',K334T,15
20621: 'A->G',K334R,376
20621: 'A->T',K334I,2
20622: 'A->C',K334N,21
20622: 'A->G',K334K,57
20622: 'A->T',K334N,688
20623: 'G->A',D335N,136
20623: 'G->C',D335H,4
20623: 'G->T',D335Y,957
20624: 'A->C',D335A,9
20624: 'A->G',D335G,21
20624: 'A->T',D335V,667
20625: 'T->A',D335E,3
20625: 'T->C',D335D,297
20625: 'T->G',D335E,2
20626: 'G->A',G336S,53
20626: 'G->C',G336R,2
20626: 'G->T',G336C,128
20627: 'G->A',G336D,16
20627: 'G->T',G336V,18
20628: 'C->A',G336G,4
20628: 'C->G',G336G,15
20628: 'C->T',G336G,2012
20629: 'C->A',H337N,49
20629: 'C->G',H337D,19
20629: 'C->T',H337Y,2045
20630: 'A->G',H337R,187
20630: 'A->T',H337L,4
20631: 'T->A',H337Q,7
20631: 'T->C',H337H,149
20632: 'G->A',V338I,51
20632: 'G->C',V338L,7
20632: 'G->T',V338L,61
20633: 'T->A',V338E,1
20633: 'T->C',V338A,18
20634: 'A->C',V338V,15
20634: 'A->G',V338V,108
20634: 'A->T',V338V,16
20635: 'G->A',E339K,98
20635: 'G->C',E339Q,229
20636: 'A->C',E339A,14
20636: 'A->G',E339G,13
20637: 'A->G',E339E,53


==> data/MutationSummary_10312021/2___-O-ribose_MTases_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
20659: 'T->G',S1A,33
20660: 'C->T',S1F,2
20661: 'T->A',S1S,7
20661: 'T->C',S1S,10636
20662: 'A->G',S2G,52
20662: 'A->T',S2C,5
20663: 'G->A',S2N,1373
20663: 'G->C',S2T,5
20663: 'G->T',S2I,180
20664: 'T->C',S2S,74
20664: 'T->G',S2R,11
20665: 'C->A',Q3K,2
20666: 'A->C',Q3P,1
20666: 'A->G',Q3R,16
20666: 'A->T',Q3L,41
20667: 'A->C',Q3H,16
20667: 'A->G',Q3Q,70
20667: 'A->T',Q3H,1
20668: 'G->A',A4T,161
20668: 'G->T',A4S,22
20669: 'C->A',A4E,17
20669: 'C->T',A4V,47
20670: 'G->A',A4A,809
20670: 'G->C',A4A,1
20670: 'G->T',A4A,153
20673: 'G->T',W5C,27
20674: 'C->A',Q6K,44
20675: 'A->C',Q6P,1
20675: 'A->G',Q6R,36
20675: 'A->T',Q6L,1707
20676: 'A->C',Q6H,4
20676: 'A->G',Q6Q,388
20676: 'A->T',Q6H,1
20677: 'C->A',P7T,4
20677: 'C->G',P7A,1
20677: 'C->T',P7S,296
20678: 'C->T',P7L,2
20679: 'G->A',P7P,735
20679: 'G->C',P7P,5
20679: 'G->T',P7P,4846
20680: 'G->T',G8C,1
20682: 'T->A',G8G,1
20682: 'T->C',G8G,179
20683: 'G->A',V9I,321
20683: 'G->C',V9L,1
20683: 'G->T',V9F,332
20684: 'T->C',V9A,38
20685: 'T->A',V9V,14
20685: 'T->C',V9V,83
20686: 'G->A',A10T,108
20686: 'G->T',A10S,11
20687: 'C->A',A10D,5
20687: 'C->T',A10V,128
20688: 'T->C',A10A,198
20691: 'G->A',M11I,202
20691: 'G->T',M11I,65
20692: 'C->A',P12T,6
20692: 'C->T',P12S,200
20693: 'C->A',P12H,4
20694: 'T->A',P12P,1
20694: 'T->C',P12P,94
20694: 'T->G',P12P,1
20695: 'A->G',N13D,16
20695: 'A->T',N13Y,9
20696: 'A->C',N13T,13
20696: 'A->G',N13S,42
20696: 'A->T',N13I,1
20697: 'T->C',N13N,65
20697: 'T->G',N13K,7
20698: 'C->A',L14I,33
20698: 'C->G',L14V,1
20698: 'C->T',L14F,397
20699: 'T->A',L14H,34
20699: 'T->C',L14P,2
20700: 'T->C',L14L,50
20700: 'T->G',L14L,1
20701: 'T->C',Y15H,82
20703: 'C->T',Y15Y,6215
20705: 'A->G',K16R,9
20706: 'A->G',K16K,26
20707: 'A->C',M17L,8
20707: 'A->G',M17V,104
20707: 'A->T',M17L,5
20708: 'T->A',M17K,103
20708: 'T->C',M17T,37
20708: 'T->G',M17R,2
20709: 'G->A',M17I,99
20709: 'G->C',M17I,1
20709: 'G->T',M17I,1066
20710: 'C->A',Q18K,20
20711: 'A->C',Q18P,1
20711: 'A->T',Q18L,45
20712: 'A->G',Q18Q,204
20713: 'A->C',R19R,81
20713: 'A->G',R19G,28
20714: 'G->A',R19K,44
20714: 'G->C',R19T,12
20714: 'G->T',R19I,45
20715: 'A->C',R19S,9
20715: 'A->G',R19R,153
20716: 'A->C',M20L,42
20716: 'A->G',M20V,22
20716: 'A->T',M20L,4
20717: 'T->A',M20K,1
20717: 'T->C',M20T,15
20718: 'G->A',M20I,26
20718: 'G->T',M20I,5889
20719: 'C->A',L21I,12
20719: 'C->T',L21L,3046
20720: 'T->A',L21Q,3
20720: 'T->C',L21P,1
20721: 'A->C',L21L,1
20721: 'A->G',L21L,107
20721: 'A->T',L21L,2
20722: 'T->C',L22L,50
20722: 'T->G',L22V,4
20723: 'T->C',L22S,3
20724: 'A->G',L22L,2659
20724: 'A->T',L22F,30
20725: 'G->A',E23K,5
20725: 'G->C',E23Q,4
20726: 'A->C',E23A,113
20726: 'A->G',E23G,539
20727: 'A->C',E23D,6
20727: 'A->G',E23E,42
20727: 'A->T',E23D,2
20728: 'A->C',K24Q,2
20728: 'A->G',K24E,84
20729: 'A->C',K24T,88
20729: 'A->G',K24R,25
20729: 'A->T',K24M,37
20730: 'G->A',K24K,71
20730: 'G->C',K24N,18
20730: 'G->T',K24N,775
20732: 'G->A',C25Y,1
20732: 'G->C',C25S,1
20732: 'G->T',C25F,1
20733: 'T->C',C25C,396
20734: 'G->A',D26N,72
20734: 'G->C',D26H,29
20734: 'G->T',D26Y,185
20735: 'A->C',D26A,4
20735: 'A->G',D26G,80
20735: 'A->T',D26V,14
20736: 'C->A',D26E,24
20736: 'C->G',D26E,14
20736: 'C->T',D26D,329
20737: 'C->A',L27I,50
20737: 'C->T',L27F,56
20738: 'T->A',L27H,1
20738: 'T->C',L27P,22
20739: 'T->A',L27L,25
20739: 'T->C',L27L,135
20739: 'T->G',L27L,12
20740: 'C->A',Q28K,379
20741: 'A->C',Q28P,4
20741: 'A->G',Q28R,29
20741: 'A->T',Q28L,44
20742: 'A->C',Q28H,516
20742: 'A->G',Q28Q,15
20742: 'A->T',Q28H,10
20743: 'A->C',N29H,8
20743: 'A->T',N29Y,15
20744: 'A->C',N29T,1
20744: 'A->G',N29S,18
20744: 'A->T',N29I,6
20745: 'T->A',N29K,1
20745: 'T->C',N29N,68
20745: 'T->G',N29K,8
20748: 'T->C',Y30Y,1834
20749: 'G->A',G31S,16
20749: 'G->T',G31C,15
20750: 'G->A',G31D,8
20750: 'G->T',G31V,5
20751: 'T->A',G31G,23
20751: 'T->C',G31G,9
20752: 'G->A',D32N,39
20752: 'G->C',D32H,2
20752: 'G->T',D32Y,100
20753: 'A->C',D32A,24
20753: 'A->G',D32G,661
20753: 'A->T',D32V,4
20754: 'T->A',D32E,3
20754: 'T->C',D32D,160
20754: 'T->G',D32E,4
20755: 'A->C',S33R,314
20755: 'A->G',S33G,185
20755: 'A->T',S33C,5
20756: 'G->A',S33N,90
20756: 'G->C',S33T,1
20756: 'G->T',S33I,568
20757: 'T->A',S33R,14
20757: 'T->C',S33S,476
20757: 'T->G',S33R,6
20758: 'G->A',A34T,22
20758: 'G->C',A34P,1
20758: 'G->T',A34S,149
20759: 'C->A',A34E,19
20759: 'C->T',A34V,3846
20760: 'A->C',A34A,5
20760: 'A->G',A34A,28
20760: 'A->T',A34A,8
20761: 'A->C',T35P,33
20761: 'A->G',T35A,25
20761: 'A->T',T35S,2
20762: 'C->A',T35K,2
20762: 'C->G',T35R,22
20762: 'C->T',T35I,5276
20763: 'A->C',T35T,6
20763: 'A->G',T35T,279
20763: 'A->T',T35T,322
20764: 'T->C',L36L,72
20764: 'T->G',L36V,1
20765: 'T->C',L36S,1
20766: 'A->G',L36L,53
20767: 'C->A',P37T,6
20767: 'C->T',P37S,760
20768: 'C->A',P37H,11
20768: 'C->T',P37L,25
20769: 'T->A',P37P,5
20769: 'T->C',P37P,53
20769: 'T->G',P37P,78
20770: 'A->C',K38Q,1
20770: 'A->G',K38E,2
20771: 'A->C',K38T,2
20771: 'A->G',K38R,172
20771: 'A->T',K38I,2
20772: 'A->C',K38N,18
20772: 'A->G',K38K,41
20772: 'A->T',K38N,45
20773: 'G->A',G39S,75
20773: 'G->T',G39C,79
20774: 'G->A',G39D,59
20774: 'G->C',G39A,4
20774: 'G->T',G39V,2
20775: 'C->A',G39G,14
20775: 'C->T',G39G,171
20776: 'A->C',I40L,5
20776: 'A->G',I40V,64
20776: 'A->T',I40L,76
20777: 'T->C',I40T,131
20778: 'A->G',I40M,4
20778: 'A->T',I40I,2
20779: 'A->C',M41L,9
20779: 'A->G',M41V,2
20781: 'G->A',M41I,1
20781: 'G->T',M41I,31
20782: 'A->C',M42L,2
20782: 'A->G',M42V,5
20782: 'A->T',M42L,3
20783: 'T->A',M42K,2
20783: 'T->C',M42T,5
20784: 'G->A',M42I,36
20784: 'G->T',M42I,19
20785: 'A->C',N43H,1
20785: 'A->G',N43D,1
20786: 'A->C',N43T,1
20786: 'A->T',N43I,2
20787: 'T->C',N43N,245
20788: 'G->A',V44I,108
20789: 'T->C',V44A,1
20790: 'C->A',V44V,8
20790: 'C->T',V44V,389
20791: 'G->A',A45T,2
20791: 'G->T',A45S,11
20792: 'C->A',A45E,1
20792: 'C->T',A45V,6
20793: 'A->C',A45A,7
20793: 'A->G',A45A,24
20793: 'A->T',A45A,83
20796: 'A->G',K46K,117
20798: 'A->G',Y47C,1
20799: 'T->C',Y47Y,887
20800: 'A->G',T48A,11
20800: 'A->T',T48S,2
20801: 'C->A',T48N,1
20801: 'C->T',T48I,455
20802: 'T->A',T48T,2
20802: 'T->C',T48T,174
20802: 'T->G',T48T,30
20805: 'A->G',Q49Q,27
20806: 'C->A',L50M,7
20806: 'C->T',L50L,648
20807: 'T->C',L50P,1
20808: 'G->A',L50L,150
20808: 'G->T',L50L,68
20810: 'G->T',C51F,10
20811: 'T->C',C51C,102
20812: 'C->A',Q52K,14
20813: 'A->T',Q52L,1
20814: 'A->C',Q52H,2
20814: 'A->G',Q52Q,333
20815: 'T->C',Y53H,21
20815: 'T->G',Y53D,1
20816: 'A->T',Y53F,2
20817: 'T->C',Y53Y,57
20818: 'T->C',L54L,20
20820: 'A->G',L54L,86
20821: 'A->G',N55D,3
20822: 'A->C',N55T,4
20822: 'A->G',N55S,63
20823: 'C->A',N55K,4
20823: 'C->T',N55N,4034
20824: 'A->G',T56A,57
20825: 'C->G',T56R,2
20825: 'C->T',T56I,1104
20826: 'A->C',T56T,6
20826: 'A->G',T56T,63
20826: 'A->T',T56T,2
20827: 'T->C',L57L,222
20827: 'T->G',L57V,4
20828: 'T->C',L57S,6
20829: 'A->G',L57L,30
20830: 'A->G',T58A,23
20831: 'C->A',T58K,9
20831: 'C->T',T58I,45
20832: 'A->C',T58T,503
20832: 'A->G',T58T,168
20832: 'A->T',T58T,17
20833: 'T->C',L59L,153
20833: 'T->G',L59V,2
20835: 'A->G',L59L,42
20836: 'G->A',A60T,3
20836: 'G->T',A60S,25
20837: 'C->T',A60V,11
20838: 'T->A',A60A,29
20838: 'T->C',A60A,171
20838: 'T->G',A60A,12
20839: 'G->A',V61I,153
20839: 'G->T',V61L,2
20840: 'T->C',V61A,31
20841: 'A->G',V61V,96
20844: 'C->A',P62P,67
20844: 'C->T',P62P,4049
20845: 'T->C',Y63H,2
20845: 'T->G',Y63D,1
20846: 'A->C',Y63S,1
20846: 'A->G',Y63C,34
20846: 'A->T',Y63F,2
20847: 'T->C',Y63Y,108
20848: 'A->G',N64D,2
20849: 'A->C',N64T,22
20849: 'A->G',N64S,11
20850: 'T->A',N64K,1
20850: 'T->C',N64N,100
20852: 'T->A',M65K,1
20852: 'T->C',M65T,2
20853: 'G->C',M65I,10
20853: 'G->T',M65I,213
20854: 'A->C',R66R,25
20855: 'G->A',R66K,11
20855: 'G->T',R66I,1
20856: 'A->G',R66R,161
20856: 'A->T',R66S,1
20857: 'G->A',V67I,5
20858: 'T->C',V67A,16
20859: 'T->C',V67V,119
20859: 'T->G',V67V,9
20860: 'A->G',I68V,265
20860: 'A->T',I68L,4
20862: 'A->G',I68M,56
20863: 'C->T',H69Y,9
20865: 'T->C',H69H,150
20866: 'T->C',F70L,12
20868: 'T->A',F70L,2
20868: 'T->C',F70F,34
20868: 'T->G',F70L,3
20869: 'G->T',G71C,4
20871: 'T->A',G71G,15
20871: 'T->C',G71G,12
20871: 'T->G',G71G,3
20873: 'C->G',A72G,1
20873: 'C->T',A72V,1
20874: 'T->A',A72A,78
20874: 'T->C',A72A,94
20874: 'T->G',A72A,13
20875: 'G->A',G73S,3
20876: 'G->A',G73D,2
20876: 'G->C',G73A,5
20876: 'G->T',G73V,11
20877: 'T->A',G73G,1
20877: 'T->C',G73G,78
20879: 'C->T',S74F,2
20880: 'T->A',S74S,136
20880: 'T->C',S74S,214
20880: 'T->G',S74S,14
20881: 'G->A',D75N,22
20881: 'G->C',D75H,2
20881: 'G->T',D75Y,3
20882: 'A->C',D75A,1
20882: 'A->G',D75G,46
20883: 'T->C',D75D,106
20883: 'T->G',D75E,1
20885: 'A->G',K76R,41
20886: 'A->G',K76K,220
20886: 'A->T',K76N,1
20887: 'G->A',G77R,430
20887: 'G->C',G77R,1
20888: 'G->A',G77E,27
20888: 'G->T',G77V,1
20889: 'A->C',G77G,7
20889: 'A->G',G77G,87
20889: 'A->T',G77G,2
20890: 'G->A',V78I,35
20890: 'G->C',V78L,3
20890: 'G->T',V78F,9
20891: 'T->A',V78D,1
20891: 'T->G',V78G,59
20892: 'T->A',V78V,23
20892: 'T->C',V78V,37
20892: 'T->G',V78V,4
20893: 'G->A',A79T,1
20893: 'G->C',A79P,1
20893: 'G->T',A79S,78
20895: 'A->C',A79A,1
20895: 'A->G',A79A,51
20895: 'A->T',A79A,9
20896: 'C->G',P80A,10
20897: 'C->A',P80Q,1
20897: 'C->T',P80L,7
20898: 'A->C',P80P,5
20898: 'A->G',P80P,118
20898: 'A->T',P80P,81
20899: 'G->A',G81S,2
20901: 'T->A',G81G,1
20901: 'T->C',G81G,36
20901: 'T->G',G81G,2
20902: 'A->G',T82A,2
20902: 'A->T',T82S,1
20904: 'A->C',T82T,2
20904: 'A->G',T82T,98
20904: 'A->T',T82T,38
20905: 'G->A',A83T,41
20905: 'G->T',A83S,22
20906: 'C->A',A83D,12
20907: 'T->A',A83A,176
20907: 'T->C',A83A,343
20907: 'T->G',A83A,3
20910: 'T->A',V84V,3
20910: 'T->C',V84V,74
20910: 'T->G',V84V,1
20911: 'T->C',L85L,1233
20911: 'T->G',L85V,1
20913: 'A->G',L85L,35
20914: 'A->C',R86R,8
20914: 'A->G',R86G,3
20915: 'G->A',R86K,194
20916: 'A->G',R86R,56
20919: 'G->A',Q87Q,90
20919: 'G->C',Q87H,1
20919: 'G->T',Q87H,61
20920: 'T->G',W88G,9
20922: 'G->T',W88C,2
20923: 'T->C',L89L,85
20923: 'T->G',L89V,1
20924: 'T->C',L89S,12
20925: 'G->A',L89L,264
20925: 'G->T',L89F,33
20926: 'C->T',P90S,2
20927: 'C->A',P90H,2
20928: 'T->A',P90P,41
20928: 'T->C',P90P,102
20928: 'T->G',P90P,5
20929: 'A->C',T91P,1
20929: 'A->G',T91A,42
20929: 'A->T',T91S,36
20930: 'C->A',T91K,6
20930: 'C->T',T91M,2668
20931: 'G->A',T91T,671
20931: 'G->C',T91T,1
20931: 'G->T',T91T,1377
20932: 'G->A',G92S,229
20932: 'G->T',G92C,140
20933: 'G->A',G92D,64
20933: 'G->T',G92V,1
20934: 'T->C',G92G,188
20935: 'A->G',T93A,319
20935: 'A->T',T93S,2
20936: 'C->T',T93M,450
20937: 'G->A',T93T,208
20937: 'G->C',T93T,1
20937: 'G->T',T93T,10061
20938: 'C->A',L94M,121
20938: 'C->T',L94L,82
20939: 'T->A',L94Q,50
20939: 'T->G',L94R,2
20940: 'G->A',L94L,36
20940: 'G->C',L94L,1
20940: 'G->T',L94L,708
20941: 'C->A',L95I,7
20941: 'C->T',L95F,144
20943: 'T->A',L95L,12
20943: 'T->C',L95L,101
20943: 'T->G',L95L,3
20944: 'G->A',V96I,73
20944: 'G->C',V96L,59
20944: 'G->T',V96F,228
20945: 'T->C',V96A,62
20946: 'C->A',V96V,26
20946: 'C->G',V96V,3
20946: 'C->T',V96V,2083
20947: 'G->T',D97Y,1
20949: 'T->C',D97D,357
20950: 'T->A',S98T,78
20950: 'T->G',S98A,8
20951: 'C->T',S98L,361
20952: 'A->C',S98S,4
20952: 'A->G',S98S,126
20952: 'A->T',S98S,33
20953: 'G->A',D99N,2
20953: 'G->T',D99Y,7
20955: 'T->C',D99D,369
20956: 'C->A',L100I,78
20956: 'C->T',L100F,455
20957: 'T->A',L100H,2
20957: 'T->C',L100P,1
20957: 'T->G',L100R,19
20958: 'T->A',L100L,6
20958: 'T->C',L100L,15
20959: 'A->C',N101H,1
20959: 'A->G',N101D,16
20959: 'A->T',N101Y,15
20960: 'A->C',N101T,4
20960: 'A->G',N101S,16
20961: 'T->A',N101K,7
20961: 'T->C',N101N,360
20961: 'T->G',N101K,1
20962: 'G->A',D102N,5132
20962: 'G->C',D102H,3
20962: 'G->T',D102Y,239
20963: 'A->C',D102A,13
20963: 'A->G',D102G,151
20964: 'C->A',D102E,19
20964: 'C->T',D102D,199
20965: 'T->C',F103L,3
20966: 'T->G',F103C,6
20967: 'T->C',F103F,44
20968: 'G->A',V104I,950
20968: 'G->C',V104L,2
20968: 'G->T',V104F,4
20969: 'T->C',V104A,39
20970: 'C->A',V104V,19
20970: 'C->G',V104V,13
20970: 'C->T',V104V,317
20971: 'T->C',S105P,7
20973: 'T->A',S105S,30
20973: 'T->C',S105S,76
20973: 'T->G',S105S,1
20974: 'G->A',D106N,380
20974: 'G->T',D106Y,1
20975: 'A->G',D106G,1
20975: 'A->T',D106V,1
20976: 'T->A',D106E,2
20976: 'T->C',D106D,104
20976: 'T->G',D106E,1
20977: 'G->T',A107S,30
20979: 'A->C',A107A,2
20979: 'A->G',A107A,181
20979: 'A->T',A107A,24
20980: 'G->A',D108N,313
20980: 'G->T',D108Y,59
20981: 'A->C',D108A,3
20981: 'A->G',D108G,25
20982: 'T->C',D108D,172
20982: 'T->G',D108E,2
20983: 'T->G',S109A,5
20984: 'C->T',S109L,24
20985: 'A->G',S109S,38
20985: 'A->T',S109S,3
20986: 'A->G',T110A,2
20987: 'C->A',T110N,1
20987: 'C->G',T110S,4
20987: 'C->T',T110I,1222
20988: 'T->A',T110T,2
20988: 'T->C',T110T,35
20988: 'T->G',T110T,12
20989: 'T->A',L111M,2
20989: 'T->C',L111L,36
20989: 'T->G',L111V,2
20991: 'G->A',L111L,33
20991: 'G->C',L111F,59
20991: 'G->T',L111F,1227
20992: 'A->C',I112L,62
20992: 'A->G',I112V,240
20992: 'A->T',I112F,6
20993: 'T->C',I112T,20
20994: 'T->A',I112I,53
20994: 'T->C',I112I,60
20994: 'T->G',I112M,1
20995: 'G->A',G113S,103
20995: 'G->C',G113R,2
20995: 'G->T',G113C,1664
20996: 'G->A',G113D,2
20996: 'G->C',G113A,1
20996: 'G->T',G113V,71
20997: 'T->C',G113G,31
20998: 'G->A',D114N,39
20998: 'G->C',D114H,3
20999: 'A->G',D114G,38
21000: 'T->C',D114D,36
21000: 'T->G',D114E,11
21002: 'G->T',C115F,8
21003: 'T->C',C115C,53
21004: 'G->A',A116T,36
21004: 'G->T',A116S,1280
21005: 'C->A',A116E,22
21005: 'C->G',A116G,13
21005: 'C->T',A116V,1260
21006: 'A->C',A116A,1
21006: 'A->G',A116A,428
21007: 'A->G',T117A,21
21008: 'C->A',T117N,7
21008: 'C->G',T117S,1
21008: 'C->T',T117I,1708
21009: 'T->C',T117T,55
21009: 'T->G',T117T,3
21010: 'G->A',V118I,73
21010: 'G->T',V118L,378
21011: 'T->C',V118A,1
21012: 'A->C',V118V,1
21012: 'A->G',V118V,183
21012: 'A->T',V118V,1
21013: 'C->A',H119N,4
21013: 'C->T',H119Y,33
21014: 'A->G',H119R,108
21014: 'A->T',H119L,6
21015: 'T->A',H119Q,6
21015: 'T->C',H119H,329
21015: 'T->G',H119Q,2
21016: 'A->G',T120A,9
21017: 'C->T',T120I,534
21018: 'A->C',T120T,4
21018: 'A->G',T120T,164
21019: 'G->A',A121T,32
21019: 'G->T',A121S,46
21020: 'C->A',A121D,35
21020: 'C->T',A121V,49
21021: 'T->A',A121A,2
21021: 'T->C',A121A,20
21022: 'A->G',N122D,83
21022: 'A->T',N122Y,14
21023: 'A->C',N122T,13
21023: 'A->G',N122S,43
21023: 'A->T',N122I,1
21024: 'T->C',N122N,273
21025: 'A->C',K123Q,2
21025: 'A->G',K123E,11
21026: 'A->C',K123T,3
21026: 'A->G',K123R,101
21027: 'A->C',K123N,3
21027: 'A->G',K123K,147
21027: 'A->T',K123N,6
21029: 'G->T',W124L,2
21030: 'G->T',W124C,14
21031: 'G->T',D125Y,1
21033: 'T->C',D125D,415
21034: 'C->A',L126I,83
21034: 'C->G',L126V,14
21034: 'C->T',L126F,3866
21036: 'C->A',L126L,3
21036: 'C->T',L126L,487
21037: 'A->C',I127L,6
21037: 'A->G',I127V,268
21037: 'A->T',I127F,2
21038: 'T->C',I127T,1
21039: 'T->C',I127I,39
21039: 'T->G',I127M,4
21040: 'A->C',I128L,1
21040: 'A->G',I128V,256
21042: 'T->C',I128I,17
21042: 'T->G',I128M,19
21043: 'A->G',S129G,40
21043: 'A->T',S129C,19
21044: 'G->C',S129T,20
21045: 'T->C',S129S,464
21046: 'G->T',D130Y,1
21048: 'T->C',D130D,612
21049: 'A->T',M131L,2
21051: 'G->A',M131I,29
21051: 'G->T',M131I,7
21053: 'A->T',Y132F,9
21054: 'C->T',Y132Y,783
21055: 'G->A',D133N,653
21055: 'G->T',D133Y,5
21056: 'A->G',D133G,3
21057: 'C->A',D133E,11
21057: 'C->T',D133D,5101
21058: 'C->A',P134T,1
21058: 'C->T',P134S,4972
21059: 'C->A',P134H,3
21059: 'C->T',P134L,133
21060: 'T->A',P134P,2
21060: 'T->C',P134P,7
21062: 'A->C',K135T,4
21062: 'A->G',K135R,145
21063: 'G->A',K135K,44
21063: 'G->T',K135N,28
21064: 'A->G',T136A,2
21065: 'C->A',T136N,1
21065: 'C->G',T136S,1
21065: 'C->T',T136I,49
21066: 'T->A',T136T,16
21066: 'T->C',T136T,31
21066: 'T->G',T136T,5
21068: 'A->C',K137T,2
21068: 'A->G',K137R,2
21069: 'A->G',K137K,60
21070: 'A->C',N138H,5
21070: 'A->G',N138D,13
21070: 'A->T',N138Y,1
21071: 'A->C',N138T,15
21071: 'A->G',N138S,42
21072: 'T->A',N138K,2
21072: 'T->C',N138N,146
21072: 'T->G',N138K,4
21073: 'G->A',V139I,116
21073: 'G->T',V139F,73
21074: 'T->A',V139D,1
21074: 'T->C',V139A,48
21074: 'T->G',V139G,1
21075: 'T->A',V139V,19
21075: 'T->C',V139V,135
21075: 'T->G',V139V,5
21076: 'A->G',T140A,41
21077: 'C->A',T140K,107
21077: 'C->G',T140R,46
21077: 'C->T',T140I,8327
21078: 'A->C',T140T,13
21078: 'A->G',T140T,36
21078: 'A->T',T140T,16
21079: 'A->C',K141Q,239
21079: 'A->G',K141E,32
21080: 'A->C',K141T,10
21080: 'A->G',K141R,306
21081: 'A->C',K141N,19
21081: 'A->G',K141K,110
21081: 'A->T',K141N,8
21082: 'G->A',E142K,8
21082: 'G->C',E142Q,177
21083: 'A->C',E142A,11
21083: 'A->G',E142G,7
21083: 'A->T',E142V,109
21084: 'A->C',E142D,17
21084: 'A->G',E142E,12
21084: 'A->T',E142D,2
21085: 'A->C',N143H,69
21086: 'A->G',N143S,1
21087: 'T->C',N143N,1710
21088: 'G->A',D144N,15
21088: 'G->T',D144Y,533
21089: 'A->C',D144A,8
21089: 'A->G',D144G,13
21089: 'A->T',D144V,6
21090: 'C->A',D144E,20
21090: 'C->T',D144D,67
21091: 'T->A',S145T,3
21091: 'T->C',S145P,22
21091: 'T->G',S145A,2
21093: 'T->A',S145S,4
21093: 'T->C',S145S,240
21095: 'A->G',K146R,2
21096: 'A->G',K146K,440
21097: 'G->A',E147K,2
21097: 'G->C',E147Q,33
21098: 'A->C',E147A,4
21098: 'A->G',E147G,15
21098: 'A->T',E147V,2
21099: 'G->A',E147E,86
21099: 'G->C',E147D,2
21099: 'G->T',E147D,409
21100: 'G->A',G148S,36
21100: 'G->T',G148C,16
21101: 'G->A',G148D,7
21101: 'G->T',G148V,25
21102: 'T->C',G148G,9
21102: 'T->G',G148G,1
21103: 'T->C',F149L,24
21103: 'T->G',F149V,11
21104: 'T->C',F149S,1
21105: 'T->A',F149L,9
21105: 'T->C',F149F,10
21107: 'T->A',F150Y,4
21107: 'T->C',F150S,3
21108: 'C->T',F150F,1643
21109: 'A->C',T151P,6
21109: 'A->G',T151A,135
21110: 'C->A',T151N,24
21110: 'C->T',T151I,3608
21111: 'T->A',T151T,12
21111: 'T->C',T151T,168
21111: 'T->G',T151T,28
21112: 'T->C',Y152H,9
21113: 'A->G',Y152C,4
21114: 'C->T',Y152Y,265
21115: 'A->G',I153V,73
21116: 'T->C',I153T,7
21117: 'T->A',I153I,7
21117: 'T->C',I153I,26
21117: 'T->G',I153M,8
21118: 'T->A',C154S,6
21118: 'T->C',C154R,13
21118: 'T->G',C154G,8
21119: 'G->A',C154Y,17
21119: 'G->C',C154S,45
21119: 'G->T',C154F,382
21120: 'T->C',C154C,127
21120: 'T->G',C154W,1
21121: 'G->A',G155R,56
21121: 'G->T',G155W,6
21122: 'G->A',G155E,6
21122: 'G->C',G155A,1
21122: 'G->T',G155V,19
21123: 'G->A',G155G,97
21123: 'G->C',G155G,30
21123: 'G->T',G155G,5195
21124: 'T->C',F156L,15
21125: 'T->C',F156S,2
21126: 'T->C',F156F,68
21127: 'A->G',I157V,332
21127: 'A->T',I157L,7
21128: 'T->C',I157T,95
21129: 'A->C',I157I,1
21129: 'A->G',I157M,11
21130: 'C->A',Q158K,8
21131: 'A->C',Q158P,2
21131: 'A->G',Q158R,58
21131: 'A->T',Q158L,5
21132: 'A->C',Q158H,4
21132: 'A->G',Q158Q,84
21133: 'C->A',Q159K,86
21134: 'A->G',Q159R,40
21134: 'A->T',Q159L,8
21135: 'A->C',Q159H,7
21135: 'A->G',Q159Q,52
21136: 'A->C',K160Q,1
21136: 'A->G',K160E,22
21137: 'A->G',K160R,40466
21138: 'G->A',K160K,240
21138: 'G->T',K160N,4
21139: 'C->A',L161I,15
21139: 'C->T',L161L,530
21140: 'T->C',L161P,1
21141: 'A->C',L161L,5
21141: 'A->G',L161L,496
21141: 'A->T',L161L,2
21142: 'G->A',A162T,70
21142: 'G->T',A162S,148
21143: 'C->A',A162D,1
21143: 'C->T',A162V,150
21144: 'T->A',A162A,13
21144: 'T->C',A162A,131
21144: 'T->G',A162A,18
21145: 'C->A',L163I,31
21145: 'C->G',L163V,2
21145: 'C->T',L163F,1707
21146: 'T->A',L163H,74
21146: 'T->C',L163P,64
21146: 'T->G',L163R,29
21147: 'T->A',L163L,150
21147: 'T->C',L163L,83
21147: 'T->G',L163L,3
21148: 'G->A',G164R,5
21149: 'G->A',G164E,27
21149: 'G->C',G164A,4
21149: 'G->T',G164V,4
21150: 'A->C',G164G,27
21150: 'A->G',G164G,228
21150: 'A->T',G164G,20
21151: 'G->A',G165S,3
21151: 'G->C',G165R,4
21151: 'G->T',G165C,31
21152: 'G->A',G165D,4
21152: 'G->C',G165A,4
21152: 'G->T',G165V,6
21153: 'T->A',G165G,6
21153: 'T->C',G165G,33
21154: 'T->A',S166T,13
21154: 'T->C',S166P,2
21154: 'T->G',S166A,171
21155: 'C->T',S166F,1
21156: 'C->A',S166S,43
21156: 'C->T',S166S,724
21157: 'G->A',V167M,1046
21157: 'G->T',V167L,38
21158: 'T->C',V167A,270
21158: 'T->G',V167G,2
21159: 'G->A',V167V,418
21159: 'G->T',V167V,246
21160: 'G->A',A168T,58
21160: 'G->T',A168S,48
21161: 'C->T',A168V,1066
21162: 'T->A',A168A,4
21162: 'T->C',A168A,155
21163: 'A->C',I169L,89
21163: 'A->G',I169V,263
21163: 'A->T',I169L,33
21164: 'T->C',I169T,20
21165: 'A->G',I169M,28
21166: 'A->C',K170Q,2
21166: 'A->G',K170E,2
21167: 'A->G',K170R,3
21167: 'A->T',K170M,1
21168: 'G->A',K170K,70
21168: 'G->C',K170N,2
21168: 'G->T',K170N,2
21169: 'A->C',I171L,11
21169: 'A->G',I171V,98
21170: 'T->C',I171T,4
21170: 'T->G',I171R,1
21171: 'A->C',I171I,3
21171: 'A->G',I171M,81
21171: 'A->T',I171I,10
21173: 'C->T',T172I,2
21174: 'A->C',T172T,4
21174: 'A->G',T172T,38
21174: 'A->T',T172T,5
21176: 'A->C',E173A,2
21177: 'A->G',E173E,36
21178: 'C->A',H174N,10
21178: 'C->G',H174D,2
21178: 'C->T',H174Y,479
21179: 'A->G',H174R,307
21179: 'A->T',H174L,1
21180: 'T->A',H174Q,6
21180: 'T->C',H174H,55
21180: 'T->G',H174Q,13
21181: 'T->C',S175P,1
21182: 'C->T',S175F,1
21183: 'T->A',S175S,3
21183: 'T->C',S175S,81
21183: 'T->G',S175S,12
21187: 'A->C',N177H,2
21188: 'A->G',N177S,152
21189: 'T->C',N177N,353
21189: 'T->G',N177K,1
21190: 'G->A',A178T,41
21190: 'G->T',A178S,28
21191: 'C->A',A178D,13
21191: 'C->G',A178G,5
21191: 'C->T',A178V,2041
21192: 'T->A',A178A,5
21192: 'T->C',A178A,140
21192: 'T->G',A178A,204
21193: 'G->A',D179N,73
21193: 'G->T',D179Y,769
21194: 'A->C',D179A,24
21194: 'A->G',D179G,6516
21194: 'A->T',D179V,1
21195: 'T->A',D179E,1
21195: 'T->C',D179D,140
21195: 'T->G',D179E,1
21196: 'C->A',L180I,116
21197: 'T->C',L180P,1
21198: 'T->C',L180L,68
21201: 'T->C',Y181Y,128
21202: 'A->G',K182E,33
21203: 'A->C',K182T,6
21203: 'A->G',K182R,1049
21203: 'A->T',K182M,2
21204: 'G->A',K182K,138
21204: 'G->C',K182N,2
21204: 'G->T',K182N,1456
21205: 'C->A',L183I,324
21205: 'C->G',L183V,6
21205: 'C->T',L183F,243
21206: 'T->A',L183H,6
21206: 'T->C',L183P,7
21206: 'T->G',L183R,5
21207: 'C->A',L183L,5
21207: 'C->T',L183L,667
21208: 'A->C',M184L,7
21208: 'A->G',M184V,8
21208: 'A->T',M184L,6
21209: 'T->C',M184T,20
21210: 'G->A',M184I,86
21210: 'G->C',M184I,1
21210: 'G->T',M184I,93
21212: 'G->A',G185E,20
21212: 'G->C',G185A,13
21213: 'A->C',G185G,6
21213: 'A->G',G185G,1791
21214: 'C->A',H186N,24
21214: 'C->G',H186D,8
21214: 'C->T',H186Y,835
21215: 'A->G',H186R,120
21215: 'A->T',H186L,1
21216: 'C->A',H186Q,146
21216: 'C->T',H186H,836
21218: 'T->A',F187Y,11
21218: 'T->G',F187C,6
21219: 'C->T',F187F,934
21220: 'G->A',A188T,151
21220: 'G->C',A188P,4
21220: 'G->T',A188S,2379
21221: 'C->T',A188V,119
21222: 'A->C',A188A,5
21222: 'A->G',A188A,309
21222: 'A->T',A188A,2551
21223: 'T->A',W189R,4
21223: 'T->C',W189R,4
21223: 'T->G',W189G,1
21224: 'G->T',W189L,3
21225: 'G->T',W189C,102
21228: 'G->T',W190C,2
21229: 'A->G',T191A,1
21230: 'C->A',T191K,2
21230: 'C->T',T191I,2
21231: 'A->C',T191T,9
21231: 'A->G',T191T,365
21231: 'A->T',T191T,10
21232: 'G->A',A192T,121
21232: 'G->T',A192S,75
21233: 'C->A',A192D,1
21233: 'C->T',A192V,282
21234: 'C->A',A192A,178
21234: 'C->G',A192A,2
21234: 'C->T',A192A,17162
21235: 'T->A',F193I,1
21235: 'T->C',F193L,15
21236: 'T->A',F193Y,5
21236: 'T->C',F193S,4
21237: 'T->A',F193L,3
21237: 'T->C',F193F,17
21237: 'T->G',F193L,11
21238: 'G->A',V194I,108
21238: 'G->C',V194L,1
21238: 'G->T',V194F,9
21239: 'T->C',V194A,36
21239: 'T->G',V194G,1
21240: 'T->A',V194V,5
21240: 'T->C',V194V,213
21240: 'T->G',V194V,18
21241: 'A->C',T195P,1
21241: 'A->G',T195A,30
21241: 'A->T',T195S,2
21242: 'C->A',T195N,7
21242: 'C->G',T195S,5
21242: 'C->T',T195I,303
21243: 'T->A',T195T,12
21243: 'T->C',T195T,25
21244: 'A->G',N196D,3
21244: 'A->T',N196Y,6
21245: 'A->C',N196T,4
21245: 'A->G',N196S,58
21245: 'A->T',N196I,2
21246: 'T->C',N196N,66
21246: 'T->G',N196K,4
21247: 'G->A',V197M,1
21247: 'G->C',V197L,2
21247: 'G->T',V197L,5
21248: 'T->A',V197E,1
21248: 'T->C',V197A,351
21248: 'T->G',V197G,1
21249: 'G->A',V197V,50
21249: 'G->C',V197V,208
21249: 'G->T',V197V,554
21250: 'A->C',N198H,3
21251: 'A->C',N198T,2
21252: 'T->A',N198K,2
21252: 'T->C',N198N,626
21253: 'G->A',A199T,24
21253: 'G->T',A199S,7
21254: 'C->A',A199E,1
21254: 'C->T',A199V,102
21255: 'G->A',A199A,420
21255: 'G->C',A199A,93622
21255: 'G->T',A199A,6417
21256: 'T->A',S200T,1
21257: 'C->T',S200L,1
21258: 'A->C',S200S,36
21258: 'A->G',S200S,255
21258: 'A->T',S200S,5
21259: 'T->A',S201T,4
21259: 'T->G',S201A,14
21260: 'C->T',S201L,1
21261: 'A->C',S201S,39
21261: 'A->G',S201S,996
21261: 'A->T',S201S,5
21262: 'T->A',S202T,4
21263: 'C->G',S202C,3
21263: 'C->T',S202F,4
21264: 'T->A',S202S,26
21264: 'T->C',S202S,180
21264: 'T->G',S202S,12
21266: 'A->G',E203G,3
21267: 'A->G',E203E,60
21267: 'A->T',E203D,3
21268: 'G->A',A204T,12
21268: 'G->T',A204S,81
21269: 'C->A',A204E,3
21269: 'C->G',A204G,3
21270: 'A->C',A204A,122
21270: 'A->G',A204A,239
21270: 'A->T',A204A,23
21272: 'T->A',F205Y,1
21272: 'T->C',F205S,1
21273: 'T->C',F205F,20
21274: 'T->A',L206I,13
21274: 'T->C',L206L,19
21276: 'A->G',L206L,11
21277: 'A->C',I207L,3
21277: 'A->G',I207V,100
21278: 'T->C',I207T,32
21279: 'T->A',I207I,45
21279: 'T->C',I207I,74
21280: 'G->A',G208R,1
21281: 'G->C',G208A,137
21281: 'G->T',G208V,1
21282: 'A->C',G208G,48
21282: 'A->G',G208G,282
21283: 'T->A',C209S,10
21283: 'T->C',C209R,12
21284: 'G->A',C209Y,1
21284: 'G->C',C209S,1
21285: 'T->C',C209C,27
21287: 'A->G',N210S,132
21288: 'T->C',N210N,29
21289: 'T->C',Y211H,56
21290: 'A->C',Y211S,1
21290: 'A->G',Y211C,4
21290: 'A->T',Y211F,1
21291: 'T->C',Y211Y,810
21292: 'C->A',L212I,44
21292: 'C->T',L212F,166
21293: 'T->A',L212H,1
21293: 'T->G',L212R,58
21294: 'T->A',L212L,457
21294: 'T->C',L212L,21
21294: 'T->G',L212L,11
21295: 'G->A',G213S,747
21295: 'G->C',G213R,1
21295: 'G->T',G213C,315
21296: 'G->A',G213D,521
21296: 'G->T',G213V,12
21297: 'C->A',G213G,57
21297: 'C->G',G213G,3
21297: 'C->T',G213G,290
21298: 'A->C',K214Q,6
21298: 'A->G',K214E,11
21299: 'A->C',K214T,6
21299: 'A->G',K214R,34
21299: 'A->T',K214I,1
21300: 'A->C',K214N,2
21300: 'A->G',K214K,99
21301: 'C->A',P215T,2886
21301: 'C->T',P215S,295
21302: 'C->A',P215Q,109
21302: 'C->G',P215R,1
21302: 'C->T',P215L,8025
21303: 'A->C',P215P,3
21303: 'A->G',P215P,72
21303: 'A->T',P215P,2
21304: 'C->A',R216S,12961
21304: 'C->G',R216G,4
21304: 'C->T',R216C,57361
21305: 'G->A',R216H,11991
21305: 'G->C',R216P,1
21305: 'G->T',R216L,58
21306: 'C->A',R216R,9
21306: 'C->G',R216R,1
21306: 'C->T',R216R,19185
21307: 'G->A',E217K,111
21307: 'G->C',E217Q,18
21308: 'A->C',E217A,32
21308: 'A->G',E217G,21
21308: 'A->T',E217V,10
21309: 'A->C',E217D,3
21309: 'A->G',E217E,73
21309: 'A->T',E217D,3
21310: 'C->A',Q218K,165
21310: 'C->G',Q218E,2
21311: 'A->C',Q218P,3
21311: 'A->G',Q218R,73
21311: 'A->T',Q218L,8
21312: 'A->C',Q218H,6
21312: 'A->G',Q218Q,131
21312: 'A->T',Q218H,12
21313: 'A->C',I219L,28
21313: 'A->G',I219V,64
21313: 'A->T',I219L,2
21314: 'T->C',I219T,1
21315: 'A->C',I219I,2
21315: 'A->G',I219M,25
21315: 'A->T',I219I,7
21316: 'G->A',D220N,380
21316: 'G->C',D220H,2
21316: 'G->T',D220Y,45
21317: 'A->C',D220A,7
21317: 'A->G',D220G,3
21318: 'T->A',D220E,5
21318: 'T->C',D220D,76
21318: 'T->G',D220E,1
21319: 'G->A',G221S,1
21319: 'G->T',G221C,1
21320: 'G->C',G221A,2
21321: 'T->A',G221G,1
21321: 'T->C',G221G,40
21321: 'T->G',G221G,1
21322: 'T->A',Y222N,2
21322: 'T->C',Y222H,32
21323: 'A->C',Y222S,2
21323: 'A->G',Y222C,293
21323: 'A->T',Y222F,1
21324: 'T->C',Y222Y,112
21325: 'G->A',V223I,89
21325: 'G->T',V223F,14
21326: 'T->A',V223D,1
21326: 'T->C',V223A,77
21326: 'T->G',V223G,4
21327: 'C->A',V223V,4
21327: 'C->G',V223V,1
21327: 'C->T',V223V,92
21328: 'A->G',M224V,4
21329: 'T->C',M224T,7
21330: 'G->T',M224I,19
21331: 'C->T',H225Y,1
21332: 'A->T',H225L,2
21333: 'T->C',H225H,895
21333: 'T->G',H225Q,4
21334: 'G->C',A226P,2
21334: 'G->T',A226S,479
21335: 'C->T',A226V,1
21336: 'A->C',A226A,245
21336: 'A->G',A226A,20
21336: 'A->T',A226A,27
21337: 'A->T',N227Y,1
21338: 'A->G',N227S,9
21339: 'T->C',N227N,81
21339: 'T->G',N227K,3
21340: 'T->C',Y228H,1
21341: 'A->T',Y228F,1
21342: 'C->T',Y228Y,1427
21343: 'A->C',I229L,16
21343: 'A->G',I229V,181
21343: 'A->T',I229L,14
21344: 'T->C',I229T,10
21344: 'T->G',I229R,1
21345: 'A->C',I229I,2
21345: 'A->G',I229M,20
21345: 'A->T',I229I,5
21346: 'T->A',F230I,1
21346: 'T->C',F230L,31
21347: 'T->A',F230Y,38
21348: 'T->C',F230F,26
21348: 'T->G',F230L,1
21349: 'T->G',W231G,7
21350: 'G->C',W231S,1
21350: 'G->T',W231L,2
21352: 'A->C',R232R,22
21352: 'A->G',R232G,2
21353: 'G->T',R232M,1
21354: 'G->A',R232R,307
21354: 'G->T',R232S,1
21355: 'A->C',N233H,2
21355: 'A->T',N233Y,1
21356: 'A->C',N233T,34
21356: 'A->G',N233S,67
21357: 'T->C',N233N,504
21357: 'T->G',N233K,1
21358: 'A->G',T234A,47
21359: 'C->T',T234I,135
21360: 'A->C',T234T,1
21360: 'A->G',T234T,71
21360: 'A->T',T234T,1
21361: 'A->C',N235H,3
21361: 'A->G',N235D,10
21361: 'A->T',N235Y,3
21362: 'A->C',N235T,25
21362: 'A->G',N235S,110
21362: 'A->T',N235I,4
21363: 'T->A',N235K,2
21363: 'T->C',N235N,1571
21363: 'T->G',N235K,5
21364: 'C->A',P236T,7
21364: 'C->G',P236A,26
21364: 'C->T',P236S,3911
21365: 'C->A',P236Q,68
21365: 'C->G',P236R,1
21365: 'C->T',P236L,2383
21366: 'A->C',P236P,19
21366: 'A->G',P236P,354
21366: 'A->T',P236P,35
21367: 'A->C',I237L,18
21367: 'A->G',I237V,35
21367: 'A->T',I237F,97
21368: 'T->A',I237N,3
21368: 'T->C',I237T,96
21368: 'T->G',I237S,14
21369: 'T->A',I237I,1342
21369: 'T->C',I237I,516
21369: 'T->G',I237M,9
21370: 'C->A',Q238K,2
21370: 'C->G',Q238E,218
21371: 'A->C',Q238P,12
21371: 'A->G',Q238R,139
21371: 'A->T',Q238L,4
21372: 'G->A',Q238Q,194
21372: 'G->C',Q238H,20
21372: 'G->T',Q238H,15524
21373: 'T->A',L239M,1
21373: 'T->C',L239L,38
21373: 'T->G',L239V,8
21374: 'T->C',L239S,2
21374: 'T->G',L239W,36
21375: 'G->A',L239L,513
21375: 'G->T',L239F,30
21376: 'T->C',S240P,1
21376: 'T->G',S240A,40
21377: 'C->A',S240Y,16
21377: 'C->T',S240F,2
21378: 'T->A',S240S,6
21378: 'T->C',S240S,46
21378: 'T->G',S240S,16
21379: 'T->A',S241T,16
21379: 'T->C',S241P,45
21379: 'T->G',S241A,7
21380: 'C->A',S241Y,1
21380: 'C->T',S241F,224
21381: 'C->A',S241S,56
21381: 'C->G',S241S,1
21381: 'C->T',S241S,164
21382: 'T->C',Y242H,11
21383: 'A->G',Y242C,1
21383: 'A->T',Y242F,1
21384: 'T->C',Y242Y,203
21385: 'T->G',S243A,1
21386: 'C->G',S243C,1
21386: 'C->T',S243F,3
21387: 'T->A',S243S,1
21387: 'T->C',S243S,43
21387: 'T->G',S243S,64
21388: 'T->A',L244I,4
21388: 'T->C',L244L,33
21388: 'T->G',L244V,2
21390: 'A->C',L244F,43
21390: 'A->G',L244L,1244
21390: 'A->T',L244F,3
21391: 'T->A',F245I,3
21391: 'T->C',F245L,3
21391: 'T->G',F245V,2
21392: 'T->G',F245C,1
21393: 'T->C',F245F,38
21394: 'G->A',D246N,3
21394: 'G->T',D246Y,2
21395: 'A->G',D246G,11
21396: 'C->A',D246E,1
21396: 'C->T',D246D,386
21397: 'A->C',M247L,4
21397: 'A->G',M247V,48
21397: 'A->T',M247L,2
21398: 'T->C',M247T,13
21399: 'G->A',M247I,7
21399: 'G->T',M247I,141
21400: 'A->C',S248R,2
21400: 'A->G',S248G,41
21400: 'A->T',S248C,15
21401: 'G->A',S248N,31
21401: 'G->T',S248I,823
21402: 'T->C',S248S,41
21402: 'T->G',S248R,1
21403: 'A->C',K249Q,3
21403: 'A->G',K249E,3
21404: 'A->C',K249T,2
21404: 'A->G',K249R,46
21404: 'A->T',K249I,2
21405: 'A->C',K249N,5
21405: 'A->G',K249K,3287
21405: 'A->T',K249N,141
21406: 'T->C',F250L,20
21407: 'T->C',F250S,2
21408: 'T->A',F250L,2
21408: 'T->C',F250F,338
21409: 'C->A',P251T,130
21409: 'C->T',P251S,139
21410: 'C->A',P251H,8
21410: 'C->T',P251L,252
21411: 'C->A',P251P,25
21411: 'C->T',P251P,355
21412: 'C->A',L252I,314
21412: 'C->G',L252V,1
21412: 'C->T',L252F,2
21414: 'T->C',L252L,72
21416: 'A->G',K253R,10
21416: 'A->T',K253I,1
21417: 'A->C',K253N,9
21417: 'A->G',K253K,70
21417: 'A->T',K253N,1
21418: 'T->C',L254L,92
21419: 'T->C',L254S,3
21420: 'A->G',L254L,29
21420: 'A->T',L254F,2
21421: 'A->C',R255R,59
21421: 'A->G',R255G,2
21421: 'A->T',R255W,1
21422: 'G->A',R255K,136
21422: 'G->C',R255T,4
21422: 'G->T',R255M,4
21423: 'G->A',R255R,102
21423: 'G->T',R255S,172
21424: 'G->A',G256S,23
21426: 'T->A',G256G,1
21426: 'T->C',G256G,68
21427: 'A->G',T257A,61
21427: 'A->T',T257S,30
21428: 'C->G',T257S,13
21428: 'C->T',T257I,17
21429: 'T->A',T257T,146
21429: 'T->C',T257T,24
21430: 'G->A',A258T,1
21430: 'G->T',A258S,13
21431: 'C->A',A258D,1
21431: 'C->T',A258V,599
21432: 'T->A',A258A,3
21432: 'T->C',A258A,73
21432: 'T->G',A258A,10
21433: 'G->A',V259I,318
21433: 'G->C',V259L,35
21433: 'G->T',V259F,5
21434: 'T->A',V259D,2
21434: 'T->C',V259A,9
21434: 'T->G',V259G,3
21435: 'T->C',V259V,63
21435: 'T->G',V259V,2
21436: 'A->G',M260V,55
21437: 'T->G',M260R,1
21438: 'G->A',M260I,7
21438: 'G->C',M260I,1
21438: 'G->T',M260I,44
21439: 'T->A',S261T,3
21439: 'T->C',S261P,6
21439: 'T->G',S261A,16
21440: 'C->A',S261Y,33
21440: 'C->G',S261C,1
21440: 'C->T',S261F,743
21441: 'T->A',S261S,2
21441: 'T->C',S261S,32
21441: 'T->G',S261S,147
21442: 'T->C',L262L,42
21442: 'T->G',L262V,2
21443: 'T->C',L262S,9
21444: 'A->G',L262L,67
21444: 'A->T',L262F,26
21445: 'A->C',K263Q,2
21445: 'A->G',K263E,1
21446: 'A->C',K263T,34
21446: 'A->G',K263R,16
21447: 'A->C',K263N,8
21447: 'A->G',K263K,54
21447: 'A->T',K263N,3
21448: 'G->A',E264K,50
21449: 'A->C',E264A,11
21449: 'A->G',E264G,356
21449: 'A->T',E264V,1
21450: 'A->C',E264D,48
21450: 'A->G',E264E,42
21450: 'A->T',E264D,3
21451: 'G->A',G265S,222
21451: 'G->T',G265C,85
21452: 'G->A',G265D,64
21452: 'G->C',G265A,4
21452: 'G->T',G265V,236
21453: 'T->A',G265G,1
21453: 'T->C',G265G,15
21454: 'C->A',Q266K,10
21455: 'A->C',Q266P,5
21455: 'A->G',Q266R,9
21455: 'A->T',Q266L,7
21456: 'A->C',Q266H,8
21456: 'A->G',Q266Q,10
21456: 'A->T',Q266H,1
21457: 'A->G',I267V,70
21457: 'A->T',I267F,26
21458: 'T->C',I267T,1019
21458: 'T->G',I267S,8
21459: 'C->A',I267I,38
21459: 'C->T',I267I,184
21460: 'A->G',N268D,8
21461: 'A->C',N268T,17
21461: 'A->G',N268S,58
21461: 'A->T',N268I,1
21462: 'T->A',N268K,130
21462: 'T->C',N268N,264
21462: 'T->G',N268K,2
21463: 'G->A',D269N,5
21463: 'G->C',D269H,2
21463: 'G->T',D269Y,1
21464: 'A->C',D269A,7
21464: 'A->G',D269G,58
21465: 'T->C',D269D,166
21465: 'T->G',D269E,1494
21466: 'A->G',M270V,204
21466: 'A->T',M270L,20
21467: 'T->A',M270K,2
21467: 'T->C',M270T,17
21467: 'T->G',M270R,1
21468: 'G->A',M270I,73
21468: 'G->C',M270I,4
21468: 'G->T',M270I,2519
21469: 'A->C',I271L,3
21469: 'A->G',I271V,40
21470: 'T->C',I271T,8
21470: 'T->G',I271S,1
21471: 'T->A',I271I,1
21471: 'T->C',I271I,34
21472: 'T->A',L272I,10
21472: 'T->C',L272L,24
21473: 'T->C',L272S,31
21474: 'A->C',L272F,7
21474: 'A->G',L272L,101
21474: 'A->T',L272F,2
21475: 'T->C',S273P,9
21475: 'T->G',S273A,14
21476: 'C->A',S273Y,5
21476: 'C->T',S273F,21
21477: 'T->A',S273S,2
21477: 'T->C',S273S,48
21477: 'T->G',S273S,9
21478: 'C->A',L274I,13
21478: 'C->G',L274V,2
21478: 'C->T',L274F,6
21479: 'T->G',L274R,1
21480: 'T->A',L274L,10
21480: 'T->C',L274L,15
21480: 'T->G',L274L,10
21481: 'C->A',L275I,4
21481: 'C->G',L275V,4
21481: 'C->T',L275F,6
21482: 'T->C',L275P,2
21482: 'T->G',L275R,2
21483: 'T->C',L275L,24
21483: 'T->G',L275L,1
21484: 'A->C',S276R,1
21484: 'A->G',S276G,24
21484: 'A->T',S276C,9
21485: 'G->A',S276N,432
21485: 'G->T',S276I,1382
21486: 'T->A',S276R,1
21486: 'T->C',S276S,35
21487: 'A->C',K277Q,5
21487: 'A->G',K277E,2
21488: 'A->C',K277T,4
21488: 'A->G',K277R,108
21488: 'A->T',K277I,3
21489: 'A->C',K277N,61
21489: 'A->G',K277K,51
21489: 'A->T',K277N,25
21490: 'G->A',G278S,4
21491: 'G->A',G278D,1
21491: 'G->C',G278A,1
21491: 'G->T',G278V,2
21492: 'T->C',G278G,19
21492: 'T->G',G278G,1
21493: 'A->C',R279R,3
21493: 'A->G',R279G,20
21494: 'G->A',R279K,37
21494: 'G->T',R279I,16
21495: 'A->C',R279S,5
21495: 'A->G',R279R,118
21495: 'A->T',R279S,1
21496: 'C->A',L280I,30
21496: 'C->T',L280F,4
21498: 'T->C',L280L,32
21498: 'T->G',L280L,1
21499: 'A->G',I281V,154
21499: 'A->T',I281L,8
21500: 'T->A',I281K,1
21500: 'T->C',I281T,33
21501: 'A->C',I281I,2
21501: 'A->G',I281M,5
21501: 'A->T',I281I,2
21502: 'A->C',I282L,24
21502: 'A->G',I282V,9
21503: 'T->G',I282S,1
21504: 'T->A',I282I,12
21504: 'T->C',I282I,7
21506: 'G->A',R283K,1
21507: 'A->G',R283R,132
21508: 'G->A',E284K,700
21509: 'A->C',E284A,19
21509: 'A->G',E284G,37
21510: 'A->C',E284D,9
21510: 'A->G',E284E,26
21510: 'A->T',E284D,3
21511: 'A->G',N285D,10
21512: 'A->C',N285T,31
21512: 'A->G',N285S,70
21513: 'C->A',N285K,1
21513: 'C->T',N285N,471
21514: 'A->G',N286D,6
21514: 'A->T',N286Y,2
21515: 'A->C',N286T,1
21515: 'A->G',N286S,24
21516: 'C->A',N286K,1
21516: 'C->G',N286K,2
21516: 'C->T',N286N,1914
21517: 'A->C',R287R,32
21517: 'A->G',R287G,13
21518: 'G->A',R287K,152
21518: 'G->C',R287T,12
21518: 'G->T',R287I,4020
21519: 'A->C',R287S,47
21519: 'A->G',R287R,110
21519: 'A->T',R287S,17
21520: 'G->A',V288I,33
21520: 'G->C',V288L,45
21520: 'G->T',V288F,1122
21521: 'T->C',V288A,11
21522: 'T->A',V288V,2
21522: 'T->C',V288V,30
21522: 'T->G',V288V,1
21523: 'G->A',V289I,97
21523: 'G->T',V289F,282
21524: 'T->G',V289G,2
21525: 'T->C',V289V,38
21525: 'T->G',V289V,33
21526: 'A->C',I290L,3
21526: 'A->G',I290V,353
21527: 'T->C',I290T,42
21527: 'T->G',I290S,6
21528: 'T->A',I290I,1
21528: 'T->C',I290I,40
21529: 'T->A',S291T,2
21529: 'T->C',S291P,19
21529: 'T->G',S291A,17
21530: 'C->A',S291Y,19
21530: 'C->G',S291C,820
21530: 'C->T',S291F,17
21531: 'T->A',S291S,1
21531: 'T->C',S291S,12


==> data/MutationSummary_10312021/3CL_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
10055: 'A->C',S1R,1
10055: 'A->G',S1G,308
10055: 'A->T',S1C,7
10056: 'G->A',S1N,225
10057: 'T->C',S1S,69
10058: 'G->T',G2C,1
10060: 'T->C',G2G,1092
10061: 'T->C',F3L,3
10061: 'T->G',F3V,61
10062: 'T->G',F3C,1
10063: 'T->C',F3F,89
10064: 'A->G',R4G,1
10065: 'G->A',R4K,168
10065: 'G->T',R4I,1
10066: 'A->C',R4S,8
10066: 'A->G',R4R,102
10066: 'A->T',R4S,1
10067: 'A->C',K5Q,12
10067: 'A->G',K5E,4
10068: 'A->C',K5T,1
10068: 'A->G',K5R,11
10069: 'A->C',K5N,3
10069: 'A->G',K5K,51
10070: 'A->C',M6L,11
10070: 'A->G',M6V,8
10070: 'A->T',M6L,5
10071: 'T->C',M6T,3
10072: 'G->A',M6I,16
10072: 'G->C',M6I,1
10072: 'G->T',M6I,25
10073: 'G->A',A7T,271
10073: 'G->T',A7S,17
10074: 'C->T',A7V,95
10075: 'A->C',A7A,29
10075: 'A->G',A7A,1507
10075: 'A->T',A7A,79
10076: 'T->C',F8L,201
10076: 'T->G',F8V,2
10077: 'T->A',F8Y,25
10077: 'T->C',F8S,3
10077: 'T->G',F8C,8
10078: 'C->A',F8L,12
10078: 'C->T',F8F,4886
10079: 'C->T',P9S,48
10081: 'A->C',P9P,16
10081: 'A->G',P9P,170
10081: 'A->T',P9P,13
10082: 'T->A',S10T,14
10082: 'T->G',S10A,2
10083: 'C->G',S10C,1
10083: 'C->T',S10F,1
10084: 'T->A',S10S,1795
10084: 'T->C',S10S,350
10084: 'T->G',S10S,215
10085: 'G->A',G11S,4
10087: 'T->C',G11G,56
10089: 'A->G',K12R,167
10090: 'A->C',K12N,1
10090: 'A->G',K12K,64
10091: 'G->A',V13I,85
10092: 'T->C',V13A,5
10093: 'T->A',V13V,75
10093: 'T->C',V13V,147
10093: 'T->G',V13V,27
10096: 'G->A',E14E,132
10096: 'G->T',E14D,1
10097: 'G->A',G15S,10120
10097: 'G->T',G15C,846
10098: 'G->A',G15D,79
10098: 'G->T',G15V,26
10099: 'T->A',G15G,1
10099: 'T->C',G15G,57
10100: 'T->A',C16S,24
10102: 'T->C',C16C,47
10103: 'A->G',M17V,255
10104: 'T->C',M17T,27
10105: 'G->A',M17I,121
10105: 'G->C',M17I,1
10105: 'G->T',M17I,806
10106: 'G->A',V18I,158
10106: 'G->T',V18L,66
10107: 'T->C',V18A,72
10108: 'A->C',V18V,1
10108: 'A->G',V18V,1518
10108: 'A->T',V18V,7
10109: 'C->A',Q19K,3
10109: 'C->G',Q19E,1
10110: 'A->G',Q19R,6
10110: 'A->T',Q19L,1
10111: 'A->C',Q19H,2
10111: 'A->G',Q19Q,46
10111: 'A->T',Q19H,1
10112: 'G->A',V20I,44
10112: 'G->T',V20L,18
10113: 'T->C',V20A,71
10114: 'A->G',V20V,47
10114: 'A->T',V20V,3
10115: 'A->G',T21A,31
10116: 'C->A',T21N,15
10116: 'C->G',T21S,4
10116: 'C->T',T21I,2354
10117: 'T->A',T21T,1
10117: 'T->C',T21T,4
10117: 'T->G',T21T,56
10118: 'T->A',C22S,1
10118: 'T->C',C22R,1
10119: 'G->A',C22Y,1
10119: 'G->C',C22S,2
10120: 'T->C',C22C,49
10121: 'G->A',G23S,244
10121: 'G->T',G23C,13
10122: 'G->A',G23D,15
10122: 'G->C',G23A,3
10122: 'G->T',G23V,156
10123: 'T->C',G23G,86
10124: 'A->G',T24A,613
10124: 'A->T',T24S,10
10125: 'C->A',T24K,1
10125: 'C->G',T24R,1
10125: 'C->T',T24I,708
10126: 'A->C',T24T,4
10126: 'A->G',T24T,75
10126: 'A->T',T24T,4
10127: 'A->C',T25P,1
10127: 'A->G',T25A,19
10128: 'C->A',T25N,3
10128: 'C->G',T25S,11
10128: 'C->T',T25I,157
10129: 'T->C',T25T,146
10129: 'T->G',T25T,1
10130: 'A->G',T26A,18
10131: 'C->T',T26I,3
10132: 'A->C',T26T,5
10132: 'A->G',T26T,16
10132: 'A->T',T26T,43
10133: 'C->T',L27F,9
10135: 'T->A',L27L,67
10135: 'T->C',L27L,138
10138: 'C->T',N28N,5489
10139: 'G->A',G29S,1
10141: 'T->A',G29G,3
10141: 'T->C',G29G,32
10141: 'T->G',G29G,1
10142: 'C->A',L30I,13
10142: 'C->G',L30V,3
10142: 'C->T',L30F,20
10144: 'T->A',L30L,1
10144: 'T->C',L30L,34
10144: 'T->G',L30L,8
10148: 'C->A',L32I,31
10148: 'C->T',L32F,4
10150: 'T->A',L32L,5
10150: 'T->C',L32L,165
10151: 'G->A',D33N,12
10151: 'G->C',D33H,2
10151: 'G->T',D33Y,79
10152: 'A->C',D33A,10
10152: 'A->G',D33G,321
10153: 'T->A',D33E,12
10153: 'T->C',D33D,610
10153: 'T->G',D33E,3
10154: 'G->A',D34N,47
10154: 'G->C',D34H,2
10154: 'G->T',D34Y,1
10155: 'A->C',D34A,2
10155: 'A->G',D34G,59
10156: 'C->A',D34E,18
10156: 'C->G',D34E,1
10156: 'C->T',D34D,6422
10157: 'G->A',V35I,317
10157: 'G->T',V35L,43
10158: 'T->C',V35A,36
10159: 'A->G',V35V,78
10159: 'A->T',V35V,16
10160: 'G->A',V36I,43
10162: 'T->A',V36V,1
10162: 'T->C',V36V,27
10162: 'T->G',V36V,11
10163: 'T->A',Y37N,6
10163: 'T->C',Y37H,84
10164: 'A->C',Y37S,1
10164: 'A->G',Y37C,33
10165: 'C->T',Y37Y,650
10166: 'T->A',C38S,6
10166: 'T->G',C38G,2
10167: 'G->T',C38F,2
10168: 'T->C',C38C,37
10171: 'A->C',P39P,4
10171: 'A->G',P39P,198
10171: 'A->T',P39P,12
10172: 'A->C',R40R,22
10173: 'G->C',R40T,1
10174: 'A->G',R40R,16
10175: 'C->T',H41Y,1
10176: 'A->T',H41L,1
10177: 'T->C',H41H,135
10177: 'T->G',H41Q,1
10178: 'G->A',V42M,2
10178: 'G->T',V42L,36
10179: 'T->C',V42A,5
10180: 'G->A',V42V,149
10180: 'G->C',V42V,17
10180: 'G->T',V42V,1360
10181: 'A->C',I43L,33
10181: 'A->G',I43V,197
10182: 'T->C',I43T,5
10183: 'C->A',I43I,72
10183: 'C->G',I43M,2
10183: 'C->T',I43I,801
10184: 'T->A',C44S,1
10186: 'C->T',C44C,3959
10187: 'A->G',T45A,22
10187: 'A->T',T45S,2
10188: 'C->A',T45N,29
10188: 'C->G',T45S,2
10188: 'C->T',T45I,831
10189: 'C->A',T45T,241
10189: 'C->G',T45T,4
10189: 'C->T',T45T,1067
10190: 'T->C',S46P,86
10190: 'T->G',S46A,15
10191: 'C->A',S46Y,21
10191: 'C->T',S46F,587
10192: 'T->A',S46S,81
10192: 'T->C',S46S,161
10192: 'T->G',S46S,19
10193: 'G->A',E47K,3958
10193: 'G->C',E47Q,9
10194: 'A->C',E47A,52
10194: 'A->G',E47G,89
10194: 'A->T',E47V,9
10195: 'A->C',E47D,15
10195: 'A->G',E47E,19943
10195: 'A->T',E47D,3884
10196: 'G->A',D48N,71
10196: 'G->T',D48Y,45
10197: 'A->C',D48A,3
10197: 'A->G',D48G,9
10198: 'C->A',D48E,8
10198: 'C->G',D48E,1
10198: 'C->T',D48D,1343
10199: 'A->C',M49L,6
10199: 'A->G',M49V,16
10199: 'A->T',M49L,1
10200: 'T->C',M49T,17
10201: 'G->A',M49I,8
10201: 'G->C',M49I,2
10201: 'G->T',M49I,554
10202: 'C->A',L50I,5
10202: 'C->G',L50V,1
10202: 'C->T',L50F,1298
10203: 'T->C',L50P,1
10203: 'T->G',L50R,4
10204: 'T->A',L50L,28
10204: 'T->C',L50L,79
10204: 'T->G',L50L,7
10205: 'A->G',N51D,4
10206: 'A->G',N51S,44
10207: 'C->A',N51K,8
10207: 'C->G',N51K,2
10207: 'C->T',N51N,1298
10208: 'C->T',P52S,16
10209: 'C->T',P52L,9
10210: 'T->A',P52P,1
10210: 'T->C',P52P,21
10211: 'A->G',N53D,9
10212: 'A->G',N53S,8
10213: 'T->C',N53N,93
10213: 'T->G',N53K,2
10216: 'T->C',Y54Y,99
10219: 'A->C',E55D,29
10219: 'A->G',E55E,117
10219: 'A->T',E55D,3
10220: 'G->A',D56N,13
10220: 'G->T',D56Y,2
10222: 'T->C',D56D,60
10223: 'T->C',L57L,15
10224: 'T->C',L57S,3
10225: 'A->G',L57L,182
10226: 'C->T',L58F,125
10228: 'C->A',L58L,33
10228: 'C->T',L58L,3422
10229: 'A->C',I59L,8
10229: 'A->G',I59V,60
10231: 'T->A',I59I,4
10231: 'T->C',I59I,30
10231: 'T->G',I59M,3
10232: 'C->G',R60G,1
10232: 'C->T',R60C,404
10233: 'G->T',R60L,738
10234: 'T->C',R60R,28
10234: 'T->G',R60R,2
10236: 'A->G',K61R,137
10237: 'G->A',K61K,35
10238: 'T->G',S62A,3
10240: 'T->C',S62S,220
10240: 'T->G',S62S,3
10243: 'T->C',N63N,277
10244: 'C->T',H64Y,32
10246: 'T->C',H64H,167
10247: 'A->G',N65D,2
10248: 'A->G',N65S,71
10249: 'T->C',N65N,292
10252: 'C->T',F66F,4468
10253: 'T->A',L67M,1
10253: 'T->C',L67L,1847
10253: 'T->G',L67V,12
10254: 'T->C',L67S,252
10254: 'T->G',L67W,1
10255: 'G->A',L67L,113
10255: 'G->C',L67F,3
10255: 'G->T',L67F,555
10256: 'G->A',V68I,84
10256: 'G->T',V68L,22
10257: 'T->C',V68A,10
10258: 'A->G',V68V,281
10258: 'A->T',V68V,5
10259: 'C->A',Q69K,5
10259: 'C->G',Q69E,9
10260: 'A->G',Q69R,156
10260: 'A->T',Q69L,6
10261: 'G->A',Q69Q,109
10261: 'G->C',Q69H,1
10261: 'G->T',Q69H,83
10262: 'G->A',A70T,133
10262: 'G->T',A70S,73
10263: 'C->A',A70D,10
10263: 'C->T',A70V,569
10264: 'T->A',A70A,49
10264: 'T->C',A70A,84
10264: 'T->G',A70A,48
10265: 'G->A',G71S,2979
10265: 'G->T',G71C,12
10266: 'G->A',G71D,83
10266: 'G->T',G71V,70
10267: 'T->C',G71G,27
10268: 'A->C',N72H,1
10268: 'A->G',N72D,4
10268: 'A->T',N72Y,9
10269: 'A->C',N72T,9
10269: 'A->G',N72S,69
10269: 'A->T',N72I,1
10270: 'T->A',N72K,6
10270: 'T->C',N72N,65
10270: 'T->G',N72K,1
10271: 'G->A',V73I,2655
10271: 'G->T',V73F,35
10272: 'T->A',V73D,1
10272: 'T->C',V73A,19
10273: 'T->A',V73V,4
10273: 'T->C',V73V,191
10273: 'T->G',V73V,60
10275: 'A->C',Q74P,9
10275: 'A->G',Q74R,4
10276: 'A->C',Q74H,25
10276: 'A->G',Q74Q,35
10277: 'C->A',L75I,346
10277: 'C->G',L75V,5
10277: 'C->T',L75F,3451
10278: 'T->A',L75H,3
10278: 'T->C',L75P,2
10278: 'T->G',L75R,9
10279: 'C->A',L75L,12
10279: 'C->G',L75L,1
10279: 'C->T',L75L,7817
10280: 'A->C',R76R,19
10281: 'G->A',R76K,41
10281: 'G->T',R76M,13
10282: 'G->A',R76R,141
10282: 'G->T',R76S,140
10283: 'G->A',V77I,165
10283: 'G->C',V77L,4
10283: 'G->T',V77F,3
10284: 'T->C',V77A,19
10285: 'T->A',V77V,1
10285: 'T->C',V77V,79
10285: 'T->G',V77V,57
10286: 'A->C',I78L,2
10286: 'A->G',I78V,681
10286: 'A->T',I78F,1
10287: 'T->A',I78N,3
10287: 'T->C',I78T,144
10287: 'T->G',I78S,115
10288: 'T->A',I78I,17
10288: 'T->C',I78I,122
10288: 'T->G',I78M,5
10291: 'A->C',G79G,132
10291: 'A->G',G79G,60
10292: 'C->A',H80N,60
10292: 'C->T',H80Y,18
10293: 'A->G',H80R,5
10294: 'T->C',H80H,52
10294: 'T->G',H80Q,1
10295: 'T->C',S81P,3
10295: 'T->G',S81A,215
10296: 'C->A',S81Y,10
10296: 'C->G',S81C,1
10296: 'C->T',S81F,515
10297: 'T->A',S81S,7
10297: 'T->C',S81S,33
10297: 'T->G',S81S,5
10298: 'A->G',M82V,9
10299: 'T->C',M82T,7
10300: 'G->A',M82I,37
10300: 'G->C',M82I,1
10300: 'G->T',M82I,280
10301: 'C->A',Q83K,687
10302: 'A->G',Q83R,9
10302: 'A->T',Q83L,31
10303: 'A->C',Q83H,10
10303: 'A->G',Q83Q,237
10303: 'A->T',Q83H,314
10304: 'A->C',N84H,23
10304: 'A->G',N84D,11
10304: 'A->T',N84Y,6
10305: 'A->C',N84T,3
10305: 'A->G',N84S,135
10305: 'A->T',N84I,2
10306: 'T->A',N84K,1
10306: 'T->C',N84N,20
10309: 'T->C',C85C,255
10310: 'G->A',V86I,207
10310: 'G->T',V86L,19
10311: 'T->A',V86E,2
10311: 'T->C',V86A,181
10312: 'A->G',V86V,38
10312: 'A->T',V86V,18
10313: 'C->A',L87I,46
10313: 'C->T',L87F,97
10315: 'T->C',L87L,97
10316: 'A->C',K88Q,1
10317: 'A->C',K88T,12
10317: 'A->G',K88R,3910
10318: 'G->A',K88K,48
10318: 'G->T',K88N,160
10319: 'C->A',L89I,2
10319: 'C->T',L89F,63258
10321: 'T->A',L89L,2
10321: 'T->C',L89L,47
10321: 'T->G',L89L,1
10322: 'A->G',K90E,1
10323: 'A->C',K90T,1
10323: 'A->G',K90R,45699
10324: 'G->A',K90K,92
10324: 'G->T',K90N,113
10325: 'G->A',V91I,63
10326: 'T->C',V91A,6
10327: 'T->A',V91V,9
10327: 'T->C',V91V,31
10328: 'G->A',D92N,61
10328: 'G->T',D92Y,10
10329: 'A->C',D92A,16
10329: 'A->G',D92G,383
10329: 'A->T',D92V,2
10330: 'T->A',D92E,11
10330: 'T->C',D92D,495
10330: 'T->G',D92E,14
10331: 'A->G',T93A,31
10331: 'A->T',T93S,4
10332: 'C->T',T93I,1199
10333: 'A->C',T93T,27
10333: 'A->G',T93T,49
10333: 'A->T',T93T,77
10334: 'G->A',A94T,160
10334: 'G->C',A94P,2
10334: 'G->T',A94S,24
10335: 'C->A',A94D,1
10335: 'C->G',A94G,1
10335: 'C->T',A94V,777
10336: 'C->A',A94A,10
10336: 'C->T',A94A,732
10337: 'A->C',N95H,3
10338: 'A->G',N95S,5
10339: 'T->C',N95N,184
10340: 'C->A',P96T,58
10340: 'C->T',P96S,2267
10341: 'C->A',P96H,82
10341: 'C->G',P96R,3
10341: 'C->T',P96L,2393
10342: 'T->A',P96P,3
10342: 'T->C',P96P,32
10342: 'T->G',P96P,1
10343: 'A->G',K97E,1
10344: 'A->C',K97T,5
10344: 'A->G',K97R,205
10344: 'A->T',K97M,2
10345: 'G->A',K97K,175
10345: 'G->T',K97N,6
10346: 'A->G',T98A,19
10346: 'A->T',T98S,7
10347: 'C->T',T98I,2
10348: 'A->G',T98T,468
10348: 'A->T',T98T,2
10349: 'C->A',P99T,13
10349: 'C->T',P99S,57
10350: 'C->T',P99L,61
10351: 'T->C',P99P,48
10353: 'A->C',K100T,133
10353: 'A->G',K100R,282
10354: 'G->A',K100K,84
10354: 'G->T',K100N,446
10355: 'T->C',Y101H,3
10356: 'A->C',Y101S,14
10356: 'A->G',Y101C,241
10357: 'T->C',Y101Y,75
10359: 'A->G',K102R,257
10360: 'G->A',K102K,417
10360: 'G->T',K102N,15
10361: 'T->A',F103I,6
10361: 'T->C',F103L,1
10361: 'T->G',F103V,1
10362: 'T->A',F103Y,1
10362: 'T->C',F103S,5
10362: 'T->G',F103C,16
10363: 'T->A',F103L,12
10363: 'T->C',F103F,88
10363: 'T->G',F103L,1
10364: 'G->A',V104I,228
10364: 'G->C',V104L,1
10364: 'G->T',V104F,171
10365: 'T->C',V104A,33
10365: 'T->G',V104G,2
10366: 'T->A',V104V,6
10366: 'T->C',V104V,91
10366: 'T->G',V104V,22
10367: 'C->T',R105C,1
10368: 'G->A',R105H,179
10369: 'C->A',R105R,45
10369: 'C->G',R105R,1
10369: 'C->T',R105R,9897
10370: 'A->C',I106L,2
10370: 'A->G',I106V,76
10370: 'A->T',I106F,44
10371: 'T->C',I106T,22
10371: 'T->G',I106S,42
10372: 'T->A',I106I,2
10372: 'T->C',I106I,188
10372: 'T->G',I106M,4
10373: 'C->A',Q107K,1
10374: 'A->G',Q107R,34
10375: 'A->G',Q107Q,177
10375: 'A->T',Q107H,4
10376: 'C->A',P108T,40
10376: 'C->G',P108A,3
10376: 'C->T',P108S,5530
10377: 'C->A',P108Q,114
10377: 'C->T',P108L,1306
10378: 'A->C',P108P,7
10378: 'A->G',P108P,56
10378: 'A->T',P108P,22
10379: 'G->A',G109R,54
10381: 'A->C',G109G,2
10381: 'A->G',G109G,48
10382: 'C->A',Q110K,6
10384: 'G->A',Q110Q,340
10384: 'G->C',Q110H,7
10384: 'G->T',Q110H,49
10385: 'A->G',T111A,2
10386: 'C->A',T111N,1
10386: 'C->G',T111S,1
10387: 'T->A',T111T,25
10387: 'T->C',T111T,182
10387: 'T->G',T111T,19
10388: 'T->C',F112L,192
10390: 'T->C',F112F,17
10390: 'T->G',F112L,5
10391: 'T->A',S113T,5
10391: 'T->G',S113A,6
10393: 'A->C',S113S,16
10393: 'A->G',S113S,76
10393: 'A->T',S113S,6
10394: 'G->A',V114M,18
10394: 'G->T',V114L,87
10395: 'T->C',V114A,14
10395: 'T->G',V114G,2
10396: 'G->A',V114V,60
10396: 'G->C',V114V,47
10396: 'G->T',V114V,9014
10397: 'T->C',L115L,20
10397: 'T->G',L115V,1
10399: 'A->G',L115L,884
10400: 'G->A',A116T,60
10400: 'G->T',A116S,10
10401: 'C->T',A116V,643
10402: 'T->A',A116A,2
10402: 'T->C',A116A,61
10402: 'T->G',A116A,12
10403: 'T->A',C117S,4
10404: 'G->C',C117S,1
10405: 'T->C',C117C,103
10407: 'A->G',Y118C,1
10408: 'C->T',Y118Y,1205
10409: 'A->G',N119D,15
10410: 'A->C',N119T,12
10410: 'A->G',N119S,78
10411: 'T->C',N119N,191
10412: 'G->A',G120S,112
10413: 'G->A',G120D,3
10414: 'T->C',G120G,17
10414: 'T->G',G120G,1
10415: 'T->A',S121T,5
10415: 'T->G',S121A,7
10416: 'C->T',S121L,429
10417: 'A->G',S121S,129
10417: 'A->T',S121S,128
10418: 'C->T',P122S,38
10419: 'C->G',P122R,2
10419: 'C->T',P122L,1
10420: 'A->C',P122P,4
10420: 'A->G',P122P,91
10420: 'A->T',P122P,6
10421: 'T->C',S123P,2
10421: 'T->G',S123A,10
10422: 'C->A',S123Y,4
10422: 'C->G',S123C,5
10422: 'C->T',S123F,37
10423: 'T->A',S123S,3
10423: 'T->C',S123S,273
10423: 'T->G',S123S,16
10424: 'G->A',G124S,2
10426: 'T->A',G124G,2
10426: 'T->C',G124G,16
10427: 'G->A',V125I,128
10427: 'G->C',V125L,2
10428: 'T->C',V125A,3
10429: 'T->A',V125V,2
10429: 'T->C',V125V,28
10429: 'T->G',V125V,8
10431: 'A->G',Y126C,3
10432: 'C->T',Y126Y,303
10434: 'A->C',Q127P,1
10435: 'A->C',Q127H,12
10435: 'A->G',Q127Q,59
10435: 'A->T',Q127H,1
10436: 'T->A',C128S,17
10437: 'G->A',C128Y,1
10438: 'T->C',C128C,31
10439: 'G->A',A129T,10
10439: 'G->T',A129S,4
10440: 'C->T',A129V,2185
10441: 'T->A',A129A,3
10441: 'T->C',A129A,33
10442: 'A->G',M130V,24
10442: 'A->T',M130L,1
10443: 'T->G',M130R,4
10444: 'G->A',M130I,25
10444: 'G->T',M130I,92
10445: 'A->C',R131R,55
10446: 'G->A',R131K,3
10446: 'G->T',R131M,2
10447: 'G->A',R131R,359
10448: 'C->A',P132T,15
10448: 'C->G',P132A,23
10448: 'C->T',P132S,2524
10449: 'C->A',P132H,186
10449: 'C->T',P132L,2776
10450: 'C->A',P132P,27
10450: 'C->T',P132P,4202
10452: 'A->G',N133S,1
10453: 'T->C',N133N,427
10454: 'T->A',F134I,31
10454: 'T->C',F134L,9
10455: 'T->A',F134Y,4
10455: 'T->C',F134S,21
10455: 'T->G',F134C,44
10456: 'C->A',F134L,9
10456: 'C->G',F134L,1
10456: 'C->T',F134F,2569
10458: 'C->G',T135S,2
10458: 'C->T',T135I,614
10459: 'T->A',T135T,4
10459: 'T->C',T135T,27
10459: 'T->G',T135T,6
10460: 'A->G',I136V,24
10460: 'A->T',I136F,3
10461: 'T->C',I136T,5
10462: 'T->A',I136I,1
10462: 'T->C',I136I,24
10463: 'A->C',K137Q,1
10464: 'A->T',K137M,37
10465: 'G->A',K137K,307
10466: 'G->A',G138S,2
10468: 'T->C',G138G,53
10469: 'T->G',S139A,2
10471: 'A->C',S139S,124
10471: 'A->G',S139S,297
10471: 'A->T',S139S,29
10474: 'C->T',F140F,622
10475: 'C->A',L141I,1
10475: 'C->T',L141F,3
10477: 'T->A',L141L,24
10477: 'T->C',L141L,4
10478: 'A->C',N142H,10
10478: 'A->G',N142D,16
10479: 'A->G',N142S,40
10479: 'A->T',N142I,10
10480: 'T->C',N142N,698
10481: 'G->A',G143S,4
10483: 'T->C',G143G,16
10484: 'T->G',S144A,3
10485: 'C->T',S144L,1
10486: 'A->C',S144S,44
10486: 'A->G',S144S,270
10486: 'A->T',S144S,7
10487: 'T->A',C145S,2
10488: 'G->A',C145Y,3
10488: 'G->T',C145F,1
10489: 'T->C',C145C,69
10492: 'T->C',G146G,8
10493: 'A->G',S147G,1
10493: 'A->T',S147C,1
10495: 'T->C',S147S,24
10496: 'G->A',V148I,75
10496: 'G->T',V148F,1
10497: 'T->C',V148A,17
10498: 'T->A',V148V,12
10498: 'T->C',V148V,24
10498: 'T->G',V148V,2
10501: 'T->C',G149G,18
10501: 'T->G',G149G,8
10504: 'T->C',F150F,65
10505: 'A->C',N151H,1
10505: 'A->G',N151D,15
10505: 'A->T',N151Y,14
10506: 'A->C',N151T,1
10506: 'A->G',N151S,7
10506: 'A->T',N151I,1
10507: 'C->T',N151N,7506
10508: 'A->G',I152V,14
10509: 'T->C',I152T,38
10510: 'A->G',I152M,7
10510: 'A->T',I152I,2
10511: 'G->A',D153N,3
10512: 'A->G',D153G,127
10513: 'T->C',D153D,139
10513: 'T->G',D153E,4
10514: 'T->C',Y154H,1
10515: 'A->G',Y154C,4
10516: 'T->C',Y154Y,138
10517: 'G->A',D155N,56
10517: 'G->C',D155H,8
10517: 'G->T',D155Y,3
10518: 'A->C',D155A,4
10518: 'A->G',D155G,18
10519: 'C->A',D155E,20
10519: 'C->G',D155E,2
10520: 'T->A',C156S,1
10520: 'T->C',C156R,30
10520: 'T->G',C156G,10
10521: 'G->A',C156Y,126
10521: 'G->T',C156F,169
10522: 'T->C',C156C,71
10522: 'T->G',C156W,2
10523: 'G->A',V157I,101
10523: 'G->C',V157L,1348
10523: 'G->T',V157F,25
10524: 'T->C',V157A,8
10525: 'C->A',V157V,46
10525: 'C->T',V157V,2174
10526: 'T->A',S158T,4
10526: 'T->G',S158A,5
10527: 'C->A',S158Y,1
10527: 'C->T',S158F,45
10528: 'T->A',S158S,5
10528: 'T->C',S158S,119
10528: 'T->G',S158S,2
10529: 'T->A',F159I,3
10529: 'T->C',F159L,76
10530: 'T->C',F159S,1
10531: 'T->C',F159F,30
10531: 'T->G',F159L,1
10532: 'T->A',C160S,12
10533: 'G->A',C160Y,158
10533: 'G->T',C160F,2971
10534: 'T->C',C160C,28
10537: 'C->T',Y161Y,2490
10538: 'A->C',M162L,5
10538: 'A->G',M162V,25
10538: 'A->T',M162L,1
10539: 'T->C',M162T,1
10540: 'G->A',M162I,47
10540: 'G->C',M162I,2
10540: 'G->T',M162I,593
10543: 'C->T',H163H,2125
10544: 'C->A',H164N,2
10544: 'C->T',H164Y,1
10546: 'T->C',H164H,83
10547: 'A->C',M165L,5
10547: 'A->G',M165V,1
10548: 'T->A',M165K,1
10549: 'G->A',M165I,1
10549: 'G->C',M165I,1
10549: 'G->T',M165I,23
10551: 'A->G',E166G,2
10552: 'A->G',E166E,323
10553: 'T->A',L167I,1
10553: 'T->C',L167L,82
10555: 'A->G',L167L,31
10556: 'C->A',P168T,1
10556: 'C->G',P168A,3
10556: 'C->T',P168S,93
10557: 'C->G',P168R,1
10557: 'C->T',P168L,1
10558: 'A->C',P168P,2
10558: 'A->G',P168P,55
10558: 'A->T',P168P,22
10559: 'A->C',T169P,1
10559: 'A->G',T169A,8
10559: 'A->T',T169S,1
10560: 'C->T',T169I,108
10561: 'T->A',T169T,35
10561: 'T->C',T169T,107
10561: 'T->G',T169T,7
10562: 'G->A',G170R,6
10563: 'G->C',G170A,1
10563: 'G->T',G170V,9
10564: 'A->C',G170G,6
10564: 'A->G',G170G,74
10564: 'A->T',G170G,2
10565: 'G->A',V171I,205
10565: 'G->C',V171L,15
10565: 'G->T',V171F,9
10566: 'T->C',V171A,1
10567: 'T->A',V171V,3
10567: 'T->C',V171V,65
10567: 'T->G',V171V,79
10568: 'C->T',H172Y,1
10570: 'T->C',H172H,111
10571: 'G->A',A173T,39
10571: 'G->T',A173S,26
10572: 'C->A',A173D,2
10572: 'C->G',A173G,1
10572: 'C->T',A173V,47
10573: 'T->A',A173A,80
10573: 'T->C',A173A,73
10573: 'T->G',A173A,40
10576: 'C->A',G174G,1
10576: 'C->T',G174G,505
10577: 'A->T',T175S,6
10578: 'C->T',T175I,2
10579: 'A->G',T175T,70
10579: 'A->T',T175T,83
10582: 'C->T',D176D,4455
10583: 'T->A',L177I,6
10583: 'T->C',L177L,29
10583: 'T->G',L177V,8
10585: 'A->G',L177L,168
10585: 'A->T',L177F,1
10587: 'A->C',E178A,32
10587: 'A->G',E178G,18
10588: 'A->C',E178D,23
10588: 'A->G',E178E,42
10588: 'A->T',E178D,5
10589: 'G->T',G179C,1
10591: 'T->C',G179G,204
10592: 'A->C',N180H,5
10592: 'A->G',N180D,78
10592: 'A->T',N180Y,5
10593: 'A->C',N180T,5
10593: 'A->G',N180S,8
10594: 'C->A',N180K,32
10594: 'C->G',N180K,16
10594: 'C->T',N180N,1228
10595: 'T->C',F181L,1
10597: 'T->C',F181F,64
10600: 'T->C',Y182Y,259
10601: 'G->A',G183R,1
10603: 'A->G',G183G,70
10604: 'C->A',P184T,23
10604: 'C->T',P184S,721
10605: 'C->A',P184H,1248
10605: 'C->G',P184R,1
10605: 'C->T',P184L,642
10606: 'T->C',P184P,49
10606: 'T->G',P184P,21
10609: 'T->C',F185F,64
10610: 'G->A',V186I,91
10610: 'G->T',V186F,821
10611: 'T->C',V186A,15
10612: 'T->A',V186V,140
10612: 'T->C',V186V,50
10612: 'T->G',V186V,14
10615: 'C->T',D187D,5004
10616: 'A->C',R188R,32
10616: 'A->G',R188G,1
10617: 'G->A',R188K,84
10617: 'G->T',R188M,2
10618: 'G->A',R188R,252
10618: 'G->T',R188S,29
10619: 'C->A',Q189K,8
10620: 'A->T',Q189L,1
10621: 'A->C',Q189H,2
10621: 'A->G',Q189Q,155
10622: 'A->G',T190A,7
10623: 'C->T',T190I,702
10624: 'A->C',T190T,7
10624: 'A->G',T190T,31
10624: 'A->T',T190T,4
10625: 'G->A',A191T,189
10625: 'G->T',A191S,28
10626: 'C->G',A191G,3
10626: 'C->T',A191V,2184
10627: 'A->C',A191A,6
10627: 'A->G',A191A,160
10627: 'A->T',A191A,23
10629: 'A->T',Q192L,1
10630: 'A->G',Q192Q,55
10631: 'G->A',A193T,365
10631: 'G->C',A193P,4
10631: 'G->T',A193S,66
10632: 'C->T',A193V,906
10633: 'A->C',A193A,7
10633: 'A->G',A193A,66
10633: 'A->T',A193A,98
10634: 'G->A',A194T,28
10634: 'G->T',A194S,120
10635: 'C->T',A194V,61
10636: 'T->A',A194A,85
10636: 'T->C',A194A,200
10636: 'T->G',A194A,65
10637: 'G->A',G195S,57
10637: 'G->T',G195C,7
10638: 'G->A',G195D,17
10638: 'G->C',G195A,2
10639: 'T->A',G195G,12
10639: 'T->C',G195G,66
10639: 'T->G',G195G,5
10640: 'A->G',T196A,48
10641: 'C->T',T196M,2485
10642: 'G->A',T196T,358
10642: 'G->C',T196T,8
10642: 'G->T',T196T,4169
10643: 'G->A',D197N,72
10643: 'G->T',D197Y,4
10645: 'C->A',D197E,3
10645: 'C->G',D197E,1
10645: 'C->T',D197D,870
10646: 'A->G',T198A,688
10646: 'A->T',T198S,13
10647: 'C->A',T198K,1
10647: 'C->T',T198I,314
10648: 'A->G',T198T,27
10648: 'A->T',T198T,2
10649: 'A->C',T199P,4
10649: 'A->G',T199A,180
10650: 'C->A',T199N,22
10650: 'C->T',T199I,271
10651: 'T->C',T199T,11
10652: 'A->G',I200V,10
10653: 'T->C',I200T,1
10654: 'T->A',I200I,4
10654: 'T->C',I200I,106
10654: 'T->G',I200M,1
10655: 'A->G',T201A,9
10657: 'A->C',T201T,2
10657: 'A->G',T201T,743
10657: 'A->T',T201T,13
10658: 'G->A',V202I,47
10658: 'G->C',V202L,1
10658: 'G->T',V202F,12
10659: 'T->C',V202A,6
10660: 'T->C',V202V,74
10660: 'T->G',V202V,1
10661: 'A->T',N203Y,4
10662: 'A->C',N203T,4
10662: 'A->T',N203I,1
10663: 'T->C',N203N,87
10664: 'G->A',V204I,51
10664: 'G->C',V204L,1
10664: 'G->T',V204F,1
10665: 'T->A',V204D,5
10665: 'T->C',V204A,36
10665: 'T->G',V204G,1
10666: 'T->C',V204V,102
10666: 'T->G',V204V,1
10667: 'T->A',L205I,4
10667: 'T->C',L205L,8
10667: 'T->G',L205V,4228
10669: 'A->G',L205L,53
10670: 'G->T',A206S,12
10671: 'C->T',A206V,1
10672: 'T->A',A206A,1
10672: 'T->C',A206A,22
10672: 'T->G',A206A,136
10675: 'G->T',W207C,2
10676: 'T->C',L208L,14
10678: 'G->A',L208L,169
10678: 'G->C',L208F,1
10678: 'G->T',L208F,7
10679: 'T->C',Y209H,59
10680: 'A->T',Y209F,2
10681: 'C->T',Y209Y,2619
10682: 'G->A',A210T,1
10682: 'G->C',A210P,1
10682: 'G->T',A210S,2
10683: 'C->T',A210V,5
10684: 'T->A',A210A,26
10684: 'T->C',A210A,71
10684: 'T->G',A210A,2
10685: 'G->T',A211S,9
10687: 'T->A',A211A,38
10687: 'T->C',A211A,203
10687: 'T->G',A211A,1
10688: 'G->A',V212I,331
10688: 'G->C',V212L,1
10688: 'G->T',V212F,2501
10689: 'T->C',V212A,48
10689: 'T->G',V212G,1
10690: 'T->C',V212V,31
10691: 'A->C',I213L,1
10691: 'A->G',I213V,1561
10691: 'A->T',I213L,9
10692: 'T->A',I213K,3
10692: 'T->C',I213T,154
10693: 'A->C',I213I,3
10693: 'A->G',I213M,20
10693: 'A->T',I213I,12
10694: 'A->G',N214D,4
10695: 'A->C',N214T,2
10695: 'A->G',N214S,2
10696: 'T->A',N214K,2
10696: 'T->C',N214N,111
10697: 'G->A',G215R,63
10698: 'G->A',G215E,12
10698: 'G->C',G215A,8
10699: 'A->C',G215G,34
10699: 'A->G',G215G,115
10699: 'A->T',G215G,3
10700: 'G->A',D216N,29
10700: 'G->C',D216H,31
10700: 'G->T',D216Y,1
10701: 'A->G',D216G,2
10701: 'A->T',D216V,1
10702: 'C->A',D216E,8
10702: 'C->T',D216D,5291
10703: 'A->C',R217R,8
10703: 'A->G',R217G,23
10703: 'A->T',R217W,1
10704: 'G->A',R217K,28
10704: 'G->C',R217T,2
10704: 'G->T',R217M,38
10705: 'G->A',R217R,108
10705: 'G->T',R217S,401
10706: 'T->C',W218R,2
10706: 'T->G',W218G,3
10707: 'G->C',W218S,2
10707: 'G->T',W218L,1
10708: 'G->T',W218C,2
10709: 'T->C',F219L,1
10709: 'T->G',F219V,4
10711: 'T->C',F219F,43
10712: 'C->A',L220I,46
10712: 'C->G',L220V,1
10712: 'C->T',L220F,1739
10713: 'T->A',L220H,3
10713: 'T->G',L220R,9
10714: 'C->A',L220L,2
10714: 'C->G',L220L,2
10714: 'C->T',L220L,894
10715: 'A->C',N221H,218
10715: 'A->G',N221D,3
10715: 'A->T',N221Y,4
10716: 'A->C',N221T,4
10716: 'A->G',N221S,1103
10717: 'T->A',N221K,1
10717: 'T->C',N221N,322
10717: 'T->G',N221K,8
10718: 'C->A',R222R,31
10718: 'C->G',R222G,1
10719: 'G->A',R222Q,75
10719: 'G->C',R222P,9
10719: 'G->T',R222L,34
10720: 'A->C',R222R,36
10720: 'A->G',R222R,166
10720: 'A->T',R222R,2
10721: 'T->A',F223I,10
10721: 'T->C',F223L,164
10721: 'T->G',F223V,330
10722: 'T->A',F223Y,5
10722: 'T->C',F223S,39
10722: 'T->G',F223C,4
10723: 'T->A',F223L,34
10723: 'T->C',F223F,64
10723: 'T->G',F223L,1
10724: 'A->G',T224A,65
10724: 'A->T',T224S,2
10725: 'C->A',T224N,19
10725: 'C->T',T224I,102
10726: 'C->A',T224T,54
10726: 'C->T',T224T,657
10727: 'A->G',T225A,13
10727: 'A->T',T225S,10
10728: 'C->T',T225I,1290
10729: 'A->G',T225T,407
10729: 'A->T',T225T,1
10730: 'A->C',T226P,5
10730: 'A->G',T226A,8
10730: 'A->T',T226S,268
10731: 'C->A',T226N,32
10731: 'C->T',T226I,28
10732: 'T->A',T226T,3
10732: 'T->C',T226T,94
10732: 'T->G',T226T,6
10733: 'C->A',L227I,38
10733: 'C->G',L227V,1
10733: 'C->T',L227F,515
10734: 'T->C',L227P,45
10734: 'T->G',L227R,45
10735: 'T->A',L227L,36
10735: 'T->C',L227L,25
10736: 'A->T',N228Y,5
10737: 'A->C',N228T,6
10737: 'A->G',N228S,157
10738: 'T->A',N228K,29
10738: 'T->C',N228N,384
10738: 'T->G',N228K,8
10739: 'G->A',D229N,1
10739: 'G->T',D229Y,1
10741: 'C->A',D229E,34
10741: 'C->G',D229E,1
10741: 'C->T',D229D,5750
10742: 'T->A',F230I,1
10742: 'T->C',F230L,4
10744: 'T->C',F230F,393
10747: 'C->T',N231N,3848
10748: 'C->A',L232I,99
10748: 'C->T',L232F,412
10749: 'T->G',L232R,1
10750: 'T->A',L232L,4
10750: 'T->C',L232L,297
10750: 'T->G',L232L,2
10751: 'G->A',V233M,244
10751: 'G->T',V233L,9
10752: 'T->A',V233E,11
10752: 'T->C',V233A,62
10753: 'G->A',V233V,96
10753: 'G->C',V233V,1
10753: 'G->T',V233V,599
10754: 'G->A',A234T,227
10754: 'G->T',A234S,55
10755: 'C->T',A234V,1289
10756: 'T->A',A234A,1
10756: 'T->C',A234A,39
10756: 'T->G',A234A,4
10757: 'A->G',M235V,2
10759: 'G->A',M235I,13
10759: 'G->C',M235I,3
10759: 'G->T',M235I,167
10760: 'A->G',K236E,1
10761: 'A->G',K236R,1150
10761: 'A->T',K236M,1
10762: 'G->A',K236K,23
10762: 'G->T',K236N,2
10763: 'T->C',Y237H,10
10764: 'A->C',Y237S,142
10764: 'A->G',Y237C,44
10764: 'A->T',Y237F,3
10765: 'C->T',Y237Y,820
10766: 'A->G',N238D,1
10766: 'A->T',N238Y,7
10767: 'A->C',N238T,42
10767: 'A->G',N238S,23
10767: 'A->T',N238I,1
10768: 'T->C',N238N,41
10769: 'T->C',Y239H,15
10770: 'A->G',Y239C,377
10771: 'T->C',Y239Y,446
10773: 'A->C',E240A,3
10773: 'A->G',E240G,1
10774: 'A->G',E240E,29
10775: 'C->A',P241T,18
10775: 'C->T',P241S,2675
10776: 'C->A',P241H,320
10776: 'C->T',P241L,2009
10777: 'T->A',P241P,9
10777: 'T->C',P241P,73
10777: 'T->G',P241P,13
10778: 'C->A',L242I,9
10778: 'C->G',L242V,1
10778: 'C->T',L242L,388
10779: 'T->C',L242P,1
10779: 'T->G',L242R,1
10780: 'A->G',L242L,43
10780: 'A->T',L242L,9
10781: 'A->G',T243A,31
10782: 'C->A',T243K,2
10782: 'C->T',T243I,165
10783: 'A->C',T243T,1
10783: 'A->G',T243T,148
10784: 'C->A',Q244K,4
10784: 'C->G',Q244E,1
10785: 'A->G',Q244R,25
10785: 'A->T',Q244L,2
10786: 'A->C',Q244H,2
10786: 'A->G',Q244Q,176
10786: 'A->T',Q244H,5
10787: 'G->A',D245N,35
10787: 'G->T',D245Y,3
10788: 'A->C',D245A,2
10788: 'A->G',D245G,1
10788: 'A->T',D245V,3
10789: 'C->A',D245E,3
10789: 'C->T',D245D,3560
10790: 'C->A',H246N,23
10790: 'C->G',H246D,27
10790: 'C->T',H246Y,1766
10791: 'A->G',H246R,46
10791: 'A->T',H246L,7
10792: 'T->A',H246Q,4
10792: 'T->C',H246H,115
10792: 'T->G',H246Q,1
10793: 'G->A',V247I,243
10793: 'G->C',V247L,4
10793: 'G->T',V247F,1180
10794: 'T->C',V247A,20
10795: 'T->A',V247V,40
10795: 'T->C',V247V,122
10795: 'T->G',V247V,2
10796: 'G->A',D248N,18
10796: 'G->C',D248H,2
10796: 'G->T',D248Y,11
10797: 'A->C',D248A,5
10797: 'A->G',D248G,4
10798: 'C->A',D248E,489
10798: 'C->T',D248D,1446
10799: 'A->C',I249L,7
10799: 'A->G',I249V,54
10800: 'T->C',I249T,212
10800: 'T->G',I249R,9
10801: 'A->G',I249M,2
10801: 'A->T',I249I,2
10802: 'C->A',L250I,6
10802: 'C->T',L250L,1025
10803: 'T->C',L250P,1
10804: 'A->G',L250L,75
10804: 'A->T',L250L,41
10805: 'G->A',G251R,62
10805: 'G->C',G251R,1
10806: 'G->A',G251E,11
10806: 'G->T',G251V,4
10807: 'A->C',G251G,2
10807: 'A->G',G251G,12
10808: 'C->A',P252T,12
10808: 'C->T',P252S,21
10809: 'C->A',P252H,3
10809: 'C->T',P252L,159
10810: 'T->A',P252P,36
10810: 'T->C',P252P,286
10810: 'T->G',P252P,202
10811: 'C->A',L253I,4
10811: 'C->G',L253V,3
10811: 'C->T',L253F,53
10812: 'T->A',L253H,8
10813: 'T->A',L253L,5
10813: 'T->C',L253L,54
10813: 'T->G',L253L,4
10814: 'T->A',S254T,1
10814: 'T->G',S254A,21
10815: 'C->A',S254Y,12
10815: 'C->G',S254C,5
10815: 'C->T',S254F,663
10816: 'T->A',S254S,689
10816: 'T->C',S254S,79
10816: 'T->G',S254S,12
10817: 'G->A',A255T,3
10818: 'C->T',A255V,411
10819: 'T->A',A255A,10
10819: 'T->C',A255A,203
10819: 'T->G',A255A,13
10820: 'C->G',Q256E,1
10821: 'A->G',Q256R,2
10821: 'A->T',Q256L,3
10822: 'A->G',Q256Q,44
10823: 'A->G',T257A,56
10824: 'C->G',T257S,1
10824: 'C->T',T257I,429
10825: 'T->A',T257T,53
10825: 'T->C',T257T,51
10825: 'T->G',T257T,7
10826: 'G->C',G258R,3
10827: 'G->A',G258E,1
10828: 'A->C',G258G,32
10828: 'A->G',G258G,278
10828: 'A->T',G258G,1
10829: 'A->C',I259L,1900
10829: 'A->G',I259V,90
10829: 'A->T',I259F,3
10830: 'T->C',I259T,65
10831: 'T->A',I259I,1008
10831: 'T->C',I259I,263
10831: 'T->G',I259M,10
10832: 'G->A',A260T,79
10832: 'G->T',A260S,9
10833: 'C->A',A260D,4
10833: 'C->G',A260G,3
10833: 'C->T',A260V,6539
10834: 'C->A',A260A,27
10834: 'C->G',A260A,1
10834: 'C->T',A260A,2793
10835: 'G->A',V261I,367
10835: 'G->T',V261F,157
10836: 'T->C',V261A,41
10836: 'T->G',V261G,3
10837: 'T->A',V261V,1
10837: 'T->C',V261V,29
10837: 'T->G',V261V,19
10838: 'T->A',L262I,4
10838: 'T->C',L262L,74
10838: 'T->G',L262V,7
10840: 'A->C',L262F,8
10840: 'A->G',L262L,200
10841: 'G->A',D263N,157
10841: 'G->T',D263Y,5
10842: 'A->C',D263A,46
10842: 'A->G',D263G,306
10843: 'T->C',D263D,146
10843: 'T->G',D263E,1
10844: 'A->C',M264L,4
10844: 'A->G',M264V,141
10844: 'A->T',M264L,1
10845: 'T->A',M264K,1
10846: 'G->A',M264I,39
10846: 'G->C',M264I,1
10846: 'G->T',M264I,693
10847: 'T->C',C265R,1
10847: 'T->G',C265G,2
10848: 'G->C',C265S,2
10849: 'T->C',C265C,84
10850: 'G->A',A266T,205
10850: 'G->C',A266P,1
10850: 'G->T',A266S,155
10851: 'C->T',A266V,396
10852: 'T->A',A266A,38
10852: 'T->C',A266A,95
10852: 'T->G',A266A,131
10853: 'T->G',S267A,2
10854: 'C->T',S267L,109
10855: 'A->C',S267S,61
10855: 'A->G',S267S,340
10855: 'A->T',S267S,7
10856: 'T->C',L268L,34
10858: 'A->G',L268L,12
10858: 'A->T',L268F,1
10860: 'A->G',K269R,27
10861: 'A->G',K269K,146
10862: 'G->C',E270Q,6
10863: 'A->C',E270A,18
10863: 'A->G',E270G,29
10863: 'A->T',E270V,11
10864: 'A->C',E270D,118
10864: 'A->G',E270E,84
10864: 'A->T',E270D,3
10865: 'T->A',L271I,1
10865: 'T->C',L271L,71
10865: 'T->G',L271V,4
10867: 'A->G',L271L,28
10868: 'C->A',L272M,47
10868: 'C->G',L272V,8
10868: 'C->T',L272L,2128
10869: 'T->A',L272Q,2
10870: 'G->A',L272L,280
10870: 'G->C',L272L,58
10870: 'G->T',L272L,17032
10871: 'C->A',Q273K,241
10872: 'A->C',Q273P,1
10872: 'A->G',Q273R,36
10872: 'A->T',Q273L,141
10873: 'A->C',Q273H,33
10873: 'A->G',Q273Q,128
10874: 'A->C',N274H,9
10874: 'A->G',N274D,690
10874: 'A->T',N274Y,7
10875: 'A->C',N274T,15
10875: 'A->G',N274S,1106
10875: 'A->T',N274I,3
10876: 'T->A',N274K,3
10876: 'T->C',N274N,55
10876: 'T->G',N274K,4
10877: 'G->A',G275S,87
10877: 'G->C',G275R,1
10877: 'G->T',G275C,1
10879: 'T->C',G275G,26
10880: 'A->C',M276L,160
10880: 'A->G',M276V,268
10880: 'A->T',M276L,12
10881: 'T->C',M276T,94
10882: 'G->A',M276I,57
10882: 'G->C',M276I,4
10882: 'G->T',M276I,80
10883: 'A->C',N277H,7
10883: 'A->G',N277D,32
10883: 'A->T',N277Y,7
10884: 'A->C',N277T,73
10884: 'A->G',N277S,220
10884: 'A->T',N277I,1
10885: 'T->A',N277K,10
10885: 'T->C',N277N,151
10885: 'T->G',N277K,1
10886: 'G->A',G278R,283
10886: 'G->C',G278R,1
10887: 'G->A',G278E,45
10887: 'G->T',G278V,2
10888: 'A->C',G278G,34
10888: 'A->G',G278G,43
10889: 'C->A',R279S,12
10889: 'C->T',R279C,1053
10890: 'G->A',R279H,77
10891: 'T->C',R279R,97
10891: 'T->G',R279R,6
10892: 'A->C',T280P,1
10892: 'A->G',T280A,32
10893: 'C->A',T280N,200
10893: 'C->T',T280I,275
10894: 'C->A',T280T,6
10894: 'C->G',T280T,1
10894: 'C->T',T280T,213
10895: 'A->C',I281L,2
10895: 'A->G',I281V,57
10895: 'A->T',I281L,34
10896: 'T->C',I281T,1
10897: 'A->G',I281M,8
10897: 'A->T',I281I,3
10898: 'T->C',L282L,26
10898: 'T->G',L282V,6
10899: 'T->C',L282S,4
10900: 'G->A',L282L,56
10900: 'G->T',L282F,26
10901: 'G->A',G283S,469
10901: 'G->C',G283R,58
10901: 'G->T',G283C,189
10902: 'G->A',G283D,116
10902: 'G->C',G283A,1
10903: 'T->C',G283G,19
10904: 'A->G',S284G,474
10904: 'A->T',S284C,33
10905: 'G->A',S284N,23
10905: 'G->C',S284T,1
10905: 'G->T',S284I,106
10906: 'T->C',S284S,100
10907: 'G->A',A285T,74
10907: 'G->C',A285P,2
10907: 'G->T',A285S,15
10908: 'C->A',A285D,5
10908: 'C->T',A285V,637
10909: 'T->C',A285A,35
10909: 'T->G',A285A,3
10910: 'T->A',L286I,2
10910: 'T->C',L286L,37
10912: 'A->G',L286L,525
10913: 'T->A',L287I,2
10913: 'T->C',L287L,68
10913: 'T->G',L287V,5
10915: 'A->G',L287L,87
10918: 'A->C',E288D,22
10918: 'A->G',E288E,86
10918: 'A->T',E288D,36
10919: 'G->T',D289Y,1
10921: 'T->C',D289D,113
10924: 'A->G',E290E,100
10927: 'T->C',F291F,32
10927: 'T->G',F291L,2
10928: 'A->G',T292A,10
10928: 'A->T',T292S,1
10929: 'C->T',T292I,4
10930: 'A->G',T292T,21
10930: 'A->T',T292T,5
10931: 'C->A',P293T,13
10931: 'C->T',P293S,104
10933: 'T->A',P293P,5
10933: 'T->C',P293P,105
10933: 'T->G',P293P,8
10934: 'T->A',F294I,1
10934: 'T->C',F294L,2
10935: 'T->C',F294S,2
10936: 'T->C',F294F,46
10937: 'G->T',D295Y,3
10938: 'A->T',D295V,2
10939: 'T->C',D295D,49
10940: 'G->A',V296I,1039
10940: 'G->T',V296F,1
10941: 'T->C',V296A,3
10942: 'T->A',V296V,19
10942: 'T->C',V296V,29
10943: 'G->A',V297I,1255
10943: 'G->C',V297L,1
10943: 'G->T',V297F,13
10944: 'T->C',V297A,11
10945: 'T->C',V297V,32
10946: 'A->G',R298G,127
10947: 'G->A',R298K,99
10947: 'G->C',R298T,1
10947: 'G->T',R298I,13
10948: 'A->C',R298S,44
10948: 'A->G',R298R,864
10951: 'A->G',Q299Q,84


==> data/MutationSummary_10312021/Envelope_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
26246: 'T->A',M1K,1
26247: 'G->T',M1I,1
26248: 'T->C',Y2H,10
26248: 'T->G',Y2D,1
26249: 'A->G',Y2C,1
26250: 'C->T',Y2Y,84
26251: 'T->C',S3P,48
26251: 'T->G',S3A,2
26252: 'C->T',S3L,40
26253: 'A->C',S3S,40
26253: 'A->G',S3S,25
26253: 'A->T',S3S,41
26254: 'T->A',F4I,3
26254: 'T->C',F4L,29
26255: 'T->A',F4Y,1
26255: 'T->C',F4S,1
26256: 'C->A',F4L,19
26256: 'C->G',F4L,3
26256: 'C->T',F4F,3936
26257: 'G->A',V5I,438
26257: 'G->C',V5L,24
26257: 'G->T',V5F,34
26258: 'T->C',V5A,15
26259: 'T->A',V5V,16
26259: 'T->C',V5V,29
26259: 'T->G',V5V,9
26260: 'T->A',S6T,25
26260: 'T->C',S6P,9
26260: 'T->G',S6A,4
26261: 'C->T',S6L,23
26262: 'G->A',S6S,585
26262: 'G->C',S6S,83
26262: 'G->T',S6S,819
26263: 'G->A',E7K,56
26264: 'A->G',E7G,2
26264: 'A->T',E7V,5
26265: 'A->C',E7D,21
26265: 'A->G',E7E,65
26265: 'A->T',E7D,3
26266: 'G->A',E8K,25
26266: 'G->C',E8Q,2
26267: 'A->C',E8A,5
26267: 'A->G',E8G,32
26267: 'A->T',E8V,1
26268: 'G->A',E8E,137
26268: 'G->C',E8D,38
26268: 'G->T',E8D,293
26269: 'A->G',T9A,49
26269: 'A->T',T9S,8
26270: 'C->G',T9R,3
26270: 'C->T',T9I,2327
26271: 'A->C',T9T,83
26271: 'A->G',T9T,111
26271: 'A->T',T9T,43
26272: 'G->A',G10S,23
26272: 'G->C',G10R,7
26272: 'G->T',G10C,84
26273: 'G->T',G10V,9
26274: 'T->A',G10G,2
26274: 'T->C',G10G,10
26275: 'A->G',T11A,49
26276: 'C->T',T11M,10
26277: 'G->A',T11T,141
26277: 'G->C',T11T,1
26277: 'G->T',T11T,69
26278: 'T->C',L12L,42
26279: 'T->C',L12S,1
26280: 'A->C',L12F,1
26280: 'A->G',L12L,174
26280: 'A->T',L12F,3
26281: 'A->C',I13L,68
26281: 'A->G',I13V,115
26281: 'A->T',I13L,7
26283: 'A->C',I13I,2
26283: 'A->G',I13M,18
26283: 'A->T',I13I,5
26284: 'G->A',V14I,53
26284: 'G->C',V14L,10
26284: 'G->T',V14F,23
26285: 'T->A',V14D,1
26285: 'T->C',V14A,37
26286: 'T->A',V14V,16
26286: 'T->C',V14V,120
26287: 'A->G',N15D,4
26288: 'A->G',N15S,1
26288: 'A->T',N15I,1
26289: 'T->C',N15N,93
26290: 'A->G',S16G,28
26290: 'A->T',S16C,3
26291: 'G->A',S16N,120
26291: 'G->C',S16T,15
26291: 'G->T',S16I,33
26292: 'C->T',S16S,47
26293: 'G->A',V17I,3
26293: 'G->T',V17L,6
26294: 'T->C',V17A,8
26295: 'A->G',V17V,24
26295: 'A->T',V17V,44
26296: 'C->A',L18I,12
26296: 'C->G',L18V,6
26296: 'C->T',L18F,44
26297: 'T->C',L18P,3
26298: 'T->C',L18L,43
26298: 'T->G',L18L,5
26299: 'C->A',L19I,48
26299: 'C->G',L19V,38
26299: 'C->T',L19F,162
26300: 'T->C',L19P,2
26301: 'T->A',L19L,12
26301: 'T->C',L19L,115
26301: 'T->G',L19L,15
26302: 'T->A',F20I,25
26302: 'T->C',F20L,106
26303: 'T->C',F20S,6
26304: 'T->A',F20L,3
26304: 'T->C',F20F,48
26304: 'T->G',F20L,51
26305: 'C->A',L21I,102
26305: 'C->G',L21V,1066
26305: 'C->T',L21F,2874
26306: 'T->C',L21P,8
26307: 'T->A',L21L,643
26307: 'T->C',L21L,39
26307: 'T->G',L21L,19
26308: 'G->A',A22T,14
26308: 'G->T',A22S,38
26309: 'C->G',A22G,1
26309: 'C->T',A22V,57
26310: 'T->A',A22A,21
26310: 'T->C',A22A,13
26311: 'T->C',F23L,10
26311: 'T->G',F23V,1
26312: 'T->C',F23S,3
26312: 'T->G',F23C,3
26313: 'C->A',F23L,62
26313: 'C->G',F23L,2
26313: 'C->T',F23F,3014
26314: 'G->A',V24M,800
26314: 'G->C',V24L,72
26314: 'G->T',V24L,137
26315: 'T->C',V24A,257
26316: 'G->A',V24V,3
26316: 'G->T',V24V,22
26317: 'G->A',V25I,1
26317: 'G->T',V25L,2
26318: 'T->A',V25E,2
26318: 'T->C',V25A,24
26319: 'A->C',V25V,8
26319: 'A->G',V25V,1559
26319: 'A->T',V25V,46
26320: 'T->A',F26I,24
26320: 'T->C',F26L,70
26320: 'T->G',F26V,1
26321: 'T->C',F26S,17
26321: 'T->G',F26C,2
26322: 'C->A',F26L,155
26322: 'C->G',F26L,1
26322: 'C->T',F26F,327
26323: 'T->A',L27M,1
26323: 'T->C',L27L,22
26324: 'T->C',L27S,16
26325: 'G->A',L27L,875
26325: 'G->T',L27F,38
26326: 'C->A',L28I,3
26326: 'C->G',L28V,4
26326: 'C->T',L28L,227
26327: 'T->C',L28P,4
26328: 'A->C',L28L,15
26328: 'A->G',L28L,15
26328: 'A->T',L28L,16
26329: 'G->A',V29I,7
26329: 'G->T',V29F,2
26330: 'T->C',V29A,10
26331: 'T->C',V29V,296
26331: 'T->G',V29V,1
26332: 'A->G',T30A,226
26332: 'A->T',T30S,3
26333: 'C->G',T30R,18
26333: 'C->T',T30I,354
26334: 'A->C',T30T,38
26334: 'A->G',T30T,21
26334: 'A->T',T30T,6
26335: 'C->A',L31I,2
26335: 'C->G',L31V,4
26335: 'C->T',L31L,199
26336: 'T->A',L31Q,1
26336: 'T->C',L31P,1
26337: 'A->G',L31L,7
26337: 'A->T',L31L,2
26338: 'G->A',A32T,6
26339: 'C->A',A32D,2
26339: 'C->T',A32V,12
26340: 'C->A',A32A,2
26340: 'C->T',A32A,806
26341: 'A->C',I33L,1
26341: 'A->T',I33F,5
26342: 'T->A',I33N,2
26342: 'T->C',I33T,73
26343: 'C->G',I33M,2
26343: 'C->T',I33I,1
26344: 'C->T',L34F,7
26345: 'T->A',L34H,2
26345: 'T->C',L34P,2
26345: 'T->G',L34R,1
26347: 'A->C',T35P,4
26347: 'A->G',T35A,7
26347: 'A->T',T35S,2
26348: 'C->T',T35I,1
26349: 'T->A',T35T,5
26350: 'G->A',A36T,25
26350: 'G->T',A36S,9
26351: 'C->T',A36V,55
26352: 'G->A',A36A,56
26352: 'G->C',A36A,1
26352: 'G->T',A36A,17
26353: 'C->A',L37I,5
26353: 'C->T',L37F,114
26354: 'T->C',L37P,7
26354: 'T->G',L37R,1
26355: 'T->A',L37L,1
26355: 'T->G',L37L,4
26356: 'C->A',R38R,3
26356: 'C->G',R38G,6
26357: 'G->A',R38Q,3
26358: 'A->G',R38R,761
26358: 'A->T',R38R,2
26359: 'T->C',L39L,3
26361: 'G->A',L39L,2
26362: 'T->C',C40R,1
26362: 'T->G',C40G,1
26363: 'G->T',C40F,32
26365: 'G->A',A41T,39
26365: 'G->T',A41S,189
26366: 'C->A',A41E,2
26366: 'C->T',A41V,529
26367: 'G->A',A41A,17
26367: 'G->C',A41A,41
26367: 'G->T',A41A,225
26368: 'T->A',Y42N,1
26368: 'T->C',Y42H,8
26369: 'A->G',Y42C,11
26369: 'A->T',Y42F,2
26370: 'C->T',Y42Y,128
26371: 'T->A',C43S,1
26372: 'G->A',C43Y,1
26372: 'G->T',C43F,314
26373: 'C->T',C43C,22
26374: 'T->A',C44S,3
26374: 'T->C',C44R,4
26374: 'T->G',C44G,1
26375: 'G->A',C44Y,61
26375: 'G->T',C44F,33
26376: 'C->T',C44C,114
26377: 'A->G',N45D,10
26377: 'A->T',N45Y,10
26378: 'A->C',N45T,2
26378: 'A->G',N45S,1
26379: 'T->C',N45N,6
26380: 'A->G',I46V,159
26382: 'T->G',I46M,10
26383: 'G->A',V47I,2
26383: 'G->C',V47L,8
26383: 'G->T',V47F,44
26385: 'T->A',V47V,17
26385: 'T->C',V47V,38
26386: 'A->G',N48D,7
26386: 'A->T',N48Y,3
26387: 'A->C',N48T,1
26387: 'A->G',N48S,11
26388: 'C->A',N48K,3
26388: 'C->T',N48N,438
26389: 'G->A',V49M,62
26389: 'G->C',V49L,3
26389: 'G->T',V49L,1187
26390: 'T->A',V49E,1
26390: 'T->C',V49A,12
26391: 'G->A',V49V,13
26391: 'G->T',V49V,107
26392: 'A->G',S50G,61
26392: 'A->T',S50C,34
26393: 'G->C',S50T,3
26393: 'G->T',S50I,80
26394: 'T->C',S50S,36
26395: 'C->A',L51I,136
26395: 'C->T',L51F,152
26397: 'T->A',L51L,2
26397: 'T->C',L51L,33
26398: 'G->A',V52I,129
26398: 'G->C',V52L,5
26398: 'G->T',V52L,381
26399: 'T->A',V52E,1
26399: 'T->G',V52G,1
26400: 'A->C',V52V,1
26400: 'A->G',V52V,17
26400: 'A->T',V52V,33
26401: 'A->C',K53Q,2
26401: 'A->G',K53E,1
26402: 'A->G',K53R,52
26402: 'A->T',K53I,1
26403: 'A->G',K53K,12
26403: 'A->T',K53N,1
26404: 'C->A',P54T,2
26404: 'C->T',P54S,11
26405: 'C->T',P54L,7
26406: 'T->A',P54P,6
26406: 'T->C',P54P,90
26406: 'T->G',P54P,36
26407: 'T->C',S55P,2
26407: 'T->G',S55A,1
26408: 'C->A',S55Y,11
26408: 'C->G',S55C,68
26408: 'C->T',S55F,1309
26409: 'T->A',S55S,9
26409: 'T->C',S55S,126
26409: 'T->G',S55S,38
26410: 'T->C',F56L,41
26410: 'T->G',F56V,1
26411: 'T->C',F56S,10
26411: 'T->G',F56C,1
26412: 'T->C',F56F,14
26412: 'T->G',F56L,2
26414: 'A->T',Y57F,1
26415: 'C->T',Y57Y,88
26416: 'G->A',V58I,318
26416: 'G->C',V58L,113
26416: 'G->T',V58F,4470
26417: 'T->C',V58A,2
26418: 'T->A',V58V,2
26418: 'T->C',V58V,51
26418: 'T->G',V58V,9
26419: 'T->C',Y59H,2
26420: 'A->C',Y59S,1
26420: 'A->G',Y59C,15
26421: 'C->T',Y59Y,137
26422: 'T->A',S60T,16
26422: 'T->G',S60A,14
26423: 'C->A',S60Y,21
26423: 'C->T',S60F,1
26424: 'T->A',S60S,11
26424: 'T->C',S60S,3824
26424: 'T->G',S60S,164
26425: 'C->T',R61C,49
26426: 'G->A',R61H,177
26426: 'G->T',R61L,94
26427: 'T->A',R61R,50
26427: 'T->C',R61R,57
26427: 'T->G',R61R,19
26428: 'G->A',V62I,37
26428: 'G->C',V62L,46
26428: 'G->T',V62F,3968
26429: 'T->C',V62A,1
26430: 'T->A',V62V,2
26430: 'T->C',V62V,32
26431: 'A->G',K63E,1
26432: 'A->G',K63R,13
26432: 'A->T',K63I,1
26433: 'A->C',K63N,1
26433: 'A->G',K63K,210
26434: 'A->C',N64H,3
26434: 'A->T',N64Y,3
26435: 'A->C',N64T,33
26435: 'A->G',N64S,136
26435: 'A->T',N64I,4
26436: 'T->A',N64K,10
26436: 'T->C',N64N,146
26436: 'T->G',N64K,12
26437: 'C->A',L65M,10
26437: 'C->T',L65L,181
26438: 'T->A',L65Q,2
26438: 'T->C',L65P,4
26439: 'G->A',L65L,60
26439: 'G->C',L65L,20
26439: 'G->T',L65L,934
26440: 'A->C',N66H,6
26440: 'A->G',N66D,6
26440: 'A->T',N66Y,83
26441: 'A->C',N66T,27
26441: 'A->G',N66S,24
26441: 'A->T',N66I,20
26442: 'T->A',N66K,40
26442: 'T->C',N66N,133
26442: 'T->G',N66K,25
26443: 'T->A',S67T,2
26443: 'T->C',S67P,114
26443: 'T->G',S67A,1
26444: 'C->A',S67Y,1
26444: 'C->G',S67C,2
26444: 'C->T',S67F,127
26445: 'T->A',S67S,2
26445: 'T->C',S67S,66
26445: 'T->G',S67S,7
26446: 'T->A',S68T,3
26446: 'T->C',S68P,136
26446: 'T->G',S68A,79
26447: 'C->A',S68Y,56
26447: 'C->G',S68C,51
26447: 'C->T',S68F,2179
26448: 'T->A',S68S,1
26448: 'T->C',S68S,171
26448: 'T->G',S68S,11
26449: 'A->C',R69R,4
3723: 'T->C',F26L,13


==> data/MutationSummary_10312021/Exonuclease_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
18040: 'G->A',A1T,14
18040: 'G->T',A1S,844
18041: 'C->G',A1G,1
18041: 'C->T',A1V,12
18042: 'T->A',A1A,78
18042: 'T->C',A1A,215
18042: 'T->G',A1A,54
18043: 'G->A',E2K,1
18043: 'G->C',E2Q,19
18044: 'A->C',E2A,4
18044: 'A->G',E2G,14
18044: 'A->T',E2V,21
18045: 'A->C',E2D,8
18045: 'A->G',E2E,35
18046: 'A->C',N3H,7
18046: 'A->G',N3D,4
18047: 'A->C',N3T,4
18047: 'A->G',N3S,26
18048: 'T->C',N3N,201
18049: 'G->A',V4I,98
18049: 'G->C',V4L,134
18049: 'G->T',V4L,14
18050: 'T->C',V4A,17
18051: 'A->C',V4V,6
18051: 'A->G',V4V,102
18051: 'A->T',V4V,15
18052: 'A->G',T5A,15
18053: 'C->T',T5I,115
18054: 'A->G',T5T,85
18054: 'A->T',T5T,4
18055: 'G->A',G6R,232
18056: 'G->A',G6E,2
18056: 'G->T',G6V,12
18057: 'A->C',G6G,29
18057: 'A->G',G6G,37
18058: 'C->A',L7I,5
18058: 'C->T',L7F,8
18060: 'C->A',L7L,112
18060: 'C->G',L7L,16
18060: 'C->T',L7L,5722
18063: 'T->C',F8F,27
18065: 'A->G',K9R,3
18066: 'A->G',K9K,72
18067: 'G->A',D10N,1
18067: 'G->T',D10Y,11
18069: 'T->C',D10D,73
18069: 'T->G',D10E,2
18072: 'T->C',C11C,53
18075: 'T->A',S12R,1
18075: 'T->C',S12S,26
18076: 'A->C',K13Q,1
18077: 'A->C',K13T,5
18077: 'A->G',K13R,160
18078: 'G->A',K13K,43
18078: 'G->C',K13N,2
18078: 'G->T',K13N,170
18079: 'G->A',V14I,476
18079: 'G->T',V14L,2610
18080: 'T->C',V14A,11
18081: 'A->G',V14V,105
18082: 'A->C',I15L,14
18082: 'A->G',I15V,138
18083: 'T->A',I15N,2
18083: 'T->C',I15T,822
18083: 'T->G',I15S,4
18084: 'C->A',I15I,6
18084: 'C->G',I15M,2
18084: 'C->T',I15I,620
18085: 'A->C',T16P,1
18085: 'A->G',T16A,69
18086: 'C->A',T16N,54
18086: 'C->G',T16S,4
18086: 'C->T',T16I,22770
18087: 'T->A',T16T,29
18087: 'T->C',T16T,153
18087: 'T->G',T16T,333
18088: 'G->A',G17R,71
18088: 'G->C',G17R,6
18088: 'G->T',G17W,129
18089: 'G->A',G17E,6
18089: 'G->C',G17A,1
18089: 'G->T',G17V,1
18090: 'G->A',G17G,288
18090: 'G->T',G17G,214
18091: 'T->C',L18L,141
18093: 'A->C',L18F,1
18093: 'A->G',L18L,122
18093: 'A->T',L18F,3
18094: 'C->T',H19Y,2
18095: 'A->G',H19R,1
18096: 'T->C',H19H,202
18097: 'C->T',P20S,1
18099: 'T->A',P20P,18
18099: 'T->C',P20P,229
18099: 'T->G',P20P,8
18100: 'A->G',T21A,131
18101: 'C->T',T21I,1
18102: 'A->C',T21T,4
18102: 'A->G',T21T,126
18102: 'A->T',T21T,6
18104: 'A->G',Q22R,2
18104: 'A->T',Q22L,33
18105: 'G->A',Q22Q,205
18105: 'G->C',Q22H,183
18105: 'G->T',Q22H,1120
18106: 'G->T',A23S,590
18107: 'C->A',A23E,1
18108: 'A->C',A23A,12
18108: 'A->G',A23A,108
18108: 'A->T',A23A,294
18109: 'C->A',P24T,28
18109: 'C->T',P24S,65
18110: 'C->A',P24H,3
18110: 'C->T',P24L,76
18111: 'T->A',P24P,104
18111: 'T->C',P24P,94
18111: 'T->G',P24P,6
18114: 'A->C',T25T,3
18114: 'A->G',T25T,125
18114: 'A->T',T25T,15
18115: 'C->A',H26N,131
18115: 'C->G',H26D,13
18115: 'C->T',H26Y,7151
18116: 'A->G',H26R,38
18117: 'C->A',H26Q,25
18117: 'C->T',H26H,196
18118: 'C->A',L27I,119
18118: 'C->T',L27F,62
18119: 'T->A',L27H,33
18119: 'T->C',L27P,1
18119: 'T->G',L27R,21
18120: 'C->A',L27L,2
18120: 'C->G',L27L,1
18120: 'C->T',L27L,308
18121: 'A->C',S28R,5
18121: 'A->G',S28G,192
18121: 'A->T',S28C,4
18122: 'G->A',S28N,15
18122: 'G->C',S28T,1
18122: 'G->T',S28I,171
18123: 'T->C',S28S,55
18124: 'G->T',V29F,1
18125: 'T->C',V29A,8
18126: 'T->A',V29V,299
18126: 'T->C',V29V,1230
18127: 'G->A',D30N,5
18127: 'G->T',D30Y,5
18128: 'A->C',D30A,2
18128: 'A->G',D30G,21
18129: 'C->A',D30E,5
18129: 'C->T',D30D,4574
18130: 'A->G',T31A,30
18130: 'A->T',T31S,7
18131: 'C->A',T31N,35
18131: 'C->G',T31S,2
18131: 'C->T',T31I,11425
18132: 'T->A',T31T,17
18132: 'T->C',T31T,788
18133: 'A->G',K32E,3
18134: 'A->C',K32T,1
18134: 'A->G',K32R,57
18135: 'A->C',K32N,17
18135: 'A->G',K32K,77
18136: 'T->C',F33L,8
18137: 'T->A',F33Y,3
18137: 'T->G',F33C,26
18138: 'C->A',F33L,2
18138: 'C->G',F33L,1
18138: 'C->T',F33F,630
18139: 'A->G',K34E,12
18140: 'A->G',K34R,33
18140: 'A->T',K34I,25
18141: 'A->G',K34K,65
18141: 'A->T',K34N,1
18142: 'A->G',T35A,21
18143: 'C->A',T35N,6
18143: 'C->T',T35I,35
18144: 'T->A',T35T,23
18144: 'T->C',T35T,204
18144: 'T->G',T35T,15
18145: 'G->A',E36K,6
18146: 'A->C',E36A,63
18146: 'A->G',E36G,95
18146: 'A->T',E36V,17
18147: 'A->C',E36D,9
18147: 'A->G',E36E,31
18147: 'A->T',E36D,5
18148: 'G->A',G37S,128
18148: 'G->T',G37C,195
18149: 'G->A',G37D,5
18149: 'G->T',G37V,233
18150: 'T->C',G37G,159
18151: 'T->C',L38L,22
18153: 'A->G',L38L,312
18154: 'T->A',C39S,1
18155: 'G->A',C39Y,8
18155: 'G->T',C39F,161
18156: 'T->C',C39C,34
18157: 'G->A',V40I,35
18157: 'G->T',V40F,60
18158: 'T->C',V40A,23
18159: 'T->A',V40V,18
18159: 'T->C',V40V,80
18159: 'T->G',V40V,9
18160: 'G->A',D41N,28
18160: 'G->T',D41Y,7
18161: 'A->C',D41A,24
18161: 'A->G',D41G,2
18162: 'C->A',D41E,10
18162: 'C->T',D41D,536
18163: 'A->C',I42L,9
18163: 'A->G',I42V,14
18163: 'A->T',I42L,7
18164: 'T->A',I42K,2
18164: 'T->C',I42T,168
18165: 'A->C',I42I,1
18165: 'A->G',I42M,5
18166: 'C->A',P43T,2
18166: 'C->G',P43A,4
18166: 'C->T',P43S,1150
18167: 'C->A',P43H,128
18167: 'C->T',P43L,5840
18168: 'T->A',P43P,24
18168: 'T->C',P43P,88
18168: 'T->G',P43P,34
18169: 'G->A',G44S,1382
18169: 'G->C',G44R,6
18169: 'G->T',G44C,872
18170: 'G->A',G44D,19
18170: 'G->C',G44A,1
18170: 'G->T',G44V,151
18171: 'C->A',G44G,25
18171: 'C->G',G44G,4
18171: 'C->T',G44G,4463
18172: 'A->G',I45V,35
18172: 'A->T',I45L,12
18173: 'T->A',I45K,2
18173: 'T->C',I45T,162
18174: 'A->G',I45M,30
18175: 'C->A',P46T,4
18175: 'C->G',P46A,1
18175: 'C->T',P46S,1993
18176: 'C->A',P46H,31
18176: 'C->T',P46L,24328
18177: 'T->A',P46P,7
18177: 'T->C',P46P,156
18178: 'A->G',K47E,2
18179: 'A->G',K47R,30
18180: 'G->A',K47K,606
18180: 'G->T',K47N,108
18181: 'G->A',D48N,234
18181: 'G->T',D48Y,24
18182: 'A->C',D48A,3
18182: 'A->G',D48G,43
18182: 'A->T',D48V,2
18183: 'C->A',D48E,2
18183: 'C->G',D48E,1
18183: 'C->T',D48D,1019
18184: 'A->C',M49L,11
18184: 'A->G',M49V,110
18184: 'A->T',M49L,14
18185: 'T->C',M49T,51
18186: 'G->A',M49I,45
18186: 'G->C',M49I,27
18186: 'G->T',M49I,2996
18187: 'A->G',T50A,29
18187: 'A->T',T50S,4
18188: 'C->A',T50N,74
18188: 'C->G',T50S,2
18188: 'C->T',T50I,40
18189: 'C->A',T50T,38
18189: 'C->T',T50T,1242
18190: 'T->C',Y51H,2
18191: 'A->G',Y51C,1
18191: 'A->T',Y51F,9
18192: 'T->C',Y51Y,50
18194: 'G->A',R52K,34
18194: 'G->T',R52I,6
18195: 'A->C',R52S,13
18195: 'A->G',R52R,22
18195: 'A->T',R52S,4
18196: 'A->C',R53R,8
18197: 'G->A',R53K,146
18198: 'A->G',R53R,10
18199: 'C->A',L54I,18
18199: 'C->T',L54F,4
18201: 'C->A',L54L,6
18201: 'C->G',L54L,2
18201: 'C->T',L54L,30
18202: 'A->G',I55V,82
18202: 'A->T',I55F,16
18203: 'T->C',I55T,33
18204: 'C->A',I55I,117
18204: 'C->T',I55I,48
18207: 'T->C',S56S,29
18208: 'A->G',M57V,108
18208: 'A->T',M57L,6
18209: 'T->A',M57K,2
18209: 'T->C',M57T,51
18210: 'G->A',M57I,25
18210: 'G->C',M57I,2
18210: 'G->T',M57I,543
18211: 'A->C',M58L,17
18211: 'A->G',M58V,2
18211: 'A->T',M58L,2
18212: 'T->A',M58K,1
18212: 'T->C',M58T,2
18213: 'G->A',M58I,91
18213: 'G->T',M58I,309
18214: 'G->A',G59S,1149
18214: 'G->T',G59C,39
18215: 'G->T',G59V,1
18216: 'T->C',G59G,49
18216: 'T->G',G59G,1
18217: 'T->C',F60L,12
18218: 'T->A',F60Y,1
18218: 'T->C',F60S,8
18219: 'T->C',F60F,2
18220: 'A->C',K61Q,2
18221: 'A->C',K61T,2
18221: 'A->G',K61R,34
18222: 'A->G',K61K,49
18223: 'A->C',M62L,16
18223: 'A->G',M62V,103
18223: 'A->T',M62L,10
18224: 'T->C',M62T,1230
18225: 'G->A',M62I,18
18225: 'G->C',M62I,11
18225: 'G->T',M62I,873
18226: 'A->C',N63H,11
18226: 'A->G',N63D,10
18226: 'A->T',N63Y,3
18227: 'A->C',N63T,4
18227: 'A->G',N63S,63
18228: 'T->A',N63K,9
18228: 'T->C',N63N,135
18228: 'T->G',N63K,1
18229: 'T->C',Y64H,8
18230: 'A->G',Y64C,44
18230: 'A->T',Y64F,4
18231: 'T->C',Y64Y,352
18232: 'C->A',Q65K,1
18232: 'C->G',Q65E,1
18233: 'A->G',Q65R,18
18233: 'A->T',Q65L,2
18234: 'A->C',Q65H,72
18234: 'A->G',Q65Q,40
18234: 'A->T',Q65H,4
18235: 'G->A',V66I,24
18235: 'G->T',V66F,1
18236: 'T->C',V66A,1
18237: 'T->A',V66V,15
18237: 'T->C',V66V,60
18238: 'A->G',N67D,22
18238: 'A->T',N67Y,1
18239: 'A->C',N67T,14
18239: 'A->G',N67S,36
18240: 'T->A',N67K,1
18240: 'T->C',N67N,62
18240: 'T->G',N67K,6
18241: 'G->A',G68S,216
18241: 'G->T',G68C,2
18242: 'G->A',G68D,6
18242: 'G->C',G68A,1
18242: 'G->T',G68V,30
18243: 'T->C',G68G,14
18244: 'T->C',Y69H,12
18245: 'A->G',Y69C,1
18246: 'C->T',Y69Y,816
18247: 'C->A',P70T,14
18247: 'C->T',P70S,256
18248: 'C->A',P70H,17
18248: 'C->T',P70L,736
18249: 'T->A',P70P,20
18249: 'T->C',P70P,53
18249: 'T->G',P70P,2
18250: 'A->G',N71D,26
18250: 'A->T',N71Y,3
18251: 'A->C',N71T,1
18251: 'A->G',N71S,42
18252: 'C->G',N71K,1
18252: 'C->T',N71N,3492
18253: 'A->C',M72L,1
18253: 'A->G',M72V,48
18253: 'A->T',M72L,1
18254: 'T->C',M72T,56
18255: 'G->A',M72I,1043
18255: 'G->C',M72I,40
18255: 'G->T',M72I,8509
18256: 'T->C',F73L,4
18258: 'T->C',F73F,64
18259: 'A->C',I74L,1
18259: 'A->G',I74V,406
18259: 'A->T',I74F,1
18260: 'T->C',I74T,448
18260: 'T->G',I74S,30
18261: 'C->A',I74I,91
18261: 'C->G',I74M,1
18261: 'C->T',I74I,569
18262: 'A->G',T75A,57
18262: 'A->T',T75S,2
18263: 'C->A',T75N,25
18263: 'C->T',T75I,136
18264: 'C->A',T75T,29
18264: 'C->G',T75T,1
18264: 'C->T',T75T,2311
18265: 'C->A',R76S,26
18265: 'C->T',R76C,156
18266: 'G->A',R76H,53
18266: 'G->T',R76L,71
18267: 'C->A',R76R,32
18267: 'C->G',R76R,4
18267: 'C->T',R76R,856
18268: 'G->A',E77K,14
18269: 'A->C',E77A,5
18269: 'A->G',E77G,32
18269: 'A->T',E77V,3
18270: 'A->C',E77D,62
18270: 'A->G',E77E,73
18270: 'A->T',E77D,12
18271: 'G->A',E78K,47
18272: 'A->C',E78A,13
18272: 'A->G',E78G,17
18273: 'A->C',E78D,42
18273: 'A->G',E78E,328
18273: 'A->T',E78D,9
18274: 'G->A',A79T,16
18274: 'G->T',A79S,41
18275: 'C->G',A79G,1
18275: 'C->T',A79V,14
18276: 'T->C',A79A,55
18277: 'A->G',I80V,54
18278: 'T->A',I80K,4
18278: 'T->C',I80T,63
18279: 'A->G',I80M,12
18279: 'A->T',I80I,1
18280: 'A->C',R81R,21
18280: 'A->G',R81G,23
18281: 'G->A',R81K,186
18281: 'G->T',R81I,21
18282: 'A->C',R81S,12
18282: 'A->G',R81R,106
18283: 'C->A',H82N,6
18283: 'C->T',H82Y,102
18284: 'A->G',H82R,262
18284: 'A->T',H82L,4
18285: 'T->A',H82Q,2
18285: 'T->C',H82H,81
18285: 'T->G',H82Q,8
18286: 'G->A',V83I,91
18286: 'G->T',V83L,4
18287: 'T->C',V83A,29
18288: 'A->C',V83V,2
18288: 'A->G',V83V,70
18288: 'A->T',V83V,1
18290: 'G->A',R84H,2
18290: 'G->T',R84L,1
18291: 'T->A',R84R,3
18291: 'T->C',R84R,131
18291: 'T->G',R84R,8
18292: 'G->A',A85T,4
18292: 'G->T',A85S,2410
18293: 'C->T',A85V,1
18294: 'A->C',A85A,6
18294: 'A->G',A85A,350
18294: 'A->T',A85A,20
18297: 'G->T',W86C,1
18298: 'A->C',I87L,51
18298: 'A->G',I87V,263
18299: 'T->C',I87T,143
18300: 'T->A',I87I,82
18300: 'T->C',I87I,389
18300: 'T->G',I87M,160
18301: 'G->A',G88S,13
18302: 'G->C',G88A,2
18303: 'C->A',G88G,39
18303: 'C->T',G88G,1023
18304: 'T->A',F89I,2
18304: 'T->C',F89L,27
18304: 'T->G',F89V,2
18305: 'T->A',F89Y,1
18305: 'T->C',F89S,1
18305: 'T->G',F89C,3
18306: 'C->A',F89L,14
18306: 'C->T',F89F,484
18307: 'G->T',D90Y,1
18309: 'T->C',D90D,144
18310: 'G->A',V91I,50
18310: 'G->C',V91L,1
18310: 'G->T',V91F,19
18311: 'T->C',V91A,77
18311: 'T->G',V91G,43
18312: 'C->A',V91V,412
18312: 'C->T',V91V,1190
18315: 'G->A',E92E,1625
18316: 'G->T',G93W,1
18317: 'G->C',G93A,2
18318: 'G->A',G93G,169
18318: 'G->C',G93G,20
18318: 'G->T',G93G,2041
18319: 'T->A',C94S,6
18320: 'G->T',C94F,1
18321: 'T->C',C94C,181
18322: 'C->A',H95N,1
18322: 'C->T',H95Y,631
18323: 'A->G',H95R,8
18323: 'A->T',H95L,4
18324: 'T->A',H95Q,3
18324: 'T->C',H95H,87
18324: 'T->G',H95Q,5
18325: 'G->A',A96T,11
18325: 'G->T',A96S,15
18326: 'C->T',A96V,1521
18327: 'T->A',A96A,7
18327: 'T->C',A96A,211
18327: 'T->G',A96A,1
18328: 'A->G',T97A,173
18329: 'C->A',T97N,38
18329: 'C->G',T97S,2
18329: 'C->T',T97I,790
18330: 'T->A',T97T,10
18330: 'T->C',T97T,63
18331: 'A->C',R98R,1
18331: 'A->G',R98G,12
18332: 'G->A',R98K,63
18332: 'G->C',R98T,4
18332: 'G->T',R98I,65
18333: 'A->C',R98S,2
18333: 'A->G',R98R,65
18333: 'A->T',R98S,10
18334: 'G->A',E99K,1
18335: 'A->C',E99A,68
18335: 'A->G',E99G,25
18335: 'A->T',E99V,2
18336: 'A->C',E99D,63
18336: 'A->G',E99E,64
18336: 'A->T',E99D,51
18337: 'G->A',A100T,15
18337: 'G->T',A100S,1483
18338: 'C->A',A100D,5
18338: 'C->G',A100G,4
18338: 'C->T',A100V,23
18339: 'T->A',A100A,39
18339: 'T->C',A100A,19
18339: 'T->G',A100A,2
18340: 'G->A',V101I,378
18340: 'G->T',V101F,23
18341: 'T->C',V101A,10
18341: 'T->G',V101G,1
18342: 'T->A',V101V,8
18342: 'T->C',V101V,154
18344: 'G->T',G102V,2
18345: 'T->A',G102G,1
18345: 'T->C',G102G,76
18345: 'T->G',G102G,1
18346: 'A->G',T103A,9
18346: 'A->T',T103S,3
18347: 'C->T',T103I,2
18348: 'C->A',T103T,38
18348: 'C->T',T103T,5936
18350: 'A->G',N104S,4
18352: 'T->A',L105I,2
18352: 'T->C',L105L,23
18352: 'T->G',L105V,2
18353: 'T->C',L105S,1
18354: 'A->G',L105L,17
18355: 'C->A',P106T,1
18356: 'C->T',P106L,3
18357: 'T->A',P106P,19
18357: 'T->C',P106P,64
18357: 'T->G',P106P,100
18358: 'T->A',L107I,3
18358: 'T->C',L107L,69
18358: 'T->G',L107V,7
18359: 'T->C',L107S,23
18360: 'A->G',L107L,7391
18360: 'A->T',L107F,1
18363: 'G->A',Q108Q,193
18364: 'C->A',L109I,107
18364: 'C->T',L109L,89
18365: 'T->A',L109Q,2
18366: 'A->G',L109L,1326
18366: 'A->T',L109L,4
18368: 'G->T',G110V,1
18369: 'T->C',G110G,28
18369: 'T->G',G110G,32
18370: 'T->C',F111L,7
18371: 'T->A',F111Y,3
18371: 'T->C',F111S,1
18372: 'T->A',F111L,3
18372: 'T->C',F111F,55
18372: 'T->G',F111L,2
18373: 'T->A',S112T,1
18373: 'T->C',S112P,1
18373: 'T->G',S112A,6
18374: 'C->G',S112C,2
18375: 'T->A',S112S,11
18375: 'T->C',S112S,169
18376: 'A->C',T113P,2
18376: 'A->G',T113A,26
18377: 'C->T',T113I,3519
18378: 'A->C',T113T,7
18378: 'A->G',T113T,43
18378: 'A->T',T113T,12
18379: 'G->A',G114S,67
18379: 'G->T',G114C,370
18380: 'G->A',G114D,18
18380: 'G->C',G114A,1
18380: 'G->T',G114V,52
18381: 'T->C',G114G,11
18381: 'T->G',G114G,1
18382: 'G->A',V115I,127
18382: 'G->C',V115L,1
18382: 'G->T',V115F,155
18383: 'T->C',V115A,57
18384: 'T->A',V115V,19
18384: 'T->C',V115V,223
18385: 'A->G',N116D,204
18385: 'A->T',N116Y,1
18386: 'A->G',N116S,28
18386: 'A->T',N116I,1
18387: 'C->G',N116K,2
18387: 'C->T',N116N,124
18388: 'C->A',L117I,225
18388: 'C->T',L117L,170
18389: 'T->A',L117Q,1
18389: 'T->C',L117P,2
18390: 'A->C',L117L,2
18390: 'A->G',L117L,150
18390: 'A->T',L117L,9
18391: 'G->A',V118I,72
18391: 'G->C',V118L,2
18391: 'G->T',V118F,63
18392: 'T->C',V118A,8
18392: 'T->G',V118G,3
18393: 'T->A',V118V,17
18393: 'T->C',V118V,67
18393: 'T->G',V118V,51
18394: 'G->A',A119T,40
18394: 'G->C',A119P,5
18394: 'G->T',A119S,564
18395: 'C->T',A119V,6170
18396: 'T->A',A119A,21
18396: 'T->C',A119A,99
18397: 'G->A',V120I,831
18397: 'G->T',V120L,410
18398: 'T->C',V120A,128
18399: 'A->G',V120V,513
18400: 'C->A',P121T,1
18400: 'C->G',P121A,3
18400: 'C->T',P121S,160
18401: 'C->T',P121L,318
18402: 'T->A',P121P,26
18402: 'T->C',P121P,681
18402: 'T->G',P121P,4
18403: 'A->G',T122A,218
18404: 'C->T',T122I,22
18405: 'A->C',T122T,4
18405: 'A->G',T122T,58
18408: 'T->C',G123G,60
18409: 'T->C',Y124H,4
18410: 'A->G',Y124C,89
18410: 'A->T',Y124F,7
18411: 'T->C',Y124Y,77
18412: 'G->A',V125I,351
18412: 'G->C',V125L,3
18412: 'G->T',V125F,2075
18414: 'T->A',V125V,10
18414: 'T->C',V125V,33
18414: 'T->G',V125V,27
18415: 'G->A',D126N,2
18416: 'A->G',D126G,1
18417: 'T->C',D126D,2003
18418: 'A->G',T127A,1
18418: 'A->T',T127S,2
18419: 'C->A',T127K,2
18419: 'C->T',T127I,1
18420: 'A->G',T127T,25
18421: 'C->G',P128A,1
18421: 'C->T',P128S,453
18422: 'C->A',P128H,10
18422: 'C->T',P128L,1
18423: 'T->A',P128P,3
18423: 'T->C',P128P,28
18424: 'A->G',N129D,57987
18424: 'A->T',N129Y,51
18425: 'A->C',N129T,39
18425: 'A->G',N129S,49
18425: 'A->T',N129I,2
18426: 'T->C',N129N,240
18427: 'A->G',N130D,2
18427: 'A->T',N130Y,53
18428: 'A->C',N130T,100
18428: 'A->G',N130S,39
18428: 'A->T',N130I,1
18429: 'T->A',N130K,3
18429: 'T->C',N130N,636
18429: 'T->G',N130K,2
18431: 'C->T',T131I,296
18432: 'A->C',T131T,5
18432: 'A->G',T131T,64
18432: 'A->T',T131T,2
18433: 'G->A',D132N,214
18433: 'G->C',D132H,3
18433: 'G->T',D132Y,60
18434: 'A->C',D132A,15
18434: 'A->G',D132G,27
18434: 'A->T',D132V,2
18435: 'T->A',D132E,4
18435: 'T->C',D132D,277
18435: 'T->G',D132E,100
18436: 'T->A',F133I,4
18436: 'T->C',F133L,35
18436: 'T->G',F133V,11
18437: 'T->A',F133Y,1
18437: 'T->C',F133S,3
18437: 'T->G',F133C,14
18438: 'T->A',F133L,14
18438: 'T->C',F133F,48
18438: 'T->G',F133L,3
18439: 'T->A',S134T,7
18439: 'T->C',S134P,1
18439: 'T->G',S134A,44
18440: 'C->A',S134Y,17
18440: 'C->T',S134F,229
18441: 'C->A',S134S,42
18441: 'C->T',S134S,1376
18442: 'A->C',R135R,21
18442: 'A->G',R135G,49
18443: 'G->A',R135K,94
18443: 'G->T',R135I,30
18444: 'A->C',R135S,3
18444: 'A->G',R135R,137
18444: 'A->T',R135S,32
18445: 'G->A',V136I,276
18445: 'G->C',V136L,6
18445: 'G->T',V136F,55
18447: 'T->A',V136V,9
18447: 'T->C',V136V,120
18447: 'T->G',V136V,7
18448: 'A->G',S137G,78
18448: 'A->T',S137C,19
18449: 'G->A',S137N,31
18449: 'G->T',S137I,2369
18450: 'T->C',S137S,61
18450: 'T->G',S137R,3
18451: 'G->A',A138T,2
18451: 'G->T',A138S,24
18452: 'C->G',A138G,1
18452: 'C->T',A138V,936
18453: 'T->A',A138A,36
18453: 'T->C',A138A,134
18453: 'T->G',A138A,2
18454: 'A->C',K139Q,3
18455: 'A->G',K139R,30
18455: 'A->T',K139I,6
18456: 'A->G',K139K,110
18456: 'A->T',K139N,50
18457: 'C->A',P140T,356
18457: 'C->G',P140A,5
18457: 'C->T',P140S,1999
18458: 'C->A',P140Q,4
18458: 'C->T',P140L,322
18459: 'A->G',P140P,23
18459: 'A->T',P140P,24
18460: 'C->T',P141S,7
18461: 'C->T',P141L,3
18462: 'G->A',P141P,312
18462: 'G->C',P141P,2
18462: 'G->T',P141P,486
18463: 'C->A',P142T,176
18463: 'C->T',P142S,1250
18464: 'C->A',P142H,818
18464: 'C->T',P142L,136
18465: 'T->A',P142P,20
18465: 'T->C',P142P,776
18465: 'T->G',P142P,7
18466: 'G->A',G143R,99
18467: 'G->A',G143E,15
18467: 'G->T',G143V,2
18468: 'A->C',G143G,207
18468: 'A->G',G143G,3379
18468: 'A->T',G143G,9
18469: 'G->A',D144N,46
18469: 'G->T',D144Y,62
18470: 'A->C',D144A,19
18470: 'A->G',D144G,227
18470: 'A->T',D144V,3
18471: 'T->A',D144E,57
18471: 'T->C',D144D,1777
18471: 'T->G',D144E,144
18472: 'C->A',Q145K,27
18473: 'A->C',Q145P,21
18473: 'A->G',Q145R,41
18473: 'A->T',Q145L,32
18474: 'A->C',Q145H,22
18474: 'A->G',Q145Q,57
18474: 'A->T',Q145H,5
18475: 'T->C',F146L,7
18477: 'T->C',F146F,114
18478: 'A->G',K147E,10
18479: 'A->C',K147T,6
18479: 'A->G',K147R,61
18479: 'A->T',K147I,16
18480: 'A->C',K147N,8
18480: 'A->G',K147K,47
18481: 'C->A',H148N,6
18481: 'C->T',H148Y,90
18482: 'A->G',H148R,1
18482: 'A->T',H148L,2
18483: 'C->A',H148Q,4
18483: 'C->T',H148H,1197
18484: 'C->A',L149I,15
18484: 'C->T',L149F,6
18486: 'C->A',L149L,5
18486: 'C->G',L149L,19
18486: 'C->T',L149L,7557
18487: 'A->C',I150L,2
18487: 'A->G',I150V,56
18487: 'A->T',I150L,10
18488: 'T->C',I150T,1839
18488: 'T->G',I150R,1
18489: 'A->G',I150M,14
18490: 'C->A',P151T,21
18490: 'C->T',P151S,212
18491: 'C->A',P151Q,87
18491: 'C->T',P151L,268
18492: 'A->C',P151P,1
18492: 'A->G',P151P,43
18492: 'A->T',P151P,15
18493: 'C->A',L152I,19
18493: 'C->T',L152F,95
18494: 'T->C',L152P,1
18495: 'T->A',L152L,5
18495: 'T->C',L152L,70
18495: 'T->G',L152L,30
18496: 'A->C',M153L,1
18496: 'A->G',M153V,37
18497: 'T->C',M153T,14
18498: 'G->A',M153I,31
18498: 'G->C',M153I,5
18498: 'G->T',M153I,1389
18499: 'T->A',Y154N,2
18499: 'T->C',Y154H,4548
18500: 'A->G',Y154C,38
18501: 'C->T',Y154Y,2773
18502: 'A->C',K155Q,3
18502: 'A->G',K155E,1
18503: 'A->C',K155T,3
18503: 'A->G',K155R,98
18503: 'A->T',K155I,3
18504: 'A->C',K155N,5
18504: 'A->G',K155K,69
18504: 'A->T',K155N,2
18505: 'G->A',G156R,1
18506: 'G->T',G156V,18
18507: 'A->C',G156G,13
18507: 'A->G',G156G,76
18507: 'A->T',G156G,1
18508: 'C->A',L157I,190
18508: 'C->G',L157V,3
18508: 'C->T',L157F,7578
18509: 'T->A',L157H,13
18509: 'T->C',L157P,16
18509: 'T->G',L157R,68
18510: 'T->A',L157L,1
18510: 'T->C',L157L,151
18510: 'T->G',L157L,12
18511: 'C->A',P158T,60
18511: 'C->G',P158A,2
18511: 'C->T',P158S,981
18512: 'C->A',P158H,55
18512: 'C->T',P158L,183
18513: 'T->A',P158P,11
18513: 'T->C',P158P,64
18513: 'T->G',P158P,43
18516: 'G->T',W159C,11
18517: 'A->C',N160H,42
18517: 'A->G',N160D,2
18517: 'A->T',N160Y,2
18518: 'A->C',N160T,25
18518: 'A->G',N160S,205
18519: 'T->C',N160N,67
18519: 'T->G',N160K,1
18520: 'G->A',V161I,98
18520: 'G->C',V161L,1
18520: 'G->T',V161L,115
18521: 'T->C',V161A,13
18522: 'A->C',V161V,4
18522: 'A->G',V161V,79
18522: 'A->T',V161V,20
18523: 'G->A',V162M,13
18523: 'G->T',V162L,209
18524: 'T->A',V162E,1
18524: 'T->C',V162A,10
18525: 'G->A',V162V,22
18525: 'G->C',V162V,5
18525: 'G->T',V162V,981
18526: 'C->A',R163S,1
18526: 'C->T',R163C,1577
18527: 'G->A',R163H,53
18527: 'G->T',R163L,12
18528: 'T->C',R163R,49
18529: 'A->C',I164L,4
18529: 'A->G',I164V,345
18529: 'A->T',I164L,1
18530: 'T->C',I164T,62
18531: 'A->C',I164I,1
18531: 'A->G',I164M,31
18531: 'A->T',I164I,7
18532: 'A->G',K165E,1
18533: 'A->C',K165T,2
18533: 'A->G',K165R,213
18534: 'G->A',K165K,232
18534: 'G->T',K165N,93
18535: 'A->C',I166L,31
18535: 'A->G',I166V,406
18536: 'T->C',I166T,42
18536: 'T->G',I166S,7
18537: 'T->A',I166I,33
18537: 'T->C',I166I,47
18537: 'T->G',I166M,1
18538: 'G->A',V167I,194
18538: 'G->T',V167L,3222
18539: 'T->C',V167A,24
18540: 'A->C',V167V,3
18540: 'A->G',V167V,65
18541: 'C->A',Q168K,12
18542: 'A->G',Q168R,1
18542: 'A->T',Q168L,1
18543: 'A->G',Q168Q,49
18544: 'A->G',M169V,36
18545: 'T->C',M169T,799
18545: 'T->G',M169R,3
18546: 'G->A',M169I,30
18546: 'G->C',M169I,5
18546: 'G->T',M169I,1249
18547: 'T->C',L170L,19
18549: 'A->C',L170F,4
18549: 'A->G',L170L,29
18550: 'A->G',S171G,1387
18551: 'G->A',S171N,16
18551: 'G->C',S171T,2
18552: 'T->A',S171R,1
18552: 'T->C',S171S,16
18553: 'G->T',D172Y,1
18554: 'A->G',D172G,1
18555: 'C->A',D172E,1
18555: 'C->T',D172D,20444
18556: 'A->G',T173A,32
18556: 'A->T',T173S,1
18557: 'C->A',T173K,30
18557: 'C->T',T173I,367
18558: 'A->C',T173T,2
18558: 'A->G',T173T,18
18559: 'C->A',L174I,3
18559: 'C->T',L174F,114
18560: 'T->A',L174H,14
18561: 'T->C',L174L,182
18561: 'T->G',L174L,22
18562: 'A->C',K175Q,1
18562: 'A->G',K175E,62
18563: 'A->G',K175R,30
18564: 'A->C',K175N,6
18564: 'A->G',K175K,15
18564: 'A->T',K175N,2
18565: 'A->C',N176H,8
18565: 'A->G',N176D,127
18565: 'A->T',N176Y,1
18566: 'A->C',N176T,24
18566: 'A->G',N176S,56
18566: 'A->T',N176I,1
18567: 'T->C',N176N,275
18567: 'T->G',N176K,3
18568: 'C->A',L177I,24
18568: 'C->G',L177V,5
18568: 'C->T',L177F,4033
18569: 'T->A',L177H,1
18569: 'T->C',L177P,8
18569: 'T->G',L177R,136
18570: 'C->A',L177L,58
18570: 'C->G',L177L,7
18570: 'C->T',L177L,4554
18571: 'T->A',S178T,10
18571: 'T->C',S178P,2
18571: 'T->G',S178A,10
18572: 'C->A',S178Y,3
18572: 'C->G',S178C,1
18572: 'C->T',S178F,5
18573: 'T->A',S178S,43
18573: 'T->C',S178S,52
18574: 'G->A',D179N,46
18575: 'A->C',D179A,15
18575: 'A->G',D179G,33
18576: 'C->A',D179E,11
18576: 'C->T',D179D,1143
18577: 'A->C',R180R,2
18577: 'A->G',R180G,23
18578: 'G->A',R180K,27
18578: 'G->C',R180T,1
18578: 'G->T',R180I,43
18579: 'A->C',R180S,14
18579: 'A->G',R180R,19
18579: 'A->T',R180S,5
18580: 'G->A',V181I,197
18580: 'G->T',V181F,4
18581: 'T->C',V181A,48
18582: 'C->A',V181V,28
18582: 'C->T',V181V,961
18583: 'G->A',V182I,716
18583: 'G->C',V182L,53
18583: 'G->T',V182L,1263
18584: 'T->C',V182A,48
18585: 'A->C',V182V,5
18585: 'A->G',V182V,373
18585: 'A->T',V182V,20
18586: 'T->C',F183L,69
18586: 'T->G',F183V,17
18588: 'T->A',F183L,12
18588: 'T->C',F183F,50
18588: 'T->G',F183L,1
18589: 'G->A',V184I,73
18589: 'G->T',V184F,119
18590: 'T->C',V184A,19
18591: 'C->A',V184V,53
18591: 'C->G',V184V,174
18591: 'C->T',V184V,221
18592: 'T->C',L185L,23
18592: 'T->G',L185V,8
18593: 'T->C',L185S,22
18594: 'A->G',L185L,212
18596: 'G->T',W186L,4
18597: 'G->T',W186C,8
18598: 'G->A',A187T,21
18598: 'G->T',A187S,123
18599: 'C->T',A187V,72
18600: 'A->C',A187A,5
18600: 'A->G',A187A,620
18600: 'A->T',A187A,51
18601: 'C->G',H188D,1
18601: 'C->T',H188Y,155
18602: 'A->G',H188R,7
18602: 'A->T',H188L,1
18603: 'T->A',H188Q,8
18603: 'T->C',H188H,328
18603: 'T->G',H188Q,22
18604: 'G->A',G189S,5
18604: 'G->T',G189C,68
18605: 'G->T',G189V,9
18606: 'C->A',G189G,1
18606: 'C->G',G189G,1
18606: 'C->T',G189G,906
18607: 'T->C',F190L,6
18609: 'T->A',F190L,4
18609: 'T->C',F190F,19
18612: 'G->A',E191E,85
18612: 'G->C',E191D,1
18612: 'G->T',E191D,24
18613: 'T->C',L192L,19
18615: 'G->A',L192L,44
18615: 'G->C',L192F,5
18615: 'G->T',L192F,17
18616: 'A->G',T193A,28
18618: 'A->C',T193T,1
18618: 'A->G',T193T,104
18619: 'T->A',S194T,1
18619: 'T->G',S194A,16
18620: 'C->G',S194C,8
18621: 'T->A',S194S,1
18621: 'T->C',S194S,32
18622: 'A->G',M195V,4
18623: 'T->A',M195K,12
18623: 'T->C',M195T,3060
18624: 'G->A',M195I,6
18624: 'G->T',M195I,252
18625: 'A->C',K196Q,4
18625: 'A->G',K196E,1
18626: 'A->C',K196T,7
18626: 'A->G',K196R,114
18627: 'G->A',K196K,17
18627: 'G->T',K196N,87
18629: 'A->G',Y197C,19
18630: 'T->C',Y197Y,1049
18631: 'T->C',F198L,4
18631: 'T->G',F198V,2
18632: 'T->A',F198Y,2
18632: 'T->G',F198C,56
18633: 'T->A',F198L,2
18633: 'T->C',F198F,55
18633: 'T->G',F198L,1
18634: 'G->A',V199M,30
18634: 'G->C',V199L,2
18634: 'G->T',V199L,204
18635: 'T->C',V199A,34
18636: 'G->A',V199V,235
18636: 'G->C',V199V,1
18636: 'G->T',V199V,506
18637: 'A->C',K200Q,1
18638: 'A->C',K200T,1
18638: 'A->G',K200R,56
18639: 'A->G',K200K,25
18639: 'A->T',K200N,2
18640: 'A->C',I201L,43
18640: 'A->G',I201V,62
18640: 'A->T',I201L,2
18641: 'T->C',I201T,60
18642: 'A->C',I201I,1
18642: 'A->G',I201M,22
18642: 'A->T',I201I,10
18644: 'G->C',G202A,4
18645: 'A->G',G202G,133
18645: 'A->T',G202G,1
18646: 'C->A',P203T,39
18646: 'C->T',P203S,1010
18647: 'C->A',P203H,284
18647: 'C->T',P203L,5646
18648: 'T->A',P203P,37
18648: 'T->C',P203P,186
18648: 'T->G',P203P,31
18649: 'G->A',E204K,13
18649: 'G->C',E204Q,22
18650: 'A->C',E204A,15
18650: 'A->G',E204G,36
18650: 'A->T',E204V,41
18651: 'G->A',E204E,375
18651: 'G->C',E204D,1089
18651: 'G->T',E204D,4017
18652: 'C->A',R205S,3
18652: 'C->T',R205C,1436
18653: 'G->A',R205H,65
18653: 'G->T',R205L,181
18654: 'C->A',R205R,43
18654: 'C->G',R205R,2
18654: 'C->T',R205R,683
18655: 'A->C',T206P,1
18655: 'A->G',T206A,2
18655: 'A->T',T206S,34
18656: 'C->A',T206N,25
18656: 'C->T',T206I,57
18657: 'C->A',T206T,135
18657: 'C->G',T206T,2
18657: 'C->T',T206T,8185
18660: 'T->C',C207C,119
18661: 'T->A',C208S,169
18662: 'G->C',C208S,220
18662: 'G->T',C208F,2
18663: 'T->C',C208C,100
18664: 'C->A',L209I,2
18664: 'C->T',L209L,650
18666: 'A->C',L209L,4
18666: 'A->G',L209L,73
18669: 'T->C',C210C,190
18670: 'G->A',D211N,23
18670: 'G->C',D211H,10
18670: 'G->T',D211Y,42
18671: 'A->C',D211A,57
18671: 'A->G',D211G,125
18671: 'A->T',D211V,8
18672: 'T->A',D211E,2
18672: 'T->C',D211D,175
18672: 'T->G',D211E,3
18673: 'A->C',R212R,2
18673: 'A->G',R212G,30
18674: 'G->A',R212K,381
18674: 'G->C',R212T,3
18674: 'G->T',R212I,24
18675: 'A->C',R212S,21
18675: 'A->G',R212R,5408
18676: 'C->A',R213S,52
18676: 'C->T',R213C,144
18677: 'G->A',R213H,58
18677: 'G->C',R213P,1
18677: 'G->T',R213L,379
18678: 'T->A',R213R,109
18678: 'T->C',R213R,41
18678: 'T->G',R213R,7
18679: 'G->A',A214T,28
18679: 'G->T',A214S,27
18680: 'C->G',A214G,1
18680: 'C->T',A214V,66
18681: 'C->A',A214A,18
18681: 'C->T',A214A,901
18682: 'A->G',T215A,501
18682: 'A->T',T215S,2
18683: 'C->T',T215I,370
18684: 'A->C',T215T,2
18684: 'A->G',T215T,117
18684: 'A->T',T215T,3
18685: 'T->A',C216S,17
18685: 'T->C',C216R,11
18685: 'T->G',C216G,1
18686: 'G->C',C216S,3
18686: 'G->T',C216F,233
18687: 'C->T',C216C,4650
18688: 'T->A',F217I,4
18688: 'T->C',F217L,171
18688: 'T->G',F217V,7
18689: 'T->A',F217Y,202
18689: 'T->C',F217S,36
18689: 'T->G',F217C,8
18690: 'T->C',F217F,23
18690: 'T->G',F217L,9
18691: 'T->A',S218T,2
18691: 'T->G',S218A,395
18692: 'C->A',S218Y,9
18692: 'C->G',S218C,1
18692: 'C->T',S218F,59
18693: 'C->A',S218S,75
18693: 'C->T',S218S,1793
18694: 'A->C',T219P,8
18694: 'A->G',T219A,51
18694: 'A->T',T219S,8
18695: 'C->A',T219N,627
18695: 'C->G',T219S,1
18695: 'C->T',T219I,433
18696: 'T->A',T219T,176
18696: 'T->C',T219T,67
18696: 'T->G',T219T,33
18697: 'G->A',A220T,111
18697: 'G->T',A220S,22
18698: 'C->A',A220D,3
18698: 'C->G',A220G,1
18698: 'C->T',A220V,1410
18699: 'T->A',A220A,6
18699: 'T->C',A220A,324
18699: 'T->G',A220A,216
18700: 'T->A',S221T,14
18700: 'T->C',S221P,34
18700: 'T->G',S221A,26
18701: 'C->T',S221L,24
18702: 'A->C',S221S,27
18702: 'A->G',S221S,118
18702: 'A->T',S221S,156
18703: 'G->A',D222N,76
18703: 'G->T',D222Y,265
18704: 'A->C',D222A,7
18704: 'A->G',D222G,22
18704: 'A->T',D222V,21
18705: 'C->A',D222E,8
18705: 'C->T',D222D,803
18706: 'A->G',T223A,19
18707: 'C->A',T223N,34
18707: 'C->T',T223I,3
18708: 'T->A',T223T,3
18708: 'T->C',T223T,55
18708: 'T->G',T223T,4
18709: 'T->A',Y224N,1
18709: 'T->C',Y224H,8
18710: 'A->C',Y224S,1
18710: 'A->G',Y224C,366
18711: 'T->C',Y224Y,280
18712: 'G->A',A225T,34
18712: 'G->T',A225S,24
18713: 'C->T',A225V,942
18714: 'C->A',A225A,85
18714: 'C->T',A225A,346
18717: 'T->C',C226C,56
18717: 'T->G',C226W,1
18719: 'G->T',W227L,17
18720: 'G->T',W227C,2
18721: 'C->A',H228N,3
18721: 'C->T',H228Y,37
18722: 'A->G',H228R,259
18722: 'A->T',H228L,11
18723: 'T->A',H228Q,1
18723: 'T->C',H228H,238
18723: 'T->G',H228Q,4
18726: 'T->C',H229H,52
18727: 'T->A',S230T,4
18727: 'T->C',S230P,11
18728: 'C->A',S230Y,2
18728: 'C->T',S230F,4
18729: 'T->C',S230S,109
18730: 'A->G',I231V,49
18730: 'A->T',I231F,3
18731: 'T->A',I231N,5
18731: 'T->C',I231T,68
18731: 'T->G',I231S,1
18732: 'T->A',I231I,26
18732: 'T->C',I231I,215
18732: 'T->G',I231M,10
18733: 'G->A',G232R,22
18733: 'G->C',G232R,1
18734: 'G->A',G232E,11
18734: 'G->T',G232V,2
18735: 'A->C',G232G,23
18735: 'A->G',G232G,189
18735: 'A->T',G232G,12
18736: 'T->C',F233L,694
18736: 'T->G',F233V,2
18737: 'T->C',F233S,8
18737: 'T->G',F233C,1
18738: 'T->A',F233L,2
18738: 'T->C',F233F,92
18738: 'T->G',F233L,1
18739: 'G->A',D234N,17
18739: 'G->T',D234Y,92
18740: 'A->C',D234A,4
18740: 'A->G',D234G,158
18741: 'T->A',D234E,1
18741: 'T->C',D234D,56
18741: 'T->G',D234E,46
18742: 'T->A',Y235N,3
18742: 'T->C',Y235H,49
18743: 'A->G',Y235C,43
18743: 'A->T',Y235F,2
18744: 'C->T',Y235Y,41597
18745: 'G->A',V236I,53
18745: 'G->C',V236L,6
18745: 'G->T',V236F,297
18746: 'T->C',V236A,26
18747: 'C->A',V236V,87
18747: 'C->G',V236V,222
18747: 'C->T',V236V,5011
18748: 'T->C',Y237H,19
18749: 'A->G',Y237C,7
18750: 'T->C',Y237Y,367
18751: 'A->G',N238D,57
18752: 'A->G',N238S,16
18753: 'T->C',N238N,449
18754: 'C->A',P239T,2
18754: 'C->G',P239A,1
18754: 'C->T',P239S,49
18755: 'C->T',P239L,97
18756: 'G->A',P239P,432
18756: 'G->C',P239P,9
18756: 'G->T',P239P,2732
18757: 'T->C',F240L,44
18758: 'T->C',F240S,42
18758: 'T->G',F240C,2
18759: 'T->C',F240F,37
18760: 'A->C',M241L,1
18760: 'A->G',M241V,154
18760: 'A->T',M241L,3
18761: 'T->C',M241T,95
18762: 'G->A',M241I,29
18762: 'G->C',M241I,2
18762: 'G->T',M241I,299
18763: 'A->C',I242L,9
18763: 'A->G',I242V,74
18763: 'A->T',I242F,2
18764: 'T->C',I242T,23
18764: 'T->G',I242S,5
18765: 'T->A',I242I,23
18765: 'T->C',I242I,27
18765: 'T->G',I242M,1
18766: 'G->T',D243Y,1
18767: 'A->C',D243A,2
18768: 'T->C',D243D,44
18769: 'G->A',V244I,40
18769: 'G->T',V244F,12
18770: 'T->C',V244A,8
18771: 'T->A',V244V,2
18771: 'T->C',V244V,58
18771: 'T->G',V244V,13
18773: 'A->G',Q245R,10
18773: 'A->T',Q245L,6
18774: 'A->G',Q245Q,45
18776: 'A->T',Q246L,1
18777: 'A->C',Q246H,2
18777: 'A->G',Q246Q,151
18777: 'A->T',Q246H,1
18778: 'T->A',W247R,2
18778: 'T->C',W247R,2
18779: 'G->T',W247L,7
18780: 'G->T',W247C,64
18781: 'G->A',G248S,97
18781: 'G->C',G248R,1
18781: 'G->T',G248C,227
18782: 'G->A',G248D,58
18782: 'G->T',G248V,595
18783: 'T->C',G248G,48
18784: 'T->A',F249I,2
18784: 'T->C',F249L,33
18784: 'T->G',F249V,2
18785: 'T->A',F249Y,5
18785: 'T->C',F249S,12
18785: 'T->G',F249C,2
18786: 'T->A',F249L,1
18786: 'T->C',F249F,20
18786: 'T->G',F249L,2
18787: 'A->G',T250A,64
18787: 'A->T',T250S,2
18788: 'C->A',T250K,68
18788: 'C->T',T250I,3894
18789: 'A->C',T250T,5
18789: 'A->G',T250T,177
18789: 'A->T',T250T,11
18790: 'G->A',G251S,93
18790: 'G->T',G251C,42
18791: 'G->T',G251V,2
18792: 'T->A',G251G,3
18792: 'T->C',G251G,61
18793: 'A->G',N252D,10
18793: 'A->T',N252Y,1
18794: 'A->C',N252T,2
18794: 'A->G',N252S,22
18794: 'A->T',N252I,1
18795: 'C->A',N252K,74
18795: 'C->G',N252K,1
18795: 'C->T',N252N,618
18796: 'C->T',L253L,1260
18798: 'A->C',L253L,5
18798: 'A->G',L253L,759
18798: 'A->T',L253L,10
18799: 'C->A',Q254K,50
18800: 'A->G',Q254R,5
18800: 'A->T',Q254L,10
18801: 'A->C',Q254H,3
18801: 'A->G',Q254Q,36
18801: 'A->T',Q254H,8
18802: 'A->C',S255R,16
18802: 'A->G',S255G,38
18802: 'A->T',S255C,33
18803: 'G->A',S255N,227
18803: 'G->T',S255I,2142
18804: 'C->A',S255R,18
18804: 'C->T',S255S,1796
18805: 'A->G',N256D,4
18805: 'A->T',N256Y,1
18806: 'A->G',N256S,25
18807: 'C->A',N256K,9
18807: 'C->T',N256N,495
18808: 'C->A',H257N,1
18808: 'C->T',H257Y,1
18810: 'T->C',H257H,179
18811: 'G->A',D258N,53
18811: 'G->T',D258Y,38
18812: 'A->C',D258A,1177
18812: 'A->G',D258G,237
18813: 'T->C',D258D,589
18813: 'T->G',D258E,3
18814: 'C->A',L259M,25
18814: 'C->G',L259V,6
18814: 'C->T',L259L,2123
18815: 'T->A',L259Q,3
18815: 'T->C',L259P,8
18815: 'T->G',L259R,1
18816: 'G->A',L259L,630
18816: 'G->C',L259L,153
18816: 'G->T',L259L,1879
18817: 'T->A',Y260N,17
18817: 'T->C',Y260H,75
18818: 'A->G',Y260C,252
18818: 'A->T',Y260F,4
18819: 'T->C',Y260Y,68
18821: 'G->A',C261Y,2
18822: 'T->C',C261C,54
18823: 'C->G',Q262E,2
18824: 'A->G',Q262R,45
18824: 'A->T',Q262L,26
18825: 'A->C',Q262H,5
18825: 'A->G',Q262Q,59
18825: 'A->T',Q262H,12
18826: 'G->A',V263I,216
18826: 'G->C',V263L,3
18826: 'G->T',V263F,353
18827: 'T->C',V263A,25
18828: 'C->A',V263V,15
18828: 'C->T',V263V,3410
18830: 'A->G',H264R,3
18831: 'T->C',H264H,125
18832: 'G->A',G265S,83
18832: 'G->T',G265C,78
18833: 'G->A',G265D,24
18833: 'G->T',G265V,46
18834: 'T->C',G265G,32
18835: 'A->G',N266D,48
18835: 'A->T',N266Y,1
18836: 'A->C',N266T,5
18836: 'A->G',N266S,186
18836: 'A->T',N266I,6
18837: 'T->A',N266K,1
18837: 'T->C',N266N,843
18837: 'T->G',N266K,3
18838: 'G->A',A267T,1
18838: 'G->T',A267S,20
18839: 'C->T',A267V,94
18840: 'A->C',A267A,3
18840: 'A->G',A267A,149
18840: 'A->T',A267A,11
18841: 'C->T',H268Y,2
18842: 'A->T',H268L,4
18843: 'T->C',H268H,104
18844: 'G->A',V269I,184
18844: 'G->T',V269L,3
18846: 'A->C',V269V,2
18846: 'A->G',V269V,184
18846: 'A->T',V269V,141
18847: 'G->T',A270S,3
18848: 'C->G',A270G,1
18849: 'T->A',A270A,2
18849: 'T->C',A270A,245
18850: 'A->G',S271G,9
18851: 'G->A',S271N,17
18851: 'G->T',S271I,2
18852: 'T->A',S271R,1
18852: 'T->C',S271S,90
18853: 'T->A',C272S,3
18854: 'G->A',C272Y,83
18854: 'G->C',C272S,2
18854: 'G->T',C272F,34
18855: 'T->C',C272C,40
18858: 'T->C',D273D,76
18859: 'G->T',A274S,2227
18861: 'A->C',A274A,9
18861: 'A->G',A274A,133
18861: 'A->T',A274A,24
18862: 'A->C',I275L,25
18862: 'A->G',I275V,55
18863: 'T->A',I275N,5
18863: 'T->C',I275T,283
18863: 'T->G',I275S,4
18864: 'C->A',I275I,3
18864: 'C->T',I275I,207
18865: 'A->C',M276L,4
18866: 'T->C',M276T,4
18867: 'G->A',M276I,11
18867: 'G->T',M276I,6
18868: 'A->G',T277A,13
18869: 'C->A',T277N,3
18870: 'T->A',T277T,5
18870: 'T->C',T277T,52
18871: 'A->C',R278R,1
18872: 'G->A',R278K,15
18873: 'G->A',R278R,64
18873: 'G->T',R278S,3
18874: 'T->C',C279R,1
18875: 'G->T',C279F,1
18876: 'T->C',C279C,2864
18877: 'C->A',L280I,16
18877: 'C->G',L280V,1
18877: 'C->T',L280L,65686
18878: 'T->C',L280P,2
18879: 'A->G',L280L,32
18879: 'A->T',L280L,7
18880: 'G->A',A281T,168
18880: 'G->T',A281S,319
18881: 'C->G',A281G,7
18881: 'C->T',A281V,260
18882: 'T->A',A281A,2
18882: 'T->C',A281A,224
18882: 'T->G',A281A,2
18883: 'G->A',V282I,138
18883: 'G->T',V282F,1
18884: 'T->C',V282A,11
18884: 'T->G',V282G,1
18885: 'C->A',V282V,18
18885: 'C->T',V282V,438
18886: 'C->A',H283N,67
18886: 'C->T',H283Y,180
18887: 'A->G',H283R,129
18887: 'A->T',H283L,3
18888: 'C->A',H283Q,55
18888: 'C->T',H283H,917
18889: 'G->A',E284K,35
18890: 'A->C',E284A,5
18890: 'A->G',E284G,23
18890: 'A->T',E284V,1
18891: 'G->A',E284E,61
18891: 'G->C',E284D,2
18891: 'G->T',E284D,3330
18892: 'T->A',C285S,1
18892: 'T->C',C285R,2
18892: 'T->G',C285G,4
18893: 'G->A',C285Y,3
18895: 'T->C',F286L,2
18896: 'T->A',F286Y,1
18897: 'T->C',F286F,233
18898: 'G->A',V287I,35
18898: 'G->C',V287L,1
18898: 'G->T',V287F,1183
18899: 'T->C',V287A,18
18900: 'T->C',V287V,71
18900: 'T->G',V287V,1
18901: 'A->C',K288Q,1
18901: 'A->G',K288E,80
18902: 'A->C',K288T,13
18902: 'A->G',K288R,131
18902: 'A->T',K288M,3
18903: 'G->A',K288K,301
18903: 'G->T',K288N,24
18904: 'C->A',R289S,12
18904: 'C->T',R289C,114
18905: 'G->A',R289H,5147
18905: 'G->T',R289L,41
18906: 'T->A',R289R,1
18906: 'T->C',R289R,61
18906: 'T->G',R289R,4
18907: 'G->A',V290I,120
18907: 'G->T',V290F,1005
18908: 'T->C',V290A,1
18909: 'T->A',V290V,6
18909: 'T->C',V290V,81
18910: 'G->A',D291N,64
18910: 'G->C',D291H,2
18910: 'G->T',D291Y,245
18911: 'A->C',D291A,4
18911: 'A->G',D291G,6
18912: 'C->A',D291E,25
18912: 'C->T',D291D,224
18915: 'G->T',W292C,2
18916: 'A->G',T293A,44
18916: 'A->T',T293S,2
18917: 'C->A',T293N,14
18917: 'C->T',T293I,125
18918: 'T->A',T293T,3
18918: 'T->C',T293T,36
18919: 'A->C',I294L,1
18919: 'A->G',I294V,88
18919: 'A->T',I294F,2
18920: 'T->C',I294T,76
18920: 'T->G',I294S,2
18921: 'T->A',I294I,15
18921: 'T->C',I294I,36
18921: 'T->G',I294M,7
18922: 'G->A',E295K,34
18922: 'G->C',E295Q,1
18923: 'A->C',E295A,3
18923: 'A->G',E295G,13
18923: 'A->T',E295V,1
18924: 'A->C',E295D,5
18924: 'A->G',E295E,224
18924: 'A->T',E295D,3
18925: 'T->C',Y296H,11
18927: 'T->C',Y296Y,1117
18928: 'C->A',P297T,8
18928: 'C->G',P297A,1
18928: 'C->T',P297S,1695
18929: 'C->A',P297H,18
18929: 'C->T',P297L,463
18930: 'T->A',P297P,1
18930: 'T->C',P297P,59
18930: 'T->G',P297P,1
18931: 'A->C',I298L,24
18931: 'A->G',I298V,464
18931: 'A->T',I298L,17
18932: 'T->C',I298T,165
18932: 'T->G',I298R,1
18933: 'A->C',I298I,1
18933: 'A->G',I298M,13
18933: 'A->T',I298I,2
18934: 'A->G',I299V,30
18935: 'T->C',I299T,1
18936: 'T->A',I299I,12
18936: 'T->C',I299I,579
18937: 'G->A',G300S,52
18937: 'G->T',G300C,825
18938: 'G->A',G300D,41
18938: 'G->T',G300V,6
18939: 'T->C',G300G,2198
18940: 'G->A',D301N,17
18940: 'G->T',D301Y,17
18941: 'A->C',D301A,45
18941: 'A->G',D301G,146
18941: 'A->T',D301V,6
18942: 'T->A',D301E,26
18942: 'T->C',D301D,219
18942: 'T->G',D301E,94
18943: 'G->C',E302Q,1
18944: 'A->G',E302G,11
18945: 'A->G',E302E,301
18946: 'C->A',L303M,19
18946: 'C->T',L303L,297
18947: 'T->C',L303P,117
18948: 'G->A',L303L,9
18948: 'G->C',L303L,8
18948: 'G->T',L303L,1337
18949: 'A->C',K304Q,7
18949: 'A->G',K304E,241
18950: 'A->C',K304T,97
18950: 'A->G',K304R,111
18950: 'A->T',K304M,2
18951: 'G->A',K304K,46
18951: 'G->C',K304N,4
18951: 'G->T',K304N,791
18952: 'A->C',I305L,6
18952: 'A->G',I305V,118
18953: 'T->C',I305T,19
18954: 'T->A',I305I,94
18954: 'T->C',I305I,27
18955: 'A->G',N306D,1
18956: 'A->G',N306S,122
18957: 'T->C',N306N,195
18957: 'T->G',N306K,4
18958: 'G->A',A307T,38
18958: 'G->C',A307P,1
18958: 'G->T',A307S,48
18959: 'C->A',A307E,11
18959: 'C->T',A307V,441
18960: 'G->A',A307A,575
18960: 'G->T',A307A,86
18961: 'G->A',A308T,14
18961: 'G->T',A308S,64
18962: 'C->T',A308V,155
18963: 'T->C',A308A,163
18963: 'T->G',A308A,145
18964: 'T->A',C309S,1
18964: 'T->G',C309G,1
18965: 'G->A',C309Y,2
18966: 'T->C',C309C,18
18967: 'A->C',R310R,3
18969: 'A->G',R310R,79
18970: 'A->C',K311Q,1
18970: 'A->G',K311E,8
18971: 'A->C',K311T,5
18971: 'A->G',K311R,64
18971: 'A->T',K311M,9
18972: 'G->A',K311K,702
18972: 'G->C',K311N,17
18972: 'G->T',K311N,897
18973: 'G->A',V312I,99
18973: 'G->T',V312F,181
18974: 'T->C',V312A,66
18975: 'T->A',V312V,18
18975: 'T->C',V312V,61
18975: 'T->G',V312V,6
18976: 'C->G',Q313E,3
18977: 'A->T',Q313L,3
18978: 'A->C',Q313H,1
18978: 'A->G',Q313Q,172
18979: 'C->A',H314N,2
18979: 'C->T',H314Y,683
18980: 'A->C',H314P,4
18980: 'A->G',H314R,8
18981: 'C->A',H314Q,10
18981: 'C->G',H314Q,5
18981: 'C->T',H314H,4229
18982: 'A->C',M315L,1
18982: 'A->G',M315V,15
18982: 'A->T',M315L,6
18983: 'T->A',M315K,6
18983: 'T->C',M315T,38
18983: 'T->G',M315R,3
18984: 'G->A',M315I,68
18984: 'G->C',M315I,7
18984: 'G->T',M315I,1062
18985: 'G->A',V316I,244
18985: 'G->T',V316F,738
18986: 'T->C',V316A,118
18987: 'T->A',V316V,1252
18987: 'T->C',V316V,69
18987: 'T->G',V316V,2
18988: 'G->A',V317I,117
18989: 'T->A',V317D,2
18989: 'T->C',V317A,14
18990: 'T->A',V317V,8
18990: 'T->C',V317V,154
18991: 'A->G',K318E,9
18992: 'A->C',K318T,1
18992: 'A->G',K318R,165
18993: 'A->C',K318N,3
18993: 'A->G',K318K,48
18993: 'A->T',K318N,1
18994: 'G->A',A319T,97
18994: 'G->T',A319S,51
18995: 'C->T',A319V,62
18996: 'T->A',A319A,33
18996: 'T->C',A319A,32
18996: 'T->G',A319A,6
18997: 'G->A',A320T,119
18997: 'G->T',A320S,30
18998: 'C->A',A320E,26
18998: 'C->T',A320V,2551
18999: 'A->C',A320A,151
18999: 'A->G',A320A,71
18999: 'A->T',A320A,13
19000: 'T->C',L321L,652
19000: 'T->G',L321V,9
19002: 'A->C',L321F,3
19002: 'A->G',L321L,310
19002: 'A->T',L321F,1
19003: 'T->A',L322I,5
19003: 'T->C',L322L,75
19003: 'T->G',L322V,57
19004: 'T->C',L322S,11
19005: 'A->C',L322F,1
19005: 'A->G',L322L,56
19005: 'A->T',L322F,2
19006: 'G->A',A323T,15
19006: 'G->T',A323S,8902
19007: 'C->T',A323V,388
19008: 'A->C',A323A,36
19008: 'A->G',A323A,74
19008: 'A->T',A323A,46
19009: 'G->A',D324N,2236
19009: 'G->C',D324H,5
19009: 'G->T',D324Y,4022
19010: 'A->C',D324A,5
19010: 'A->G',D324G,49
19011: 'C->A',D324E,524
19011: 'C->G',D324E,1
19011: 'C->T',D324D,4256
19013: 'A->C',K325T,1
19013: 'A->G',K325R,24
19013: 'A->T',K325I,1
19014: 'A->C',K325N,3
19014: 'A->G',K325K,303
19014: 'A->T',K325N,9
19015: 'T->A',F326I,24
19015: 'T->C',F326L,79
19015: 'T->G',F326V,1
19016: 'T->A',F326Y,9
19016: 'T->C',F326S,72
19017: 'C->A',F326L,8
19017: 'C->T',F326F,6722
19018: 'C->A',P327T,47
19018: 'C->G',P327A,2
19018: 'C->T',P327S,1187
19019: 'C->A',P327Q,255
19019: 'C->T',P327L,2232
19020: 'A->C',P327P,15
19020: 'A->G',P327P,64
19020: 'A->T',P327P,243
19021: 'G->A',V328I,351
19021: 'G->C',V328L,1
19021: 'G->T',V328F,187
19022: 'T->C',V328A,18
19023: 'T->A',V328V,7
19023: 'T->C',V328V,47
19023: 'T->G',V328V,11
19024: 'C->A',L329I,64
19024: 'C->G',L329V,6
19024: 'C->T',L329F,11
19026: 'T->A',L329L,12
19026: 'T->C',L329L,97
19026: 'T->G',L329L,55
19027: 'C->A',H330N,5
19027: 'C->T',H330Y,165
19028: 'A->C',H330P,10
19028: 'A->G',H330R,9
19029: 'C->A',H330Q,11
19029: 'C->T',H330H,1283
19031: 'A->G',D331G,1
19032: 'C->A',D331E,1
19032: 'C->T',D331D,2546
19033: 'A->C',I332L,6
19033: 'A->G',I332V,84
19033: 'A->T',I332F,9
19035: 'T->A',I332I,42
19035: 'T->C',I332I,4048
19038: 'T->C',G333G,116
19040: 'A->G',N334S,6
19041: 'C->T',N334N,231
19042: 'C->T',P335S,6
19043: 'C->A',P335H,1
19044: 'T->A',P335P,2
19044: 'T->C',P335P,160
19044: 'T->G',P335P,1
19046: 'A->G',K336R,96
19047: 'A->C',K336N,2
19047: 'A->G',K336K,32
19048: 'G->A',A337T,4
19048: 'G->T',A337S,22
19049: 'C->T',A337V,6
19050: 'T->C',A337A,1450
19051: 'A->C',I338L,70
19051: 'A->G',I338V,62
19052: 'T->C',I338T,25
19053: 'T->A',I338I,4
19053: 'T->C',I338I,144
19053: 'T->G',I338M,3
19054: 'A->C',K339Q,2
19054: 'A->G',K339E,1
19055: 'A->C',K339T,1
19055: 'A->G',K339R,76
19055: 'A->T',K339M,1
19056: 'G->A',K339K,477
19056: 'G->C',K339N,11
19056: 'G->T',K339N,88
19057: 'T->C',C340R,2
19058: 'G->T',C340F,8
19059: 'T->C',C340C,103
19060: 'G->A',V341I,26
19060: 'G->T',V341L,110
19061: 'T->C',V341A,42
19062: 'A->G',V341V,66
19062: 'A->T',V341V,57
19063: 'C->A',P342T,26
19063: 'C->T',P342S,223
19064: 'C->A',P342H,19
19064: 'C->T',P342L,12
19065: 'T->A',P342P,5
19065: 'T->C',P342P,74
19065: 'T->G',P342P,12
19066: 'C->A',Q343K,12
19066: 'C->G',Q343E,1
19067: 'A->C',Q343P,6
19067: 'A->G',Q343R,16
19067: 'A->T',Q343L,42
19068: 'A->C',Q343H,14
19068: 'A->G',Q343Q,33
19068: 'A->T',Q343H,5
19069: 'G->A',A344T,18
19069: 'G->T',A344S,309
19070: 'C->A',A344D,3
19070: 'C->T',A344V,505
19071: 'T->A',A344A,23
19071: 'T->C',A344A,93
19071: 'T->G',A344A,2
19072: 'G->A',D345N,45
19072: 'G->T',D345Y,1719
19073: 'A->C',D345A,19
19073: 'A->G',D345G,282
19074: 'T->C',D345D,377
19074: 'T->G',D345E,82
19075: 'G->A',V346I,103
19075: 'G->C',V346L,1
19075: 'G->T',V346L,14
19076: 'T->C',V346A,10
19077: 'A->C',V346V,53
19077: 'A->G',V346V,48
19077: 'A->T',V346V,2
19078: 'G->A',E347K,20
19078: 'G->C',E347Q,1
19079: 'A->C',E347A,23
19079: 'A->G',E347G,8632
19079: 'A->T',E347V,7
19080: 'A->C',E347D,45
19080: 'A->G',E347E,186
19080: 'A->T',E347D,3
19083: 'G->T',W348C,5
19084: 'A->C',K349Q,25
19084: 'A->G',K349E,31
19085: 'A->C',K349T,8
19085: 'A->G',K349R,197
19085: 'A->T',K349M,9
19086: 'G->A',K349K,138
19086: 'G->C',K349N,68
19086: 'G->T',K349N,3055
19087: 'T->C',F350L,12
19088: 'T->A',F350Y,16
19088: 'T->C',F350S,15
19088: 'T->G',F350C,3
19089: 'C->A',F350L,2
19089: 'C->T',F350F,505
19090: 'T->C',Y351H,4
19091: 'A->G',Y351C,4
19091: 'A->T',Y351F,2
19092: 'T->C',Y351Y,153
19095: 'T->A',D352E,9
19095: 'T->C',D352D,271
19096: 'G->A',A353T,571
19096: 'G->T',A353S,106
19097: 'C->A',A353E,4
19097: 'C->T',A353V,616
19098: 'A->C',A353A,147
19098: 'A->G',A353A,141
19098: 'A->T',A353A,8
19099: 'C->A',Q354K,3
19099: 'C->G',Q354E,11
19100: 'A->G',Q354R,89
19100: 'A->T',Q354L,2
19101: 'G->A',Q354Q,125
19101: 'G->C',Q354H,54
19101: 'G->T',Q354H,1491
19102: 'C->G',P355A,1
19102: 'C->T',P355S,448
19103: 'C->T',P355L,44
19104: 'T->A',P355P,1
19104: 'T->C',P355P,81
19104: 'T->G',P355P,15
19105: 'T->A',C356S,1
19105: 'T->C',C356R,11
19106: 'G->A',C356Y,68
19106: 'G->C',C356S,1
19106: 'G->T',C356F,14
19107: 'T->C',C356C,47
19108: 'A->G',S357G,47
19108: 'A->T',S357C,1
19109: 'G->A',S357N,88
19109: 'G->C',S357T,3
19109: 'G->T',S357I,546
19110: 'T->C',S357S,31
19110: 'T->G',S357R,3
19111: 'G->A',D358N,31
19111: 'G->T',D358Y,57
19112: 'A->C',D358A,8
19112: 'A->G',D358G,31
19113: 'C->A',D358E,25
19113: 'C->G',D358E,1
19113: 'C->T',D358D,566
19114: 'A->G',K359E,1
19115: 'A->C',K359T,1
19115: 'A->G',K359R,55
19116: 'A->C',K359N,10
19116: 'A->G',K359K,262
19116: 'A->T',K359N,4
19117: 'G->A',A360T,47
19117: 'G->T',A360S,1089
19118: 'C->A',A360D,3
19118: 'C->G',A360G,4
19118: 'C->T',A360V,1842
19119: 'T->A',A360A,2
19119: 'T->C',A360A,197
19119: 'T->G',A360A,6
19120: 'T->C',Y361H,8
19121: 'A->G',Y361C,83
19121: 'A->T',Y361F,29
19122: 'T->C',Y361Y,78
19123: 'A->G',K362E,2
19124: 'A->G',K362R,10
19124: 'A->T',K362I,2
19125: 'A->C',K362N,116
19125: 'A->G',K362K,73
19126: 'A->G',I363V,2109
19127: 'T->C',I363T,360
19128: 'A->G',I363M,3
19129: 'G->A',E364K,57
19130: 'A->C',E364A,21
19130: 'A->G',E364G,1
19131: 'A->C',E364D,21
19131: 'A->G',E364E,15
19131: 'A->T',E364D,1
19132: 'G->A',E365K,80
19133: 'A->C',E365A,22
19133: 'A->G',E365G,9
19134: 'A->C',E365D,5
19134: 'A->G',E365E,96
19134: 'A->T',E365D,4
19135: 'T->A',L366I,2
19135: 'T->C',L366L,102
19135: 'T->G',L366V,3
19136: 'T->C',L366S,6
19137: 'A->C',L366F,5
19137: 'A->G',L366L,329
19137: 'A->T',L366F,212
19138: 'T->A',F367I,5
19138: 'T->C',F367L,25
19138: 'T->G',F367V,7
19139: 'T->A',F367Y,3
19139: 'T->C',F367S,35
19139: 'T->G',F367C,6
19140: 'C->A',F367L,4
19140: 'C->T',F367F,342
19141: 'T->C',Y368H,1
19142: 'A->T',Y368F,2
19143: 'T->C',Y368Y,80
19144: 'T->A',S369T,2
19144: 'T->G',S369A,10
19145: 'C->A',S369Y,2
19145: 'C->G',S369C,1
19145: 'C->T',S369F,755
19146: 'T->C',S369S,103
19146: 'T->G',S369S,2
19147: 'T->A',Y370N,2
19147: 'T->C',Y370H,13
19148: 'A->G',Y370C,39
19148: 'A->T',Y370F,7
19149: 'T->C',Y370Y,216
19150: 'G->A',A371T,289
19150: 'G->C',A371P,3
19150: 'G->T',A371S,8
19151: 'C->A',A371D,9
19151: 'C->G',A371G,2
19151: 'C->T',A371V,1788
19152: 'C->A',A371A,26
19152: 'C->T',A371A,778
19153: 'A->G',T372A,38
19153: 'A->T',T372S,4
19154: 'C->A',T372K,3
19154: 'C->T',T372I,1253
19155: 'A->C',T372T,36
19155: 'A->G',T372T,29
19156: 'C->A',H373N,19
19156: 'C->T',H373Y,444
19157: 'A->G',H373R,2
19157: 'A->T',H373L,4
19158: 'T->C',H373H,229
19158: 'T->G',H373Q,7
19159: 'T->A',S374T,2
19159: 'T->G',S374A,237
19160: 'C->A',S374Y,11
19160: 'C->G',S374C,1
19160: 'C->T',S374F,10898
19161: 'T->A',S374S,17
19161: 'T->C',S374S,217
19161: 'T->G',S374S,14
19162: 'G->A',D375N,2078
19162: 'G->C',D375H,12
19162: 'G->T',D375Y,426
19163: 'A->C',D375A,9
19163: 'A->G',D375G,151
19164: 'C->A',D375E,105
19164: 'C->T',D375D,7954
19165: 'A->G',K376E,38
19166: 'A->C',K376T,43
19166: 'A->G',K376R,112
19167: 'A->C',K376N,5
19167: 'A->G',K376K,7935
19167: 'A->T',K376N,5
19168: 'T->C',F377L,29
19169: 'T->A',F377Y,10
19169: 'T->G',F377C,4
19170: 'C->A',F377L,67
19170: 'C->T',F377F,4402
19171: 'A->C',T378P,7
19171: 'A->G',T378A,31
19172: 'C->A',T378K,21
19172: 'C->G',T378R,1
19172: 'C->T',T378I,1828
19173: 'A->C',T378T,5
19173: 'A->G',T378T,12
19173: 'A->T',T378T,3
19174: 'G->A',D379N,29
19174: 'G->T',D379Y,381
19175: 'A->C',D379A,125
19175: 'A->G',D379G,284
19175: 'A->T',D379V,4
19176: 'T->A',D379E,5
19176: 'T->C',D379D,673
19176: 'T->G',D379E,16
19177: 'G->A',G380S,3
19177: 'G->C',G380R,1
19177: 'G->T',G380C,4
19178: 'G->A',G380D,2
19179: 'T->C',G380G,142
19179: 'T->G',G380G,1
19180: 'G->A',V381I,262
19180: 'G->C',V381L,2
19180: 'G->T',V381L,2087
19181: 'T->C',V381A,15
19182: 'A->C',V381V,1
19182: 'A->G',V381V,713
19182: 'A->T',V381V,17
19183: 'T->A',C382S,1
19183: 'T->C',C382R,2
19184: 'G->C',C382S,1
19184: 'G->T',C382F,10
19185: 'C->T',C382C,3403
19186: 'C->A',L383I,257
19186: 'C->G',L383V,2
19186: 'C->T',L383L,3111
19187: 'T->A',L383Q,16
19188: 'A->C',L383L,2
19188: 'A->G',L383L,116
19189: 'T->C',F384L,18
19190: 'T->A',F384Y,1
19191: 'T->C',F384F,36
19191: 'T->G',F384L,1
19193: 'G->T',W385L,1
19194: 'G->T',W385C,1
19195: 'A->C',N386H,3
19197: 'T->C',N386N,52
19198: 'T->A',C387S,6
19199: 'G->A',C387Y,1
19200: 'C->T',C387C,219
19201: 'A->G',N388D,56
19201: 'A->T',N388Y,2
19202: 'A->C',N388T,1
19202: 'A->G',N388S,5
19203: 'T->C',N388N,89
19204: 'G->A',V389I,44
19205: 'T->C',V389A,43
19206: 'C->A',V389V,16
19206: 'C->G',V389V,1
19206: 'C->T',V389V,399
19207: 'G->A',D390N,155
19207: 'G->C',D390H,1
19207: 'G->T',D390Y,51
19208: 'A->C',D390A,11
19208: 'A->G',D390G,140
19209: 'T->C',D390D,66
19209: 'T->G',D390E,33
19210: 'A->G',R391G,38
19211: 'G->A',R391K,66
19211: 'G->T',R391I,5
19212: 'A->C',R391S,9
19212: 'A->G',R391R,146
19212: 'A->T',R391S,1
19213: 'T->C',Y392H,6
19214: 'A->G',Y392C,26
19214: 'A->T',Y392F,1
19215: 'T->C',Y392Y,341
19216: 'C->G',P393A,1
19216: 'C->T',P393S,21
19217: 'C->A',P393H,18
19217: 'C->T',P393L,134
19218: 'T->A',P393P,10
19218: 'T->C',P393P,8
19218: 'T->G',P393P,3
19219: 'G->A',A394T,233
19219: 'G->T',A394S,115
19220: 'C->T',A394V,902457
19221: 'T->A',A394A,1
19221: 'T->C',A394A,51
19222: 'A->G',N395D,1
19223: 'A->G',N395S,35
19224: 'T->A',N395K,1
19224: 'T->C',N395N,209
19224: 'T->G',N395K,3
19225: 'T->G',S396A,65
19227: 'C->A',S396S,9
19227: 'C->T',S396S,117
19228: 'A->G',I397V,125
19230: 'T->A',I397I,3
19230: 'T->C',I397I,111
19230: 'T->G',I397M,1
19231: 'G->A',V398I,32
19232: 'T->C',V398A,51
19233: 'T->C',V398V,47
19233: 'T->G',V398V,1
19235: 'G->T',C399F,13
19236: 'T->C',C399C,28
19237: 'A->C',R400R,3
19238: 'G->A',R400K,8
19238: 'G->T',R400I,5
19239: 'A->C',R400S,2
19239: 'A->G',R400R,405
19242: 'T->C',F401F,155
19243: 'G->A',D402N,3
19245: 'C->T',D402D,1905
19246: 'A->C',T403P,16
19246: 'A->G',T403A,8
19247: 'C->A',T403N,27
19247: 'C->G',T403S,3
19247: 'C->T',T403I,31
19248: 'T->A',T403T,1
19248: 'T->C',T403T,86
19249: 'A->C',R404R,2
19250: 'G->A',R404K,69
19250: 'G->C',R404T,1
19251: 'A->G',R404R,77
19252: 'G->A',V405M,8
19252: 'G->T',V405L,146
19253: 'T->C',V405A,7
19254: 'G->A',V405V,47
19254: 'G->C',V405V,4
19254: 'G->T',V405V,311
19255: 'C->A',L406I,30
19255: 'C->T',L406L,899
19256: 'T->C',L406P,3
19257: 'A->C',L406L,22
19257: 'A->G',L406L,302
19257: 'A->T',L406L,59
19258: 'T->A',S407T,3
19258: 'T->G',S407A,6
19259: 'C->G',S407C,1
19259: 'C->T',S407F,35
19260: 'T->A',S407S,3
19260: 'T->C',S407S,103
19260: 'T->G',S407S,1
19261: 'A->G',N408D,10
19262: 'A->C',N408T,14
19262: 'A->G',N408S,70
19263: 'C->A',N408K,47
19263: 'C->T',N408N,4501
19264: 'C->A',L409I,3
19264: 'C->T',L409F,1590
19265: 'T->A',L409H,13
19266: 'T->A',L409L,4
19266: 'T->C',L409L,112
19266: 'T->G',L409L,2
19268: 'A->G',N410S,13
19269: 'C->A',N410K,1
19269: 'C->T',N410N,6054
19270: 'T->A',L411M,20
19270: 'T->C',L411L,31
19270: 'T->G',L411V,49
19272: 'G->A',L411L,37
19272: 'G->T',L411F,42
19273: 'C->A',P412T,173
19273: 'C->G',P412A,1
19273: 'C->T',P412S,2427
19274: 'C->A',P412H,7917
19274: 'C->G',P412R,1
19274: 'C->T',P412L,120
19275: 'T->A',P412P,137
19275: 'T->C',P412P,59
19275: 'T->G',P412P,11
19276: 'G->A',G413S,80
19276: 'G->C',G413R,6
19276: 'G->T',G413C,18
19277: 'G->A',G413D,4
19277: 'G->C',G413A,6
19277: 'G->T',G413V,14
19278: 'T->A',G413G,2
19278: 'T->C',G413G,173
19278: 'T->G',G413G,23
19279: 'T->A',C414S,19
19279: 'T->C',C414R,4
19279: 'T->G',C414G,4
19280: 'G->A',C414Y,8
19280: 'G->C',C414S,3
19280: 'G->T',C414F,27
19281: 'T->C',C414C,47
19281: 'T->G',C414W,6
19282: 'G->A',D415N,5
19282: 'G->C',D415H,8
19282: 'G->T',D415Y,38
19283: 'A->C',D415A,11
19283: 'A->G',D415G,62
19283: 'A->T',D415V,4
19284: 'T->A',D415E,1
19284: 'T->C',D415D,106
19284: 'T->G',D415E,5
19285: 'G->A',G416S,101
19285: 'G->C',G416R,4
19285: 'G->T',G416C,5
19286: 'G->A',G416D,3
19286: 'G->C',G416A,8
19286: 'G->T',G416V,2
19287: 'T->A',G416G,7
19287: 'T->C',G416G,63
19287: 'T->G',G416G,4
19288: 'G->A',G417S,13
19288: 'G->T',G417C,7
19289: 'G->A',G417D,9
19289: 'G->T',G417V,2
19290: 'C->A',G417G,1
19290: 'C->G',G417G,2
19290: 'C->T',G417G,540
19291: 'A->C',S418R,3
19291: 'A->G',S418G,142
19291: 'A->T',S418C,56
19292: 'G->A',S418N,3
19292: 'G->C',S418T,1
19292: 'G->T',S418I,892
19293: 'T->A',S418R,3
19293: 'T->C',S418S,50
19294: 'T->A',L419M,2
19294: 'T->C',L419L,24
19294: 'T->G',L419V,4
19295: 'T->G',L419W,5
19296: 'G->A',L419L,402
19296: 'G->C',L419F,2
19296: 'G->T',L419F,1
19297: 'T->C',Y420H,5
19297: 'T->G',Y420D,3
19298: 'A->C',Y420S,83
19298: 'A->G',Y420C,18
19298: 'A->T',Y420F,35
19299: 'T->C',Y420Y,898
19300: 'G->A',V421I,10
19300: 'G->C',V421L,6
19300: 'G->T',V421L,120
19301: 'T->A',V421E,1
19301: 'T->C',V421A,64
19301: 'T->G',V421G,344
19302: 'A->C',V421V,10
19302: 'A->G',V421V,86
19302: 'A->T',V421V,48
19303: 'A->C',N422H,1
19303: 'A->G',N422D,2
19303: 'A->T',N422Y,3
19304: 'A->G',N422S,23
19305: 'T->A',N422K,3
19305: 'T->C',N422N,512
19306: 'A->G',K423E,2
19307: 'A->C',K423T,2
19307: 'A->G',K423R,87
19307: 'A->T',K423I,1
19308: 'A->G',K423K,160
19309: 'C->A',H424N,1
19309: 'C->T',H424Y,5
19310: 'A->G',H424R,11
19311: 'T->C',H424H,149
19312: 'G->A',A425T,21
19312: 'G->T',A425S,45
19313: 'C->A',A425E,2
19313: 'C->G',A425G,1
19313: 'C->T',A425V,57
19314: 'A->C',A425A,112
19314: 'A->G',A425A,56
19314: 'A->T',A425A,23
19315: 'T->C',F426L,2
19315: 'T->G',F426V,2
19316: 'T->A',F426Y,4
19316: 'T->C',F426S,2
19317: 'C->A',F426L,2
19317: 'C->G',F426L,1
19317: 'C->T',F426F,228
19318: 'C->T',H427Y,95
19319: 'A->T',H427L,19
19320: 'C->T',H427H,1106
19321: 'A->C',T428P,1
19321: 'A->G',T428A,16
19322: 'C->A',T428K,1
19322: 'C->T',T428I,1
19323: 'A->C',T428T,1
19323: 'A->G',T428T,100
19324: 'C->A',P429T,43
19324: 'C->G',P429A,1
19324: 'C->T',P429S,122
19325: 'C->A',P429Q,54
19325: 'C->T',P429L,210
19326: 'A->C',P429P,1
19326: 'A->G',P429P,85
19326: 'A->T',P429P,28
19327: 'G->A',A430T,183
19327: 'G->T',A430S,66
19328: 'C->T',A430V,382
19329: 'T->A',A430A,2
19329: 'T->C',A430A,237
19329: 'T->G',A430A,9
19330: 'T->A',F431I,4
19330: 'T->C',F431L,88
19330: 'T->G',F431V,12
19331: 'T->A',F431Y,2
19331: 'T->C',F431S,6
19331: 'T->G',F431C,4
19332: 'T->A',F431L,8
19332: 'T->C',F431F,43
19332: 'T->G',F431L,1
19333: 'G->A',D432N,38
19333: 'G->T',D432Y,11
19334: 'A->C',D432A,6
19334: 'A->G',D432G,25
19335: 'T->A',D432E,14
19335: 'T->C',D432D,180
19335: 'T->G',D432E,3
19336: 'A->G',K433E,2
19337: 'A->C',K433T,1
19337: 'A->G',K433R,36
19337: 'A->T',K433I,2
19338: 'A->C',K433N,1
19338: 'A->G',K433K,84
19338: 'A->T',K433N,2
19339: 'A->C',S434R,13
19339: 'A->G',S434G,74
19339: 'A->T',S434C,10
19340: 'G->A',S434N,150
19340: 'G->T',S434I,54
19341: 'T->A',S434R,1
19341: 'T->C',S434S,24
19341: 'T->G',S434R,9
19342: 'G->A',A435T,8
19342: 'G->T',A435S,17
19343: 'C->A',A435D,4
19343: 'C->G',A435G,1
19343: 'C->T',A435V,522
19344: 'T->A',A435A,4
19344: 'T->C',A435A,69
19344: 'T->G',A435A,62
19345: 'T->A',F436I,9
19345: 'T->C',F436L,57
19345: 'T->G',F436V,5
19346: 'T->C',F436S,1
19346: 'T->G',F436C,3
19347: 'T->A',F436L,3
19347: 'T->C',F436F,29
19348: 'G->A',V437I,127
19348: 'G->T',V437F,222
19349: 'T->A',V437D,1
19349: 'T->C',V437A,34
19349: 'T->G',V437G,8
19350: 'T->A',V437V,1
19350: 'T->C',V437V,146
19351: 'A->G',N438D,6
19351: 'A->T',N438Y,1
19352: 'A->C',N438T,8
19352: 'A->G',N438S,552
19352: 'A->T',N438I,1
19353: 'T->A',N438K,7
19353: 'T->C',N438N,40
19353: 'T->G',N438K,13
19354: 'T->C',L439L,41
19356: 'A->G',L439L,19
19356: 'A->T',L439F,4
19357: 'A->C',K440Q,4
19358: 'A->G',K440R,18
19358: 'A->T',K440I,1
19359: 'A->C',K440N,45
19359: 'A->G',K440K,31
19359: 'A->T',K440N,1
19360: 'C->A',Q441K,6
19361: 'A->C',Q441P,38
19361: 'A->G',Q441R,5
19361: 'A->T',Q441L,2
19362: 'A->C',Q441H,2
19362: 'A->G',Q441Q,50
19363: 'T->A',L442I,2
19363: 'T->C',L442L,538
19363: 'T->G',L442V,25
19364: 'T->C',L442S,142
19365: 'A->G',L442L,25
19365: 'A->T',L442F,1
19366: 'C->A',P443T,5
19366: 'C->G',P443A,2
19366: 'C->T',P443S,1414
19367: 'C->A',P443Q,8
19367: 'C->G',P443R,9
19367: 'C->T',P443L,195
19368: 'A->C',P443P,21
19368: 'A->G',P443P,139
19368: 'A->T',P443P,10
19369: 'T->A',F444I,11
19369: 'T->C',F444L,1
19369: 'T->G',F444V,1
19370: 'T->A',F444Y,5
19370: 'T->G',F444C,2
19371: 'T->C',F444F,48
19372: 'T->C',F445L,10
19372: 'T->G',F445V,6
19373: 'T->A',F445Y,1
19373: 'T->C',F445S,1
19373: 'T->G',F445C,1
19374: 'C->A',F445L,7
19374: 'C->G',F445L,1
19374: 'C->T',F445F,2598
19375: 'T->A',Y446N,3
19375: 'T->C',Y446H,9
19376: 'A->C',Y446S,6
19376: 'A->G',Y446C,1
19376: 'A->T',Y446F,1
19377: 'T->C',Y446Y,76
19378: 'T->A',Y447N,3
19378: 'T->C',Y447H,102
19379: 'A->C',Y447S,2
19379: 'A->G',Y447C,1
19380: 'C->T',Y447Y,805
19381: 'T->C',S448P,1
19381: 'T->G',S448A,13
19382: 'C->A',S448Y,2
19382: 'C->T',S448F,1
19383: 'T->A',S448S,19
19383: 'T->C',S448S,302
19383: 'T->G',S448S,8
19384: 'G->A',D449N,146
19384: 'G->T',D449Y,7
19385: 'A->C',D449A,6
19385: 'A->G',D449G,113
19385: 'A->T',D449V,4
19386: 'C->A',D449E,12
19386: 'C->T',D449D,388
19387: 'A->C',S450R,127
19387: 'A->G',S450G,63
19387: 'A->T',S450C,5
19388: 'G->A',S450N,361
19388: 'G->C',S450T,2
19388: 'G->T',S450I,360
19389: 'T->A',S450R,15
19389: 'T->C',S450S,57
19389: 'T->G',S450R,701
19390: 'C->A',P451T,18
19390: 'C->T',P451S,33376
19391: 'C->A',P451Q,10
19391: 'C->G',P451R,2
19391: 'C->T',P451L,219
19392: 'A->C',P451P,21
19392: 'A->G',P451P,87
19392: 'A->T',P451P,12
19393: 'T->A',C452S,2
19393: 'T->C',C452R,1
19393: 'T->G',C452G,4
19395: 'T->C',C452C,34
19396: 'G->A',E453K,4
19396: 'G->C',E453Q,3
19397: 'A->C',E453A,36
19397: 'A->G',E453G,3
19397: 'A->T',E453V,3
19398: 'G->A',E453E,72
19398: 'G->C',E453D,13
19398: 'G->T',E453D,3929
19399: 'T->A',S454T,1
19400: 'C->A',S454Y,1
19401: 'T->A',S454S,18
19401: 'T->C',S454S,95
19401: 'T->G',S454S,15
19402: 'C->A',H455N,2
19402: 'C->G',H455D,1
19402: 'C->T',H455Y,1328
19403: 'A->C',H455P,2
19403: 'A->G',H455R,98
19404: 'T->A',H455Q,91
19404: 'T->C',H455H,667
19404: 'T->G',H455Q,5
19405: 'G->A',G456R,1
19406: 'G->A',G456E,5
19407: 'A->C',G456G,28
19407: 'A->G',G456G,158
19407: 'A->T',G456G,140
19408: 'A->C',K457Q,17
19409: 'A->G',K457R,63
19410: 'A->C',K457N,5
19410: 'A->G',K457K,85
19413: 'A->G',Q458Q,12
19414: 'G->A',V459I,45
19414: 'G->C',V459L,1
19414: 'G->T',V459L,319
19415: 'T->C',V459A,3
19415: 'T->G',V459G,1
19416: 'A->C',V459V,5
19416: 'A->G',V459V,286
19416: 'A->T',V459V,82
19417: 'G->T',V460L,121
19419: 'G->A',V460V,996
19419: 'G->C',V460V,6
19419: 'G->T',V460V,113
19420: 'T->A',S461T,2
19420: 'T->C',S461P,15
19420: 'T->G',S461A,22
19421: 'C->T',S461L,138
19422: 'A->C',S461S,23
19422: 'A->G',S461S,204
19422: 'A->T',S461S,14
19423: 'G->C',D462H,1
19423: 'G->T',D462Y,1
19424: 'A->G',D462G,21
19425: 'T->C',D462D,130
19425: 'T->G',D462E,11
19426: 'A->G',I463V,64
19426: 'A->T',I463L,4
19427: 'T->G',I463R,3
19428: 'A->C',I463I,2
19428: 'A->T',I463I,28
19429: 'G->A',D464N,43
19429: 'G->C',D464H,1
19429: 'G->T',D464Y,54
19430: 'A->C',D464A,4
19430: 'A->G',D464G,2
19431: 'T->C',D464D,62
19431: 'T->G',D464E,5
19432: 'T->C',Y465H,1
19432: 'T->G',Y465D,1
19433: 'A->T',Y465F,6
19434: 'T->C',Y465Y,169
19435: 'G->A',V466I,5
19435: 'G->T',V466L,3
19436: 'T->A',V466E,1
19436: 'T->G',V466G,1
19437: 'A->C',V466V,1
19437: 'A->G',V466V,28
19438: 'C->A',P467T,1
19439: 'C->A',P467Q,2
19439: 'C->T',P467L,1
19440: 'A->C',P467P,7
19440: 'A->G',P467P,83
19440: 'A->T',P467P,1
19441: 'C->T',L468L,115
19442: 'T->A',L468Q,2
19443: 'A->G',L468L,74
19443: 'A->T',L468L,4
19444: 'A->C',K469Q,3
19445: 'A->G',K469R,50
19446: 'G->A',K469K,71
19446: 'G->T',K469N,3
19447: 'T->C',S470P,2
19447: 'T->G',S470A,11
19448: 'C->A',S470Y,1
19448: 'C->T',S470F,1
19449: 'T->A',S470S,53
19449: 'T->C',S470S,173
19449: 'T->G',S470S,6
19450: 'G->A',A471T,19
19450: 'G->T',A471S,7
19451: 'C->T',A471V,122
19452: 'T->A',A471A,390
19452: 'T->C',A471A,158
19452: 'T->G',A471A,2
19453: 'A->C',T472P,3
19453: 'A->G',T472A,18
19454: 'C->G',T472R,1
19454: 'C->T',T472M,102
19455: 'G->A',T472T,116
19455: 'G->T',T472T,305
19456: 'T->C',C473R,4
19457: 'G->A',C473Y,1
19457: 'G->T',C473F,1
19458: 'T->C',C473C,36
19458: 'T->G',C473W,1
19459: 'A->C',I474L,5
19459: 'A->G',I474V,266
19459: 'A->T',I474L,1
19460: 'T->A',I474K,1
19460: 'T->C',I474T,1
19461: 'A->T',I474I,5
19462: 'A->G',T475A,40
19463: 'C->A',T475K,4
19463: 'C->T',T475I,1
19464: 'A->C',T475T,10
19464: 'A->G',T475T,53
19464: 'A->T',T475T,2
19465: 'C->A',R476S,6
19465: 'C->T',R476C,10
19466: 'G->A',R476H,8
19466: 'G->C',R476P,3
19466: 'G->T',R476L,1
19467: 'T->C',R476R,182
19467: 'T->G',R476R,8
19468: 'T->A',C477S,4
19468: 'T->G',C477G,1
19469: 'G->A',C477Y,3
19470: 'C->T',C477C,109
19472: 'A->G',N478S,1
19472: 'A->T',N478I,1
19473: 'T->C',N478N,416
19474: 'T->A',L479I,3
19474: 'T->C',L479L,29
19474: 'T->G',L479V,2
19476: 'A->G',L479L,1002
19476: 'A->T',L479F,1
19477: 'G->T',G480C,3
19478: 'G->T',G480V,2
19479: 'T->A',G480G,13
19479: 'T->C',G480G,94
19479: 'T->G',G480G,2
19480: 'G->A',G481S,150
19480: 'G->C',G481R,1
19480: 'G->T',G481C,392
19481: 'G->A',G481D,1
19481: 'G->T',G481V,92
19482: 'T->A',G481G,3
19482: 'T->C',G481G,64
19482: 'T->G',G481G,5
19483: 'G->A',A482T,1
19483: 'G->C',A482P,1
19483: 'G->T',A482S,1
19484: 'C->A',A482D,1
19484: 'C->T',A482V,204
19485: 'T->A',A482A,9
19485: 'T->C',A482A,35
19485: 'T->G',A482A,4
19486: 'G->A',V483I,4
19486: 'G->C',V483L,1
19487: 'T->A',V483D,1
19487: 'T->C',V483A,2
19487: 'T->G',V483G,2
19488: 'C->A',V483V,43
19488: 'C->G',V483V,9
19488: 'C->T',V483V,1958
19489: 'T->A',C484S,2
19490: 'G->A',C484Y,5
19490: 'G->T',C484F,1
19491: 'T->C',C484C,11
19492: 'A->C',R485R,2
19492: 'A->G',R485G,20
19493: 'G->A',R485K,59
19493: 'G->C',R485T,2
19493: 'G->T',R485I,7
19494: 'A->C',R485S,2
19494: 'A->G',R485R,39
19494: 'A->T',R485S,1
19495: 'C->A',H486N,1
19495: 'C->T',H486Y,290
19496: 'A->G',H486R,222
19496: 'A->T',H486L,3
19497: 'T->A',H486Q,1
19497: 'T->C',H486H,286
19497: 'T->G',H486Q,7
19498: 'C->G',H487D,3
19498: 'C->T',H487Y,2
19499: 'A->C',H487P,1
19500: 'T->C',H487H,125
19500: 'T->G',H487Q,4
19501: 'G->T',A488S,4
19502: 'C->A',A488D,18
19502: 'C->G',A488G,1
19502: 'C->T',A488V,27
19503: 'T->A',A488A,2
19503: 'T->C',A488A,68
19503: 'T->G',A488A,1
19504: 'A->C',N489H,2
19504: 'A->G',N489D,9
19505: 'A->C',N489T,2
19505: 'A->G',N489S,204
19505: 'A->T',N489I,6
19506: 'T->A',N489K,9
19506: 'T->C',N489N,46
19506: 'T->G',N489K,6
19507: 'G->A',E490K,5
19507: 'G->C',E490Q,1
19508: 'A->C',E490A,10
19508: 'A->G',E490G,71
19508: 'A->T',E490V,1
19509: 'G->A',E490E,769
19509: 'G->T',E490D,694
19510: 'T->A',Y491N,1
19510: 'T->C',Y491H,16
19511: 'A->C',Y491S,1
19511: 'A->G',Y491C,11
19512: 'C->T',Y491Y,2839
19513: 'A->C',R492R,8
19514: 'G->A',R492K,10
19514: 'G->C',R492T,1
19514: 'G->T',R492I,3
19515: 'A->G',R492R,1186
19515: 'A->T',R492S,3
19516: 'T->A',L493M,1
19516: 'T->C',L493L,694
19516: 'T->G',L493V,27
19517: 'T->C',L493S,14
19517: 'T->G',L493W,10
19518: 'G->A',L493L,94
19518: 'G->C',L493F,53
19518: 'G->T',L493F,2048
19519: 'T->A',Y494N,1
19519: 'T->C',Y494H,1060
19519: 'T->G',Y494D,1
19520: 'A->C',Y494S,1
19520: 'A->G',Y494C,26
19520: 'A->T',Y494F,4
19521: 'T->C',Y494Y,664
19522: 'C->A',L495I,36
19522: 'C->G',L495V,6
19523: 'T->A',L495H,1
19523: 'T->G',L495R,3
19524: 'C->A',L495L,108
19524: 'C->G',L495L,24
19524: 'C->T',L495L,43549
19525: 'G->A',D496N,261
19525: 'G->C',D496H,9
19525: 'G->T',D496Y,1426
19526: 'A->C',D496A,156
19526: 'A->G',D496G,163
19526: 'A->T',D496V,4
19527: 'T->A',D496E,32
19527: 'T->C',D496D,80
19527: 'T->G',D496E,10
19528: 'G->A',A497T,5
19528: 'G->C',A497P,1
19528: 'G->T',A497S,80
19529: 'C->A',A497D,5
19529: 'C->T',A497V,35
19530: 'T->A',A497A,3
19530: 'T->C',A497A,618
19530: 'T->G',A497A,29
19531: 'T->A',Y498N,1
19531: 'T->C',Y498H,22
19532: 'A->G',Y498C,129
19533: 'T->C',Y498Y,180
19534: 'A->G',N499D,1
19535: 'A->C',N499T,1
19536: 'C->A',N499K,1
19536: 'C->T',N499N,78
19537: 'A->C',M500L,1
19537: 'A->G',M500V,59
19537: 'A->T',M500L,14
19538: 'T->A',M500K,8
19538: 'T->C',M500T,152
19538: 'T->G',M500R,43
19539: 'G->A',M500I,7
19539: 'G->C',M500I,1
19539: 'G->T',M500I,34
19540: 'A->C',M501L,29
19540: 'A->G',M501V,125
19540: 'A->T',M501L,4
19541: 'T->A',M501K,2
19541: 'T->C',M501T,467
19541: 'T->G',M501R,1
19542: 'G->A',M501I,142
19542: 'G->C',M501I,24
19542: 'G->T',M501I,5766
19543: 'A->C',I502L,26
19543: 'A->G',I502V,138
19544: 'T->C',I502T,30
19544: 'T->G',I502S,2
19545: 'C->A',I502I,73
19545: 'C->G',I502M,1
19545: 'C->T',I502I,390
19546: 'T->A',S503T,14
19546: 'T->C',S503P,5
19546: 'T->G',S503A,33
19547: 'C->T',S503L,296
19548: 'A->C',S503S,10
19548: 'A->G',S503S,135
19548: 'A->T',S503S,90
19549: 'G->A',A504T,27
19549: 'G->T',A504S,2119
19550: 'C->A',A504D,55
19550: 'C->T',A504V,191
19551: 'T->A',A504A,13
19551: 'T->C',A504A,298
19551: 'T->G',A504A,1
19552: 'G->T',G505C,3
19553: 'G->A',G505D,1
19553: 'G->C',G505A,1
19554: 'C->A',G505G,120
19554: 'C->G',G505G,11
19554: 'C->T',G505G,2554
19555: 'T->C',F506L,4
19556: 'T->G',F506C,6
19557: 'T->A',F506L,7
19557: 'T->C',F506F,47
19558: 'A->G',S507G,55
19558: 'A->T',S507C,9
19559: 'G->A',S507N,64
19559: 'G->C',S507T,1
19559: 'G->T',S507I,54
19560: 'C->A',S507R,4
19560: 'C->G',S507R,8
19560: 'C->T',S507S,4380
19561: 'T->C',L508L,55
19561: 'T->G',L508V,2
19562: 'T->C',L508S,2
19563: 'G->A',L508L,1717
19563: 'G->C',L508F,3
19563: 'G->T',L508F,825
19564: 'T->C',W509R,3
19565: 'G->T',W509L,2
19566: 'G->T',W509C,17
19567: 'G->A',V510I,103
19567: 'G->T',V510F,118
19568: 'T->C',V510A,7
19569: 'T->C',V510V,18
19569: 'T->G',V510V,2
19570: 'T->A',Y511N,1
19570: 'T->C',Y511H,7
19572: 'C->T',Y511Y,3358
19573: 'A->G',K512E,1
19574: 'A->G',K512R,44
19575: 'A->C',K512N,3
19575: 'A->G',K512K,59
19575: 'A->T',K512N,3
19577: 'A->C',Q513P,30
19577: 'A->G',Q513R,23
19577: 'A->T',Q513L,27
19578: 'A->C',Q513H,1
19578: 'A->G',Q513Q,339
19578: 'A->T',Q513H,2
19579: 'T->C',F514L,15
19581: 'T->C',F514F,45
19582: 'G->A',D515N,15
19582: 'G->T',D515Y,8
19583: 'A->C',D515A,10
19583: 'A->G',D515G,56
19584: 'T->A',D515E,2
19584: 'T->C',D515D,539
19585: 'A->G',T516A,17
19586: 'C->A',T516N,70
19586: 'C->G',T516S,2
19586: 'C->T',T516I,1992
19587: 'T->A',T516T,3
19587: 'T->C',T516T,64
19587: 'T->G',T516T,22
19588: 'T->C',Y517H,3
19589: 'A->G',Y517C,4
19589: 'A->T',Y517F,14
19590: 'T->C',Y517Y,805
19592: 'A->C',N518T,7
19592: 'A->G',N518S,1
19593: 'C->T',N518N,2364
19594: 'C->A',L519I,29
19594: 'C->G',L519V,10
19594: 'C->T',L519F,2
19595: 'T->C',L519P,2
19596: 'C->A',L519L,62
19596: 'C->G',L519L,17
19596: 'C->T',L519L,856
19597: 'T->A',W520R,1
5338: 'T->G',S470A,19


==> data/MutationSummary_10312021/Helicase_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
16237: 'G->T',A1S,11
16238: 'C->A',A1D,1
16238: 'C->G',A1G,5
16238: 'C->T',A1V,1
16239: 'T->A',A1A,12
16239: 'T->C',A1A,522
16239: 'T->G',A1A,4
16240: 'G->A',V2I,6
16242: 'T->A',V2V,5818
16242: 'T->C',V2V,70
16242: 'T->G',V2V,2973
16243: 'G->A',G3R,5
16243: 'G->T',G3W,8
16245: 'G->A',G3G,324
16245: 'G->T',G3G,299
16246: 'G->A',A4T,3
16246: 'G->T',A4S,159
16247: 'C->T',A4V,562
16248: 'T->A',A4A,32
16248: 'T->C',A4A,56
16248: 'T->G',A4A,13
16251: 'T->C',C5C,38
16252: 'G->T',V6F,7
16254: 'T->A',V6V,10
16254: 'T->C',V6V,76
16254: 'T->G',V6V,10
16255: 'C->A',L7I,4
16255: 'C->T',L7F,2
16256: 'T->C',L7P,4
16256: 'T->G',L7R,1
16257: 'T->C',L7L,33
16259: 'G->A',C8Y,1
16260: 'C->T',C8C,8100
16261: 'A->C',N9H,18
16261: 'A->G',N9D,3
16261: 'A->T',N9Y,21
16262: 'A->C',N9T,20
16262: 'A->G',N9S,58
16262: 'A->T',N9I,1
16263: 'T->A',N9K,1
16263: 'T->C',N9N,136
16263: 'T->G',N9K,11
16264: 'T->G',S10A,7
16266: 'A->C',S10S,1
16266: 'A->G',S10S,167
16267: 'C->G',Q11E,1
16268: 'A->G',Q11R,9
16269: 'G->A',Q11Q,1087
16269: 'G->T',Q11H,4
16271: 'C->T',T12I,3
16272: 'T->A',T12T,4
16272: 'T->C',T12T,116
16272: 'T->G',T12T,25
16273: 'T->A',S13T,5
16274: 'C->T',S13L,151
16275: 'A->C',S13S,103
16275: 'A->G',S13S,172
16275: 'A->T',S13S,10
16276: 'T->C',L14L,72
16277: 'T->C',L14S,1
16278: 'A->G',L14L,23
16279: 'A->C',R15R,22
16280: 'G->A',R15K,41
16281: 'A->G',R15R,100
16282: 'T->C',C16R,1
16284: 'T->C',C16C,26
16285: 'G->A',G17S,10
16285: 'G->T',G17C,2
16287: 'T->A',G17G,1
16287: 'T->C',G17G,19
16287: 'T->G',G17G,7
16288: 'G->A',A18T,139
16288: 'G->T',A18S,28
16289: 'C->T',A18V,3112
16290: 'T->A',A18A,9
16290: 'T->C',A18A,68
16290: 'T->G',A18A,79
16293: 'C->T',C19C,9287
16295: 'T->A',I20K,1
16295: 'T->C',I20T,1
16296: 'A->C',I20I,1
16296: 'A->G',I20M,7
16296: 'A->T',I20I,2
16297: 'C->G',R21G,1
16298: 'G->T',R21L,7
16299: 'T->A',R21R,1
16299: 'T->C',R21R,38
16300: 'A->C',R22R,1
16301: 'G->A',R22K,92
16302: 'A->G',R22R,24
16303: 'C->T',P23S,5
16304: 'C->T',P23L,1
16305: 'A->C',P23P,4
16305: 'A->G',P23P,98
16305: 'A->T',P23P,84
16306: 'T->C',F24L,25
16307: 'T->A',F24Y,1
16307: 'T->C',F24S,20
16307: 'T->G',F24C,8
16308: 'C->A',F24L,5
16308: 'C->T',F24F,3837
16309: 'T->A',L25I,3
16309: 'T->C',L25L,30
16309: 'T->G',L25V,2
16311: 'A->C',L25F,1
16311: 'A->G',L25L,507
16311: 'A->T',L25F,3
16313: 'G->A',C26Y,2
16314: 'T->C',C26C,66
16315: 'T->A',C27S,1
16315: 'T->G',C27G,2
16316: 'G->C',C27S,1
16317: 'T->C',C27C,283
16317: 'T->G',C27W,2
16318: 'A->C',K28Q,1
16318: 'A->G',K28E,4
16319: 'A->C',K28T,10
16319: 'A->G',K28R,7
16320: 'A->C',K28N,2
16320: 'A->G',K28K,165
16320: 'A->T',K28N,3
16321: 'T->A',C29S,3
16322: 'G->A',C29Y,3
16322: 'G->T',C29F,1
16323: 'C->T',C29C,4732
16324: 'T->A',C30S,5
16324: 'T->C',C30R,4
16325: 'G->C',C30S,1
16325: 'G->T',C30F,7
16326: 'T->C',C30C,40
16327: 'T->A',Y31N,2
16327: 'T->C',Y31H,28
16328: 'A->G',Y31C,8
16328: 'A->T',Y31F,1
16329: 'C->T',Y31Y,2580
16330: 'G->A',D32N,10
16330: 'G->T',D32Y,3
16331: 'A->G',D32G,10
16332: 'C->A',D32E,26
16332: 'C->T',D32D,906
16333: 'C->T',H33Y,2
16335: 'T->C',H33H,252
16335: 'T->G',H33Q,1
16336: 'G->A',V34I,63
16336: 'G->T',V34F,6
16337: 'T->C',V34A,8
16338: 'C->A',V34V,2
16338: 'C->G',V34V,8
16338: 'C->T',V34V,10757
16339: 'A->C',I35L,10
16339: 'A->G',I35V,102
16340: 'T->C',I35T,30
16341: 'A->C',I35I,15
16341: 'A->G',I35M,34
16341: 'A->T',I35I,9
16342: 'T->A',S36T,4
16342: 'T->C',S36P,106
16342: 'T->G',S36A,70
16343: 'C->T',S36L,88
16344: 'A->C',S36S,1
16344: 'A->G',S36S,157
16344: 'A->T',S36S,21
16345: 'A->G',T37A,1
16346: 'C->T',T37I,2
16347: 'A->G',T37T,121
16347: 'A->T',T37T,2
16348: 'T->A',S38T,6
16348: 'T->C',S38P,171
16349: 'C->T',S38L,946
16350: 'A->C',S38S,2
16350: 'A->G',S38S,27
16353: 'T->C',H39H,102
16354: 'A->C',K40Q,4
16354: 'A->G',K40E,7
16355: 'A->C',K40T,2
16355: 'A->G',K40R,11
16356: 'A->C',K40N,11
16356: 'A->G',K40K,203
16357: 'T->C',L41L,161
16357: 'T->G',L41V,1
16358: 'T->C',L41S,2
16359: 'A->C',L41F,40
16359: 'A->G',L41L,63
16359: 'A->T',L41F,3
16360: 'G->A',V42I,12
16361: 'T->C',V42A,11
16362: 'C->A',V42V,37
16362: 'C->G',V42V,10
16362: 'C->T',V42V,2280
16363: 'T->A',L43M,4
16363: 'T->C',L43L,65
16363: 'T->G',L43V,1
16365: 'G->A',L43L,102
16365: 'G->C',L43F,5
16365: 'G->T',L43F,690
16366: 'T->C',S44P,4
16366: 'T->G',S44A,2
16367: 'C->T',S44F,2
16368: 'T->C',S44S,21
16368: 'T->G',S44S,2
16369: 'G->A',V45I,11
16370: 'T->C',V45A,11
16371: 'T->C',V45V,201
16372: 'A->G',N46D,2
16373: 'A->C',N46T,42
16373: 'A->G',N46S,72
16374: 'T->C',N46N,496
16375: 'C->A',P47T,47
16375: 'C->T',P47S,2365
16376: 'C->A',P47Q,1
16376: 'C->T',P47L,1482
16377: 'G->A',P47P,1913
16377: 'G->C',P47P,47
16377: 'G->T',P47P,1926
16378: 'T->A',Y48N,1
16378: 'T->C',Y48H,4
16380: 'T->C',Y48Y,79
16381: 'G->A',V49I,180
16381: 'G->T',V49F,9
16382: 'T->C',V49A,23
16383: 'T->A',V49V,3
16383: 'T->C',V49V,23
16383: 'T->G',V49V,9
16386: 'C->T',C50C,895
16387: 'A->C',N51H,4
16387: 'A->G',N51D,3
16387: 'A->T',N51Y,26
16388: 'A->C',N51T,58
16388: 'A->G',N51S,16
16389: 'T->A',N51K,3
16389: 'T->C',N51N,151
16390: 'G->A',A52T,20
16390: 'G->T',A52S,101
16391: 'C->A',A52D,20
16391: 'C->T',A52V,2644
16392: 'T->A',A52A,53
16392: 'T->C',A52A,241
16392: 'T->G',A52A,27
16393: 'C->A',P53T,38
16393: 'C->G',P53A,3
16393: 'C->T',P53S,3179
16394: 'C->A',P53Q,118
16394: 'C->T',P53L,13166
16395: 'A->C',P53P,7
16395: 'A->G',P53P,264
16395: 'A->T',P53P,140
16396: 'G->A',G54S,383
16396: 'G->T',G54C,511
16397: 'G->A',G54D,6
16397: 'G->T',G54V,100
16398: 'T->C',G54G,322
16398: 'T->G',G54G,2
16400: 'G->A',C55Y,3
16401: 'T->C',C55C,30
16402: 'G->A',D56N,6
16402: 'G->C',D56H,2
16402: 'G->T',D56Y,47
16403: 'A->C',D56A,24
16403: 'A->G',D56G,70
16404: 'T->A',D56E,1
16404: 'T->C',D56D,194
16404: 'T->G',D56E,2
16405: 'G->A',V57I,55
16405: 'G->C',V57L,1
16405: 'G->T',V57F,24
16406: 'T->A',V57D,1
16406: 'T->C',V57A,16
16406: 'T->G',V57G,12
16407: 'C->A',V57V,12
16407: 'C->G',V57V,2
16407: 'C->T',V57V,110
16408: 'A->G',T58A,15
16408: 'A->T',T58S,2
16409: 'C->T',T58I,138
16410: 'A->C',T58T,6
16410: 'A->G',T58T,74
16410: 'A->T',T58T,40
16411: 'G->A',D59N,26
16411: 'G->C',D59H,2
16411: 'G->T',D59Y,101
16412: 'A->T',D59V,7
16413: 'T->C',D59D,121
16413: 'T->G',D59E,1
16414: 'G->A',V60M,1
16414: 'G->T',V60L,27
16415: 'T->C',V60A,25
16416: 'G->A',V60V,42
16416: 'G->C',V60V,1
16416: 'G->T',V60V,403
16417: 'A->G',T61A,15
16418: 'C->A',T61N,66
16418: 'C->T',T61I,43
16419: 'T->A',T61T,4
16419: 'T->C',T61T,148
16419: 'T->G',T61T,48
16420: 'C->A',Q62K,23
16421: 'A->G',Q62R,158
16421: 'A->T',Q62L,9
16422: 'A->C',Q62H,3
16422: 'A->G',Q62Q,53
16422: 'A->T',Q62H,1
16423: 'C->A',L63I,8
16425: 'T->A',L63L,254
16425: 'T->C',L63L,42
16425: 'T->G',L63L,686
16426: 'T->A',Y64N,1
16426: 'T->C',Y64H,32
16427: 'A->G',Y64C,39
16428: 'C->T',Y64Y,3353
16429: 'T->C',L65L,114
16429: 'T->G',L65V,4
16430: 'T->C',L65S,3
16431: 'A->C',L65F,1
16431: 'A->G',L65L,394
16434: 'A->C',G66G,43
16434: 'A->G',G66G,17
16434: 'A->T',G66G,21
16435: 'G->A',G67S,38
16435: 'G->T',G67C,11
16436: 'G->A',G67D,1
16436: 'G->T',G67V,4
16437: 'T->C',G67G,4
16438: 'A->G',M68V,31
16438: 'A->T',M68L,1
16439: 'T->A',M68K,4
16439: 'T->C',M68T,48
16440: 'G->T',M68I,8
16441: 'A->C',S69R,4
16441: 'A->G',S69G,24
16442: 'G->A',S69N,43
16442: 'G->C',S69T,1
16442: 'G->T',S69I,1
16443: 'C->A',S69R,1
16443: 'C->T',S69S,709
16444: 'T->C',Y70H,25
16445: 'A->T',Y70F,13
16446: 'T->C',Y70Y,69
16447: 'T->A',Y71N,1
16447: 'T->C',Y71H,17
16448: 'A->C',Y71S,1
16448: 'A->G',Y71C,44
16448: 'A->T',Y71F,1
16449: 'T->C',Y71Y,45
16452: 'T->C',C72C,53
16453: 'A->G',K73E,28
16454: 'A->C',K73T,8
16454: 'A->G',K73R,19
16454: 'A->T',K73I,89
16455: 'A->C',K73N,94
16455: 'A->G',K73K,172
16455: 'A->T',K73N,6
16456: 'T->A',S74T,5
16456: 'T->C',S74P,1547
16456: 'T->G',S74A,43
16457: 'C->T',S74L,2186
16458: 'A->C',S74S,15
16458: 'A->G',S74S,29
16458: 'A->T',S74S,3
16459: 'C->G',H75D,1
16461: 'T->C',H75H,538
16462: 'A->C',K76Q,1
16463: 'A->G',K76R,49
16463: 'A->T',K76I,1
16464: 'A->G',K76K,21
16465: 'C->A',P77T,31
16465: 'C->G',P77A,1
16465: 'C->T',P77S,67
16466: 'C->A',P77Q,93
16466: 'C->T',P77L,1046389
16467: 'A->G',P77P,59
16468: 'C->A',P78T,12
16468: 'C->T',P78S,13526
16469: 'C->A',P78H,7
16469: 'C->T',P78L,418
16470: 'C->A',P78P,16
16470: 'C->T',P78P,367
16471: 'A->C',I79L,69
16471: 'A->G',I79V,1375
16472: 'T->C',I79T,6
16473: 'T->A',I79I,1
16473: 'T->C',I79I,147
16474: 'A->G',S80G,2293
16474: 'A->T',S80C,2
16475: 'G->A',S80N,61
16476: 'T->C',S80S,263
16476: 'T->G',S80R,1
16477: 'T->A',F81I,1
16477: 'T->C',F81L,10
16477: 'T->G',F81V,1
16478: 'T->A',F81Y,1
16479: 'T->C',F81F,577
16479: 'T->G',F81L,3
16480: 'C->A',P82T,32
16480: 'C->G',P82A,1
16480: 'C->T',P82S,103
16481: 'C->A',P82Q,1
16481: 'C->T',P82L,13
16482: 'A->C',P82P,83
16482: 'A->G',P82P,465
16482: 'A->T',P82P,113
16483: 'T->A',L83M,1
16483: 'T->C',L83L,95
16483: 'T->G',L83V,1
16485: 'G->A',L83L,99
16485: 'G->T',L83F,15
16487: 'G->A',C84Y,6
16487: 'G->C',C84S,1
16487: 'G->T',C84F,27
16488: 'T->C',C84C,39
16489: 'G->A',A85T,36
16489: 'G->C',A85P,1
16489: 'G->T',A85S,8
16490: 'C->T',A85V,73
16491: 'T->A',A85A,1
16491: 'T->C',A85A,58
16491: 'T->G',A85A,3
16492: 'A->G',N86D,7
16493: 'A->C',N86T,5
16493: 'A->G',N86S,52
16494: 'T->C',N86N,383
16495: 'G->A',G87R,1
16496: 'G->A',G87E,64
16496: 'G->C',G87A,2
16496: 'G->T',G87V,6
16497: 'A->C',G87G,8
16497: 'A->G',G87G,74
16498: 'C->A',Q88K,1
16499: 'A->G',Q88R,13
16499: 'A->T',Q88L,13
16500: 'A->C',Q88H,21151
16500: 'A->G',Q88Q,55
16500: 'A->T',Q88H,29
16501: 'G->A',V89I,81
16501: 'G->C',V89L,1
16502: 'T->C',V89A,2
16503: 'T->A',V89V,15
16503: 'T->C',V89V,113
16503: 'T->G',V89V,3
16504: 'T->C',F90L,2
16506: 'T->A',F90L,2
16506: 'T->C',F90F,98
16507: 'G->A',G91S,4
16508: 'G->T',G91V,8
16509: 'T->A',G91G,2
16509: 'T->C',G91G,84
16510: 'T->A',L92I,7
16510: 'T->C',L92L,43
16511: 'T->C',L92S,7
16512: 'A->G',L92L,1059
16513: 'T->A',Y93N,2
16513: 'T->C',Y93H,3
16513: 'T->G',Y93D,4
16514: 'A->G',Y93C,24
16514: 'A->T',Y93F,1
16515: 'T->C',Y93Y,125
16516: 'A->C',K94Q,1
16517: 'A->C',K94T,2
16517: 'A->G',K94R,2
16518: 'A->C',K94N,2
16518: 'A->G',K94K,17
16519: 'A->T',N95Y,1
16520: 'A->C',N95T,5
16520: 'A->G',N95S,3
16521: 'T->A',N95K,7
16521: 'T->C',N95N,1103
16521: 'T->G',N95K,1
16522: 'A->G',T96A,29
16522: 'A->T',T96S,1
16523: 'C->A',T96K,6
16523: 'C->T',T96I,322
16524: 'A->C',T96T,1
16524: 'A->G',T96T,86
16526: 'G->T',C97F,1
16527: 'T->C',C97C,25
16528: 'G->A',V98I,110
16528: 'G->T',V98F,1416
16529: 'T->C',V98A,183
16529: 'T->G',V98G,1
16530: 'T->A',V98V,32
16530: 'T->C',V98V,158
16531: 'G->A',G99S,2
16532: 'G->T',G99V,1
16533: 'T->C',G99G,24
16534: 'A->G',S100G,1161
16534: 'A->T',S100C,1
16535: 'G->A',S100N,30
16535: 'G->C',S100T,2
16535: 'G->T',S100I,6
16536: 'C->T',S100S,500
16537: 'G->A',D101N,84
16537: 'G->C',D101H,2
16537: 'G->T',D101Y,49
16538: 'A->C',D101A,29
16538: 'A->G',D101G,269
16538: 'A->T',D101V,12
16539: 'T->A',D101E,1
16539: 'T->C',D101D,423
16539: 'T->G',D101E,1
16540: 'A->G',N102D,28
16540: 'A->T',N102Y,2
16541: 'A->C',N102T,98
16541: 'A->G',N102S,674
16541: 'A->T',N102I,30
16542: 'T->A',N102K,1
16542: 'T->C',N102N,394
16542: 'T->G',N102K,1
16543: 'G->A',V103I,88
16543: 'G->T',V103F,53
16544: 'T->C',V103A,10
16544: 'T->G',V103G,29
16545: 'T->A',V103V,2
16545: 'T->C',V103V,38
16545: 'T->G',V103V,4
16546: 'A->G',T104A,10
16546: 'A->T',T104S,2
16547: 'C->A',T104N,13
16547: 'C->T',T104I,87
16548: 'T->A',T104T,114
16548: 'T->C',T104T,192
16548: 'T->G',T104T,20
16549: 'G->A',D105N,70
16549: 'G->T',D105Y,1083
16550: 'A->C',D105A,143
16550: 'A->G',D105G,120
16550: 'A->T',D105V,5
16551: 'C->A',D105E,6
16551: 'C->T',D105D,224
16553: 'T->A',F106Y,3
16554: 'T->C',F106F,161
16555: 'A->G',N107D,2
16556: 'A->G',N107S,1
16557: 'T->C',N107N,59
16558: 'G->A',A108T,70
16558: 'G->T',A108S,75
16559: 'C->T',A108V,138
16560: 'A->C',A108A,4
16560: 'A->G',A108A,150
16560: 'A->T',A108A,46
16561: 'A->C',I109L,2
16561: 'A->G',I109V,18
16561: 'A->T',I109F,2
16563: 'T->A',I109I,196
16563: 'T->C',I109I,123
16564: 'G->A',A110T,155
16564: 'G->C',A110P,2
16564: 'G->T',A110S,443
16565: 'C->T',A110V,3
16566: 'A->C',A110A,8
16566: 'A->G',A110A,51
16566: 'A->T',A110A,24
16567: 'A->G',T111A,5
16567: 'A->T',T111S,3
16568: 'C->T',T111I,112
16569: 'A->C',T111T,3
16569: 'A->G',T111T,340
16569: 'A->T',T111T,1
16570: 'T->A',C112S,35
16571: 'G->C',C112S,3
16571: 'G->T',C112F,6
16572: 'T->C',C112C,161
16572: 'T->G',C112W,1
16573: 'G->A',D113N,6
16573: 'G->T',D113Y,22
16574: 'A->G',D113G,3
16575: 'C->A',D113E,4
16575: 'C->G',D113E,1
16575: 'C->T',D113D,5042
16576: 'T->C',W114R,2
16579: 'A->G',T115A,14
16579: 'A->T',T115S,1
16580: 'C->A',T115K,14
16580: 'C->T',T115I,703
16581: 'A->C',T115T,1
16581: 'A->G',T115T,25
16581: 'A->T',T115T,95
16582: 'A->C',N116H,2
16582: 'A->G',N116D,4
16582: 'A->T',N116Y,3
16583: 'A->C',N116T,51
16583: 'A->G',N116S,118
16583: 'A->T',N116I,1
16584: 'T->A',N116K,11
16584: 'T->C',N116N,55
16584: 'T->G',N116K,2
16585: 'G->A',A117T,155
16585: 'G->T',A117S,10
16586: 'C->A',A117D,1
16586: 'C->T',A117V,61
16587: 'T->A',A117A,14
16587: 'T->C',A117A,54
16588: 'G->A',G118S,62
16588: 'G->T',G118C,197
16589: 'G->A',G118D,1
16589: 'G->T',G118V,13
16590: 'T->C',G118G,22
16591: 'G->A',D119N,4
16591: 'G->C',D119H,3
16591: 'G->T',D119Y,46
16592: 'A->C',D119A,4
16592: 'A->G',D119G,60
16593: 'T->C',D119D,186
16594: 'T->C',Y120H,1
16595: 'A->G',Y120C,1
16596: 'C->T',Y120Y,1090
16597: 'A->G',I121V,48
16598: 'T->C',I121T,1
16599: 'T->A',I121I,3
16599: 'T->C',I121I,71
16600: 'T->A',L122I,2
16600: 'T->C',L122L,12
16600: 'T->G',L122V,8
16601: 'T->C',L122S,9
16602: 'A->C',L122F,1
16602: 'A->G',L122L,218
16602: 'A->T',L122F,1
16603: 'G->A',A123T,1
16603: 'G->T',A123S,17
16604: 'C->T',A123V,6
16605: 'T->A',A123A,108
16605: 'T->C',A123A,223
16605: 'T->G',A123A,3
16606: 'A->G',N124D,29
16607: 'A->C',N124T,5
16607: 'A->G',N124S,80
16607: 'A->T',N124I,12
16608: 'C->A',N124K,1
16608: 'C->T',N124N,727
16609: 'A->G',T125A,957
16610: 'C->A',T125N,60
16610: 'C->T',T125I,91
16611: 'C->A',T125T,224
16611: 'C->T',T125T,281
16612: 'T->A',C126S,1
16612: 'T->C',C126R,10
16612: 'T->G',C126G,2
16613: 'G->T',C126F,1
16614: 'T->C',C126C,75
16615: 'A->G',T127A,66
16615: 'A->T',T127S,2
16616: 'C->A',T127N,600
16616: 'C->T',T127I,2384
16617: 'T->A',T127T,44
16617: 'T->C',T127T,62
16617: 'T->G',T127T,3
16619: 'A->C',E128A,3
16619: 'A->G',E128G,10
16620: 'A->G',E128E,156
16620: 'A->T',E128D,1
16621: 'A->C',R129R,19
16621: 'A->G',R129G,7
16622: 'G->A',R129K,762
16622: 'G->C',R129T,1
16622: 'G->T',R129I,5
16623: 'A->G',R129R,19
16624: 'C->A',L130I,10
16624: 'C->T',L130F,7
16626: 'C->A',L130L,1
16626: 'C->G',L130L,3
16626: 'C->T',L130L,770
16627: 'A->G',K131E,1
16628: 'A->G',K131R,35
16629: 'G->A',K131K,59
16629: 'G->T',K131N,5
16630: 'C->A',L132I,1
16632: 'T->C',L132L,170
16632: 'T->G',L132L,8
16633: 'T->A',F133I,3
16635: 'T->C',F133F,72
16636: 'G->C',A134P,1
16636: 'G->T',A134S,95
16637: 'C->G',A134G,36
16638: 'A->C',A134A,4
16638: 'A->G',A134A,128
16638: 'A->T',A134A,38
16639: 'G->A',A135T,1
16639: 'G->T',A135S,95
16640: 'C->A',A135E,4
16640: 'C->T',A135V,12
16641: 'A->C',A135A,5
16641: 'A->G',A135A,77
16641: 'A->T',A135A,145
16644: 'A->G',E136E,484
16646: 'C->T',T137M,58
16647: 'G->A',T137T,652
16647: 'G->C',T137T,60
16647: 'G->T',T137T,9241
16648: 'C->A',L138I,7
16648: 'C->G',L138V,1
16648: 'C->T',L138F,1
16650: 'C->A',L138L,62
16650: 'C->T',L138L,1721
16652: 'A->G',K139R,22
16653: 'A->G',K139K,98
16654: 'G->A',A140T,19
16654: 'G->T',A140S,40
16655: 'C->T',A140V,23
16656: 'T->A',A140A,3
16656: 'T->C',A140A,588
16656: 'T->G',A140A,1
16657: 'A->G',T141A,1
16657: 'A->T',T141S,1
16658: 'C->A',T141N,154
16658: 'C->G',T141S,5
16658: 'C->T',T141I,1467
16659: 'T->A',T141T,73
16659: 'T->C',T141T,65
16659: 'T->G',T141T,9
16660: 'G->A',E142K,1
16661: 'A->T',E142V,3
16662: 'G->A',E142E,204
16665: 'G->A',E143E,78
16665: 'G->C',E143D,1
16667: 'C->T',T144I,181
16668: 'A->C',T144T,4
16668: 'A->G',T144T,149
16668: 'A->T',T144T,3
16669: 'T->C',F145L,8
16669: 'T->G',F145V,20
16670: 'T->C',F145S,3
16671: 'T->A',F145L,1
16671: 'T->C',F145F,212
16673: 'A->G',K146R,1
16674: 'A->G',K146K,42
16675: 'C->A',L147M,17
16675: 'C->T',L147L,288
16676: 'T->G',L147R,519
16677: 'G->A',L147L,105
16677: 'G->T',L147L,57
16678: 'T->A',S148T,3
16679: 'C->A',S148Y,6
16679: 'C->T',S148F,28
16680: 'T->C',S148S,66
16680: 'T->G',S148S,16
16681: 'T->C',Y149H,18
16682: 'A->G',Y149C,36
16682: 'A->T',Y149F,17
16683: 'T->C',Y149Y,399
16684: 'G->A',G150S,27
16686: 'T->C',G150G,25
16687: 'A->C',I151L,7
16687: 'A->G',I151V,850
16687: 'A->T',I151F,4
16688: 'T->A',I151N,2
16688: 'T->C',I151T,14
16688: 'T->G',I151S,139
16689: 'T->A',I151I,26
16689: 'T->C',I151I,26
16690: 'G->C',A152P,7
16690: 'G->T',A152S,12
16691: 'C->T',A152V,14
16692: 'T->C',A152A,850
16693: 'A->G',T153A,51
16694: 'C->A',T153N,18
16694: 'C->G',T153S,2
16694: 'C->T',T153I,1754
16695: 'T->A',T153T,30
16695: 'T->C',T153T,81
16695: 'T->G',T153T,3
16696: 'G->A',V154I,19
16696: 'G->T',V154L,560
16697: 'T->C',V154A,45
16698: 'A->C',V154V,2
16698: 'A->G',V154V,60
16698: 'A->T',V154V,3
16699: 'C->A',R155S,64
16699: 'C->G',R155G,6
16699: 'C->T',R155C,302
16700: 'G->A',R155H,91
16700: 'G->T',R155L,134
16701: 'T->C',R155R,59
16701: 'T->G',R155R,6
16703: 'A->G',E156G,2
16704: 'A->C',E156D,28
16704: 'A->G',E156E,137
16704: 'A->T',E156D,28
16705: 'G->A',V157M,61
16705: 'G->T',V157L,265
16706: 'T->C',V157A,4
16707: 'G->A',V157V,23
16707: 'G->C',V157V,1
16707: 'G->T',V157V,143
16708: 'C->A',L158M,25
16708: 'C->G',L158V,21
16708: 'C->T',L158L,604
16709: 'T->A',L158Q,1
16709: 'T->C',L158P,2
16710: 'G->A',L158L,382
16710: 'G->T',L158L,139
16711: 'T->A',S159T,1
16711: 'T->G',S159A,21
16712: 'C->A',S159Y,2
16712: 'C->T',S159F,17
16713: 'T->A',S159S,28
16713: 'T->C',S159S,55
16713: 'T->G',S159S,17
16715: 'A->G',D160G,2
16716: 'C->G',D160E,684
16716: 'C->T',D160D,704
16717: 'A->C',R161R,8
16717: 'A->G',R161G,1
16718: 'G->A',R161K,76
16718: 'G->T',R161I,1
16719: 'A->G',R161R,110
16720: 'G->A',E162K,74
16720: 'G->C',E162Q,2
16721: 'A->C',E162A,20
16722: 'A->C',E162D,13
16722: 'A->G',E162E,352
16722: 'A->T',E162D,1
16723: 'T->C',L163L,56
16723: 'T->G',L163V,2
16724: 'T->C',L163S,3
16725: 'A->G',L163L,134
16725: 'A->T',L163F,1
16726: 'C->A',H164N,1
16726: 'C->G',H164D,3
16726: 'C->T',H164Y,27729
16727: 'A->G',H164R,7
16728: 'T->A',H164Q,3
16728: 'T->C',H164H,225
16728: 'T->G',H164Q,159
16729: 'C->A',L165I,15
16729: 'C->G',L165V,2
16729: 'C->T',L165F,31
16731: 'T->A',L165L,1
16731: 'T->C',L165L,132
16731: 'T->G',L165L,8
16732: 'T->A',S166T,3
16732: 'T->G',S166A,10
16733: 'C->T',S166L,3451
16734: 'A->C',S166S,7
16734: 'A->G',S166S,218
16734: 'A->T',S166S,10
16735: 'T->C',W167R,1
16738: 'G->C',E168Q,10
16739: 'A->C',E168A,16
16739: 'A->G',E168G,7
16740: 'A->C',E168D,23
16740: 'A->G',E168E,84
16740: 'A->T',E168D,45
16741: 'G->A',V169I,439
16741: 'G->C',V169L,2
16741: 'G->T',V169F,2132
16742: 'T->A',V169D,4
16742: 'T->C',V169A,20
16742: 'T->G',V169G,366
16743: 'T->A',V169V,20
16743: 'T->C',V169V,408
16744: 'G->A',G170S,256
16744: 'G->C',G170R,2
16744: 'G->T',G170C,46
16745: 'G->A',G170D,95
16745: 'G->C',G170A,4
16745: 'G->T',G170V,26
16746: 'T->A',G170G,2
16746: 'T->C',G170G,225
16747: 'A->C',K171Q,2
16748: 'A->G',K171R,1034
16749: 'A->C',K171N,3
16749: 'A->G',K171K,23
16750: 'C->A',P172T,8
16750: 'C->T',P172S,2401
16751: 'C->A',P172H,454
16751: 'C->G',P172R,2
16751: 'C->T',P172L,91
16752: 'T->A',P172P,2
16752: 'T->C',P172P,99
16752: 'T->G',P172P,3
16753: 'A->C',R173R,2
16754: 'G->A',R173K,20
16754: 'G->C',R173T,2
16755: 'A->C',R173S,2
16755: 'A->G',R173R,277
16756: 'C->A',P174T,1
16756: 'C->T',P174S,364
16757: 'C->A',P174Q,2
16757: 'C->T',P174L,2
16758: 'A->G',P174P,20
16758: 'A->T',P174P,4
16759: 'C->A',P175T,1
16759: 'C->G',P175A,4
16759: 'C->T',P175S,31
16760: 'C->A',P175Q,2
16760: 'C->T',P175L,9
16761: 'A->C',P175P,20
16761: 'A->G',P175P,41
16761: 'A->T',P175P,25
16762: 'C->G',L176V,14
16762: 'C->T',L176F,994
16763: 'T->G',L176R,2
16764: 'T->A',L176L,4
16764: 'T->C',L176L,486
16766: 'A->G',N177S,10
16767: 'C->T',N177N,2090
16768: 'C->A',R178R,44
16770: 'A->C',R178R,16
16770: 'A->G',R178R,85
16770: 'A->T',R178R,5
16773: 'T->C',N179N,45
16775: 'A->G',Y180C,164
16776: 'T->C',Y180Y,119
16777: 'G->A',V181I,1
16777: 'G->T',V181F,38
16778: 'T->G',V181G,1
16779: 'C->A',V181V,29
16779: 'C->T',V181V,164
16780: 'T->C',F182L,5
16782: 'T->A',F182L,1
16782: 'T->C',F182F,42
16784: 'C->T',T183I,33
16785: 'T->A',T183T,112
16785: 'T->C',T183T,64
16785: 'T->G',T183T,8
16786: 'G->A',G184S,4
16786: 'G->T',G184C,8
16787: 'G->A',G184D,9
16787: 'G->C',G184A,13
16787: 'G->T',G184V,3
16788: 'T->C',G184G,61
16788: 'T->G',G184G,8
16789: 'T->C',Y185H,2
16790: 'A->G',Y185C,8
16790: 'A->T',Y185F,2
16791: 'T->C',Y185Y,114
16792: 'C->T',R186C,66
16793: 'G->A',R186H,66
16793: 'G->T',R186L,1
16794: 'T->A',R186R,3
16794: 'T->C',R186R,336
16795: 'G->A',V187I,24
16795: 'G->C',V187L,10
16795: 'G->T',V187L,1228
16796: 'T->C',V187A,4
16797: 'A->C',V187V,27
16797: 'A->G',V187V,78
16797: 'A->T',V187V,1
16798: 'A->C',T188P,1
16798: 'A->G',T188A,68
16799: 'C->A',T188N,22
16800: 'T->A',T188T,6
16800: 'T->C',T188T,363
16800: 'T->G',T188T,1
16802: 'A->C',K189T,2
16802: 'A->G',K189R,27
16803: 'A->C',K189N,1
16803: 'A->G',K189K,29
16804: 'A->C',N190H,1
16804: 'A->G',N190D,8
16805: 'A->C',N190T,1
16806: 'C->T',N190N,2419
16807: 'A->T',S191C,3
16808: 'G->A',S191N,10
16808: 'G->C',S191T,1
16809: 'T->C',S191S,22
16811: 'A->G',K192R,3
16812: 'A->G',K192K,31
16813: 'G->A',V193I,172
16813: 'G->T',V193L,457
16814: 'T->C',V193A,30
16815: 'A->C',V193V,1
16815: 'A->G',V193V,31
16816: 'C->A',Q194K,9
16817: 'A->C',Q194P,2
16818: 'A->C',Q194H,17
16818: 'A->G',Q194Q,141
16818: 'A->T',Q194H,1
16819: 'A->C',I195L,2
16819: 'A->G',I195V,44
16819: 'A->T',I195L,5
16820: 'T->C',I195T,401
16821: 'A->G',I195M,49
16821: 'A->T',I195I,4
16823: 'G->T',G196V,1
16824: 'A->C',G196G,11
16824: 'A->G',G196G,371
16824: 'A->T',G196G,246
16826: 'A->G',E197G,2
16827: 'G->A',E197E,1797
16827: 'G->T',E197D,12
16828: 'T->C',Y198H,7
16829: 'A->G',Y198C,37
16830: 'C->T',Y198Y,386
16831: 'A->G',T199A,8
16832: 'C->A',T199N,18
16832: 'C->T',T199I,4
16833: 'C->A',T199T,60
16833: 'C->T',T199T,523
16836: 'T->A',F200L,8
16836: 'T->C',F200F,71
16836: 'T->G',F200L,1
16837: 'G->A',E201K,2
16837: 'G->C',E201Q,2
16838: 'A->C',E201A,8
16838: 'A->G',E201G,16
16839: 'A->C',E201D,3
16839: 'A->G',E201E,79
16839: 'A->T',E201D,5
16840: 'A->C',K202Q,104
16841: 'A->G',K202R,7
16842: 'A->G',K202K,140
16843: 'G->A',G203S,52
16843: 'G->T',G203C,205
16844: 'G->A',G203D,12
16844: 'G->C',G203A,1
16844: 'G->T',G203V,45
16845: 'T->A',G203G,2
16845: 'T->C',G203G,185
16845: 'T->G',G203G,53
16846: 'G->A',D204N,48
16846: 'G->T',D204Y,416
16847: 'A->C',D204A,44
16847: 'A->G',D204G,2
16848: 'C->A',D204E,146
16848: 'C->T',D204D,254
16849: 'T->A',Y205N,46
16849: 'T->C',Y205H,1
16850: 'A->C',Y205S,1
16850: 'A->G',Y205C,2
16850: 'A->T',Y205F,5
16851: 'T->C',Y205Y,170
16852: 'G->A',G206S,81
16852: 'G->C',G206R,267
16852: 'G->T',G206C,3085
16853: 'G->A',G206D,95
16853: 'G->C',G206A,4
16853: 'G->T',G206V,1133
16854: 'T->A',G206G,701
16854: 'T->C',G206G,29
16854: 'T->G',G206G,2
16855: 'G->A',D207N,10
16855: 'G->C',D207H,2
16855: 'G->T',D207Y,83
16856: 'A->C',D207A,4
16856: 'A->G',D207G,121
16857: 'T->A',D207E,30
16857: 'T->C',D207D,1331
16857: 'T->G',D207E,3
16858: 'G->A',A208T,70
16858: 'G->C',A208P,1
16858: 'G->T',A208S,26
16859: 'C->A',A208D,2
16859: 'C->T',A208V,501
16860: 'T->A',A208A,36
16860: 'T->C',A208A,87
16861: 'G->A',V209I,100
16861: 'G->T',V209F,51
16862: 'T->A',V209D,1
16862: 'T->C',V209A,16
16862: 'T->G',V209G,2
16863: 'T->A',V209V,8
16863: 'T->C',V209V,96
16863: 'T->G',V209V,3
16864: 'G->A',V210I,3800
16864: 'G->C',V210L,10
16864: 'G->T',V210F,66
16865: 'T->G',V210G,7
16866: 'T->A',V210V,7
16866: 'T->C',V210V,77
16866: 'T->G',V210V,13
16867: 'T->A',Y211N,1
16867: 'T->C',Y211H,16
16868: 'A->G',Y211C,51
16868: 'A->T',Y211F,1
16869: 'C->T',Y211Y,1134
16870: 'C->A',R212R,132
16870: 'C->G',R212G,70
16871: 'G->A',R212Q,68
16871: 'G->C',R212P,3
16871: 'G->T',R212L,6
16872: 'A->C',R212R,28
16872: 'A->G',R212R,347
16872: 'A->T',R212R,5
16873: 'G->A',G213S,362
16873: 'G->T',G213C,5
16874: 'G->A',G213D,1
16875: 'T->C',G213G,29
16876: 'A->G',T214A,62
16877: 'C->T',T214I,1918
16878: 'A->C',T214T,3
16878: 'A->G',T214T,26
16878: 'A->T',T214T,77
16879: 'A->C',T215P,6
16879: 'A->G',T215A,25
16880: 'C->A',T215K,1
16880: 'C->T',T215I,10
16881: 'A->G',T215T,240
16881: 'A->T',T215T,2
16882: 'A->C',T216P,4
16882: 'A->G',T216A,15
16883: 'C->A',T216N,66
16883: 'C->T',T216I,44
16884: 'T->A',T216T,5
16884: 'T->C',T216T,39
16884: 'T->G',T216T,51
16885: 'T->A',Y217N,31
16885: 'T->C',Y217H,55
16886: 'A->C',Y217S,1
16886: 'A->G',Y217C,6
16887: 'C->T',Y217Y,27689
16889: 'A->G',K218R,17595
16890: 'A->G',K218K,157
16891: 'T->C',L219L,73
16891: 'T->G',L219V,6
16892: 'T->C',L219S,1
16893: 'A->G',L219L,27
16894: 'A->C',N220H,4
16895: 'A->C',N220T,5
16895: 'A->G',N220S,318
16896: 'T->C',N220N,135
16897: 'G->A',V221I,150
16897: 'G->C',V221L,4
16897: 'G->T',V221F,137
16898: 'T->C',V221A,18
16898: 'T->G',V221G,32
16899: 'T->A',V221V,21
16899: 'T->C',V221V,72
16899: 'T->G',V221V,3
16900: 'G->A',G222S,628
16900: 'G->C',G222R,10
16900: 'G->T',G222C,95
16901: 'G->A',G222D,91
16901: 'G->C',G222A,1
16902: 'T->C',G222G,74
16903: 'G->T',D223Y,1
16905: 'T->C',D223D,150
16906: 'T->A',Y224N,1
16906: 'T->C',Y224H,52
16907: 'A->G',Y224C,135
16907: 'A->T',Y224F,2
16908: 'T->C',Y224Y,182
16909: 'T->A',F225I,1
16909: 'T->C',F225L,10
16910: 'T->G',F225C,4
16911: 'T->A',F225L,1
16911: 'T->C',F225F,87
16911: 'T->G',F225L,1
16912: 'G->A',V226M,24
16912: 'G->T',V226L,1934
16913: 'T->A',V226E,1
16913: 'T->C',V226A,6
16914: 'G->A',V226V,55
16914: 'G->C',V226V,2
16914: 'G->T',V226V,2547
16915: 'C->A',L227M,2
16915: 'C->T',L227L,10703
16916: 'T->C',L227P,1
16916: 'T->G',L227R,1
16917: 'G->A',L227L,523
16917: 'G->C',L227L,9
16917: 'G->T',L227L,1300
16918: 'A->G',T228A,8
16920: 'A->C',T228T,9
16920: 'A->G',T228T,158
16920: 'A->T',T228T,6
16922: 'C->T',S229L,1
16923: 'A->C',S229S,3
16923: 'A->G',S229S,1968
16923: 'A->T',S229S,8
16925: 'A->G',H230R,10
16926: 'T->C',H230H,282
16927: 'A->G',T231A,19
16928: 'C->T',T231I,109
16929: 'A->C',T231T,48
16929: 'A->G',T231T,201
16929: 'A->T',T231T,9
16930: 'G->A',V232I,139
16932: 'A->C',V232V,1
16932: 'A->G',V232V,2117
16932: 'A->T',V232V,21
16933: 'A->C',M233L,8
16933: 'A->G',M233V,41
16934: 'T->A',M233K,2
16934: 'T->C',M233T,3
16934: 'T->G',M233R,1
16935: 'G->A',M233I,64
16935: 'G->C',M233I,4
16935: 'G->T',M233I,2302
16936: 'C->T',P234S,52
16937: 'C->A',P234Q,4
16937: 'C->T',P234L,15
16938: 'A->C',P234P,4
16938: 'A->G',P234P,400
16938: 'A->T',P234P,51
16939: 'T->C',L235L,876
16941: 'A->G',L235L,77
16941: 'A->T',L235F,2
16942: 'A->C',S236R,1
16942: 'A->G',S236G,132
16942: 'A->T',S236C,2
16943: 'G->A',S236N,28
16943: 'G->C',S236T,5
16943: 'G->T',S236I,1121
16944: 'T->A',S236R,1
16944: 'T->C',S236S,268
16945: 'G->A',A237T,43
16945: 'G->T',A237S,138
16946: 'C->T',A237V,222
16947: 'A->C',A237A,4
16947: 'A->G',A237A,26
16947: 'A->T',A237A,18
16948: 'C->A',P238T,22
16948: 'C->T',P238S,541
16949: 'C->A',P238H,10
16949: 'C->T',P238L,46
16950: 'T->A',P238P,98
16950: 'T->C',P238P,179
16950: 'T->G',P238P,7
16951: 'A->G',T239A,4
16951: 'A->T',T239S,1
16952: 'C->T',T239I,1663
16953: 'A->C',T239T,10
16953: 'A->G',T239T,104
16954: 'C->A',L240I,7
16954: 'C->G',L240V,1
16954: 'C->T',L240L,2415
16956: 'A->C',L240L,2
16956: 'A->G',L240L,184
16956: 'A->T',L240L,1
16957: 'G->A',V241M,27
16957: 'G->T',V241L,262
16958: 'T->A',V241E,11
16958: 'T->C',V241A,45
16959: 'G->A',V241V,61
16959: 'G->C',V241V,4
16959: 'G->T',V241V,71
16960: 'C->A',P242T,10
16960: 'C->T',P242S,42
16961: 'C->T',P242L,60
16962: 'A->C',P242P,8
16962: 'A->G',P242P,226
16962: 'A->T',P242P,1
16965: 'A->G',Q243Q,161
16966: 'G->A',E244K,7
16966: 'G->C',E244Q,1
16967: 'A->C',E244A,10
16967: 'A->G',E244G,44
16968: 'G->A',E244E,305
16968: 'G->C',E244D,1
16968: 'G->T',E244D,1239
16969: 'C->A',H245N,3
16969: 'C->G',H245D,1
16969: 'C->T',H245Y,75
16970: 'A->G',H245R,205
16971: 'C->A',H245Q,32
16971: 'C->G',H245Q,6
16971: 'C->T',H245H,110
16972: 'T->A',Y246N,1
16972: 'T->C',Y246H,9
16973: 'A->C',Y246S,1
16973: 'A->G',Y246C,19
16974: 'T->C',Y246Y,46
16975: 'G->A',V247I,76
16975: 'G->C',V247L,3
16975: 'G->T',V247F,1422
16976: 'T->A',V247D,3
16976: 'T->C',V247A,192
16976: 'T->G',V247G,1
16977: 'T->A',V247V,2
16977: 'T->C',V247V,58
16977: 'T->G',V247V,1
16978: 'A->C',R248R,2
16978: 'A->G',R248G,85
16979: 'G->A',R248K,127
16979: 'G->C',R248T,14
16979: 'G->T',R248I,70
16980: 'A->C',R248S,3
16980: 'A->G',R248R,94
16980: 'A->T',R248S,1
16981: 'A->C',I249L,1
16981: 'A->G',I249V,57
16982: 'T->C',I249T,3
16983: 'T->A',I249I,12
16983: 'T->C',I249I,106
16983: 'T->G',I249M,6
16984: 'A->G',T250A,41
16984: 'A->T',T250S,1
16985: 'C->A',T250N,111
16985: 'C->G',T250S,1
16985: 'C->T',T250I,1578
16986: 'T->A',T250T,51
16986: 'T->C',T250T,5611
16986: 'T->G',T250T,8
16987: 'G->A',G251S,842
16987: 'G->C',G251R,1
16987: 'G->T',G251C,5
16988: 'G->A',G251D,3
16988: 'G->T',G251V,3
16989: 'C->A',G251G,5
16989: 'C->T',G251G,291
16990: 'T->A',L252I,4
16990: 'T->C',L252L,103
16990: 'T->G',L252V,8
16992: 'A->G',L252L,186
16993: 'T->A',Y253N,27
16993: 'T->C',Y253H,979
16994: 'A->G',Y253C,2
16995: 'C->T',Y253Y,404
16996: 'C->A',P254T,183
16996: 'C->G',P254A,25
16996: 'C->T',P254S,48
16997: 'C->A',P254Q,30
16997: 'C->T',P254L,415
16998: 'A->C',P254P,9
16998: 'A->G',P254P,120
16998: 'A->T',P254P,35
16999: 'A->G',T255A,24
17000: 'C->T',T255I,227
17001: 'A->C',T255T,4
17001: 'A->G',T255T,94
17001: 'A->T',T255T,1
17002: 'C->A',L256I,14
17002: 'C->G',L256V,1
17002: 'C->T',L256F,1525
17004: 'C->A',L256L,186
17004: 'C->T',L256L,4840
17005: 'A->C',N257H,6
17005: 'A->G',N257D,2
17005: 'A->T',N257Y,1
17006: 'A->G',N257S,10
17006: 'A->T',N257I,2
17007: 'T->C',N257N,767
17008: 'A->G',I258V,338
17008: 'A->T',I258F,3
17009: 'T->C',I258T,158
17009: 'T->G',I258S,120
17010: 'C->A',I258I,97
17010: 'C->G',I258M,3
17010: 'C->T',I258I,3802
17011: 'T->A',S259T,7
17011: 'T->C',S259P,37
17011: 'T->G',S259A,13
17012: 'C->T',S259L,5595
17013: 'A->C',S259S,4
17013: 'A->G',S259S,104
17013: 'A->T',S259S,19
17014: 'G->A',D260N,66
17014: 'G->C',D260H,40
17014: 'G->T',D260Y,24172
17015: 'A->C',D260A,12
17015: 'A->G',D260G,29
17015: 'A->T',D260V,1
17016: 'T->A',D260E,1
17016: 'T->C',D260D,120
17016: 'T->G',D260E,10
17017: 'G->A',E261K,14
17017: 'G->C',E261Q,1
17018: 'A->C',E261A,18
17018: 'A->G',E261G,95
17018: 'A->T',E261V,3
17019: 'G->A',E261E,306
17019: 'G->C',E261D,117
17019: 'G->T',E261D,43858
17020: 'T->C',F262L,10
17020: 'T->G',F262V,4
17021: 'T->C',F262S,6
17021: 'T->G',F262C,2
17022: 'T->A',F262L,2
17022: 'T->C',F262F,32
17022: 'T->G',F262L,1
17023: 'T->A',S263T,8
17023: 'T->C',S263P,67
17023: 'T->G',S263A,278
17024: 'C->G',S263C,2
17024: 'C->T',S263F,142
17025: 'T->A',S263S,2
17025: 'T->C',S263S,86
17025: 'T->G',S263S,5
17026: 'A->C',S264R,1
17026: 'A->G',S264G,32
17026: 'A->T',S264C,4
17027: 'G->A',S264N,381
17027: 'G->T',S264I,75
17028: 'C->T',S264S,246
17029: 'A->G',N265D,7
17029: 'A->T',N265Y,58
17030: 'A->C',N265T,35
17030: 'A->G',N265S,334
17030: 'A->T',N265I,2
17031: 'T->A',N265K,3
17031: 'T->C',N265N,63
17032: 'G->A',V266I,42
17032: 'G->T',V266F,96
17033: 'T->C',V266A,36
17034: 'T->A',V266V,82
17034: 'T->C',V266V,117
17034: 'T->G',V266V,39
17035: 'G->A',A267T,51
17035: 'G->T',A267S,145
17036: 'C->T',A267V,328
17037: 'A->C',A267A,5
17037: 'A->G',A267A,39
17037: 'A->T',A267A,104
17038: 'A->C',N268H,149
17038: 'A->G',N268D,12
17039: 'A->C',N268T,27
17039: 'A->G',N268S,198
17039: 'A->T',N268I,1
17040: 'T->A',N268K,20
17040: 'T->C',N268N,128832
17040: 'T->G',N268K,56
17041: 'T->C',Y269H,17
17042: 'A->G',Y269C,85
17043: 'T->C',Y269Y,258
17045: 'A->C',Q270P,2
17045: 'A->G',Q270R,1
17045: 'A->T',Q270L,20
17046: 'A->C',Q270H,3
17046: 'A->G',Q270Q,43
17046: 'A->T',Q270H,1
17047: 'A->C',K271Q,79
17047: 'A->G',K271E,14
17048: 'A->C',K271T,4
17048: 'A->G',K271R,41
17049: 'G->A',K271K,47
17049: 'G->C',K271N,2
17049: 'G->T',K271N,215
17050: 'G->A',V272I,438
17050: 'G->C',V272L,1
17050: 'G->T',V272F,29
17051: 'T->C',V272A,8
17052: 'T->A',V272V,108
17052: 'T->C',V272V,25
17052: 'T->G',V272V,5
17053: 'G->A',G273S,6
17053: 'G->T',G273C,3
17055: 'T->C',G273G,25
17056: 'A->G',M274V,252
17056: 'A->T',M274L,24
17057: 'T->A',M274K,10
17057: 'T->C',M274T,31
17057: 'T->G',M274R,6
17058: 'G->A',M274I,99
17058: 'G->C',M274I,4
17058: 'G->T',M274I,2502
17059: 'C->A',Q275K,11
17060: 'A->G',Q275R,26
17060: 'A->T',Q275L,197
17061: 'A->C',Q275H,6
17061: 'A->G',Q275Q,95
17061: 'A->T',Q275H,1
17062: 'A->C',K276Q,8
17063: 'A->C',K276T,2
17063: 'A->G',K276R,219
17063: 'A->T',K276M,2
17064: 'G->A',K276K,51
17064: 'G->C',K276N,2
17064: 'G->T',K276N,493
17065: 'T->C',Y277H,74
17066: 'A->G',Y277C,296
17066: 'A->T',Y277F,24
17067: 'T->C',Y277Y,167
17068: 'T->A',S278T,10
17068: 'T->G',S278A,28
17069: 'C->A',S278Y,3
17069: 'C->T',S278F,76
17070: 'T->A',S278S,18
17070: 'T->C',S278S,242
17070: 'T->G',S278S,6
17071: 'A->G',T279A,17
17071: 'A->T',T279S,3
17072: 'C->T',T279I,26
17073: 'A->C',T279T,69
17073: 'A->G',T279T,31
17074: 'C->A',L280I,66
17074: 'C->T',L280F,244
17075: 'T->A',L280H,4
17076: 'C->A',L280L,22
17076: 'C->T',L280L,77
17077: 'C->A',Q281K,8
17077: 'C->G',Q281E,2
17078: 'A->G',Q281R,115
17078: 'A->T',Q281L,1
17079: 'G->A',Q281Q,1649
17079: 'G->T',Q281H,25
17082: 'A->C',G282G,4
17082: 'A->G',G282G,586
17082: 'A->T',G282G,4
17083: 'C->T',P283S,6
17085: 'A->C',P283P,1
17085: 'A->G',P283P,47
17085: 'A->T',P283P,7
17087: 'C->T',P284L,1
17088: 'T->A',P284P,55
17088: 'T->C',P284P,36
17088: 'T->G',P284P,8
17089: 'G->T',G285C,2
17091: 'T->A',G285G,3
17091: 'T->C',G285G,108
17094: 'T->A',T286T,21
17094: 'T->C',T286T,20
17094: 'T->G',T286T,37
17096: 'G->T',G287V,2
17097: 'T->C',G287G,34
17099: 'A->T',K288M,1
17100: 'G->A',K288K,46
17101: 'A->G',S289G,1
17103: 'T->C',S289S,91
17104: 'C->A',H290N,1
17104: 'C->T',H290Y,16264
17105: 'A->G',H290R,58
17105: 'A->T',H290L,5
17106: 'T->C',H290H,57
17106: 'T->G',H290Q,2
17107: 'T->A',F291I,4
17107: 'T->C',F291L,3
17107: 'T->G',F291V,5
17108: 'T->A',F291Y,27
17108: 'T->G',F291C,65
17109: 'T->C',F291F,33
17109: 'T->G',F291L,62
17110: 'G->A',A292T,11
17110: 'G->T',A292S,294
17111: 'C->T',A292V,26
17112: 'T->A',A292A,19
17112: 'T->C',A292A,53
17112: 'T->G',A292A,2
17113: 'A->G',I293V,68
17114: 'T->C',I293T,41
17114: 'T->G',I293S,3
17115: 'T->A',I293I,64
17115: 'T->C',I293I,206
17115: 'T->G',I293M,3
17116: 'G->A',G294S,82
17116: 'G->T',G294C,4
17117: 'G->A',G294D,3
17117: 'G->T',G294V,2
17118: 'C->A',G294G,30
17118: 'C->T',G294G,310
17119: 'C->A',L295I,200
17119: 'C->G',L295V,1
17119: 'C->T',L295L,1833
17120: 'T->A',L295Q,1
17120: 'T->C',L295P,1
17121: 'A->C',L295L,14
17121: 'A->G',L295L,57
17121: 'A->T',L295L,81
17122: 'G->A',A296T,1002
17122: 'G->C',A296P,7
17122: 'G->T',A296S,21435
17123: 'C->G',A296G,1
17123: 'C->T',A296V,122
17124: 'T->A',A296A,8
17124: 'T->C',A296A,397
17124: 'T->G',A296A,86
17125: 'C->A',L297I,87
17125: 'C->G',L297V,250
17125: 'C->T',L297F,1879
17126: 'T->A',L297H,454
17126: 'T->C',L297P,186
17126: 'T->G',L297R,4
17127: 'C->A',L297L,161
17127: 'C->T',L297L,721
17128: 'T->C',Y298H,4
17129: 'A->G',Y298C,7
17130: 'C->T',Y298Y,232
17131: 'T->A',Y299N,1
17132: 'A->G',Y299C,7
17133: 'C->T',Y299Y,148
17134: 'C->A',P300T,23
17134: 'C->T',P300S,359
17135: 'C->A',P300H,160
17135: 'C->G',P300R,6
17135: 'C->T',P300L,3553
17136: 'T->A',P300P,26
17136: 'T->C',P300P,130
17136: 'T->G',P300P,14
17137: 'T->A',S301T,10
17137: 'T->C',S301P,115
17137: 'T->G',S301A,2
17138: 'C->A',S301Y,15
17138: 'C->T',S301F,248
17139: 'T->A',S301S,425
17139: 'T->C',S301S,123
17139: 'T->G',S301S,7
17140: 'G->A',A302T,16
17140: 'G->T',A302S,181
17141: 'C->A',A302D,13
17141: 'C->G',A302G,14
17141: 'C->T',A302V,22
17142: 'T->A',A302A,247
17142: 'T->C',A302A,157
17142: 'T->G',A302A,26
17143: 'C->T',R303C,39
17144: 'G->A',R303H,271
17144: 'G->T',R303L,45
17145: 'C->A',R303R,43
17145: 'C->G',R303R,2
17145: 'C->T',R303R,176
17146: 'A->C',I304L,22
17146: 'A->G',I304V,53
17146: 'A->T',I304L,99
17147: 'T->C',I304T,36
17148: 'A->C',I304I,2
17148: 'A->G',I304M,364
17148: 'A->T',I304I,23
17149: 'G->A',V305M,71
17149: 'G->T',V305L,48
17150: 'T->C',V305A,36
17151: 'G->T',V305V,43
17152: 'T->C',Y306H,4
17153: 'A->G',Y306C,160
17153: 'A->T',Y306F,4
17154: 'T->C',Y306Y,955
17155: 'A->G',T307A,19
17156: 'C->T',T307I,762
17157: 'A->C',T307T,1
17157: 'A->G',T307T,53
17158: 'G->A',A308T,2
17158: 'G->T',A308S,10
17159: 'C->T',A308V,4
17160: 'T->A',A308A,7
17160: 'T->C',A308A,33
17160: 'T->G',A308A,20
17161: 'T->A',C309S,2
17161: 'T->G',C309G,1
17163: 'C->T',C309C,198
17164: 'T->G',S310A,23
17165: 'C->T',S310F,1
17166: 'T->A',S310S,29
17166: 'T->C',S310S,139
17166: 'T->G',S310S,16
17168: 'A->T',H311L,1
17169: 'T->C',H311H,119
17170: 'G->A',A312T,10
17170: 'G->C',A312P,1
17170: 'G->T',A312S,1
17171: 'C->A',A312D,1
17171: 'C->T',A312V,1
17172: 'C->A',A312A,323
17172: 'C->T',A312A,1475
17173: 'G->C',A313P,1
17174: 'C->G',A313G,2
17175: 'T->A',A313A,20
17175: 'T->C',A313A,93
17176: 'G->A',V314I,8
17178: 'T->A',V314V,46
17178: 'T->C',V314V,214
17178: 'T->G',V314V,234
17179: 'G->A',D315N,2
17179: 'G->T',D315Y,55
17181: 'T->C',D315D,896
17182: 'G->A',A316T,87
17184: 'A->C',A316A,94
17184: 'A->G',A316A,21
17184: 'A->T',A316A,30
17185: 'C->A',L317I,21
17185: 'C->T',L317L,52
17187: 'A->C',L317L,2
17187: 'A->G',L317L,457
17187: 'A->T',L317L,3
17190: 'T->C',C318C,68
17191: 'G->A',E319K,4
17192: 'A->C',E319A,75
17192: 'A->G',E319G,140
17192: 'A->T',E319V,10
17193: 'G->A',E319E,116
17193: 'G->C',E319D,4
17193: 'G->T',E319D,5947
17195: 'A->G',K320R,5
17196: 'G->A',K320K,82
17196: 'G->T',K320N,1
17197: 'G->A',A321T,10
17197: 'G->T',A321S,140
17199: 'A->C',A321A,17
17199: 'A->G',A321A,64
17199: 'A->T',A321A,120
17200: 'T->A',L322I,5
17200: 'T->C',L322L,37
17200: 'T->G',L322V,16
17201: 'T->C',L322S,42
17202: 'A->G',L322L,46
17203: 'A->C',K323Q,2
17203: 'A->G',K323E,13
17204: 'A->C',K323T,8
17204: 'A->G',K323R,150
17204: 'A->T',K323I,2
17205: 'A->C',K323N,12
17205: 'A->G',K323K,160
17205: 'A->T',K323N,21
17206: 'T->A',Y324N,20
17206: 'T->C',Y324H,414
17207: 'A->C',Y324S,3
17207: 'A->G',Y324C,258
17207: 'A->T',Y324F,15
17208: 'T->C',Y324Y,158
17209: 'T->A',L325M,1
17209: 'T->C',L325L,5
17209: 'T->G',L325V,20
17211: 'G->A',L325L,57
17211: 'G->C',L325F,1
17211: 'G->T',L325F,384
17212: 'C->A',P326T,2
17212: 'C->T',P326S,12
17213: 'C->A',P326H,59
17213: 'C->T',P326L,226
17214: 'T->C',P326P,782
17214: 'T->G',P326P,9
17215: 'A->C',I327L,4
17215: 'A->G',I327V,30
17216: 'T->C',I327T,1
17217: 'A->G',I327M,3
17217: 'A->T',I327I,11
17218: 'G->A',D328N,113
17218: 'G->T',D328Y,51
17219: 'A->C',D328A,67
17219: 'A->G',D328G,41
17219: 'A->T',D328V,1
17220: 'T->C',D328D,201
17221: 'A->G',K329E,1
17222: 'A->G',K329R,54
17222: 'A->T',K329I,3
17223: 'A->G',K329K,71
17226: 'T->C',C330C,2
17227: 'A->G',S331G,2
17228: 'G->C',S331T,1
17229: 'T->C',S331S,13
17230: 'A->C',R332R,1
17232: 'A->G',R332R,982
17233: 'A->C',I333L,19
17233: 'A->G',I333V,109
17234: 'T->A',I333N,1
17234: 'T->C',I333T,9
17235: 'T->A',I333I,4
17235: 'T->C',I333I,55
17236: 'A->G',I334V,48549
17237: 'T->C',I334T,7
17239: 'C->T',P335S,1
17241: 'T->A',P335P,88
17241: 'T->C',P335P,235
17241: 'T->G',P335P,4
17242: 'G->A',A336T,196
17242: 'G->T',A336S,12
17243: 'C->T',A336V,108
17244: 'A->C',A336A,1
17244: 'A->G',A336A,160
17244: 'A->T',A336A,1
17245: 'C->A',R337S,2
17245: 'C->T',R337C,55
17246: 'G->A',R337H,7
17246: 'G->T',R337L,10
17247: 'T->A',R337R,81
17247: 'T->C',R337R,1196
17247: 'T->G',R337R,23
17248: 'G->A',A338T,29
17248: 'G->C',A338P,1
17248: 'G->T',A338S,18
17249: 'C->T',A338V,303
17250: 'T->A',A338A,6
17250: 'T->C',A338A,178
17250: 'T->G',A338A,18
17251: 'C->A',R339S,3
17251: 'C->T',R339C,43
17252: 'G->A',R339H,121
17252: 'G->T',R339L,177
17253: 'T->C',R339R,53
17253: 'T->G',R339R,5
17254: 'G->A',V340I,45
17254: 'G->T',V340L,2
17255: 'T->C',V340A,1
17256: 'A->C',V340V,1
17256: 'A->G',V340V,172
17256: 'A->T',V340V,54
17257: 'G->A',E341K,1
17258: 'A->C',E341A,12
17258: 'A->G',E341G,2
17258: 'A->T',E341V,1
17259: 'G->A',E341E,22
17259: 'G->C',E341D,15
17259: 'G->T',E341D,67826
17261: 'G->A',C342Y,28
17261: 'G->T',C342F,36
17262: 'T->C',C342C,78
17265: 'T->C',F343F,11
17266: 'G->A',D344N,50
17266: 'G->C',D344H,13
17266: 'G->T',D344Y,21
17267: 'A->C',D344A,4
17267: 'A->G',D344G,455
17267: 'A->T',D344V,4
17268: 'T->A',D344E,15
17268: 'T->C',D344D,207
17268: 'T->G',D344E,2
17269: 'A->C',K345Q,3
17270: 'A->G',K345R,30
17271: 'A->C',K345N,1
17271: 'A->G',K345K,61
17274: 'C->T',F346F,610
17275: 'A->C',K347Q,3
17275: 'A->G',K347E,2
17276: 'A->G',K347R,36
17276: 'A->T',K347I,3
17277: 'A->C',K347N,14
17277: 'A->G',K347K,27
17277: 'A->T',K347N,1
17278: 'G->A',V348M,31
17278: 'G->C',V348L,16
17278: 'G->T',V348L,3315
17279: 'T->C',V348A,23
17280: 'G->A',V348V,12
17280: 'G->C',V348V,25
17280: 'G->T',V348V,4006
17283: 'T->C',N349N,83
17284: 'T->A',S350T,2
17284: 'T->C',S350P,2
17284: 'T->G',S350A,16
17285: 'C->T',S350L,1888
17286: 'A->C',S350S,5
17286: 'A->G',S350S,78
17286: 'A->T',S350S,46
17287: 'A->C',T351P,2
17287: 'A->G',T351A,30
17287: 'A->T',T351S,2
17288: 'C->A',T351K,1
17288: 'C->T',T351I,1850
17289: 'A->C',T351T,1
17289: 'A->G',T351T,33
17289: 'A->T',T351T,2
17290: 'T->C',L352L,296
17290: 'T->G',L352V,1
17292: 'A->G',L352L,64
17293: 'G->A',E353K,1
17294: 'A->G',E353G,8
17295: 'A->G',E353E,29
17296: 'C->A',Q354K,4
17297: 'A->C',Q354P,1
17297: 'A->G',Q354R,10
17297: 'A->T',Q354L,2
17298: 'G->A',Q354Q,25
17298: 'G->T',Q354H,112
17299: 'T->C',Y355H,15
17300: 'A->G',Y355C,49
17300: 'A->T',Y355F,3
17301: 'T->C',Y355Y,111
17302: 'G->A',V356I,19
17302: 'G->C',V356L,1
17302: 'G->T',V356F,764
17303: 'T->A',V356D,1
17303: 'T->C',V356A,19
17303: 'T->G',V356G,5
17304: 'C->A',V356V,52
17304: 'C->G',V356V,129
17304: 'C->T',V356V,4239
17305: 'T->C',F357L,12
17306: 'T->A',F357Y,2
17306: 'T->C',F357S,1
17307: 'T->A',F357L,1
17307: 'T->C',F357F,19
17308: 'T->A',C358S,4
17308: 'T->G',C358G,1
17310: 'T->C',C358C,391
17313: 'T->C',T359T,24
17313: 'T->G',T359T,2
17314: 'G->A',V360I,13
17314: 'G->T',V360L,14
17315: 'T->C',V360A,6
17316: 'A->G',V360V,67
17316: 'A->T',V360V,2
17317: 'A->C',N361H,5
17318: 'A->G',N361S,1
17319: 'T->C',N361N,114
17320: 'G->A',A362T,166
17320: 'G->T',A362S,432
17321: 'C->T',A362V,24
17322: 'A->C',A362A,4
17322: 'A->G',A362A,99
17322: 'A->T',A362A,69
17323: 'T->A',L363M,1
17323: 'T->C',L363L,60
17323: 'T->G',L363V,2
17324: 'T->C',L363S,3
17325: 'G->A',L363L,71
17325: 'G->C',L363F,4
17325: 'G->T',L363F,231
17326: 'C->T',P364S,218
17327: 'C->A',P364H,54
17327: 'C->T',P364L,55
17328: 'T->A',P364P,27
17328: 'T->C',P364P,133
17328: 'T->G',P364P,7
17330: 'A->G',E365G,1
17331: 'G->A',E365E,176
17331: 'G->C',E365D,19
17331: 'G->T',E365D,13829
17332: 'A->G',T366A,106
17332: 'A->T',T366S,2
17333: 'C->A',T366K,1
17333: 'C->T',T366M,304
17334: 'G->A',T366T,478
17334: 'G->C',T366T,12
17334: 'G->T',T366T,1124
17335: 'A->C',T367P,7
17335: 'A->G',T367A,82
17336: 'C->A',T367K,2
17336: 'C->T',T367I,1625
17337: 'A->C',T367T,23
17337: 'A->G',T367T,8765
17337: 'A->T',T367T,2
17338: 'G->A',A368T,123
17338: 'G->C',A368P,9
17338: 'G->T',A368S,1037
17339: 'C->G',A368G,1
17339: 'C->T',A368V,2614
17340: 'A->C',A368A,2
17340: 'A->G',A368A,61
17340: 'A->T',A368A,31
17341: 'G->A',D369N,23
17341: 'G->T',D369Y,13
17342: 'A->C',D369A,11
17342: 'A->G',D369G,65
17343: 'T->C',D369D,312
17343: 'T->G',D369E,57
17344: 'A->C',I370L,19
17344: 'A->G',I370V,2063
17345: 'T->C',I370T,12
17346: 'A->C',I370I,3
17346: 'A->G',I370M,53
17346: 'A->T',I370I,8
17347: 'G->A',V371I,13
17347: 'G->T',V371F,121
17348: 'T->C',V371A,13
17348: 'T->G',V371G,3
17349: 'T->A',V371V,3
17349: 'T->C',V371V,19
17349: 'T->G',V371V,30
17350: 'G->A',V372I,71
17350: 'G->T',V372F,12
17351: 'T->C',V372A,8
17352: 'C->A',V372V,15
17352: 'C->G',V372V,1
17352: 'C->T',V372V,724
17353: 'T->C',F373L,168
17353: 'T->G',F373V,9
17354: 'T->A',F373Y,3
17354: 'T->C',F373S,20
17354: 'T->G',F373C,1
17355: 'T->A',F373L,11
17355: 'T->C',F373F,24
17355: 'T->G',F373L,1
17357: 'A->G',D374G,1
17358: 'T->C',D374D,125
17361: 'A->G',E375E,42
17362: 'A->G',I376V,35
17363: 'T->C',I376T,174
17363: 'T->G',I376S,1
17364: 'T->A',I376I,6
17364: 'T->C',I376I,57
17364: 'T->G',I376M,10
17367: 'A->C',S377S,1
17367: 'A->G',S377S,39
17367: 'A->T',S377S,51
17368: 'A->G',M378V,2
17370: 'G->A',M378I,21
17370: 'G->C',M378I,2
17370: 'G->T',M378I,31
17371: 'G->A',A379T,70
17371: 'G->T',A379S,333
17372: 'C->T',A379V,272
17373: 'C->A',A379A,25
17373: 'C->G',A379A,5
17373: 'C->T',A379A,2230
17374: 'A->G',T380A,2
17374: 'A->T',T380S,1
17375: 'C->T',T380I,360
17376: 'A->C',T380T,2
17376: 'A->G',T380T,77
17376: 'A->T',T380T,9
17377: 'A->G',N381D,3
17379: 'T->C',N381N,72
17380: 'T->C',Y382H,36
17381: 'A->G',Y382C,4
17382: 'T->C',Y382Y,122
17385: 'T->C',D383D,64
17385: 'T->G',D383E,173
17386: 'T->A',L384M,1
17386: 'T->C',L384L,4
17388: 'G->A',L384L,35
17388: 'G->T',L384F,11
17391: 'T->A',S385R,1
17391: 'T->C',S385S,92
17391: 'T->G',S385R,1
17392: 'G->A',V386I,7
17392: 'G->C',V386L,7
17392: 'G->T',V386F,3
17393: 'T->C',V386A,12
17394: 'T->A',V386V,75
17394: 'T->C',V386V,24
17394: 'T->G',V386V,2
17395: 'G->A',V387I,57
17396: 'T->C',V387A,11
17396: 'T->G',V387G,1
17397: 'C->A',V387V,4
17397: 'C->G',V387V,1
17397: 'C->T',V387V,271
17398: 'A->C',N388H,12
17398: 'A->T',N388Y,8
17399: 'A->C',N388T,21
17399: 'A->G',N388S,91
17399: 'A->T',N388I,2
17400: 'T->C',N388N,80
17401: 'G->A',A389T,76
17401: 'G->T',A389S,16
17402: 'C->A',A389D,18
17402: 'C->T',A389V,159
17403: 'C->A',A389A,9
17403: 'C->T',A389A,2136
17404: 'A->C',R390R,17
17405: 'G->A',R390K,6
17406: 'A->G',R390R,2419
17407: 'T->C',L391L,1008
17407: 'T->G',L391V,28
17408: 'T->C',L391S,51
17409: 'A->G',L391L,111
17410: 'C->A',R392S,24
17410: 'C->G',R392G,8
17410: 'C->T',R392C,4463
17411: 'G->A',R392H,115
17411: 'G->T',R392L,127
17412: 'T->A',R392R,154
17412: 'T->C',R392R,59
17412: 'T->G',R392R,6
17413: 'G->A',A393T,6
17413: 'G->T',A393S,5
17414: 'C->G',A393G,1
17414: 'C->T',A393V,25
17415: 'T->A',A393A,5
17415: 'T->C',A393A,157
17417: 'A->G',K394R,31
17418: 'G->A',K394K,158
17418: 'G->C',K394N,1
17418: 'G->T',K394N,30
17419: 'C->T',H395Y,522
17420: 'A->C',H395P,2
17420: 'A->G',H395R,17
17421: 'C->A',H395Q,1
17421: 'C->T',H395H,577
17422: 'T->A',Y396N,1
17422: 'T->C',Y396H,22
17423: 'A->C',Y396S,4
17423: 'A->G',Y396C,62
17423: 'A->T',Y396F,8
17424: 'T->C',Y396Y,111
17425: 'G->A',V397M,149
17425: 'G->T',V397L,23
17426: 'T->C',V397A,187
17427: 'G->A',V397V,94
17427: 'G->C',V397V,4
17427: 'G->T',V397V,10248
17428: 'T->C',Y398H,16
17429: 'A->G',Y398C,53
17430: 'C->T',Y398Y,806
17431: 'A->G',I399V,451
17432: 'T->C',I399T,11
17433: 'T->A',I399I,49
17433: 'T->C',I399I,196
17436: 'C->A',G400G,47
17436: 'C->G',G400G,3
17436: 'C->T',G400G,769
17439: 'C->T',D401D,1062
17440: 'C->A',P402T,3
17440: 'C->T',P402S,846
17441: 'C->T',P402L,61
17442: 'T->A',P402P,45
17442: 'T->C',P402P,1422
17442: 'T->G',P402P,62
17443: 'G->A',A403T,11
17443: 'G->T',A403S,459
17444: 'C->A',A403D,33
17444: 'C->T',A403V,183
17445: 'T->A',A403A,10
17445: 'T->C',A403A,528
17445: 'T->G',A403A,40
17448: 'A->G',Q404Q,83
17449: 'T->C',L405L,347
17451: 'A->G',L405L,51
17453: 'C->A',P406H,1
17454: 'T->A',P406P,108
17454: 'T->C',P406P,83
17454: 'T->G',P406P,18
17455: 'G->A',A407T,1
17455: 'G->T',A407S,21
17456: 'C->T',A407V,19
17457: 'A->C',A407A,1
17457: 'A->G',A407A,79
17458: 'C->A',P408T,3
17460: 'A->C',P408P,2
17460: 'A->G',P408P,318
17460: 'A->T',P408P,23
17461: 'C->T',R409C,33
17462: 'G->A',R409H,64
17462: 'G->C',R409P,1
17463: 'C->A',R409R,17
17463: 'C->G',R409R,6
17463: 'C->T',R409R,667
17464: 'A->G',T410A,1
17465: 'C->T',T410I,29
17466: 'A->C',T410T,9
17466: 'A->G',T410T,285
17466: 'A->T',T410T,4
17467: 'T->A',L411M,4
17467: 'T->C',L411L,36
17469: 'G->A',L411L,67
17469: 'G->T',L411F,4
17470: 'C->A',L412I,8
17470: 'C->T',L412L,740
17471: 'T->A',L412Q,2
17472: 'A->C',L412L,1
17472: 'A->G',L412L,19
17472: 'A->T',L412L,11
17473: 'A->G',T413A,54
17474: 'C->A',T413N,24
17474: 'C->T',T413I,1778
17475: 'T->A',T413T,3
17475: 'T->C',T413T,112
17475: 'T->G',T413T,8
17477: 'A->G',K414R,128
17477: 'A->T',K414M,3
17478: 'G->A',K414K,3992
17478: 'G->T',K414N,57
17479: 'G->A',G415S,746
17479: 'G->T',G415C,55
17480: 'G->A',G415D,4
17480: 'G->T',G415V,1
17481: 'C->A',G415G,6
17481: 'C->T',G415G,153
17482: 'A->C',T416P,4
17482: 'A->G',T416A,38
17482: 'A->T',T416S,27
17483: 'C->T',T416I,559
17484: 'A->C',T416T,10
17484: 'A->G',T416T,72
17485: 'C->A',L417I,1
17485: 'C->G',L417V,1
17485: 'C->T',L417L,238
17487: 'A->C',L417L,2
17487: 'A->G',L417L,238
17487: 'A->T',L417L,8
17488: 'G->A',E418K,87
17489: 'A->C',E418A,6
17489: 'A->G',E418G,1
17490: 'A->G',E418E,58
17491: 'C->G',P419A,3
17491: 'C->T',P419S,4910
17492: 'C->A',P419Q,1
17492: 'C->T',P419L,3
17493: 'A->C',P419P,14
17493: 'A->G',P419P,86
17493: 'A->T',P419P,90
17494: 'G->A',E420K,15
17494: 'G->C',E420Q,18
17495: 'A->C',E420A,3
17495: 'A->G',E420G,5
17495: 'A->T',E420V,2
17496: 'A->C',E420D,13
17496: 'A->G',E420E,10589
17496: 'A->T',E420D,1
17497: 'T->C',Y421H,284
17498: 'A->G',Y421C,3
17498: 'A->T',Y421F,1
17499: 'T->C',Y421Y,81
17500: 'T->G',F422V,1
17501: 'T->G',F422C,1
17502: 'C->T',F422F,3363
17505: 'T->C',N423N,177
17506: 'T->A',S424T,4
17506: 'T->G',S424A,22
17507: 'C->T',S424L,1
17508: 'A->C',S424S,35
17508: 'A->G',S424S,98
17508: 'A->T',S424S,78
17509: 'G->A',V425M,4
17509: 'G->T',V425L,9
17510: 'T->C',V425A,13
17511: 'G->A',V425V,60
17511: 'G->C',V425V,21
17511: 'G->T',V425V,64
17512: 'T->G',C426G,2
17513: 'G->C',C426S,44
17514: 'T->C',C426C,27
17515: 'A->G',R427G,4
17516: 'G->A',R427K,68
17516: 'G->T',R427I,10
17517: 'A->G',R427R,38
17518: 'C->A',L428I,22
17518: 'C->T',L428F,2725
17519: 'T->A',L428H,2
17520: 'T->A',L428L,1
17520: 'T->C',L428L,37
17521: 'A->G',M429V,101
17522: 'T->C',M429T,4
17523: 'G->A',M429I,24
17523: 'G->C',M429I,10
17523: 'G->T',M429I,3734
17524: 'A->C',K430Q,19
17524: 'A->G',K430E,20
17525: 'A->C',K430T,3
17525: 'A->G',K430R,3
17526: 'A->C',K430N,4
17526: 'A->G',K430K,28
17527: 'A->G',T431A,15
17528: 'C->A',T431N,113
17528: 'C->G',T431S,8
17528: 'C->T',T431I,1307
17529: 'T->A',T431T,3
17529: 'T->C',T431T,57
17529: 'T->G',T431T,1
17530: 'A->C',I432L,1
17530: 'A->G',I432V,13
17530: 'A->T',I432L,3
17531: 'T->C',I432T,36
17532: 'A->C',I432I,10
17532: 'A->G',I432M,52
17532: 'A->T',I432I,2
17533: 'G->A',G433S,138
17533: 'G->C',G433R,14
17533: 'G->T',G433C,1102
17534: 'G->A',G433D,3
17534: 'G->C',G433A,3
17534: 'G->T',G433V,1
17535: 'T->C',G433G,49
17536: 'C->A',P434T,3
17536: 'C->T',P434S,46
17537: 'C->T',P434L,2
17538: 'A->C',P434P,3
17538: 'A->G',P434P,84
17538: 'A->T',P434P,167
17539: 'G->A',D435N,173
17539: 'G->C',D435H,1
17539: 'G->T',D435Y,49
17541: 'C->A',D435E,1
17541: 'C->T',D435D,139
17542: 'A->C',M436L,3
17542: 'A->G',M436V,48
17542: 'A->T',M436L,3
17543: 'T->A',M436K,1
17543: 'T->C',M436T,27
17543: 'T->G',M436R,2
17544: 'G->A',M436I,13
17544: 'G->T',M436I,39
17545: 'T->C',F437L,9
17546: 'T->C',F437S,1
17547: 'C->A',F437L,1
17547: 'C->T',F437F,123
17548: 'C->A',L438I,133
17548: 'C->T',L438F,5
17549: 'T->G',L438R,1
17550: 'C->A',L438L,293
17550: 'C->G',L438L,7
17550: 'C->T',L438L,8330
17551: 'G->A',G439R,8037
17551: 'G->C',G439R,2
17552: 'G->A',G439E,29
17552: 'G->T',G439V,14
17553: 'A->C',G439G,33
17553: 'A->G',G439G,225
17553: 'A->T',G439G,5
17554: 'A->G',T440A,19
17554: 'A->T',T440S,6
17555: 'C->A',T440N,28
17555: 'C->T',T440I,385
17556: 'T->A',T440T,9
17556: 'T->C',T440T,95
17556: 'T->G',T440T,38
17557: 'T->A',C441S,11
17557: 'T->G',C441G,2
17559: 'T->C',C441C,53
17560: 'C->A',R442R,44
17560: 'C->T',R442W,2
17561: 'G->A',R442Q,562
17561: 'G->T',R442L,60
17562: 'G->A',R442R,149
17562: 'G->T',R442R,1840
17563: 'C->G',R443G,43
17564: 'G->A',R443H,42
17565: 'T->C',R443R,1411
17565: 'T->G',R443R,13
17566: 'T->A',C444S,37
17567: 'G->A',C444Y,12
17568: 'T->C',C444C,103
17569: 'C->T',P445S,139
17571: 'T->A',P445P,55
17571: 'T->C',P445P,48
17571: 'T->G',P445P,210
17572: 'G->A',A446T,115
17572: 'G->C',A446P,4
17572: 'G->T',A446S,3663
17573: 'C->A',A446D,22
17573: 'C->G',A446G,4
17573: 'C->T',A446V,1450
17574: 'T->A',A446A,155
17574: 'T->C',A446A,2783
17574: 'T->G',A446A,7
17575: 'G->A',E447K,1
17575: 'G->C',E447Q,1
17576: 'A->C',E447A,1
17577: 'A->G',E447E,189
17578: 'A->G',I448V,5
17580: 'T->A',I448I,5
17580: 'T->C',I448I,17
17581: 'G->A',V449I,23
17581: 'G->T',V449F,1
17582: 'T->C',V449A,1
17583: 'T->A',V449V,29
17583: 'T->C',V449V,12
17583: 'T->G',V449V,320
17584: 'G->A',D450N,107
17584: 'G->C',D450H,1
17584: 'G->T',D450Y,88
17585: 'A->C',D450A,2
17585: 'A->G',D450G,81
17585: 'A->T',D450V,11
17586: 'C->A',D450E,3
17586: 'C->G',D450E,9
17586: 'C->T',D450D,873
17589: 'T->A',T451T,27
17589: 'T->C',T451T,93
17589: 'T->G',T451T,1
17590: 'G->A',V452M,5
17590: 'G->C',V452L,1
17590: 'G->T',V452L,260
17591: 'T->C',V452A,4
17592: 'G->A',V452V,180
17592: 'G->T',V452V,303
17593: 'A->G',S453G,43
17594: 'G->A',S453N,15
17595: 'T->C',S453S,24
17596: 'G->A',A454T,97
17596: 'G->T',A454S,6
17597: 'C->A',A454D,10
17597: 'C->T',A454V,343
17598: 'T->C',A454A,71
17598: 'T->G',A454A,16
17599: 'T->A',L455M,369
17599: 'T->C',L455L,11
17600: 'T->C',L455S,5
17601: 'G->A',L455L,112
17601: 'G->T',L455F,141
17602: 'G->A',V456I,74
17603: 'T->C',V456A,69
17604: 'T->A',V456V,2
17604: 'T->C',V456V,57
17604: 'T->G',V456V,6
17607: 'T->C',Y457Y,101
17608: 'G->A',D458N,13
17608: 'G->T',D458Y,84
17609: 'A->C',D458A,5
17609: 'A->G',D458G,45
17610: 'T->C',D458D,88
17611: 'A->G',N459D,68
17611: 'A->T',N459Y,1
17612: 'A->C',N459T,15
17612: 'A->G',N459S,64
17613: 'T->C',N459N,90
17613: 'T->G',N459K,1
17614: 'A->G',K460E,38
17615: 'A->C',K460T,2
17615: 'A->G',K460R,140422
17616: 'G->A',K460K,59
17616: 'G->T',K460N,22
17617: 'C->T',L461F,3
17619: 'T->A',L461L,2
17619: 'T->C',L461L,198
17619: 'T->G',L461L,2
17620: 'A->G',K462E,5
17621: 'A->C',K462T,4
17621: 'A->G',K462R,37
17621: 'A->T',K462I,1
17622: 'A->C',K462N,191
17622: 'A->G',K462K,190
17622: 'A->T',K462N,8
17623: 'G->A',A463T,103
17623: 'G->T',A463S,82
17624: 'C->A',A463E,1
17624: 'C->T',A463V,7
17625: 'A->C',A463A,1
17625: 'A->G',A463A,6
17626: 'C->A',H464N,63
17626: 'C->T',H464Y,1463
17627: 'A->G',H464R,162
17627: 'A->T',H464L,1
17628: 'T->A',H464Q,5
17628: 'T->C',H464H,150
17629: 'A->G',K465E,7
17630: 'A->G',K465R,21
17631: 'A->C',K465N,128
17631: 'A->G',K465K,42
17631: 'A->T',K465N,1
17632: 'G->A',D466N,68
17632: 'G->C',D466H,5
17632: 'G->T',D466Y,453
17633: 'A->C',D466A,1
17633: 'A->G',D466G,44
17634: 'C->A',D466E,324
17634: 'C->T',D466D,779
17635: 'A->C',K467Q,10
17635: 'A->G',K467E,13
17636: 'A->C',K467T,2
17636: 'A->G',K467R,211
17636: 'A->T',K467I,9
17637: 'A->C',K467N,16
17637: 'A->G',K467K,737
17637: 'A->T',K467N,4
17638: 'T->A',S468T,15
17638: 'T->C',S468P,1
17638: 'T->G',S468A,1389
17639: 'C->T',S468L,1785
17640: 'A->C',S468S,57
17640: 'A->G',S468S,60
17640: 'A->T',S468S,8
17641: 'G->A',A469T,649
17641: 'G->T',A469S,99
17642: 'C->A',A469D,27
17642: 'C->T',A469V,324
17643: 'T->A',A469A,4
17643: 'T->C',A469A,121
17643: 'T->G',A469A,28
17644: 'C->A',Q470K,4
17644: 'C->G',Q470E,11
17645: 'A->G',Q470R,16
17645: 'A->T',Q470L,100
17646: 'A->C',Q470H,8
17646: 'A->G',Q470Q,124
17647: 'T->G',C471G,1
17648: 'G->T',C471F,1
17649: 'C->T',C471C,710
17650: 'T->C',F472L,4
17650: 'T->G',F472V,31
17652: 'T->C',F472F,100
17654: 'A->G',K473R,36
17655: 'A->G',K473K,28
17656: 'A->C',M474L,1
17656: 'A->G',M474V,26
17656: 'A->T',M474L,2
17657: 'T->A',M474K,1
17657: 'T->C',M474T,2
17658: 'G->A',M474I,143
17658: 'G->C',M474I,1
17658: 'G->T',M474I,2182
17659: 'T->C',F475L,59
17659: 'T->G',F475V,337
17660: 'T->C',F475S,11
17660: 'T->G',F475C,26
17661: 'T->C',F475F,40
17661: 'T->G',F475L,23
17662: 'T->C',Y476H,1
17663: 'A->G',Y476C,14
17664: 'T->C',Y476Y,63
17666: 'A->G',K477R,157
17667: 'G->A',K477K,713
17667: 'G->T',K477N,29
17670: 'T->C',G478G,24
17671: 'G->A',V479I,438
17671: 'G->T',V479F,52
17672: 'T->C',V479A,21
17673: 'T->A',V479V,1
17673: 'T->C',V479V,62
17673: 'T->G',V479V,17
17674: 'A->G',I480V,750
17675: 'T->C',I480T,11
17676: 'C->A',I480I,41
17676: 'C->T',I480I,5374
17677: 'A->G',T481A,10
17678: 'C->A',T481K,1
17678: 'C->T',T481M,4701
17679: 'G->A',T481T,290
17679: 'G->C',T481T,1
17679: 'G->T',T481T,6587
17681: 'A->G',H482R,13
17681: 'A->T',H482L,13
17682: 'T->C',H482H,184
17683: 'G->T',D483Y,28
17685: 'T->C',D483D,73
17686: 'G->A',V484I,77
17686: 'G->T',V484F,474
17687: 'T->A',V484D,1
17687: 'T->C',V484A,31
17688: 'T->A',V484V,3
17688: 'T->C',V484V,427
17688: 'T->G',V484V,7
17689: 'T->C',S485P,6
17689: 'T->G',S485A,31
17690: 'C->T',S485L,650
17691: 'A->C',S485S,34
17691: 'A->G',S485S,225
17691: 'A->T',S485S,1
17693: 'C->T',S486F,1
17694: 'T->A',S486S,9
17694: 'T->C',S486S,221
17694: 'T->G',S486S,199
17695: 'G->T',A487S,18
17697: 'A->C',A487A,14
17697: 'A->G',A487A,73
17697: 'A->T',A487A,103
17698: 'A->C',I488L,8
17698: 'A->G',I488V,1
17698: 'A->T',I488F,5
17699: 'T->C',I488T,1
17699: 'T->G',I488S,2
17700: 'T->A',I488I,6
17700: 'T->C',I488I,110
17701: 'A->T',N489Y,1
17703: 'C->T',N489N,279
17704: 'A->C',R490R,2
17704: 'A->G',R490G,1
17706: 'G->A',R490R,314
17706: 'G->C',R490S,1
17706: 'G->T',R490S,12
17707: 'C->A',P491T,8
17707: 'C->T',P491S,1231
17708: 'C->T',P491L,5
17709: 'A->C',P491P,54
17709: 'A->G',P491P,544
17709: 'A->T',P491P,13
17711: 'A->G',Q492R,3
17712: 'A->G',Q492Q,34
17712: 'A->T',Q492H,9
17713: 'A->C',I493L,27
17713: 'A->G',I493V,156
17713: 'A->T',I493L,4
17714: 'T->C',I493T,1
17715: 'A->C',I493I,7
17715: 'A->G',I493M,10
17715: 'A->T',I493I,34
17716: 'G->A',G494S,2
17716: 'G->T',G494C,1
17718: 'C->A',G494G,18
17718: 'C->T',G494G,313
17719: 'G->A',V495M,4
17719: 'G->T',V495L,2
17720: 'T->C',V495A,11
17721: 'G->A',V495V,110
17721: 'G->C',V495V,12
17721: 'G->T',V495V,3674
17722: 'G->A',V496I,41
17722: 'G->T',V496L,321
17723: 'T->C',V496A,2
17724: 'A->G',V496V,92
17724: 'A->T',V496V,2
17725: 'A->C',R497R,26
17727: 'A->G',R497R,40
17728: 'G->C',E498Q,1
17729: 'A->C',E498A,17
17729: 'A->G',E498G,4
17729: 'A->T',E498V,1
17730: 'A->G',E498E,117
17731: 'T->A',F499I,3
17731: 'T->C',F499L,41
17731: 'T->G',F499V,3
17733: 'C->A',F499L,1
17733: 'C->T',F499F,2147
17734: 'C->A',L500I,79
17734: 'C->G',L500V,17
17734: 'C->T',L500F,258
17735: 'T->A',L500H,2
17735: 'T->C',L500P,33
17736: 'T->A',L500L,16
17736: 'T->C',L500L,199
17736: 'T->G',L500L,4
17737: 'A->G',T501A,94
17738: 'C->A',T501K,24
17738: 'C->T',T501I,589
17739: 'A->C',T501T,3
17739: 'A->G',T501T,114
17740: 'C->T',R502C,36
17741: 'G->A',R502H,65
17741: 'G->C',R502P,1
17741: 'G->T',R502L,19
17742: 'T->C',R502R,270
17742: 'T->G',R502R,2
17743: 'A->C',N503H,3
17743: 'A->G',N503D,96
17743: 'A->T',N503Y,302
17744: 'A->G',N503S,75
17744: 'A->T',N503I,4
17745: 'C->A',N503K,167
17745: 'C->G',N503K,27
17745: 'C->T',N503N,3469
17746: 'C->A',P504T,102
17746: 'C->G',P504A,8
17746: 'C->T',P504S,3045
17747: 'C->A',P504H,282
17747: 'C->T',P504L,4862
17748: 'T->A',P504P,465
17748: 'T->C',P504P,147
17748: 'T->G',P504P,32
17749: 'G->A',A505T,32
17749: 'G->C',A505P,7
17749: 'G->T',A505S,409
17750: 'C->A',A505D,6
17750: 'C->T',A505V,1410
17751: 'T->A',A505A,51
17751: 'T->C',A505A,82
17751: 'T->G',A505A,970
17753: 'G->T',W506L,14
17754: 'G->T',W506C,4
17755: 'A->C',R507R,30
17755: 'A->G',R507G,25
17756: 'G->A',R507K,916
17756: 'G->T',R507I,1
17757: 'A->C',R507S,1
17757: 'A->G',R507R,62
17758: 'A->C',K508Q,9
17758: 'A->G',K508E,42
17759: 'A->C',K508T,2
17759: 'A->G',K508R,83
17760: 'A->C',K508N,11
17760: 'A->G',K508K,53
17760: 'A->T',K508N,2
17761: 'G->A',A509T,14
17761: 'G->C',A509P,3
17761: 'G->T',A509S,175
17762: 'C->A',A509D,10
17762: 'C->G',A509G,25
17762: 'C->T',A509V,6461
17763: 'T->A',A509A,11
17763: 'T->C',A509A,3204
17763: 'T->G',A509A,163
17764: 'G->A',V510I,31
17764: 'G->C',V510L,3
17764: 'G->T',V510F,3
17765: 'T->C',V510A,3
17766: 'C->A',V510V,19
17766: 'C->G',V510V,9
17766: 'C->T',V510V,5114
17767: 'T->A',F511I,5
17767: 'T->C',F511L,7
17767: 'T->G',F511V,18
17768: 'T->A',F511Y,2
17768: 'T->C',F511S,1
17768: 'T->G',F511C,3
17769: 'T->A',F511L,1
17769: 'T->C',F511F,108
17770: 'A->G',I512V,27
17771: 'T->C',I512T,2
17772: 'T->A',I512I,5
17772: 'T->C',I512I,103
17772: 'T->G',I512M,1
17773: 'T->A',S513T,16
17774: 'C->T',S513L,3
17775: 'A->C',S513S,3
17775: 'A->G',S513S,51
17775: 'A->T',S513S,7
17776: 'C->T',P514S,1
17777: 'C->T',P514L,1
17778: 'T->C',P514P,24
17778: 'T->G',P514P,11
17779: 'T->C',Y515H,1
17780: 'A->G',Y515C,1
17781: 'T->C',Y515Y,470
17784: 'T->A',N516K,1
17784: 'T->C',N516N,231
17786: 'C->T',S517L,1
17787: 'A->C',S517S,3
17787: 'A->G',S517S,83
17787: 'A->T',S517S,3
17788: 'C->G',Q518E,1
17790: 'G->A',Q518Q,150
17790: 'G->C',Q518H,43
17790: 'G->T',Q518H,1938
17792: 'A->G',N519S,5
17793: 'T->C',N519N,112
17793: 'T->G',N519K,1
17794: 'G->A',A520T,187
17794: 'G->T',A520S,167
17795: 'C->G',A520G,471
17795: 'C->T',A520V,1196
17796: 'T->A',A520A,10
17796: 'T->C',A520A,135
17796: 'T->G',A520A,10
17797: 'G->A',V521I,78
17797: 'G->T',V521L,2
17798: 'T->C',V521A,23
17799: 'A->G',V521V,1345
17799: 'A->T',V521V,32
17800: 'G->A',A522T,14
17800: 'G->T',A522S,9
17801: 'C->T',A522V,25
17802: 'C->A',A522A,134
17802: 'C->T',A522A,225
17803: 'T->A',S523T,2
17803: 'T->C',S523P,1
17803: 'T->G',S523A,322
17804: 'C->T',S523L,58
17805: 'A->C',S523S,65
17805: 'A->G',S523S,384
17805: 'A->T',S523S,22
17807: 'A->G',K524R,12
17808: 'G->A',K524K,227
17808: 'G->C',K524N,18
17808: 'G->T',K524N,378
17809: 'A->C',I525L,26
17809: 'A->G',I525V,17
17809: 'A->T',I525F,1
17810: 'T->G',I525S,1
17811: 'T->A',I525I,3
17811: 'T->C',I525I,232
17812: 'T->C',L526L,19
17812: 'T->G',L526V,1
17813: 'T->C',L526S,10
17813: 'T->G',L526W,4
17814: 'G->A',L526L,150
17814: 'G->T',L526F,111
17815: 'G->A',G527R,499
17816: 'G->A',G527E,2
17816: 'G->C',G527A,1
17816: 'G->T',G527V,51
17817: 'A->C',G527G,140
17817: 'A->G',G527G,40
17817: 'A->T',G527G,1
17818: 'C->A',L528I,69
17818: 'C->T',L528L,500
17819: 'T->A',L528Q,2
17819: 'T->C',L528P,4
17820: 'A->G',L528L,146
17820: 'A->T',L528L,2
17821: 'C->A',P529T,8
17821: 'C->G',P529A,2
17821: 'C->T',P529S,91
17822: 'C->A',P529Q,10
17822: 'C->G',P529R,1
17822: 'C->T',P529L,2898
17823: 'A->C',P529P,2
17823: 'A->G',P529P,215
17823: 'A->T',P529P,10
17824: 'A->G',T530A,2
17825: 'C->A',T530N,4
17825: 'C->T',T530I,691
17826: 'T->A',T530T,28
17826: 'T->C',T530T,79
17826: 'T->G',T530T,84
17827: 'C->A',Q531K,93
17828: 'A->G',Q531R,5
17828: 'A->T',Q531L,3
17829: 'A->G',Q531Q,24
17829: 'A->T',Q531H,13
17830: 'A->G',T532A,2
17831: 'C->A',T532N,1
17832: 'T->A',T532T,9
17832: 'T->C',T532T,22
17832: 'T->G',T532T,9
17833: 'G->A',V533I,1
17834: 'T->C',V533A,1
17835: 'T->A',V533V,20
17835: 'T->C',V533V,237
17835: 'T->G',V533V,2
17836: 'G->A',D534N,1
17837: 'A->C',D534A,1
17838: 'T->A',D534E,1
17838: 'T->C',D534D,89
17839: 'T->C',S535P,1
17840: 'C->T',S535L,2
17841: 'A->C',S535S,28
17841: 'A->G',S535S,192
17841: 'A->T',S535S,10
17842: 'T->G',S536A,2
17844: 'A->C',S536S,37
17844: 'A->G',S536S,197
17844: 'A->T',S536S,12
17846: 'A->T',Q537L,1
17847: 'G->A',Q537Q,4363
17847: 'G->T',Q537H,1
17848: 'G->A',G538S,2
17848: 'G->C',G538R,1
17848: 'G->T',G538C,2
17849: 'G->A',G538D,1
17849: 'G->T',G538V,2
17850: 'C->A',G538G,22
17850: 'C->G',G538G,21
17850: 'C->T',G538G,2642
17851: 'T->A',S539T,1
17852: 'C->T',S539L,4
17853: 'A->C',S539S,29
17853: 'A->G',S539S,80
17853: 'A->T',S539S,453
17854: 'G->A',E540K,1
17856: 'A->G',E540E,70
17857: 'T->C',Y541H,2
17858: 'A->C',Y541S,1
17858: 'A->G',Y541C,2534
17859: 'T->C',Y541Y,269
17860: 'G->A',D542N,99
17860: 'G->T',D542Y,53
17861: 'A->C',D542A,16
17861: 'A->G',D542G,329
17861: 'A->T',D542V,1
17862: 'C->A',D542E,35
17862: 'C->G',D542E,4
17862: 'C->T',D542D,2666
17863: 'T->A',Y543N,3
17863: 'T->C',Y543H,271
17864: 'A->G',Y543C,45
17864: 'A->T',Y543F,1
17865: 'T->C',Y543Y,2443
17866: 'G->A',V544I,51
17866: 'G->C',V544L,1
17866: 'G->T',V544F,1
17867: 'T->C',V544A,7
17868: 'C->A',V544V,6
17868: 'C->G',V544V,1
17868: 'C->T',V544V,115
17869: 'A->G',I545V,143
17869: 'A->T',I545L,2
17870: 'T->C',I545T,5
17871: 'A->C',I545I,5
17871: 'A->G',I545M,35
17872: 'T->C',F546L,16
17872: 'T->G',F546V,10
17873: 'T->A',F546Y,16
17873: 'T->C',F546S,1
17874: 'C->T',F546F,218
17875: 'A->G',T547A,39
17876: 'C->A',T547N,2
17876: 'C->T',T547I,55
17877: 'T->A',T547T,29
17877: 'T->C',T547T,180
17877: 'T->G',T547T,10
17878: 'C->G',Q548E,2
17879: 'A->C',Q548P,1
17879: 'A->T',Q548L,1
17880: 'A->C',Q548H,1
17880: 'A->G',Q548Q,369
17881: 'A->G',T549A,13
17881: 'A->T',T549S,82
17883: 'C->A',T549T,115
17883: 'C->G',T549T,1
17883: 'C->T',T549T,541
17884: 'A->G',T550A,21
17884: 'A->T',T550S,1
17885: 'C->G',T550S,1
17886: 'T->A',T550T,30
17886: 'T->C',T550T,77
17886: 'T->G',T550T,5
17887: 'G->A',E551K,4
17888: 'A->C',E551A,2
17888: 'A->G',E551G,8
17889: 'A->C',E551D,3
17889: 'A->G',E551E,40
17889: 'A->T',E551D,5
17890: 'A->G',T552A,5
17890: 'A->T',T552S,1
17891: 'C->A',T552K,1
17891: 'C->T',T552I,2
17892: 'A->C',T552T,55
17892: 'A->G',T552T,161
17892: 'A->T',T552T,9
17893: 'G->A',A553T,19
17893: 'G->C',A553P,2
17893: 'G->T',A553S,317
17894: 'C->A',A553D,1
17894: 'C->G',A553G,1
17894: 'C->T',A553V,106
17895: 'T->A',A553A,20
17895: 'T->C',A553A,179
17895: 'T->G',A553A,19
17896: 'C->T',H554Y,3
17897: 'A->C',H554P,2
17898: 'C->T',H554H,247
17899: 'T->G',S555A,3
17900: 'C->A',S555Y,1
17900: 'C->T',S555F,2
17901: 'T->A',S555S,1
17901: 'T->C',S555S,335
17901: 'T->G',S555S,35
17903: 'G->A',C556Y,1
17904: 'T->C',C556C,20
17905: 'A->G',N557D,1
17906: 'A->G',N557S,26
17907: 'T->C',N557N,37
17908: 'G->A',V558I,112
17908: 'G->T',V558L,61
17909: 'T->C',V558A,3
17910: 'A->C',V558V,11
17910: 'A->G',V558V,110
17910: 'A->T',V558V,1
17911: 'A->G',N559D,1
17912: 'A->G',N559S,1
17913: 'C->T',N559N,1142
17914: 'A->C',R560R,22
17916: 'A->G',R560R,268
17919: 'T->C',F561F,54
17920: 'A->G',N562D,3
17921: 'A->C',N562T,3
17922: 'T->C',N562N,63
17924: 'T->C',V563A,2
17925: 'T->A',V563V,187
17925: 'T->C',V563V,10
17926: 'G->T',A564S,4
17927: 'C->T',A564V,1
17928: 'T->A',A564A,10
17928: 'T->C',A564A,115
17928: 'T->G',A564A,2
17929: 'A->G',I565V,135
17929: 'A->T',I565F,2
17930: 'T->C',I565T,8
17930: 'T->G',I565S,2
17931: 'T->A',I565I,3
17931: 'T->C',I565I,80
17933: 'C->A',T566N,1
17933: 'C->G',T566S,1
17934: 'C->A',T566T,596
17934: 'C->T',T566T,1124
17935: 'A->C',R567R,5
17937: 'A->G',R567R,134
17938: 'G->A',A568T,142
17938: 'G->T',A568S,27
17939: 'C->T',A568V,243
17940: 'A->C',A568A,5
17940: 'A->G',A568A,162
17940: 'A->T',A568A,24
17941: 'A->C',K569Q,11
17941: 'A->G',K569E,16
17942: 'A->G',K569R,4
17943: 'A->G',K569K,74
17944: 'G->A',V570I,102
17944: 'G->C',V570L,4
17944: 'G->T',V570L,1520
17945: 'T->A',V570E,1
17945: 'T->C',V570A,16
17945: 'T->G',V570G,2
17946: 'A->G',V570V,102
17946: 'A->T',V570V,15
17947: 'G->A',G571S,2
17948: 'G->A',G571D,3
17949: 'C->T',G571G,203
17950: 'A->C',I572L,3
17950: 'A->G',I572V,5
17950: 'A->T',I572L,27
17951: 'T->C',I572T,13
17952: 'A->C',I572I,1
17952: 'A->G',I572M,1
17953: 'C->A',L573I,4
17953: 'C->G',L573V,1
17953: 'C->T',L573F,27
17955: 'T->A',L573L,1
17955: 'T->C',L573L,26
17955: 'T->G',L573L,8
17956: 'T->A',C574S,3
17956: 'T->C',C574R,6
17956: 'T->G',C574G,1
17957: 'G->T',C574F,5
17958: 'C->T',C574C,77
17959: 'A->C',I575L,2
17959: 'A->G',I575V,326
17959: 'A->T',I575L,3
17960: 'T->C',I575T,12
17961: 'A->G',I575M,144
17962: 'A->C',M576L,10
17962: 'A->G',M576V,90
17963: 'T->C',M576T,2529
17964: 'G->A',M576I,89
17964: 'G->C',M576I,11
17964: 'G->T',M576I,5340
17966: 'C->A',S577Y,2
17966: 'C->T',S577F,2
17967: 'T->A',S577S,6
17967: 'T->C',S577S,34
17967: 'T->G',S577S,3
17968: 'G->A',D578N,2
17968: 'G->T',D578Y,2
17969: 'A->C',D578A,24
17969: 'A->G',D578G,118
17970: 'T->C',D578D,834
17971: 'A->G',R579G,333
17972: 'G->A',R579K,60
17972: 'G->C',R579T,8
17972: 'G->T',R579I,55
17973: 'A->C',R579S,10
17973: 'A->G',R579R,98
17973: 'A->T',R579S,6
17974: 'G->A',D580N,109
17974: 'G->T',D580Y,52
17975: 'A->G',D580G,64
17976: 'C->A',D580E,96
17976: 'C->T',D580D,461
17977: 'C->A',L581I,51
17977: 'C->G',L581V,17
17977: 'C->T',L581F,6435
17979: 'T->C',L581L,81
17979: 'T->G',L581L,23
17980: 'T->A',Y582N,2
17980: 'T->C',Y582H,110
17981: 'A->C',Y582S,2
17982: 'T->C',Y582Y,54
17983: 'G->A',D583N,16
17983: 'G->T',D583Y,14
17984: 'A->C',D583A,10
17984: 'A->G',D583G,299
17984: 'A->T',D583V,1
17985: 'C->A',D583E,2
17985: 'C->T',D583D,310
17986: 'A->C',K584Q,2
17986: 'A->G',K584E,69
17987: 'A->C',K584T,2
17987: 'A->G',K584R,54
17988: 'G->A',K584K,57
17988: 'G->T',K584N,258
17989: 'T->C',L585L,7
17989: 'T->G',L585V,1
17991: 'G->A',L585L,94
17991: 'G->C',L585F,1
17992: 'C->A',Q586K,6
17993: 'A->G',Q586R,84
17993: 'A->T',Q586L,60
17994: 'A->C',Q586H,17
17994: 'A->G',Q586Q,35
17995: 'T->C',F587L,52
17997: 'T->C',F587F,94
17998: 'A->G',T588A,54
17999: 'C->A',T588K,5
17999: 'C->G',T588R,2
17999: 'C->T',T588I,4994
18000: 'A->G',T588T,61
18000: 'A->T',T588T,5
18001: 'A->C',S589R,9
18001: 'A->G',S589G,10
18001: 'A->T',S589C,18
18002: 'G->A',S589N,66
18002: 'G->C',S589T,53
18002: 'G->T',S589I,71
18003: 'T->C',S589S,13
18003: 'T->G',S589R,15
18004: 'C->A',L590I,12
18004: 'C->T',L590F,31
18005: 'T->C',L590P,3
18006: 'T->A',L590L,10
18006: 'T->C',L590L,80
18006: 'T->G',L590L,10
18007: 'G->A',E591K,71
18008: 'A->C',E591A,6
18008: 'A->G',E591G,50
18009: 'A->C',E591D,4
18009: 'A->G',E591E,21
18009: 'A->T',E591D,2
18010: 'A->G',I592V,144
18011: 'T->C',I592T,7
18012: 'T->A',I592I,8
18012: 'T->C',I592I,244
18012: 'T->G',I592M,1
18013: 'C->G',P593A,1
18013: 'C->T',P593S,3
18014: 'C->G',P593R,1
18014: 'C->T',P593L,1
18015: 'A->C',P593P,8
18015: 'A->G',P593P,99
18015: 'A->T',P593P,4
18016: 'C->T',R594C,7
18017: 'G->A',R594H,6
18017: 'G->T',R594L,2
18018: 'T->C',R594R,8351
18018: 'T->G',R594R,3
18019: 'A->C',R595R,1
22114: 'T->C',V521A,111
904: 'C->T',H245Y,689


==> data/MutationSummary_10312021/Membrane_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
11626: 'C->A',L51I,14
26523: 'A->C',M1L,1
26523: 'A->G',M1V,1
26524: 'T->C',M1T,5
26525: 'G->A',M1I,22
26526: 'G->A',A2T,556
26526: 'G->C',A2P,15
26526: 'G->T',A2S,7238
26527: 'C->A',A2E,6
26527: 'C->G',A2G,2
26527: 'C->T',A2V,3185
26528: 'A->C',A2A,16
26528: 'A->G',A2A,1016
26528: 'A->T',A2A,1075
26529: 'G->A',D3N,71
26529: 'G->C',D3H,231
26529: 'G->T',D3Y,338
26530: 'A->C',D3A,21
26530: 'A->G',D3G,2973
26530: 'A->T',D3V,42
26531: 'T->A',D3E,1
26531: 'T->C',D3D,211
26531: 'T->G',D3E,12
26532: 'T->A',S4T,2
26532: 'T->C',S4P,49
26532: 'T->G',S4A,30
26533: 'C->A',S4Y,21
26533: 'C->G',S4C,2
26533: 'C->T',S4F,755
26534: 'C->A',S4S,25
26534: 'C->G',S4S,12
26535: 'A->C',N5H,4
26535: 'A->G',N5D,11
26535: 'A->T',N5Y,13
26536: 'A->G',N5S,20
26537: 'C->T',N5N,1006
26538: 'G->A',G6S,152
26538: 'G->T',G6C,97
26539: 'G->A',G6D,174
26539: 'G->T',G6V,177
26540: 'T->A',G6G,1
26540: 'T->C',G6G,97
26541: 'A->G',T7A,16
26542: 'C->A',T7N,17
26542: 'C->T',T7I,623
26543: 'T->A',T7T,6
26543: 'T->C',T7T,122
26544: 'A->C',I8L,1
26544: 'A->G',I8V,47
26544: 'A->T',I8F,21
26545: 'T->A',I8N,1
26545: 'T->C',I8T,45
26545: 'T->G',I8S,3
26546: 'T->A',I8I,17
26546: 'T->C',I8I,367
26546: 'T->G',I8M,1
26547: 'A->G',T9A,1
26547: 'A->T',T9S,18
26548: 'C->A',T9N,8
26548: 'C->G',T9S,1
26548: 'C->T',T9I,2
26549: 'C->A',T9T,26
26549: 'C->G',T9T,3
26549: 'C->T',T9T,809
26550: 'G->A',V10I,301
26550: 'G->T',V10F,38
26551: 'T->G',V10G,2
26552: 'T->A',V10V,14
26552: 'T->C',V10V,473
26552: 'T->G',V10V,9
26553: 'G->A',E11K,21
26553: 'G->C',E11Q,7
26554: 'A->C',E11A,25
26554: 'A->G',E11G,38
26554: 'A->T',E11V,9
26555: 'A->C',E11D,73
26555: 'A->G',E11E,100
26555: 'A->T',E11D,21
26556: 'G->A',E12K,4
26556: 'G->C',E12Q,7
26557: 'A->C',E12A,5
26557: 'A->G',E12G,8
26557: 'A->T',E12V,3
26558: 'G->A',E12E,196
26558: 'G->T',E12D,97
26559: 'C->A',L13I,5
26559: 'C->G',L13V,1
26559: 'C->T',L13F,24
26561: 'T->A',L13L,1
26561: 'T->C',L13L,53
26562: 'A->G',K14E,59
26563: 'A->C',K14T,5
26563: 'A->G',K14R,20
26563: 'A->T',K14I,1
26564: 'A->G',K14K,81
26565: 'A->C',K15Q,39
26565: 'A->G',K15E,76
26566: 'A->C',K15T,7
26566: 'A->G',K15R,236
26566: 'A->T',K15M,9
26567: 'G->A',K15K,192
26567: 'G->C',K15N,4
26567: 'G->T',K15N,720
26568: 'C->A',L16I,42
26568: 'C->T',L16F,36
26569: 'T->G',L16R,1
26570: 'C->A',L16L,23
26570: 'C->G',L16L,5
26570: 'C->T',L16L,804
26571: 'C->A',L17I,577
26571: 'C->G',L17V,11
26571: 'C->T',L17F,1249
26572: 'T->C',L17P,1
26573: 'T->A',L17L,25
26573: 'T->C',L17L,179
26574: 'G->A',E18K,1
26574: 'G->C',E18Q,7
26575: 'A->C',E18A,1
26575: 'A->G',E18G,1
26575: 'A->T',E18V,1
26576: 'A->G',E18E,34
26576: 'A->T',E18D,6
26577: 'C->A',Q19K,8
26577: 'C->G',Q19E,7
26578: 'A->G',Q19R,88
26579: 'A->C',Q19H,20
26579: 'A->G',Q19Q,141
26579: 'A->T',Q19H,84
26580: 'T->C',W20R,4
26582: 'G->T',W20C,3
26583: 'A->C',N21H,1
26583: 'A->G',N21D,1
26585: 'C->T',N21N,334
26586: 'C->A',L22I,17
26586: 'C->T',L22L,686
26587: 'T->A',L22Q,1
26588: 'A->C',L22L,10
26588: 'A->G',L22L,32
26588: 'A->T',L22L,18
26589: 'G->A',V23I,194
26589: 'G->C',V23L,516
26589: 'G->T',V23L,2113
26590: 'T->C',V23A,44
26590: 'T->G',V23G,1
26591: 'A->C',V23V,1
26591: 'A->G',V23V,34
26591: 'A->T',V23V,24
26592: 'A->C',I24L,4
26592: 'A->G',I24V,83
26592: 'A->T',I24L,22
26593: 'T->C',I24T,48
26594: 'A->C',I24I,6
26594: 'A->G',I24M,5
26594: 'A->T',I24I,93
26595: 'G->A',G25S,45
26595: 'G->T',G25C,12
26596: 'G->C',G25A,4
26596: 'G->T',G25V,2
26597: 'T->C',G25G,94
26598: 'T->C',F26L,35
26598: 'T->G',F26V,9
26599: 'T->A',F26Y,6
26599: 'T->C',F26S,10
26599: 'T->G',F26C,15
26600: 'C->A',F26L,30
26600: 'C->T',F26F,603
26601: 'C->A',L27I,29
26601: 'C->G',L27V,20
26601: 'C->T',L27L,471
26602: 'T->C',L27P,2
26603: 'A->C',L27L,2
26603: 'A->G',L27L,43
26603: 'A->T',L27L,15
26604: 'T->C',F28L,12856
26604: 'T->G',F28V,2
26605: 'T->C',F28S,11
26605: 'T->G',F28C,1
26606: 'C->A',F28L,89
26606: 'C->G',F28L,1
26606: 'C->T',F28F,7995
26607: 'C->A',L29I,10
26607: 'C->G',L29V,2
26607: 'C->T',L29F,2269
26608: 'T->A',L29H,1
26608: 'T->G',L29R,1
26609: 'T->A',L29L,2
26609: 'T->C',L29L,1072
26610: 'A->G',T30A,47
26610: 'A->T',T30S,3
26611: 'C->T',T30I,3988
26612: 'A->C',T30T,12
26612: 'A->G',T30T,170
26612: 'A->T',T30T,508
26613: 'T->A',W31R,1
26613: 'T->G',W31G,1
26614: 'G->T',W31L,54
26615: 'G->C',W31C,4
26615: 'G->T',W31C,137
26618: 'T->A',I32I,7
26618: 'T->C',I32I,155
26619: 'T->A',C33S,105
26619: 'T->C',C33R,1
26619: 'T->G',C33G,3
26620: 'G->C',C33S,175
26620: 'G->T',C33F,574
26621: 'T->C',C33C,356
26622: 'C->A',L34I,10
26622: 'C->G',L34V,3
26622: 'C->T',L34F,1810
26624: 'T->C',L34L,53
26624: 'T->G',L34L,17
26625: 'C->A',L35I,1
26625: 'C->T',L35L,2661
26627: 'A->G',L35L,31
26627: 'A->T',L35L,12
26628: 'C->A',Q36K,1
26629: 'A->G',Q36R,4
26630: 'A->C',Q36H,1
26630: 'A->G',Q36Q,34
26631: 'T->C',F37L,1
26632: 'T->A',F37Y,1
26633: 'T->C',F37F,51
26634: 'G->A',A38T,1
26634: 'G->T',A38S,321
26635: 'C->T',A38V,1
26636: 'C->A',A38A,58
26636: 'C->T',A38A,244
26639: 'T->C',Y39Y,56
26640: 'G->C',A40P,5
26640: 'G->T',A40S,502
26641: 'C->T',A40V,20
26642: 'C->A',A40A,16
26642: 'C->T',A40A,252
26644: 'A->C',N41T,4
26644: 'A->G',N41S,51
26645: 'C->T',N41N,6022
26646: 'A->C',R42R,11
26647: 'G->A',R42K,65
26647: 'G->C',R42T,3
26647: 'G->T',R42M,2
26648: 'G->A',R42R,25
26648: 'G->T',R42S,3
26649: 'A->G',N43D,1
26650: 'A->G',N43S,103
26650: 'A->T',N43I,1
26651: 'T->C',N43N,119
26652: 'A->C',R44R,3
26652: 'A->G',R44G,2
26653: 'G->A',R44K,675
26653: 'G->T',R44M,28
26654: 'G->A',R44R,36
26654: 'G->T',R44S,236
26655: 'T->C',F45L,39
26655: 'T->G',F45V,2
26657: 'T->C',F45F,6
26658: 'T->C',L46L,11
26660: 'G->A',L46L,61
26660: 'G->C',L46F,1
26660: 'G->T',L46F,703
26663: 'T->C',Y47Y,132
26664: 'A->C',I48L,60
26664: 'A->G',I48V,596
26664: 'A->T',I48L,15
26665: 'T->C',I48T,47
26666: 'A->G',I48M,13
26667: 'A->C',I49L,13
26667: 'A->G',I49V,44
26667: 'A->T',I49F,6
26668: 'T->C',I49T,83
26668: 'T->G',I49S,2
26669: 'T->C',I49I,215
26670: 'A->C',K50Q,1
26672: 'G->A',K50K,26
26673: 'T->A',L51I,2
26673: 'T->C',L51L,95
26674: 'T->C',L51S,1
26675: 'A->G',L51L,31
26675: 'A->T',L51F,2
26676: 'A->C',I52L,6
26676: 'A->G',I52V,24
26676: 'A->T',I52F,56
26677: 'T->C',I52T,825
26677: 'T->G',I52S,8
26678: 'T->A',I52I,9
26678: 'T->C',I52I,82
26679: 'T->C',F53L,26
26680: 'T->A',F53Y,3
26680: 'T->C',F53S,52
26681: 'C->A',F53L,10
26681: 'C->G',F53L,2
26681: 'C->T',F53F,40459
26682: 'C->G',L54V,2
26684: 'C->A',L54L,36
26684: 'C->G',L54L,493
26684: 'C->T',L54L,200
26685: 'T->G',W55G,5
26686: 'G->T',W55L,51
26687: 'G->C',W55C,1
26687: 'G->T',W55C,36
26688: 'C->A',L56M,4
26688: 'C->T',L56L,282
26689: 'T->A',L56Q,3
26690: 'G->A',L56L,129
26690: 'G->C',L56L,34
26690: 'G->T',L56L,3345
26691: 'T->C',L57L,212
26692: 'T->C',L57S,52
26693: 'A->G',L57L,955
26693: 'A->T',L57F,9
26699: 'A->C',P59P,5
26699: 'A->G',P59P,35
26699: 'A->T',P59P,80
26700: 'G->A',V60I,58
26700: 'G->C',V60L,1
26700: 'G->T',V60L,583
26701: 'T->C',V60A,8
26702: 'A->C',V60V,9
26702: 'A->G',V60V,206
26702: 'A->T',V60V,11
26703: 'A->G',T61A,1
26704: 'C->T',T61I,4
26705: 'T->A',T61T,7
26705: 'T->C',T61T,23
26705: 'T->G',T61T,19
26706: 'T->A',L62I,3
26706: 'T->C',L62L,221
26707: 'T->C',L62S,5
26708: 'A->G',L62L,62
26709: 'G->A',A63T,350
26709: 'G->T',A63S,556
26710: 'C->A',A63D,3
26710: 'C->T',A63V,359
26711: 'T->A',A63A,25
26711: 'T->C',A63A,47
26711: 'T->G',A63A,25
26712: 'T->A',C64S,15
26712: 'T->G',C64G,8
26713: 'G->A',C64Y,6
26713: 'G->C',C64S,69
26713: 'G->T',C64F,251
26714: 'T->C',C64C,61
26714: 'T->G',C64W,10
26715: 'T->C',F65L,5
26717: 'T->A',F65L,1
26717: 'T->C',F65F,20
26718: 'G->A',V66M,48
26718: 'G->C',V66L,59
26718: 'G->T',V66L,695
26719: 'T->C',V66A,57
26719: 'T->G',V66G,2
26720: 'G->A',V66V,948
26720: 'G->C',V66V,29
26720: 'G->T',V66V,829
26721: 'C->T',L67F,85
26722: 'T->A',L67H,10
26723: 'T->A',L67L,83
26723: 'T->C',L67L,83
26723: 'T->G',L67L,3
26724: 'G->A',A68T,1
26724: 'G->C',A68P,3
26724: 'G->T',A68S,284
26725: 'C->A',A68D,1
26725: 'C->G',A68G,1
26725: 'C->T',A68V,3
26726: 'T->A',A68A,20
26726: 'T->C',A68A,51
26726: 'T->G',A68A,3
26727: 'G->A',A69T,41
26727: 'G->C',A69P,2
26727: 'G->T',A69S,1441
26728: 'C->G',A69G,10
26728: 'C->T',A69V,409
26729: 'T->A',A69A,3
26729: 'T->C',A69A,2250
26729: 'T->G',A69A,4
26730: 'G->A',V70I,245
26730: 'G->C',V70L,13692
26730: 'G->T',V70F,1952
26731: 'T->C',V70A,81
26732: 'T->A',V70V,1
26732: 'T->C',V70V,347
26732: 'T->G',V70V,1
26733: 'T->A',Y71N,1
26733: 'T->C',Y71H,14
26734: 'A->G',Y71C,27
26734: 'A->T',Y71F,5
26735: 'C->T',Y71Y,42957
26736: 'A->C',R72R,1
26737: 'G->A',R72K,35
26737: 'G->C',R72T,3
26737: 'G->T',R72I,8
26738: 'A->G',R72R,26
26739: 'A->C',I73L,103
26739: 'A->G',I73V,67
26739: 'A->T',I73L,4
26741: 'A->C',I73I,1
26741: 'A->G',I73M,84
26741: 'A->T',I73I,348
26742: 'A->C',N74H,4
26742: 'A->G',N74D,62
26742: 'A->T',N74Y,3
26743: 'A->C',N74T,59
26743: 'A->G',N74S,51
26744: 'T->C',N74N,106
26744: 'T->G',N74K,1
26745: 'T->A',W75R,73
26745: 'T->C',W75R,8
26745: 'T->G',W75G,8
26746: 'G->C',W75S,17
26746: 'G->T',W75L,639
26747: 'G->T',W75C,10
26748: 'A->C',I76L,10
26748: 'A->G',I76V,974
26748: 'A->T',I76F,6
26749: 'T->A',I76N,2
26749: 'T->C',I76T,249
26749: 'T->G',I76S,25
26750: 'C->A',I76I,313
26750: 'C->G',I76M,7
26750: 'C->T',I76I,1351
26751: 'A->G',T77A,23
26751: 'A->T',T77S,19
26752: 'C->A',T77N,15
26752: 'C->T',T77I,66
26753: 'C->A',T77T,115
26753: 'C->G',T77T,2
26753: 'C->T',T77T,1172
26754: 'G->A',G78S,170
26754: 'G->C',G78R,1
26754: 'G->T',G78C,376
26755: 'G->A',G78D,10
26755: 'G->C',G78A,2
26755: 'G->T',G78V,14
26756: 'T->A',G78G,8
26756: 'T->C',G78G,64
26758: 'G->C',G79A,4
26758: 'G->T',G79V,202
26759: 'A->C',G79G,292
26759: 'A->G',G79G,3635
26759: 'A->T',G79G,88
26760: 'A->C',I80L,13
26760: 'A->G',I80V,157
26760: 'A->T',I80F,86
26761: 'T->C',I80T,69
26761: 'T->G',I80S,24
26762: 'T->A',I80I,28
26762: 'T->C',I80I,51
26762: 'T->G',I80M,15
26763: 'G->A',A81T,1
26763: 'G->T',A81S,11658
26765: 'T->A',A81A,6
26765: 'T->C',A81A,267
26765: 'T->G',A81A,11
26766: 'A->C',I82L,202
26766: 'A->G',I82V,233
26767: 'T->A',I82N,2
26767: 'T->C',I82T,1061449
26767: 'T->G',I82S,2096
26768: 'C->A',I82I,169
26768: 'C->G',I82M,2
26768: 'C->T',I82I,1153
26769: 'G->A',A83T,188
26769: 'G->T',A83S,354
26770: 'C->T',A83V,37
26771: 'A->C',A83A,9
26771: 'A->G',A83A,49
26771: 'A->T',A83A,165
26772: 'A->C',M84L,14
26772: 'A->G',M84V,70
26772: 'A->T',M84L,71
26773: 'T->C',M84T,147
26774: 'G->A',M84I,64
26774: 'G->C',M84I,4
26774: 'G->T',M84I,359
26775: 'G->A',A85T,35
26775: 'G->T',A85S,1362
26776: 'C->A',A85D,15
26776: 'C->G',A85G,4
26776: 'C->T',A85V,763
26777: 'T->A',A85A,3
26777: 'T->C',A85A,198
26777: 'T->G',A85A,8
26778: 'T->A',C86S,51
26778: 'T->G',C86G,4
26779: 'G->C',C86S,24
26779: 'G->T',C86F,612
26780: 'T->C',C86C,33
26781: 'C->A',L87I,29
26781: 'C->G',L87V,2
26781: 'C->T',L87F,1734
26783: 'T->A',L87L,13
26783: 'T->C',L87L,74
26783: 'T->G',L87L,5
26784: 'G->A',V88I,51
26784: 'G->C',V88L,7
26784: 'G->T',V88L,104
26786: 'A->C',V88V,1
26786: 'A->G',V88V,5315
26786: 'A->T',V88V,11
26787: 'G->A',G89S,1970
26787: 'G->T',G89C,64
26788: 'G->A',G89D,8
26789: 'C->A',G89G,74
26789: 'C->T',G89G,290
26790: 'T->A',L90M,1
26790: 'T->C',L90L,40
26790: 'T->G',L90V,4
26791: 'T->C',L90S,40
26791: 'T->G',L90W,2
26792: 'G->A',L90L,59
26792: 'G->C',L90F,1
26792: 'G->T',L90F,139
26793: 'A->C',M91L,32
26793: 'A->G',M91V,57
26793: 'A->T',M91L,8
26794: 'T->C',M91T,26
26795: 'G->A',M91I,17
26795: 'G->T',M91I,21
26796: 'T->C',W92R,1
26798: 'G->T',W92C,1
26799: 'C->A',L93I,36
26799: 'C->T',L93F,81
26801: 'C->A',L93L,43
26801: 'C->G',L93L,89321
26801: 'C->T',L93L,11261
26802: 'A->C',S94R,5
26802: 'A->G',S94G,440
26802: 'A->T',S94C,19
26803: 'G->A',S94N,18
26803: 'G->C',S94T,198
26803: 'G->T',S94I,207
26804: 'C->A',S94R,5
26804: 'C->T',S94S,551
26805: 'T->A',Y95N,1
26805: 'T->C',Y95H,2
26807: 'C->T',Y95Y,135
26808: 'T->C',F96L,1
26809: 'T->A',F96Y,1
26810: 'C->T',F96F,103
26811: 'A->C',I97L,3
26811: 'A->G',I97V,171
26811: 'A->T',I97F,58
26812: 'T->C',I97T,139
26812: 'T->G',I97S,5
26813: 'T->A',I97I,43
26813: 'T->C',I97I,39
26813: 'T->G',I97M,2
26814: 'G->A',A98T,238
26814: 'G->T',A98S,1627
26815: 'C->A',A98D,2
26815: 'C->G',A98G,3
26815: 'C->T',A98V,111
26816: 'T->A',A98A,5
26816: 'T->C',A98A,68
26816: 'T->G',A98A,27
26817: 'T->A',S99T,2
26817: 'T->G',S99A,1
26818: 'C->A',S99Y,1
26818: 'C->T',S99F,3
26819: 'T->A',S99S,15
26819: 'T->C',S99S,329
26819: 'T->G',S99S,9
26820: 'T->A',F100I,15
26820: 'T->C',F100L,43
26820: 'T->G',F100V,2
26821: 'T->C',F100S,51
26822: 'C->A',F100L,22
26822: 'C->G',F100L,13
26822: 'C->T',F100F,3493
26823: 'A->C',R101R,6
26824: 'G->A',R101K,108
26824: 'G->T',R101I,2
26825: 'A->G',R101R,21
26826: 'C->T',L102L,201
26828: 'G->A',L102L,501
26828: 'G->C',L102L,102
26828: 'G->T',L102L,4387
26829: 'T->C',F103L,15
26830: 'T->A',F103Y,5
26831: 'T->A',F103L,9
26831: 'T->C',F103F,68
26832: 'G->A',A104T,5
26832: 'G->T',A104S,17
26833: 'C->T',A104V,1327
26834: 'G->A',A104A,460
26834: 'G->C',A104A,11
26834: 'G->T',A104A,1798
26835: 'C->T',R105C,1
26836: 'G->A',R105H,4
26837: 'T->A',R105R,6
26837: 'T->C',R105R,136
26838: 'A->G',T106A,1
26839: 'C->T',T106M,1
26840: 'G->A',T106T,238
26840: 'G->C',T106T,2
26840: 'G->T',T106T,1783
26841: 'C->A',R107S,1
26841: 'C->T',R107C,7
26842: 'G->A',R107H,515
26842: 'G->T',R107L,49
26843: 'T->C',R107R,43
26843: 'T->G',R107R,3
26844: 'T->G',S108A,2
26845: 'C->G',S108C,1
26846: 'C->A',S108S,4
26846: 'C->T',S108S,183
26847: 'A->C',M109L,4
26847: 'A->G',M109V,128
26847: 'A->T',M109L,79
26848: 'T->C',M109T,28
26849: 'G->A',M109I,107
26849: 'G->C',M109I,44
26849: 'G->T',M109I,1087
26855: 'A->C',S111S,18
26855: 'A->G',S111S,109
26855: 'A->T',S111S,65
26856: 'T->C',F112L,6
26857: 'T->A',F112Y,5
26858: 'C->A',F112L,1
26858: 'C->G',F112L,3
26858: 'C->T',F112F,4073
26861: 'T->C',N113N,1403
26862: 'C->A',P114T,1
26862: 'C->T',P114S,15
26863: 'C->T',P114L,4
26864: 'A->C',P114P,37
26864: 'A->G',P114P,138
26864: 'A->T',P114P,2662
26866: 'A->G',E115G,3
26867: 'A->G',E115E,148
26868: 'A->G',T116A,1
26869: 'C->A',T116N,2
26869: 'C->G',T116S,1
26869: 'C->T',T116I,3
26870: 'T->A',T116T,2
26870: 'T->C',T116T,90
26870: 'T->G',T116T,9
26871: 'A->C',N117H,3
26871: 'A->G',N117D,7
26871: 'A->T',N117Y,1
26872: 'A->G',N117S,10
26873: 'C->A',N117K,2
26873: 'C->G',N117K,11
26873: 'C->T',N117N,6407
26874: 'A->G',I118V,18
26875: 'T->C',I118T,11
26876: 'T->A',I118I,24
26876: 'T->C',I118I,17645
26877: 'C->A',L119I,1
26877: 'C->G',L119V,1
26879: 'T->A',L119L,55
26879: 'T->C',L119L,822
26879: 'T->G',L119L,51
26880: 'C->A',L120I,48
26882: 'C->A',L120L,20
26882: 'C->G',L120L,308
26882: 'C->T',L120L,3409
26884: 'A->G',N121S,8
26884: 'A->T',N121I,1
26885: 'C->A',N121K,8
26885: 'C->T',N121N,5841
26886: 'G->A',V122M,4
26886: 'G->T',V122L,14
26887: 'T->C',V122A,12
26888: 'G->A',V122V,75
26888: 'G->T',V122V,23
26889: 'C->A',P123T,10
26889: 'C->G',P123A,1
26889: 'C->T',P123S,71
26890: 'C->A',P123Q,7
26890: 'C->T',P123L,28
26891: 'A->C',P123P,21
26891: 'A->G',P123P,1158
26891: 'A->T',P123P,102
26892: 'C->A',L124I,58
26892: 'C->G',L124V,28
26892: 'C->T',L124F,245
26893: 'T->G',L124R,1
26894: 'C->A',L124L,34
26894: 'C->G',L124L,20
26894: 'C->T',L124L,5935
26895: 'C->A',H125N,51
26895: 'C->G',H125D,6
26895: 'C->T',H125Y,3884
26896: 'A->G',H125R,125
26896: 'A->T',H125L,63
26897: 'T->A',H125Q,13
26897: 'T->C',H125H,232
26897: 'T->G',H125Q,14
26898: 'G->A',G126S,35
26898: 'G->T',G126C,24
26899: 'G->A',G126D,38
26899: 'G->T',G126V,1
26900: 'C->A',G126G,1
26900: 'C->G',G126G,18
26900: 'C->T',G126G,145
26901: 'A->G',T127A,34
26901: 'A->T',T127S,10
26902: 'C->A',T127N,49
26902: 'C->T',T127I,52
26903: 'T->A',T127T,17
26903: 'T->C',T127T,95
26904: 'A->C',I128L,3
26904: 'A->G',I128V,91
26904: 'A->T',I128F,1
26905: 'T->C',I128T,59
26905: 'T->G',I128S,5
26906: 'T->C',I128I,47
26906: 'T->G',I128M,1
26907: 'C->A',L129M,101
26907: 'C->G',L129V,33
26907: 'C->T',L129L,2583
26908: 'T->A',L129Q,34
26908: 'T->C',L129P,1
26908: 'T->G',L129R,2
26909: 'G->A',L129L,480
26909: 'G->C',L129L,112
26909: 'G->T',L129L,313
26910: 'A->G',T130A,1
26911: 'C->A',T130N,1
26911: 'C->G',T130S,3
26911: 'C->T',T130I,28
26912: 'C->A',T130T,10
26912: 'C->G',T130T,6
26912: 'C->T',T130T,1143
26913: 'A->C',R131R,21
26914: 'G->A',R131K,1
26914: 'G->C',R131T,2
26914: 'G->T',R131I,101
26915: 'A->G',R131R,73
26916: 'C->A',P132T,2
26916: 'C->T',P132S,51
26918: 'G->A',P132P,973
26918: 'G->C',P132P,6
26918: 'G->T',P132P,2758
26919: 'C->A',L133I,6
26919: 'C->G',L133V,10
26921: 'T->A',L133L,5
26921: 'T->C',L133L,75
26921: 'T->G',L133L,6
26922: 'C->A',L134I,2
26922: 'C->T',L134L,888
26924: 'A->C',L134L,2
26924: 'A->G',L134L,284
26924: 'A->T',L134L,33
26925: 'G->A',E135K,1
26926: 'A->C',E135A,11
26926: 'A->G',E135G,7
26926: 'A->T',E135V,13
26927: 'A->C',E135D,3
26927: 'A->G',E135E,4255
26927: 'A->T',E135D,6
26928: 'A->G',S136G,57
26928: 'A->T',S136C,16
26929: 'G->A',S136N,343
26929: 'G->T',S136I,30
26930: 'T->C',S136S,54
26931: 'G->C',E137Q,2
26933: 'A->G',E137E,49
26934: 'C->A',L138I,284
26934: 'C->T',L138F,4
26935: 'T->C',L138P,20
26936: 'C->A',L138L,24
26936: 'C->G',L138L,2
26936: 'C->T',L138L,3838
26937: 'G->A',V139I,89
26937: 'G->T',V139L,8
26938: 'T->G',V139G,1
26939: 'A->G',V139V,23
26939: 'A->T',V139V,17
26940: 'A->C',I140L,2
26940: 'A->G',I140V,53
26942: 'C->A',I140I,62
26942: 'C->T',I140I,581
26945: 'A->C',G141G,77
26945: 'A->G',G141G,155
26945: 'A->T',G141G,22
26946: 'G->A',A142T,1
26946: 'G->T',A142S,24
26947: 'C->T',A142V,422
26948: 'T->A',A142A,1
26948: 'T->C',A142A,64
26949: 'G->C',V143L,5
26949: 'G->T',V143L,49
26951: 'G->A',V143V,302
26951: 'G->C',V143V,1536
26951: 'G->T',V143V,3975
26952: 'A->C',I144L,1
26952: 'A->G',I144V,131
26953: 'T->C',I144T,15
26954: 'C->A',I144I,19
26954: 'C->T',I144I,322
26955: 'C->T',L145F,72
26956: 'T->A',L145H,1
26957: 'T->A',L145L,42
26957: 'T->C',L145L,231
26957: 'T->G',L145L,21
26958: 'C->T',R146C,21
26959: 'G->A',R146H,479
26959: 'G->T',R146L,31
26960: 'T->C',R146R,259
26960: 'T->G',R146R,3
26961: 'G->A',G147R,7
26962: 'G->A',G147E,3
26963: 'A->C',G147G,5
26963: 'A->G',G147G,191
26963: 'A->T',G147G,4
26964: 'C->A',H148N,9
26964: 'C->T',H148Y,228
26965: 'A->G',H148R,66
26965: 'A->T',H148L,6
26966: 'T->A',H148Q,10
26966: 'T->C',H148H,1897
26966: 'T->G',H148Q,59
26967: 'C->A',L149I,13
26967: 'C->T',L149F,11
26969: 'T->A',L149L,2
26969: 'T->C',L149L,28
26969: 'T->G',L149L,22
26971: 'G->T',R150L,1
26972: 'T->C',R150R,11839
26972: 'T->G',R150R,5
26973: 'A->G',I151V,157
26975: 'T->A',I151I,140
26975: 'T->C',I151I,76
26975: 'T->G',I151M,5
26976: 'G->A',A152T,1
26976: 'G->T',A152S,42
26977: 'C->G',A152G,26
26978: 'T->A',A152A,56
26978: 'T->C',A152A,216
26978: 'T->G',A152A,10
26981: 'A->C',G153G,8
26981: 'A->G',G153G,116
26982: 'C->A',H154N,1
26982: 'C->T',H154Y,9
26984: 'C->A',H154Q,6
26984: 'C->T',H154H,258
26985: 'C->A',H155N,65
26985: 'C->G',H155D,2
26985: 'C->T',H155Y,2221
26986: 'A->C',H155P,25
26986: 'A->G',H155R,142
26986: 'A->T',H155L,17
26987: 'T->A',H155Q,2
26987: 'T->C',H155H,2481
26987: 'T->G',H155Q,11
26988: 'C->A',L156I,11
26988: 'C->G',L156V,1
26988: 'C->T',L156L,206
26989: 'T->C',L156P,1
26990: 'A->C',L156L,1
26990: 'A->G',L156L,149
26990: 'A->T',L156L,13
26993: 'A->C',G157G,11
26993: 'A->G',G157G,35
26994: 'C->A',R158S,14
26994: 'C->T',R158C,208
26995: 'G->A',R158H,76
26995: 'G->C',R158P,1
26995: 'G->T',R158L,281
26996: 'C->A',R158R,40
26996: 'C->G',R158R,3
26996: 'C->T',R158R,483
26997: 'T->C',C159R,1
26998: 'G->A',C159Y,3
26998: 'G->C',C159S,3
26998: 'G->T',C159F,18
26999: 'T->C',C159C,117
27000: 'G->A',D160N,1
27000: 'G->C',D160H,3
27000: 'G->T',D160Y,116
27001: 'A->C',D160A,2
27001: 'A->G',D160G,12
27002: 'C->A',D160E,19
27002: 'C->G',D160E,5
27002: 'C->T',D160D,2648
27003: 'A->C',I161L,2
27003: 'A->G',I161V,140
27003: 'A->T',I161F,9
27004: 'T->C',I161T,8
27005: 'C->A',I161I,24
27005: 'C->G',I161M,3
27005: 'C->T',I161I,12038
27006: 'A->C',K162Q,1
27006: 'A->G',K162E,4
27007: 'A->C',K162T,11
27007: 'A->G',K162R,56
27007: 'A->T',K162M,16
27008: 'G->A',K162K,246
27008: 'G->C',K162N,174
27008: 'G->T',K162N,337
27009: 'G->A',D163N,39
27009: 'G->C',D163H,4
27009: 'G->T',D163Y,2
27010: 'A->G',D163G,12
27011: 'C->A',D163E,25
27011: 'C->G',D163E,2
27011: 'C->T',D163D,187
27012: 'C->A',L164M,10
27012: 'C->T',L164L,572
27013: 'T->A',L164Q,1
27013: 'T->G',L164R,1
27014: 'G->A',L164L,241
27014: 'G->C',L164L,9
27014: 'G->T',L164L,6042
27015: 'C->T',P165S,1
27016: 'C->G',P165R,1
27016: 'C->T',P165L,1
27017: 'T->A',P165P,1046
27017: 'T->C',P165P,144
27017: 'T->G',P165P,1
27019: 'A->C',K166T,3
27019: 'A->G',K166R,70
27019: 'A->T',K166I,5
27020: 'A->C',K166N,1
27020: 'A->G',K166K,230
27020: 'A->T',K166N,6
27021: 'G->A',E167K,6
27021: 'G->C',E167Q,285
27022: 'A->C',E167A,2
27022: 'A->G',E167G,1
27022: 'A->T',E167V,2
27023: 'A->C',E167D,105
27023: 'A->G',E167E,26
27023: 'A->T',E167D,18
27024: 'A->C',I168L,94
27024: 'A->G',I168V,46
27024: 'A->T',I168F,7
27025: 'T->G',I168S,1
27026: 'C->A',I168I,3
27026: 'C->G',I168M,2
27026: 'C->T',I168I,160
27027: 'A->G',T169A,10
27027: 'A->T',T169S,2
27028: 'C->A',T169N,4
27028: 'C->T',T169I,5
27029: 'T->A',T169T,22
27029: 'T->C',T169T,72
27029: 'T->G',T169T,4
27030: 'G->A',V170I,44
27030: 'G->C',V170L,9
27032: 'T->A',V170V,12
27032: 'T->C',V170V,60
27032: 'T->G',V170V,8
27033: 'G->T',A171S,13
27034: 'C->G',A171G,2
27035: 'T->A',A171A,1
27035: 'T->C',A171A,137
27035: 'T->G',A171A,4
27036: 'A->G',T172A,1
27037: 'C->G',T172R,3
27038: 'A->G',T172T,118
27038: 'A->T',T172T,185
27039: 'T->A',S173T,193
27039: 'T->C',S173P,14
27039: 'T->G',S173A,27
27041: 'A->C',S173S,1
27041: 'A->G',S173S,20
27041: 'A->T',S173S,24
27042: 'C->A',R174R,20
27043: 'G->A',R174Q,22
27043: 'G->T',R174L,33
27044: 'A->C',R174R,3
27044: 'A->G',R174R,4
27044: 'A->T',R174R,6
27045: 'A->G',T175A,1
27046: 'C->A',T175K,24
27046: 'C->G',T175R,1
27046: 'C->T',T175M,1252
27047: 'G->A',T175T,1332
27047: 'G->C',T175T,8
27047: 'G->T',T175T,747
27048: 'C->T',L176F,1
27049: 'T->C',L176P,45
27051: 'T->G',S177A,12
27052: 'C->G',S177C,1
27053: 'T->A',S177S,22
27053: 'T->C',S177S,36
27053: 'T->G',S177S,2
27055: 'A->T',Y178F,5
27056: 'T->C',Y178Y,154
27057: 'T->A',Y179N,2
27057: 'T->C',Y179H,1
27059: 'C->T',Y179Y,5510
27061: 'A->G',K180R,446
27062: 'A->G',K180K,120
27062: 'A->T',K180N,2
27063: 'T->C',L181L,173
27063: 'T->G',L181V,1
27065: 'G->A',L181L,524
27065: 'G->T',L181F,31
27067: 'G->A',G182E,4
27068: 'A->C',G182G,21
27068: 'A->G',G182G,91
27068: 'A->T',G182G,10
27069: 'G->C',A183P,1
27070: 'C->T',A183V,1
27071: 'T->A',A183A,46
27071: 'T->C',A183A,398
27071: 'T->G',A183A,32
27072: 'T->G',S184A,13
27073: 'C->T',S184L,16
27074: 'G->A',S184S,248
27074: 'G->C',S184S,5
27074: 'G->T',S184S,2146
27075: 'C->A',Q185K,3
27076: 'A->G',Q185R,12
27076: 'A->T',Q185L,2
27077: 'G->A',Q185Q,86
27077: 'G->C',Q185H,3
27077: 'G->T',Q185H,283
27078: 'C->T',R186C,86
27079: 'G->A',R186H,17
27079: 'G->T',R186L,5
27080: 'T->A',R186R,1
27080: 'T->C',R186R,58
27080: 'T->G',R186R,3
27081: 'G->A',V187I,12
27082: 'T->C',V187A,1
27083: 'A->C',V187V,2
27083: 'A->G',V187V,124
27083: 'A->T',V187V,9
27084: 'G->A',A188T,68
27084: 'G->T',A188S,148
27085: 'C->A',A188E,1
27085: 'C->T',A188V,3
27086: 'A->C',A188A,3
27086: 'A->G',A188A,331
27086: 'A->T',A188A,70
27087: 'G->A',G189S,16
27087: 'G->T',G189C,53
27088: 'G->A',G189D,5
27088: 'G->T',G189V,31
27089: 'T->A',G189G,10
27089: 'T->C',G189G,51
27089: 'T->G',G189G,1
27090: 'G->A',D190N,7
27091: 'A->G',D190G,1
27091: 'A->T',D190V,2
27092: 'C->A',D190E,90
27092: 'C->G',D190E,2
27092: 'C->T',D190D,2038
27094: 'C->T',S191L,3
27095: 'A->C',S191S,4
27095: 'A->G',S191S,71
27095: 'A->T',S191S,103
27097: 'G->T',G192V,1
27098: 'T->A',G192G,1
27098: 'T->C',G192G,20
27098: 'T->G',G192G,5
27099: 'T->C',F193L,3
27101: 'T->C',F193F,18
27102: 'G->T',A194S,19
27103: 'C->G',A194G,2
27103: 'C->T',A194V,40
27104: 'T->A',A194A,1
27104: 'T->C',A194A,168
27104: 'T->G',A194A,12
27106: 'C->T',A195V,2
27107: 'A->C',A195A,26
27107: 'A->G',A195A,700
27107: 'A->T',A195A,127
27108: 'T->A',Y196N,20
27108: 'T->C',Y196H,1
27109: 'A->C',Y196S,20
27110: 'C->T',Y196Y,762
27111: 'A->T',S197C,2
27112: 'G->A',S197N,6547
27112: 'G->C',S197T,45
27112: 'G->T',S197I,19
27113: 'T->C',S197S,81
27113: 'T->G',S197R,7
27114: 'C->T',R198C,1
27116: 'C->A',R198R,6
27116: 'C->G',R198R,1
27116: 'C->T',R198R,407
27117: 'T->C',Y199H,7
27118: 'A->G',Y199C,1
27118: 'A->T',Y199F,5
27119: 'C->T',Y199Y,454
27120: 'A->C',R200R,1
27120: 'A->T',R200W,1
27121: 'G->A',R200K,10
27121: 'G->T',R200M,4
27122: 'G->A',R200R,90
27122: 'G->T',R200S,2
27123: 'A->G',I201V,307
27123: 'A->T',I201F,1
27124: 'T->C',I201T,45
27125: 'T->A',I201I,74
27125: 'T->C',I201I,126
27126: 'G->A',G202S,3
27126: 'G->T',G202C,1
27127: 'G->A',G202D,1
27127: 'G->T',G202V,1
27128: 'C->A',G202G,160
27128: 'C->T',G202G,1937
27130: 'A->G',N203S,2
27131: 'C->T',N203N,3031
27132: 'T->C',Y204H,30
27133: 'A->T',Y204F,6
27134: 'T->C',Y204Y,984
27136: 'A->G',K205R,19
27136: 'A->T',K205I,1
27137: 'A->G',K205K,126
27137: 'A->T',K205N,1
27138: 'T->C',L206L,149
27139: 'T->C',L206S,1
27140: 'A->C',L206F,2
27140: 'A->G',L206L,21
27141: 'A->C',N207H,5
27141: 'A->G',N207D,15
27141: 'A->T',N207Y,3
27142: 'A->G',N207S,67
27142: 'A->T',N207I,2
27143: 'C->A',N207K,172
27143: 'C->G',N207K,2
27143: 'C->T',N207N,5409
27144: 'A->C',T208P,8
27144: 'A->G',T208A,14
27144: 'A->T',T208S,20
27145: 'C->A',T208K,51
27145: 'C->G',T208R,18
27145: 'C->T',T208I,951
27146: 'A->C',T208T,7
27146: 'A->G',T208T,79
27146: 'A->T',T208T,196
27147: 'G->A',D209N,107
27147: 'G->C',D209H,161
27147: 'G->T',D209Y,2917
27148: 'A->C',D209A,4
27148: 'A->G',D209G,36
27148: 'A->T',D209V,5
27149: 'C->A',D209E,29
27149: 'C->G',D209E,2
27149: 'C->T',D209D,623
27150: 'C->A',H210N,3
27150: 'C->T',H210Y,21
27151: 'A->C',H210P,3
27151: 'A->G',H210R,24
27151: 'A->T',H210L,1
27152: 'T->A',H210Q,3
27152: 'T->C',H210H,110
27152: 'T->G',H210Q,2
27153: 'T->A',S211T,3
27153: 'T->C',S211P,2
27153: 'T->G',S211A,23
27154: 'C->A',S211Y,3
27154: 'C->T',S211F,19
27155: 'C->A',S211S,26
27155: 'C->T',S211S,386
27156: 'A->C',S212R,4
27156: 'A->G',S212G,1026
27156: 'A->T',S212C,43
27157: 'G->A',S212N,64
27157: 'G->C',S212T,14
27157: 'G->T',S212I,217
27158: 'T->C',S212S,21
27159: 'A->G',S213G,6
27159: 'A->T',S213C,2
27160: 'G->A',S213N,15
27160: 'G->T',S213I,4
27161: 'C->T',S213S,101
27162: 'A->C',S214R,6
27162: 'A->G',S214G,10
27162: 'A->T',S214C,14
27163: 'G->A',S214N,23
27163: 'G->C',S214T,27
27163: 'G->T',S214I,383
27164: 'T->A',S214R,3
27164: 'T->C',S214S,40
27164: 'T->G',S214R,26
27165: 'G->A',D215N,33
27165: 'G->C',D215H,2
27165: 'G->T',D215Y,80
27166: 'A->C',D215A,3
27166: 'A->G',D215G,12
27167: 'C->T',D215D,564


==> data/MutationSummary_10312021/NSP10_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
13025: 'G->A',A1T,9
13025: 'G->T',A1S,6
13026: 'C->A',A1D,2
13026: 'C->G',A1G,1
13026: 'C->T',A1V,158
13027: 'T->A',A1A,108
13027: 'T->C',A1A,134
13027: 'T->G',A1A,46
13028: 'G->A',G2S,6
13028: 'G->T',G2C,1
13029: 'G->T',G2V,7
13030: 'T->A',G2G,13
13030: 'T->C',G2G,25
13030: 'T->G',G2G,1
13031: 'A->C',N3H,2
13031: 'A->G',N3D,3
13031: 'A->T',N3Y,1
13032: 'A->C',N3T,11
13032: 'A->G',N3S,166
13032: 'A->T',N3I,6
13033: 'T->A',N3K,39
13033: 'T->C',N3N,79
13033: 'T->G',N3K,164
13034: 'G->A',A4T,20
13034: 'G->C',A4P,1
13034: 'G->T',A4S,3
13035: 'C->T',A4V,229
13036: 'A->C',A4A,3
13036: 'A->G',A4A,94
13036: 'A->T',A4A,18
13037: 'A->G',T5A,6
13037: 'A->T',T5S,2
13038: 'C->T',T5I,104
13039: 'A->C',T5T,6
13039: 'A->G',T5T,98
13039: 'A->T',T5T,31
13042: 'A->G',E6E,30
13042: 'A->T',E6D,3
13043: 'G->A',V7M,36
13043: 'G->T',V7L,81
13044: 'T->C',V7A,2
13045: 'G->A',V7V,150
13045: 'G->C',V7V,1
13045: 'G->T',V7V,404
13046: 'C->A',P8T,9
13046: 'C->T',P8S,354
13047: 'C->A',P8H,31
13047: 'C->T',P8L,106
13048: 'T->A',P8P,81
13048: 'T->C',P8P,182
13048: 'T->G',P8P,25
13049: 'G->A',A9T,20
13049: 'G->T',A9S,5
13050: 'C->A',A9D,4
13050: 'C->T',A9V,76
13051: 'C->A',A9A,10
13051: 'C->T',A9A,657
13052: 'A->G',N10D,3
13054: 'T->C',N10N,50
13055: 'T->G',S11A,3
13057: 'A->C',S11S,143
13057: 'A->G',S11S,28
13057: 'A->T',S11S,4400
13058: 'A->G',T12A,19
13058: 'A->T',T12S,2
13059: 'C->A',T12N,6
13059: 'C->G',T12S,30
13059: 'C->T',T12I,6948
13060: 'T->A',T12T,5
13060: 'T->C',T12T,446
13060: 'T->G',T12T,3
13061: 'G->A',V13I,46
13061: 'G->T',V13L,13
13063: 'A->G',V13V,205
13063: 'A->T',V13V,1
13064: 'T->C',L14L,91
13066: 'A->G',L14L,78
13067: 'T->A',S15T,1
13068: 'C->T',S15F,2
13069: 'T->A',S15S,40
13069: 'T->C',S15S,310
13069: 'T->G',S15S,24
13070: 'T->C',F16L,10
13072: 'C->A',F16L,5
13072: 'C->G',F16L,1
13072: 'C->T',F16F,1269
13075: 'T->C',C17C,60
13076: 'G->A',A18T,8
13076: 'G->T',A18S,55
13077: 'C->T',A18V,44
13078: 'T->C',A18A,63
13078: 'T->G',A18A,261
13080: 'T->C',F19S,6
13080: 'T->G',F19C,27
13081: 'T->C',F19F,27
13082: 'G->A',A20T,15
13082: 'G->T',A20S,61
13083: 'C->T',A20V,3
13084: 'T->A',A20A,11
13084: 'T->C',A20A,18
13085: 'G->A',V21I,38
13085: 'G->C',V21L,1
13085: 'G->T',V21L,1
13086: 'T->C',V21A,5
13087: 'A->G',V21V,115
13087: 'A->T',V21V,3
13088: 'G->A',D22N,198
13088: 'G->C',D22H,1
13088: 'G->T',D22Y,2
13089: 'A->C',D22A,2
13089: 'A->G',D22G,3
13090: 'T->A',D22E,6
13090: 'T->C',D22D,285
13090: 'T->G',D22E,2
13091: 'G->A',A23T,21
13091: 'G->T',A23S,27
13092: 'C->T',A23V,2
13093: 'T->A',A23A,47
13093: 'T->C',A23A,54
13094: 'G->A',A24T,63
13094: 'G->T',A24S,491
13095: 'C->G',A24G,1
13095: 'C->T',A24V,205
13096: 'T->C',A24A,108
13098: 'A->C',K25T,2
13098: 'A->G',K25R,79
13099: 'A->C',K25N,3
13099: 'A->G',K25K,146
13100: 'G->T',A26S,17
13102: 'T->A',A26A,208
13102: 'T->C',A26A,81
13102: 'T->G',A26A,26
13103: 'T->C',Y27H,3
13105: 'C->T',Y27Y,1144
13107: 'A->G',K28R,11
13108: 'A->C',K28N,1
13108: 'A->G',K28K,46
13108: 'A->T',K28N,1
13109: 'G->A',D29N,7
13109: 'G->T',D29Y,5
13110: 'A->C',D29A,45
13110: 'A->G',D29G,3
13110: 'A->T',D29V,1
13111: 'T->C',D29D,75
13111: 'T->G',D29E,3
13112: 'T->A',Y30N,3
13112: 'T->C',Y30H,3
13113: 'A->G',Y30C,8
13113: 'A->T',Y30F,1
13114: 'T->C',Y30Y,1065
13115: 'C->A',L31I,33
13115: 'C->T',L31L,3774
13116: 'T->A',L31Q,19
13117: 'A->C',L31L,2
13117: 'A->G',L31L,39
13117: 'A->T',L31L,1
13118: 'G->A',A32T,395
13118: 'G->T',A32S,45
13119: 'C->G',A32G,4
13119: 'C->T',A32V,3493
13120: 'T->C',A32A,75
13120: 'T->G',A32A,1
13121: 'A->G',S33G,53
13121: 'A->T',S33C,53
13122: 'G->A',S33N,370
13122: 'G->C',S33T,1
13122: 'G->T',S33I,10
13123: 'T->C',S33S,23
13124: 'G->A',G34R,44
13124: 'G->C',G34R,1
13125: 'G->A',G34E,9
13125: 'G->C',G34A,1
13125: 'G->T',G34V,34
13126: 'G->A',G34G,243
13126: 'G->C',G34G,4
13126: 'G->T',G34G,530
13127: 'G->A',G35R,47
13128: 'G->A',G35E,1
13128: 'G->C',G35A,5
13129: 'A->C',G35G,260
13129: 'A->G',G35G,83
13129: 'A->T',G35G,1
13130: 'C->A',Q36K,16
13131: 'A->C',Q36P,3
13131: 'A->G',Q36R,92
13132: 'A->G',Q36Q,22
13133: 'C->A',P37T,1
13133: 'C->T',P37S,179
13134: 'C->A',P37Q,4
13134: 'C->G',P37R,1
13134: 'C->T',P37L,3
13135: 'A->C',P37P,3
13135: 'A->G',P37P,9
13135: 'A->T',P37P,9
13136: 'A->C',I38L,17
13136: 'A->G',I38V,78
13137: 'T->C',I38T,1
13138: 'C->A',I38I,2
13138: 'C->G',I38M,2
13138: 'C->T',I38I,2625
13139: 'A->G',T39A,29
13139: 'A->T',T39S,2
13140: 'C->A',T39N,43
13140: 'C->T',T39I,447
13141: 'T->C',T39T,82
13141: 'T->G',T39T,138
13143: 'A->G',N40S,12
13144: 'T->C',N40N,87
13144: 'T->G',N40K,4
13145: 'T->A',C41S,10
13145: 'T->G',C41G,2
13146: 'G->A',C41Y,6
13146: 'G->C',C41S,1
13146: 'G->T',C41F,8
13147: 'T->C',C41C,196
13147: 'T->G',C41W,1
13148: 'G->A',V42I,15
13150: 'T->A',V42V,5
13150: 'T->C',V42V,25
13152: 'A->G',K43R,42
13152: 'A->T',K43M,1
13153: 'G->A',K43K,146
13153: 'G->C',K43N,1
13153: 'G->T',K43N,24
13154: 'A->C',M44L,1
13154: 'A->G',M44V,2
13156: 'G->A',M44I,2
13156: 'G->T',M44I,1
13157: 'T->C',L45L,14
13159: 'G->A',L45L,77
13160: 'T->G',C46G,1
13161: 'G->A',C46Y,10
13161: 'G->T',C46F,4
13162: 'T->C',C46C,87
13163: 'A->G',T47A,7
13164: 'C->G',T47R,1
13164: 'C->T',T47I,186
13165: 'A->C',T47T,3
13165: 'A->G',T47T,41
13166: 'C->T',H48Y,624
13167: 'A->G',H48R,9
13168: 'C->T',H48H,5092
13169: 'A->G',T49A,10
13169: 'A->T',T49S,7
13170: 'C->A',T49N,163
13170: 'C->G',T49S,2
13170: 'C->T',T49I,310
13171: 'T->A',T49T,50
13171: 'T->C',T49T,90
13171: 'T->G',T49T,17
13174: 'T->A',G50G,10
13174: 'T->C',G50G,91
13175: 'A->G',T51A,25
13176: 'C->A',T51N,39
13176: 'C->T',T51I,2932
13177: 'T->A',T51T,28
13177: 'T->C',T51T,23
13177: 'T->G',T51T,21
13178: 'G->A',G52S,12
13179: 'G->C',G52A,2
13180: 'T->A',G52G,2
13180: 'T->C',G52G,205
13180: 'T->G',G52G,3
13181: 'C->A',Q53K,7
13182: 'A->G',Q53R,13
13182: 'A->T',Q53L,33
13183: 'G->A',Q53Q,120
13183: 'G->T',Q53H,293
13184: 'G->T',A54S,33
13185: 'C->A',A54E,2
13185: 'C->G',A54G,2
13186: 'A->C',A54A,24
13186: 'A->G',A54A,47
13186: 'A->T',A54A,159
13187: 'A->C',I55L,84
13187: 'A->G',I55V,43
13187: 'A->T',I55L,4
13188: 'T->A',I55K,18
13188: 'T->C',I55T,1696
13189: 'A->G',I55M,19
13189: 'A->T',I55I,11
13190: 'A->G',T56A,91
13191: 'C->T',T56I,1
13192: 'A->C',T56T,10
13192: 'A->G',T56T,51
13192: 'A->T',T56T,47
13193: 'G->A',V57I,33
13193: 'G->C',V57L,1
13193: 'G->T',V57F,31
13194: 'T->C',V57A,5
13195: 'T->A',V57V,44
13195: 'T->C',V57V,153
13196: 'A->G',T58A,34
13197: 'C->T',T58I,1519
13198: 'A->G',T58T,71
13199: 'C->A',P59T,213
13199: 'C->G',P59A,2
13199: 'C->T',P59S,4
13201: 'G->A',P59P,1461
13201: 'G->C',P59P,4
13201: 'G->T',P59P,2680
13203: 'A->C',E60A,5
13203: 'A->G',E60G,20
13204: 'A->C',E60D,16
13204: 'A->G',E60E,123
13204: 'A->T',E60D,55
13205: 'G->T',A61S,65
13206: 'C->G',A61G,1
13207: 'C->A',A61A,5
13207: 'C->G',A61A,2
13207: 'C->T',A61A,278
13208: 'A->C',N62H,24
13208: 'A->T',N62Y,12
13209: 'A->C',N62T,32
13209: 'A->G',N62S,40
13210: 'T->C',N62N,1881
13210: 'T->G',N62K,6
13211: 'A->G',M63V,71
13212: 'T->A',M63K,9
13212: 'T->C',M63T,98
13212: 'T->G',M63R,3
13213: 'G->A',M63I,61
13213: 'G->T',M63I,34
13215: 'A->G',D64G,3
13216: 'T->A',D64E,2
13216: 'T->C',D64D,5182
13216: 'T->G',D64E,122
13218: 'A->T',Q65L,2
13219: 'A->C',Q65H,3
13219: 'A->G',Q65Q,54
13220: 'G->A',E66K,8
13221: 'A->C',E66A,3
13221: 'A->G',E66G,3
13222: 'A->C',E66D,38
13222: 'A->G',E66E,260
13222: 'A->T',E66D,3
13223: 'T->A',S67T,1
13223: 'T->G',S67A,14
13225: 'C->A',S67S,31
13225: 'C->G',S67S,8
13225: 'C->T',S67S,290
13226: 'T->A',F68I,1
13226: 'T->C',F68L,4
13227: 'T->A',F68Y,2
13228: 'T->A',F68L,2
13228: 'T->C',F68F,38
13231: 'T->A',G69G,6
13231: 'T->C',G69G,32
13232: 'G->A',G70S,1
13234: 'T->A',G70G,1
13234: 'T->C',G70G,59
13234: 'T->G',G70G,36
13235: 'G->A',A71T,41
13235: 'G->T',A71S,6
13237: 'A->C',A71A,8
13237: 'A->G',A71A,148
13237: 'A->T',A71A,21
13238: 'T->G',S72A,1
13240: 'G->A',S72S,313
13240: 'G->T',S72S,231
13242: 'G->C',C73S,12
13242: 'G->T',C73F,1
13243: 'T->C',C73C,29
13246: 'T->C',C74C,89
13247: 'C->A',L75M,34
13247: 'C->T',L75L,538
13249: 'G->A',L75L,495
13249: 'G->C',L75L,8
13249: 'G->T',L75L,797
13250: 'T->C',Y76H,10
13252: 'C->T',Y76Y,278
13253: 'T->C',C77R,2
13255: 'C->T',C77C,866
13256: 'C->T',R78C,1
13257: 'G->T',R78L,2
13258: 'T->C',R78R,178
13258: 'T->G',R78R,4
13259: 'T->A',C79S,128
13259: 'T->G',C79G,1
13261: 'C->T',C79C,701
13262: 'C->T',H80Y,149
13264: 'C->T',H80H,767
13265: 'A->G',I81V,71
13265: 'A->T',I81L,10
13266: 'T->C',I81T,386
13267: 'A->C',I81I,1
13267: 'A->G',I81M,10
13267: 'A->T',I81I,209
13268: 'G->A',D82N,90
13268: 'G->T',D82Y,12
13269: 'A->C',D82A,142
13269: 'A->G',D82G,80
13269: 'A->T',D82V,1
13270: 'T->A',D82E,4
13270: 'T->C',D82D,430
13270: 'T->G',D82E,18
13273: 'T->C',H83H,2562
13274: 'C->A',P84T,3
13274: 'C->T',P84S,1011
13275: 'C->A',P84Q,127
13275: 'C->G',P84R,1
13275: 'C->T',P84L,508
13276: 'A->G',P84P,27
13276: 'A->T',P84P,10
13277: 'A->C',N85H,2
13277: 'A->G',N85D,507
13277: 'A->T',N85Y,4
13278: 'A->C',N85T,3
13278: 'A->G',N85S,164
13278: 'A->T',N85I,1
13279: 'T->C',N85N,2895
13279: 'T->G',N85K,5
13280: 'C->A',P86T,16
13280: 'C->T',P86S,477
13281: 'C->A',P86H,18
13281: 'C->T',P86L,20
13282: 'T->C',P86P,47
13282: 'T->G',P86P,5
13284: 'A->C',K87T,3
13284: 'A->G',K87R,21
13285: 'A->G',K87K,604
13285: 'A->T',K87N,31
13287: 'G->A',G88E,5
13287: 'G->T',G88V,3
13288: 'A->C',G88G,131
13288: 'A->G',G88G,497
13289: 'T->A',F89I,1
13289: 'T->C',F89L,72
13289: 'T->G',F89V,4
13290: 'T->A',F89Y,7
13290: 'T->C',F89S,31
13290: 'T->G',F89C,5
13291: 'T->C',F89F,7
13291: 'T->G',F89L,293
13294: 'T->C',C90C,27
13295: 'G->A',D91N,105
13295: 'G->T',D91Y,15
13296: 'A->C',D91A,289
13296: 'A->G',D91G,65
13296: 'A->T',D91V,12
13297: 'C->A',D91E,27
13297: 'C->T',D91D,3239
13298: 'T->A',L92I,1
13298: 'T->C',L92L,75
13298: 'T->G',L92V,3
13299: 'T->C',L92S,3
13300: 'A->G',L92L,131
13300: 'A->T',L92F,59
13302: 'A->G',K93R,6
13303: 'A->G',K93K,53
13304: 'G->A',G94S,9
13304: 'G->T',G94C,25
13306: 'T->C',G94G,16
13308: 'A->C',K95T,1
13308: 'A->G',K95R,493
13308: 'A->T',K95M,3
13309: 'G->A',K95K,95
13309: 'G->T',K95N,9
13312: 'T->C',Y96Y,48
13313: 'G->A',V97I,36
13313: 'G->C',V97L,4
13313: 'G->T',V97L,27
13314: 'T->C',V97A,448
13315: 'A->C',V97V,1
13315: 'A->G',V97V,59
13317: 'A->G',Q98R,8
13318: 'A->G',Q98Q,27
13319: 'A->C',I99L,4
13319: 'A->G',I99V,60
13319: 'A->T',I99L,2
13320: 'T->C',I99T,1
13321: 'A->G',I99M,26
13322: 'C->A',P100T,2
13322: 'C->T',P100S,8
13323: 'C->A',P100H,3
13324: 'T->A',P100P,2
13324: 'T->C',P100P,115
13325: 'A->G',T101A,29
13325: 'A->T',T101S,2
13326: 'C->A',T101K,5
13326: 'C->G',T101R,1
13326: 'C->T',T101I,1870
13327: 'A->C',T101T,1
13327: 'A->G',T101T,40
13327: 'A->T',T101T,666
13328: 'A->C',T102P,8
13328: 'A->G',T102A,32
13329: 'C->A',T102N,69
13329: 'C->G',T102S,12
13329: 'C->T',T102I,6078
13330: 'T->A',T102T,2
13330: 'T->C',T102T,21
13330: 'T->G',T102T,53
13331: 'T->A',C103S,36
13331: 'T->C',C103R,127
13331: 'T->G',C103G,4
13332: 'G->A',C103Y,23
13332: 'G->C',C103S,5
13332: 'G->T',C103F,12
13333: 'T->C',C103C,53
13333: 'T->G',C103W,1
13334: 'G->A',A104T,246
13334: 'G->T',A104S,12
13335: 'C->A',A104D,18
13335: 'C->G',A104G,7
13335: 'C->T',A104V,3662
13336: 'T->C',A104A,44
13337: 'A->C',N105H,1
13337: 'A->G',N105D,1
13337: 'A->T',N105Y,5
13338: 'A->C',N105T,9
13338: 'A->G',N105S,103
13339: 'T->A',N105K,223
13339: 'T->C',N105N,635
13339: 'T->G',N105K,35
13340: 'G->T',D106Y,2
13341: 'A->G',D106G,1
13342: 'C->A',D106E,1
13342: 'C->G',D106E,2
13342: 'C->T',D106D,260
13343: 'C->T',P107S,3
13344: 'C->T',P107L,1
13345: 'T->A',P107P,9
13345: 'T->C',P107P,715
13345: 'T->G',P107P,28
13346: 'G->C',V108L,2
13346: 'G->T',V108L,10
13347: 'T->C',V108A,2
13348: 'G->A',V108V,49
13348: 'G->C',V108V,6
13348: 'G->T',V108V,1147
13349: 'G->A',G109S,6
13349: 'G->T',G109C,11
13350: 'G->T',G109V,11
13351: 'T->A',G109G,2
13351: 'T->C',G109G,73
13353: 'T->A',F110Y,1
13354: 'T->C',F110F,263
13355: 'A->G',T111A,16
13356: 'C->A',T111K,18
13356: 'C->T',T111I,3863
13357: 'A->C',T111T,1
13357: 'A->G',T111T,51
13358: 'C->A',L112I,48
13358: 'C->G',L112V,4
13358: 'C->T',L112F,72
13360: 'T->A',L112L,5
13360: 'T->C',L112L,66
13362: 'A->G',K113R,11
13363: 'A->G',K113K,32
13364: 'A->C',N114H,1
13364: 'A->G',N114D,4
13365: 'A->C',N114T,82
13365: 'A->G',N114S,24
13365: 'A->T',N114I,1
13366: 'C->A',N114K,5
13366: 'C->T',N114N,1438
13367: 'A->G',T115A,34
13367: 'A->T',T115S,1
13368: 'C->A',T115K,1
13368: 'C->T',T115I,166
13369: 'A->C',T115T,7
13369: 'A->G',T115T,89
13369: 'A->T',T115T,5
13370: 'G->A',V116I,61
13370: 'G->T',V116F,73
13371: 'T->C',V116A,13
13371: 'T->G',V116G,9
13372: 'C->A',V116V,12
13372: 'C->T',V116V,1158
13373: 'T->G',C117G,1
13374: 'G->T',C117F,3
13375: 'T->C',C117C,35
13376: 'A->C',T118P,1
13376: 'A->G',T118A,57
13377: 'C->A',T118N,21
13377: 'C->G',T118S,1
13377: 'C->T',T118I,213
13378: 'C->A',T118T,286
13378: 'C->G',T118T,2
13378: 'C->T',T118T,880
13379: 'G->A',V119I,405
13379: 'G->C',V119L,1
13379: 'G->T',V119F,9
13380: 'T->C',V119A,20
13380: 'T->G',V119G,10
13381: 'C->A',V119V,38
13381: 'C->G',V119V,8
13381: 'C->T',V119V,798
13382: 'T->C',C120R,2
13382: 'T->G',C120G,1
13383: 'G->C',C120S,1
13383: 'G->T',C120F,1
13384: 'C->G',C120W,1
13384: 'C->T',C120C,1170
13385: 'G->A',G121S,333
13385: 'G->C',G121R,1
13385: 'G->T',G121C,154
13386: 'G->A',G121D,18
13386: 'G->C',G121A,1
13386: 'G->T',G121V,11
13387: 'T->C',G121G,112
13388: 'A->C',M122L,11
13388: 'A->G',M122V,89
13388: 'A->T',M122L,21
13389: 'T->A',M122K,11
13389: 'T->C',M122T,89
13389: 'T->G',M122R,3
13390: 'G->A',M122I,91
13390: 'G->C',M122I,1
13390: 'G->T',M122I,662
13391: 'T->C',W123R,2
13391: 'T->G',W123G,1
13392: 'G->T',W123L,2
13394: 'A->C',K124Q,14
13394: 'A->G',K124E,19
13395: 'A->C',K124T,4
13395: 'A->G',K124R,76
13395: 'A->T',K124I,6
13396: 'A->C',K124N,58
13396: 'A->G',K124K,98
13396: 'A->T',K124N,31
13397: 'G->A',G125S,33
13397: 'G->T',G125C,139
13398: 'G->A',G125D,3
13398: 'G->C',G125A,1
13398: 'G->T',G125V,3
13399: 'T->C',G125G,29
13399: 'T->G',G125G,1
13400: 'T->A',Y126N,1
13400: 'T->C',Y126H,4
13400: 'T->G',Y126D,2
13401: 'A->C',Y126S,1
13401: 'A->G',Y126C,29
13401: 'A->T',Y126F,4
13402: 'T->C',Y126Y,99
13403: 'G->A',G127S,226
13403: 'G->T',G127C,172
13404: 'G->C',G127A,2
13404: 'G->T',G127V,8
13405: 'C->A',G127G,8
13405: 'C->G',G127G,6
13405: 'C->T',G127G,774
13406: 'T->A',C128S,1
13406: 'T->C',C128R,6
13406: 'T->G',C128G,4
13407: 'G->C',C128S,4
13407: 'G->T',C128F,7
13408: 'T->C',C128C,33
13408: 'T->G',C128W,30
13409: 'A->C',S129R,1
13409: 'A->G',S129G,348
13409: 'A->T',S129C,7
13410: 'G->A',S129N,148
13410: 'G->C',S129T,13
13410: 'G->T',S129I,100
13411: 'T->A',S129R,16
13411: 'T->C',S129S,25
13411: 'T->G',S129R,3
13412: 'T->G',C130G,10
13413: 'G->C',C130S,1
13413: 'G->T',C130F,2
13414: 'T->C',C130C,35
13414: 'T->G',C130W,1
13415: 'G->A',D131N,31
13415: 'G->T',D131Y,6
13416: 'A->C',D131A,14
13416: 'A->G',D131G,79
13416: 'A->T',D131V,27
13417: 'T->A',D131E,5
13417: 'T->C',D131D,414
13417: 'T->G',D131E,6
13418: 'C->A',Q132K,14
13418: 'C->G',Q132E,3
13419: 'A->G',Q132R,20
13419: 'A->T',Q132L,126
13420: 'A->G',Q132Q,90


==> data/MutationSummary_10312021/NSP11_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
13442: 'T->G',S1A,3
13443: 'C->T',S1L,5
13444: 'A->C',S1S,100
13444: 'A->G',S1S,134
13444: 'A->T',S1S,20
13445: 'G->A',A2T,5
13445: 'G->T',A2S,4
13446: 'C->A',A2D,3
13446: 'C->T',A2V,45
13447: 'T->A',A2A,10
13447: 'T->C',A2A,106
13447: 'T->G',A2A,57
13448: 'G->A',D3N,5
13449: 'A->G',D3G,8
13450: 'T->C',D3D,72
13450: 'T->G',D3E,1
13451: 'G->A',A4T,11
13452: 'C->T',A4V,55
13453: 'A->C',A4A,13
13453: 'A->G',A4A,82
13453: 'A->T',A4A,12
13454: 'C->A',Q5K,1
13455: 'A->G',Q5R,1
13455: 'A->T',Q5L,4
13456: 'A->C',Q5H,3
13456: 'A->G',Q5Q,99
13457: 'T->A',S6T,3
13457: 'T->C',S6P,3
13457: 'T->G',S6A,1
13458: 'C->G',S6W,3
13458: 'C->T',S6L,742
13459: 'G->A',S6S,682


==> data/MutationSummary_10312021/NSP1_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
266: 'A->T',M1L,1
268: 'G->T',M1I,1
269: 'G->A',E2K,497
269: 'G->C',E2Q,1
270: 'A->C',E2A,20
270: 'A->G',E2G,111
270: 'A->T',E2V,6
271: 'G->A',E2E,116
271: 'G->T',E2D,84
272: 'A->C',S3R,15
272: 'A->G',S3G,297
272: 'A->T',S3C,6
273: 'G->A',S3N,93
273: 'G->C',S3T,2
273: 'G->T',S3I,14
274: 'C->A',S3R,15
274: 'C->T',S3S,1265
275: 'C->A',L4I,14
275: 'C->G',L4V,1
275: 'C->T',L4F,1414
276: 'T->A',L4H,14
276: 'T->C',L4P,45
277: 'T->A',L4L,66
277: 'T->C',L4L,750
277: 'T->G',L4L,15
278: 'G->A',V5I,156
278: 'G->T',V5F,48
279: 'T->A',V5D,11
279: 'T->C',V5A,101
279: 'T->G',V5G,1
280: 'C->A',V5V,38
280: 'C->G',V5V,1
280: 'C->T',V5V,668
281: 'C->A',P6T,15
281: 'C->T',P6S,94
282: 'C->A',P6H,25
282: 'C->T',P6L,245
283: 'T->A',P6P,46
283: 'T->C',P6P,78
283: 'T->G',P6P,1
284: 'G->A',G7S,670
284: 'G->T',G7C,47
285: 'G->A',G7D,76
285: 'G->C',G7A,7
285: 'G->T',G7V,356
286: 'T->A',G7G,5
286: 'T->C',G7G,181
286: 'T->G',G7G,2
287: 'T->A',F8I,24
287: 'T->C',F8L,70
287: 'T->G',F8V,77
288: 'T->A',F8Y,2
288: 'T->C',F8S,30
288: 'T->G',F8C,11
289: 'C->A',F8L,70
289: 'C->T',F8F,248
290: 'A->C',N9H,4
290: 'A->G',N9D,13
290: 'A->T',N9Y,5
291: 'A->C',N9T,6
291: 'A->G',N9S,160
291: 'A->T',N9I,6
292: 'C->A',N9K,2
292: 'C->G',N9K,6
292: 'C->T',N9N,4020
293: 'G->A',E10K,121
294: 'A->C',E10A,5
294: 'A->G',E10G,41
294: 'A->T',E10V,25
295: 'G->A',E10E,85
295: 'G->C',E10D,11
295: 'G->T',E10D,11
296: 'A->C',K11Q,4
296: 'A->G',K11E,9
297: 'A->C',K11T,2
297: 'A->G',K11R,23
298: 'A->C',K11N,7
298: 'A->G',K11K,428
298: 'A->T',K11N,2
299: 'A->C',T12P,4
299: 'A->G',T12A,42
300: 'C->A',T12K,3
300: 'C->T',T12I,655
301: 'A->C',T12T,1
301: 'A->G',T12T,73
302: 'C->A',H13N,6
302: 'C->G',H13D,1
302: 'C->T',H13Y,18
303: 'A->C',H13P,3
303: 'A->G',H13R,13
304: 'C->A',H13Q,3
304: 'C->T',H13H,508
305: 'G->A',V14I,83
305: 'G->T',V14F,16
306: 'T->C',V14A,46
306: 'T->G',V14G,2
307: 'C->A',V14V,34
307: 'C->T',V14V,602
308: 'C->A',Q15K,21
309: 'A->G',Q15R,223
309: 'A->T',Q15L,30
310: 'A->C',Q15H,9
310: 'A->G',Q15Q,38
311: 'C->A',L16I,7
311: 'C->G',L16V,2
311: 'C->T',L16F,457
312: 'T->A',L16H,8
312: 'T->C',L16P,18
312: 'T->G',L16R,19
313: 'C->A',L16L,1
313: 'C->G',L16L,1
313: 'C->T',L16L,15380
314: 'A->C',S17R,18
314: 'A->G',S17G,34
314: 'A->T',S17C,99
315: 'G->A',S17N,288
315: 'G->C',S17T,4
315: 'G->T',S17I,541
316: 'T->A',S17R,1
316: 'T->C',S17S,44
316: 'T->G',S17R,9
317: 'T->A',L18M,5
317: 'T->C',L18L,36
317: 'T->G',L18V,4
318: 'T->C',L18S,1
318: 'T->G',L18W,2
319: 'G->A',L18L,151
319: 'G->C',L18F,1
319: 'G->T',L18F,46
320: 'C->A',P19T,5
320: 'C->G',P19A,1
320: 'C->T',P19S,32
321: 'C->A',P19H,1
321: 'C->G',P19R,4
321: 'C->T',P19L,15
322: 'T->A',P19P,93
322: 'T->C',P19P,365
322: 'T->G',P19P,11
323: 'G->A',V20I,66
323: 'G->T',V20F,15
324: 'T->C',V20A,12
324: 'T->G',V20G,37
325: 'T->A',V20V,28
325: 'T->C',V20V,112
325: 'T->G',V20V,3
326: 'T->A',L21I,6
326: 'T->C',L21L,19
327: 'T->C',L21S,5
328: 'A->G',L21L,17
328: 'A->T',L21F,1
329: 'C->A',Q22K,22
329: 'C->G',Q22E,2
330: 'A->C',Q22P,14
330: 'A->G',Q22R,59
331: 'G->A',Q22Q,49
331: 'G->C',Q22H,1
331: 'G->T',Q22H,44
332: 'G->A',V23I,206
332: 'G->T',V23F,45
333: 'T->C',V23A,14
334: 'T->A',V23V,3
334: 'T->C',V23V,53
334: 'T->G',V23V,12
335: 'C->A',R24S,29
335: 'C->T',R24C,6747
336: 'G->A',R24H,117
336: 'G->T',R24L,10
337: 'C->A',R24R,37
337: 'C->G',R24R,15
337: 'C->T',R24R,5461
338: 'G->A',D25N,72
338: 'G->T',D25Y,38
339: 'A->C',D25A,1
339: 'A->G',D25G,25
340: 'C->A',D25E,4
340: 'C->T',D25D,1035
341: 'G->A',V26M,113
341: 'G->T',V26L,19
342: 'T->A',V26E,2
342: 'T->C',V26A,14
342: 'T->G',V26G,2
343: 'G->A',V26V,85
343: 'G->T',V26V,875
344: 'C->A',L27I,464
344: 'C->G',L27V,8
344: 'C->T',L27F,1250
345: 'T->A',L27H,80
345: 'T->C',L27P,16
345: 'T->G',L27R,17
346: 'C->A',L27L,25
346: 'C->G',L27L,35
346: 'C->T',L27L,8561
347: 'G->A',V28I,2262
347: 'G->C',V28L,28
347: 'G->T',V28L,39
348: 'T->A',V28E,1
348: 'T->C',V28A,174
349: 'A->C',V28V,6
349: 'A->G',V28V,63
349: 'A->T',V28V,1
350: 'C->A',R29S,16
350: 'C->G',R29G,2
350: 'C->T',R29C,284
351: 'G->A',R29H,110
351: 'G->T',R29L,30
352: 'T->A',R29R,166
352: 'T->C',R29R,215
352: 'T->G',R29R,39
353: 'G->A',G30S,491
353: 'G->T',G30C,84
354: 'G->A',G30D,146
354: 'G->C',G30A,105
354: 'G->T',G30V,72
355: 'C->A',G30G,41
355: 'C->G',G30G,6
355: 'C->T',G30G,1284
356: 'T->A',F31I,5
356: 'T->C',F31L,253
356: 'T->G',F31V,1
357: 'T->A',F31Y,16
357: 'T->C',F31S,73
357: 'T->G',F31C,2
358: 'T->A',F31L,13
358: 'T->C',F31F,227
358: 'T->G',F31L,28
359: 'G->A',G32R,32
360: 'G->A',G32E,14
360: 'G->T',G32V,7
361: 'A->C',G32G,31
361: 'A->G',G32G,644
361: 'A->T',G32G,9
362: 'G->A',D33N,414
362: 'G->T',D33Y,151
363: 'A->C',D33A,8
363: 'A->G',D33G,96
363: 'A->T',D33V,5
364: 'C->A',D33E,193
364: 'C->G',D33E,2
364: 'C->T',D33D,972
365: 'T->A',S34T,109
365: 'T->C',S34P,28
365: 'T->G',S34A,24
366: 'C->G',S34C,1
366: 'C->T',S34F,150
367: 'C->A',S34S,138
367: 'C->G',S34S,22
367: 'C->T',S34S,467
368: 'G->A',V35M,90
368: 'G->T',V35L,162
369: 'T->A',V35E,6
369: 'T->C',V35A,15
370: 'G->A',V35V,251
370: 'G->C',V35V,11
370: 'G->T',V35V,1680
371: 'G->A',E36K,52
371: 'G->C',E36Q,4
372: 'A->C',E36A,24
372: 'A->G',E36G,46
372: 'A->T',E36V,14
373: 'G->A',E36E,413
373: 'G->T',E36D,487
374: 'G->A',E37K,1127
375: 'A->C',E37A,26
375: 'A->G',E37G,74
375: 'A->T',E37V,15
376: 'G->A',E37E,429
376: 'G->C',E37D,25
376: 'G->T',E37D,2968
377: 'G->A',V38I,49
377: 'G->T',V38F,188
378: 'T->C',V38A,63
379: 'C->A',V38V,774
379: 'C->G',V38V,3
379: 'C->T',V38V,411
380: 'T->A',L39I,10
380: 'T->C',L39L,54
380: 'T->G',L39V,11
381: 'T->C',L39S,10
382: 'A->C',L39F,1
382: 'A->G',L39L,2153
382: 'A->T',L39F,2
383: 'T->A',S40T,64
383: 'T->C',S40P,122
383: 'T->G',S40A,15
384: 'C->T',S40L,850
385: 'A->C',S40S,9
385: 'A->G',S40S,110
385: 'A->T',S40S,47
386: 'G->A',E41K,367
387: 'A->C',E41A,8
387: 'A->G',E41G,95
387: 'A->T',E41V,8
388: 'G->A',E41E,281
388: 'G->T',E41D,74
389: 'G->A',A42T,117
389: 'G->C',A42P,1
389: 'G->T',A42S,16
390: 'C->A',A42E,3
390: 'C->T',A42V,158
391: 'A->C',A42A,48
391: 'A->G',A42A,64
391: 'A->T',A42A,41
392: 'C->A',R43S,13
392: 'C->T',R43C,278
393: 'G->A',R43H,225
393: 'G->T',R43L,75
394: 'T->C',R43R,252
394: 'T->G',R43R,11
395: 'C->A',Q44K,12
396: 'A->G',Q44R,466
396: 'A->T',Q44L,70
397: 'A->C',Q44H,38
397: 'A->G',Q44Q,43
398: 'C->A',H45N,25
398: 'C->G',H45D,2
398: 'C->T',H45Y,1749
399: 'A->G',H45R,109
399: 'A->T',H45L,1
400: 'T->A',H45Q,7
400: 'T->C',H45H,3115
400: 'T->G',H45Q,84
401: 'C->A',L46I,24
401: 'C->G',L46V,3
401: 'C->T',L46F,247
402: 'T->A',L46H,2
402: 'T->C',L46P,8
403: 'T->A',L46L,32
403: 'T->C',L46L,209
404: 'A->G',K47E,14
405: 'A->C',K47T,1
405: 'A->G',K47R,377
405: 'A->T',K47I,3
406: 'A->C',K47N,2
406: 'A->G',K47K,81
406: 'A->T',K47N,6
407: 'G->A',D48N,482
407: 'G->C',D48H,1
407: 'G->T',D48Y,107
408: 'A->C',D48A,22
408: 'A->G',D48G,855
408: 'A->T',D48V,68
409: 'T->A',D48E,24
409: 'T->C',D48D,172
409: 'T->G',D48E,13
410: 'G->A',G49S,205
410: 'G->T',G49C,1179
411: 'G->A',G49D,157
411: 'G->T',G49V,11
412: 'C->A',G49G,30
412: 'C->T',G49G,373
413: 'A->C',T50P,3
413: 'A->G',T50A,15
413: 'A->T',T50S,4
414: 'C->A',T50N,95
414: 'C->T',T50I,85
415: 'T->A',T50T,9
415: 'T->C',T50T,63
415: 'T->G',T50T,8
416: 'T->A',C51S,5
416: 'T->G',C51G,5
417: 'G->A',C51Y,2
417: 'G->T',C51F,1
418: 'T->C',C51C,76
419: 'G->A',G52S,70
419: 'G->T',G52C,198
420: 'G->A',G52D,7
420: 'G->C',G52A,1
420: 'G->T',G52V,4
421: 'C->A',G52G,67
421: 'C->G',G52G,23
421: 'C->T',G52G,884
422: 'T->A',L53I,6
422: 'T->C',L53L,50
422: 'T->G',L53V,1
423: 'T->C',L53S,3
424: 'A->C',L53F,1
424: 'A->G',L53L,50
424: 'A->T',L53F,2
425: 'G->A',V54I,303
425: 'G->C',V54L,8
425: 'G->T',V54L,24
426: 'T->C',V54A,4
427: 'A->G',V54V,970
427: 'A->T',V54V,76
428: 'G->A',E55K,387
428: 'G->C',E55Q,4
429: 'A->C',E55A,48
429: 'A->G',E55G,59
429: 'A->T',E55V,13
430: 'A->C',E55D,89
430: 'A->G',E55E,195
430: 'A->T',E55D,13
431: 'G->A',V56I,56
431: 'G->T',V56F,23
432: 'T->A',V56D,11
432: 'T->C',V56A,28
433: 'T->A',V56V,46
433: 'T->C',V56V,87
434: 'G->A',E57K,405
435: 'A->C',E57A,45
435: 'A->G',E57G,176
435: 'A->T',E57V,4
436: 'A->C',E57D,17
436: 'A->G',E57E,14
436: 'A->T',E57D,2
437: 'A->C',K58Q,11
437: 'A->G',K58E,36
438: 'A->C',K58T,2
438: 'A->G',K58R,457
438: 'A->T',K58I,11
439: 'A->C',K58N,28
439: 'A->G',K58K,1716
439: 'A->T',K58N,20
440: 'G->A',G59S,102
440: 'G->T',G59C,249
441: 'G->A',G59D,31
441: 'G->T',G59V,14
442: 'C->A',G59G,35
442: 'C->G',G59G,14
442: 'C->T',G59G,406
443: 'G->A',V60I,792
443: 'G->C',V60L,14
443: 'G->T',V60F,128
444: 'T->C',V60A,512
444: 'T->G',V60G,8
445: 'T->A',V60V,16
445: 'T->C',V60V,92091
445: 'T->G',V60V,14
446: 'T->A',L61M,11
446: 'T->C',L61L,126
447: 'T->C',L61S,24
447: 'T->G',L61W,1
448: 'G->A',L61L,110
448: 'G->T',L61F,105
449: 'C->G',P62A,4
450: 'C->A',P62H,60
450: 'C->T',P62L,259
451: 'T->A',P62P,4
451: 'T->C',P62P,113
451: 'T->G',P62P,65
452: 'C->A',Q63K,40
452: 'C->G',Q63E,11
453: 'A->C',Q63P,2
453: 'A->G',Q63R,96
453: 'A->T',Q63L,56
454: 'A->C',Q63H,2
454: 'A->G',Q63Q,277
454: 'A->T',Q63H,2
455: 'C->A',L64I,5
455: 'C->T',L64F,85
456: 'T->A',L64H,11
456: 'T->C',L64P,2
457: 'T->A',L64L,9
457: 'T->C',L64L,66
457: 'T->G',L64L,13
458: 'G->A',E65K,62
458: 'G->C',E65Q,12
459: 'A->C',E65A,159
459: 'A->G',E65G,214
459: 'A->T',E65V,1
460: 'A->C',E65D,169
460: 'A->G',E65E,46
460: 'A->T',E65D,1
461: 'C->A',Q66K,18
462: 'A->C',Q66P,4
462: 'A->G',Q66R,69
462: 'A->T',Q66L,12
463: 'G->A',Q66Q,1586
463: 'G->T',Q66H,72
464: 'C->A',P67T,1
464: 'C->G',P67A,11
464: 'C->T',P67S,25
465: 'C->A',P67H,4
465: 'C->T',P67L,43
466: 'C->A',P67P,32
466: 'C->G',P67P,23
466: 'C->T',P67P,669
467: 'T->A',Y68N,1
467: 'T->C',Y68H,15
468: 'A->C',Y68S,2
468: 'A->G',Y68C,16
468: 'A->T',Y68F,11
469: 'T->C',Y68Y,1061
470: 'G->A',V69M,57
470: 'G->T',V69L,3
471: 'T->A',V69E,3
471: 'T->C',V69A,4
472: 'G->A',V69V,213
472: 'G->C',V69V,12
472: 'G->T',V69V,83
473: 'T->A',F70I,11
473: 'T->C',F70L,72
473: 'T->G',F70V,2
474: 'T->A',F70Y,11
474: 'T->C',F70S,16
474: 'T->G',F70C,1
475: 'C->A',F70L,18
475: 'C->T',F70F,731
476: 'A->C',I71L,17
476: 'A->G',I71V,111
476: 'A->T',I71F,10
477: 'T->C',I71T,36
477: 'T->G',I71S,19
478: 'C->A',I71I,45
478: 'C->T',I71I,677
479: 'A->C',K72Q,6
479: 'A->G',K72E,10
480: 'A->C',K72T,12
480: 'A->G',K72R,6
480: 'A->T',K72I,1
481: 'A->C',K72N,2
481: 'A->G',K72K,306
482: 'C->A',R73S,17
482: 'C->G',R73G,11
482: 'C->T',R73C,226
483: 'G->A',R73H,581
483: 'G->T',R73L,19
484: 'T->A',R73R,7
484: 'T->C',R73R,171
484: 'T->G',R73R,10
485: 'T->A',S74T,7
485: 'T->C',S74P,17
485: 'T->G',S74A,25
486: 'C->G',S74W,4
486: 'C->T',S74L,294
487: 'G->A',S74S,720
487: 'G->T',S74S,974
488: 'G->A',D75N,214
488: 'G->C',D75H,13
488: 'G->T',D75Y,60
489: 'A->C',D75A,34
489: 'A->G',D75G,628
489: 'A->T',D75V,6
490: 'T->A',D75E,967
490: 'T->C',D75D,288
490: 'T->G',D75E,8
491: 'G->A',A76T,38
491: 'G->C',A76P,6
491: 'G->T',A76S,23
492: 'C->A',A76D,9
492: 'C->G',A76G,2
492: 'C->T',A76V,206
493: 'T->A',A76A,24
493: 'T->C',A76A,295
493: 'T->G',A76A,22
494: 'C->A',R77R,63
494: 'C->G',R77G,11
495: 'G->A',R77Q,329
495: 'G->C',R77P,12
495: 'G->T',R77L,20
496: 'A->C',R77R,12
496: 'A->G',R77R,77
496: 'A->T',R77R,6
497: 'A->C',T78P,12
497: 'A->G',T78A,1052
498: 'C->A',T78N,37
498: 'C->T',T78I,148
499: 'T->A',T78T,12
499: 'T->C',T78T,25
499: 'T->G',T78T,3
500: 'G->A',A79T,84
500: 'G->C',A79P,13
500: 'G->T',A79S,97
501: 'C->A',A79E,12
501: 'C->T',A79V,116
502: 'A->C',A79A,1
502: 'A->G',A79A,108
502: 'A->T',A79A,12
503: 'C->A',P80T,74
503: 'C->G',P80A,11
503: 'C->T',P80S,861
504: 'C->A',P80H,85
504: 'C->G',P80R,13
504: 'C->T',P80L,360
505: 'T->A',P80P,14
505: 'T->C',P80P,370
505: 'T->G',P80P,55
506: 'C->A',H81N,1
506: 'C->G',H81D,6
506: 'C->T',H81Y,868
507: 'A->C',H81P,1
507: 'A->G',H81R,82
507: 'A->T',H81L,5
508: 'T->A',H81Q,44
508: 'T->C',H81H,358
508: 'T->G',H81Q,2
509: 'G->A',G82S,249
509: 'G->T',G82C,21
510: 'G->A',G82D,126
510: 'G->C',G82A,2
510: 'G->T',G82V,253
511: 'T->C',G82G,156
511: 'T->G',G82G,17
512: 'C->A',H83N,98
512: 'C->G',H83D,13
512: 'C->T',H83Y,901
513: 'A->C',H83P,1
513: 'A->G',H83R,189
513: 'A->T',H83L,109
514: 'T->C',H83H,255
514: 'T->G',H83Q,127
515: 'G->A',V84I,103
515: 'G->C',V84L,5
515: 'G->T',V84F,11
516: 'T->A',V84D,7
516: 'T->C',V84A,14
516: 'T->G',V84G,40
517: 'T->A',V84V,10
517: 'T->C',V84V,165
517: 'T->G',V84V,6
518: 'A->C',M85L,50
518: 'A->G',M85V,334
518: 'A->T',M85L,32
519: 'T->A',M85K,71
519: 'T->C',M85T,74
519: 'T->G',M85R,11
520: 'G->A',M85I,75
520: 'G->C',M85I,7
520: 'G->T',M85I,420
521: 'G->A',V86I,276
521: 'G->C',V86L,52
521: 'G->T',V86F,972
522: 'T->A',V86D,138
522: 'T->C',V86A,6
522: 'T->G',V86G,14
523: 'T->A',V86V,51
523: 'T->C',V86V,41
523: 'T->G',V86V,58
524: 'G->A',E87K,62
524: 'G->C',E87Q,7
525: 'A->C',E87A,11
525: 'A->G',E87G,10
525: 'A->T',E87V,2
526: 'G->A',E87E,310
526: 'G->C',E87D,2
526: 'G->T',E87D,19080
527: 'C->A',L88M,6
527: 'C->G',L88V,11
527: 'C->T',L88L,1704
528: 'T->A',L88Q,8
528: 'T->C',L88P,14
528: 'T->G',L88R,1
529: 'G->A',L88L,367
529: 'G->C',L88L,1
529: 'G->T',L88L,4728
530: 'G->A',V89I,156
530: 'G->T',V89L,8
531: 'T->C',V89A,15
532: 'A->G',V89V,536
532: 'A->T',V89V,125
533: 'G->A',A90T,104
533: 'G->C',A90P,73
533: 'G->T',A90S,11
534: 'C->A',A90E,7
534: 'C->T',A90V,423
535: 'A->G',A90A,68
535: 'A->T',A90A,41
536: 'G->A',E91K,45
536: 'G->C',E91Q,2
537: 'A->C',E91A,1
537: 'A->G',E91G,8
537: 'A->T',E91V,8
538: 'A->C',E91D,3
538: 'A->G',E91E,110
539: 'C->A',L92I,147
539: 'C->T',L92F,1734
540: 'T->A',L92H,5
540: 'T->C',L92P,4
540: 'T->G',L92R,28
541: 'C->A',L92L,23
541: 'C->T',L92L,726
542: 'G->A',E93K,189
542: 'G->C',E93Q,1
543: 'A->C',E93A,12
543: 'A->G',E93G,88
543: 'A->T',E93V,3
544: 'A->C',E93D,296
544: 'A->G',E93E,115
544: 'A->T',E93D,99
545: 'G->A',G94S,151
545: 'G->C',G94R,1
545: 'G->T',G94C,604
546: 'G->A',G94D,52
546: 'G->C',G94A,2
546: 'G->T',G94V,4
547: 'C->A',G94G,3
547: 'C->T',G94G,160
548: 'A->G',I95V,314
548: 'A->T',I95F,3
549: 'T->A',I95N,2
549: 'T->C',I95T,126
549: 'T->G',I95S,6
550: 'T->A',I95I,9
550: 'T->C',I95I,167
550: 'T->G',I95M,19
551: 'C->A',Q96K,4
552: 'A->C',Q96P,2
552: 'A->G',Q96R,10
552: 'A->T',Q96L,9
553: 'G->A',Q96Q,211
553: 'G->C',Q96H,1
553: 'G->T',Q96H,76
554: 'T->C',Y97H,11
555: 'A->G',Y97C,12
556: 'C->T',Y97Y,1264
557: 'G->A',G98S,44
557: 'G->T',G98C,18
558: 'G->A',G98D,27
558: 'G->T',G98V,45
559: 'T->C',G98G,205
559: 'T->G',G98G,3
560: 'C->A',R99S,7
560: 'C->T',R99C,291
561: 'G->A',R99H,99
561: 'G->T',R99L,15
562: 'T->A',R99R,10
562: 'T->C',R99R,118
562: 'T->G',R99R,17
563: 'A->C',S100R,1
563: 'A->G',S100G,164
563: 'A->T',S100C,439
564: 'G->A',S100N,1406
564: 'G->T',S100I,15
565: 'T->A',S100R,7
565: 'T->C',S100S,184
566: 'G->A',G101S,15
566: 'G->T',G101C,8
567: 'G->A',G101D,25
567: 'G->C',G101A,2
567: 'G->T',G101V,8
568: 'T->A',G101G,20
568: 'T->C',G101G,565
568: 'T->G',G101G,2
569: 'G->A',E102K,1656
569: 'G->C',E102Q,49
570: 'A->C',E102A,24
570: 'A->G',E102G,79
570: 'A->T',E102V,37
571: 'G->A',E102E,681
571: 'G->T',E102D,60
572: 'A->C',T103P,4
572: 'A->G',T103A,15
572: 'A->T',T103S,1
573: 'C->A',T103K,3
573: 'C->T',T103I,28
574: 'A->C',T103T,80
574: 'A->G',T103T,44
575: 'C->A',L104I,1196
575: 'C->G',L104V,74
575: 'C->T',L104F,159
576: 'T->A',L104H,20
576: 'T->C',L104P,5
576: 'T->G',L104R,13
577: 'T->A',L104L,107
577: 'T->C',L104L,100
577: 'T->G',L104L,6
578: 'G->A',G105S,132
578: 'G->T',G105C,50
579: 'G->A',G105D,21
579: 'G->T',G105V,13
580: 'T->A',G105G,42
580: 'T->C',G105G,95
580: 'T->G',G105G,10
581: 'G->A',V106I,152
581: 'G->C',V106L,6
581: 'G->T',V106F,13
582: 'T->C',V106A,59
582: 'T->G',V106G,1
583: 'C->A',V106V,18
583: 'C->G',V106V,2
583: 'C->T',V106V,4374
584: 'C->A',L107I,52
584: 'C->G',L107V,1
584: 'C->T',L107F,235
585: 'T->A',L107H,10
585: 'T->C',L107P,3
585: 'T->G',L107R,1
586: 'T->A',L107L,189
586: 'T->C',L107L,205
586: 'T->G',L107L,4
587: 'G->A',V108I,167
587: 'G->T',V108F,22
588: 'T->C',V108A,21
588: 'T->G',V108G,2
589: 'C->A',V108V,16
589: 'C->T',V108V,731
590: 'C->A',P109T,7
590: 'C->G',P109A,1
590: 'C->T',P109S,184
591: 'C->A',P109H,37
591: 'C->T',P109L,22
592: 'T->A',P109P,142
592: 'T->C',P109P,1411
592: 'T->G',P109P,14
593: 'C->A',H110N,4
593: 'C->G',H110D,14
593: 'C->T',H110Y,8782
594: 'A->C',H110P,2
594: 'A->G',H110R,171
594: 'A->T',H110L,23
595: 'T->A',H110Q,13
595: 'T->C',H110H,99
595: 'T->G',H110Q,3
596: 'G->A',V111M,367
596: 'G->C',V111L,2
596: 'G->T',V111L,148
597: 'T->A',V111E,34
597: 'T->C',V111A,343
597: 'T->G',V111G,1
598: 'G->A',V111V,888
598: 'G->C',V111V,3
598: 'G->T',V111V,718
599: 'G->A',G112S,278
599: 'G->T',G112C,333
600: 'G->A',G112D,169
600: 'G->T',G112V,42
601: 'C->A',G112G,33
601: 'C->G',G112G,40
601: 'C->T',G112G,3614
602: 'G->A',E113K,72
603: 'A->C',E113A,20
603: 'A->G',E113G,76
603: 'A->T',E113V,4
604: 'A->C',E113D,7
604: 'A->G',E113E,175
604: 'A->T',E113D,9
605: 'A->C',I114L,416
605: 'A->G',I114V,569
605: 'A->T',I114L,8
606: 'T->A',I114K,7
606: 'T->C',I114T,1507
606: 'T->G',I114R,3
607: 'A->C',I114I,2
607: 'A->G',I114M,88
608: 'C->A',P115T,115
608: 'C->T',P115S,98
609: 'C->A',P115Q,2
609: 'C->T',P115L,43
610: 'A->C',P115P,7
610: 'A->G',P115P,200
610: 'A->T',P115P,18
611: 'G->A',V116M,221
611: 'G->T',V116L,110
612: 'T->A',V116E,9
612: 'T->C',V116A,21
612: 'T->G',V116G,5
613: 'G->A',V116V,2965
613: 'G->T',V116V,56
614: 'G->A',A117T,171
614: 'G->C',A117P,22
614: 'G->T',A117S,131
615: 'C->A',A117D,15
615: 'C->T',A117V,159
616: 'T->A',A117A,3
616: 'T->C',A117A,122
616: 'T->G',A117A,9
617: 'T->A',Y118N,52
617: 'T->C',Y118H,139
618: 'A->C',Y118S,1
618: 'A->G',Y118C,97
619: 'C->T',Y118Y,414
620: 'C->A',R119S,11
620: 'C->T',R119C,296
621: 'G->A',R119H,318
621: 'G->T',R119L,12
622: 'C->A',R119R,7
622: 'C->T',R119R,756
623: 'A->C',K120Q,1
623: 'A->G',K120E,43
624: 'A->C',K120T,22
624: 'A->G',K120R,22
624: 'A->T',K120M,7
625: 'G->A',K120K,87
625: 'G->C',K120N,17
625: 'G->T',K120N,2780
626: 'G->A',V121I,388
626: 'G->T',V121F,307
627: 'T->C',V121A,4
628: 'T->A',V121V,5
628: 'T->C',V121V,371
628: 'T->G',V121V,6
629: 'C->A',L122I,3
629: 'C->G',L122V,7
629: 'C->T',L122F,393
630: 'T->A',L122H,2
630: 'T->C',L122P,13
630: 'T->G',L122R,5
631: 'T->A',L122L,2
631: 'T->C',L122L,20
631: 'T->G',L122L,8
632: 'C->A',L123I,18
632: 'C->T',L123F,120
633: 'T->C',L123P,7
633: 'T->G',L123R,5
634: 'T->A',L123L,10
634: 'T->C',L123L,83
635: 'C->G',R124G,1
635: 'C->T',R124C,1273
636: 'G->A',R124H,46
636: 'G->C',R124P,1
636: 'G->T',R124L,20
637: 'T->A',R124R,1
637: 'T->C',R124R,323
637: 'T->G',R124R,1
638: 'A->C',K125Q,1
638: 'A->G',K125E,7
639: 'A->C',K125T,1
639: 'A->G',K125R,22
639: 'A->T',K125M,5
640: 'G->A',K125K,47
640: 'G->T',K125N,23
641: 'A->C',N126H,14
641: 'A->G',N126D,31
641: 'A->T',N126Y,28
642: 'A->C',N126T,7
642: 'A->G',N126S,815
642: 'A->T',N126I,6
643: 'C->A',N126K,3
643: 'C->T',N126N,1672
644: 'G->A',G127S,59
644: 'G->T',G127C,13
645: 'G->A',G127D,11
645: 'G->T',G127V,7
646: 'T->C',G127G,35
647: 'A->G',N128D,29
647: 'A->T',N128Y,3
648: 'A->C',N128T,1
648: 'A->G',N128S,42
649: 'T->C',N128N,100
650: 'A->G',K129E,3
651: 'A->C',K129T,3
651: 'A->G',K129R,12
651: 'A->T',K129I,1
652: 'A->C',K129N,15
652: 'A->G',K129K,557
652: 'A->T',K129N,9
653: 'G->A',G130R,43
654: 'G->A',G130E,50
654: 'G->T',G130V,3
655: 'A->C',G130G,13
655: 'A->G',G130G,160
655: 'A->T',G130G,54
656: 'G->A',A131T,18
656: 'G->C',A131P,2
656: 'G->T',A131S,40
657: 'C->A',A131D,14
657: 'C->T',A131V,296
658: 'T->A',A131A,20
658: 'T->C',A131A,268
658: 'T->G',A131A,12
659: 'G->A',G132S,48
659: 'G->T',G132C,7
660: 'G->A',G132D,61
660: 'G->T',G132V,17
661: 'T->A',G132G,2
661: 'T->C',G132G,91
662: 'G->A',G133S,32
662: 'G->C',G133R,2
662: 'G->T',G133C,161
663: 'G->A',G133D,14
663: 'G->C',G133A,2
663: 'G->T',G133V,45
664: 'C->A',G133G,16
664: 'C->G',G133G,7
664: 'C->T',G133G,1459
665: 'C->A',H134N,3
665: 'C->T',H134Y,117
666: 'A->C',H134P,1
666: 'A->G',H134R,20
666: 'A->T',H134L,6
667: 'T->A',H134Q,1
667: 'T->C',H134H,241
668: 'A->G',S135G,21
668: 'A->T',S135C,8
669: 'G->A',S135N,199
669: 'G->T',S135I,18
670: 'T->A',S135R,2
670: 'T->C',S135S,172
670: 'T->G',S135R,6
671: 'T->A',Y136N,3
671: 'T->C',Y136H,43
672: 'A->G',Y136C,60
673: 'C->T',Y136Y,2095
674: 'G->A',G137S,162
674: 'G->T',G137C,81
675: 'G->A',G137D,137
675: 'G->C',G137A,83
675: 'G->T',G137V,279
676: 'C->A',G137G,30
676: 'C->T',G137G,792
677: 'G->A',A138T,1095
677: 'G->C',A138P,1
677: 'G->T',A138S,13
678: 'C->A',A138D,9
678: 'C->T',A138V,988
679: 'C->A',A138A,27
679: 'C->T',A138A,708
680: 'G->A',D139N,740
680: 'G->T',D139Y,56
681: 'A->C',D139A,117
681: 'A->G',D139G,260
681: 'A->T',D139V,2
682: 'T->A',D139E,1
682: 'T->C',D139D,780
682: 'T->G',D139E,157
683: 'C->A',L140I,6
683: 'C->G',L140V,2
683: 'C->T',L140L,9520
684: 'T->C',L140P,14
685: 'A->C',L140L,3
685: 'A->G',L140L,456
686: 'A->C',K141Q,8
686: 'A->G',K141E,66
687: 'A->C',K141T,11
687: 'A->G',K141R,93
687: 'A->T',K141M,9
688: 'G->A',K141K,269
688: 'G->C',K141N,24
688: 'G->T',K141N,350
689: 'T->A',S142T,22
689: 'T->C',S142P,268
689: 'T->G',S142A,36
690: 'C->T',S142L,957
691: 'A->C',S142S,11
691: 'A->G',S142S,891
691: 'A->T',S142S,147
692: 'T->A',F143I,10
692: 'T->C',F143L,681
692: 'T->G',F143V,19
693: 'T->A',F143Y,2
693: 'T->C',F143S,15
693: 'T->G',F143C,9
694: 'T->A',F143L,76
694: 'T->C',F143F,188
694: 'T->G',F143L,8
695: 'G->A',D144N,46
695: 'G->T',D144Y,1250
696: 'A->C',D144A,1325
696: 'A->G',D144G,127
696: 'A->T',D144V,2
697: 'C->A',D144E,244
697: 'C->G',D144E,1
697: 'C->T',D144D,597
698: 'T->A',L145I,22
698: 'T->C',L145L,26
698: 'T->G',L145V,4
699: 'T->C',L145S,1
700: 'A->C',L145F,1
700: 'A->G',L145L,51
700: 'A->T',L145F,3
701: 'G->A',G146S,71
701: 'G->T',G146C,279
702: 'G->A',G146D,27
702: 'G->T',G146V,16
703: 'C->A',G146G,19
703: 'C->T',G146G,1101
704: 'G->A',D147N,283
704: 'G->C',D147H,1
704: 'G->T',D147Y,237
705: 'A->C',D147A,20
705: 'A->G',D147G,341
706: 'C->A',D147E,13
706: 'C->G',D147E,1
706: 'C->T',D147D,1375
707: 'G->A',E148K,139
707: 'G->C',E148Q,7
708: 'A->C',E148A,62
708: 'A->G',E148G,446
708: 'A->T',E148V,12
709: 'G->A',E148E,378
709: 'G->T',E148D,386
710: 'C->A',L149I,24
710: 'C->G',L149V,5
710: 'C->T',L149F,390
711: 'T->A',L149H,1
711: 'T->C',L149P,19
711: 'T->G',L149R,7
712: 'T->A',L149L,29
712: 'T->C',L149L,125
712: 'T->G',L149L,19
713: 'G->A',G150S,543
713: 'G->C',G150R,2
713: 'G->T',G150C,326
714: 'G->A',G150D,154
714: 'G->C',G150A,4
714: 'G->T',G150V,428
715: 'C->A',G150G,2
715: 'C->G',G150G,2
715: 'C->T',G150G,509
716: 'A->G',T151A,31
716: 'A->T',T151S,10
717: 'C->A',T151N,22
717: 'C->T',T151I,73
718: 'T->A',T151T,17
718: 'T->C',T151T,1225
718: 'T->G',T151T,26
719: 'G->A',D152N,72
719: 'G->T',D152Y,5
720: 'A->C',D152A,10
720: 'A->G',D152G,38
721: 'T->A',D152E,2
721: 'T->C',D152D,155
721: 'T->G',D152E,4
722: 'C->A',P153T,66
722: 'C->T',P153S,291
723: 'C->A',P153H,15
723: 'C->T',P153L,121
724: 'T->C',P153P,155
724: 'T->G',P153P,3
725: 'T->A',Y154N,1
725: 'T->C',Y154H,5
726: 'A->C',Y154S,1
726: 'A->G',Y154C,22
726: 'A->T',Y154F,4
727: 'T->C',Y154Y,45
728: 'G->A',E155K,6
728: 'G->C',E155Q,1
729: 'A->C',E155A,19
729: 'A->G',E155G,67
729: 'A->T',E155V,4
730: 'A->C',E155D,23
730: 'A->G',E155E,50
730: 'A->T',E155D,3
731: 'G->A',D156N,107
731: 'G->T',D156Y,23
732: 'A->C',D156A,11
732: 'A->G',D156G,106
732: 'A->T',D156V,2
733: 'T->A',D156E,1
733: 'T->C',D156D,64487
733: 'T->G',D156E,17
734: 'T->A',F157I,6
734: 'T->C',F157L,22
734: 'T->G',F157V,1
735: 'T->C',F157S,3
735: 'T->G',F157C,1
736: 'T->C',F157F,49
736: 'T->G',F157L,4
738: 'A->G',Q158R,12
738: 'A->T',Q158L,11
739: 'A->C',Q158H,32
739: 'A->G',Q158Q,143
739: 'A->T',Q158H,2
740: 'G->A',E159K,128
741: 'A->C',E159A,10
742: 'A->C',E159D,118
742: 'A->G',E159E,53
742: 'A->T',E159D,3
743: 'A->C',N160H,11
743: 'A->G',N160D,24
743: 'A->T',N160Y,6
744: 'A->C',N160T,10
744: 'A->G',N160S,106
744: 'A->T',N160I,1
745: 'C->A',N160K,35
745: 'C->T',N160N,9155
746: 'T->A',W161R,4
746: 'T->C',W161R,58
746: 'T->G',W161G,2
747: 'G->T',W161L,11
748: 'G->C',W161C,4
748: 'G->T',W161C,17
749: 'A->C',N162H,15
749: 'A->G',N162D,353
749: 'A->T',N162Y,1
750: 'A->G',N162S,44
751: 'C->A',N162K,1
751: 'C->T',N162N,827
752: 'A->C',T163P,1
752: 'A->G',T163A,45
753: 'C->A',T163N,4
753: 'C->T',T163I,180
754: 'T->A',T163T,1
754: 'T->C',T163T,74
755: 'A->G',K164E,1
756: 'A->G',K164R,4
756: 'A->T',K164I,3
757: 'A->C',K164N,3
757: 'A->G',K164K,17
758: 'C->T',H165Y,480
759: 'A->C',H165P,1
759: 'A->G',H165R,30
759: 'A->T',H165L,1
760: 'T->C',H165H,56
761: 'A->C',S166R,23
761: 'A->G',S166G,2187
761: 'A->T',S166C,3
762: 'G->A',S166N,60
762: 'G->T',S166I,5
763: 'C->A',S166R,16
763: 'C->T',S166S,295
764: 'A->C',S167R,7
764: 'A->G',S167G,34
764: 'A->T',S167C,1
765: 'G->A',S167N,38
765: 'G->C',S167T,1
765: 'G->T',S167I,8
766: 'T->A',S167R,48
766: 'T->C',S167S,35
766: 'T->G',S167R,17
767: 'G->A',G168S,32
767: 'G->T',G168C,253
768: 'G->A',G168D,8
768: 'G->T',G168V,34
769: 'T->A',G168G,1
769: 'T->C',G168G,56
770: 'G->A',V169I,47
770: 'G->T',V169F,15
771: 'T->C',V169A,122
772: 'T->A',V169V,74
772: 'T->C',V169V,1522
773: 'A->G',T170A,15
774: 'C->A',T170N,102
774: 'C->T',T170I,721
775: 'C->A',T170T,45
775: 'C->T',T170T,432
776: 'C->A',R171S,8
776: 'C->T',R171C,45
777: 'G->A',R171H,105
777: 'G->C',R171P,1
777: 'G->T',R171L,17
778: 'T->A',R171R,3
778: 'T->C',R171R,332
778: 'T->G',R171R,9
779: 'G->A',E172K,40
779: 'G->C',E172Q,4
780: 'A->C',E172A,71
780: 'A->G',E172G,29
780: 'A->T',E172V,1
781: 'A->C',E172D,8
781: 'A->G',E172E,78
781: 'A->T',E172D,2
782: 'C->A',L173I,19
782: 'C->T',L173F,46
783: 'T->A',L173H,2
783: 'T->C',L173P,21
783: 'T->G',L173R,17
784: 'C->A',L173L,2
784: 'C->T',L173L,313


==> data/MutationSummary_10312021/NSP2_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
1000: 'T->A',S65S,14
1000: 'T->C',S65S,108
1000: 'T->G',S65S,7
1001: 'G->A',E66K,31
1002: 'A->C',E66A,22
1002: 'A->G',E66G,107
1002: 'A->T',E66V,5
1003: 'A->C',E66D,10
1003: 'A->G',E66E,114
1003: 'A->T',E66D,3
1004: 'A->C',K67Q,7
1004: 'A->G',K67E,40
1005: 'A->C',K67T,19
1005: 'A->G',K67R,93
1005: 'A->T',K67M,529
1006: 'G->A',K67K,55
1006: 'G->T',K67N,1689
1007: 'A->C',S68R,6
1007: 'A->G',S68G,35
1007: 'A->T',S68C,7
1008: 'G->A',S68N,29
1008: 'G->T',S68I,187
1009: 'C->A',S68R,1
1009: 'C->G',S68R,2
1009: 'C->T',S68S,1236
1010: 'T->G',Y69D,2
1011: 'A->G',Y69C,1
1011: 'A->T',Y69F,2
1012: 'T->C',Y69Y,340
1013: 'G->A',E70K,10
1013: 'G->C',E70Q,1
1014: 'A->C',E70A,15
1014: 'A->G',E70G,39
1014: 'A->T',E70V,3
1015: 'A->C',E70D,43
1015: 'A->G',E70E,207
1016: 'T->A',L71M,4
1016: 'T->C',L71L,57
1016: 'T->G',L71V,6
1017: 'T->C',L71S,20
1017: 'T->G',L71W,9
1018: 'G->A',L71L,79
1018: 'G->C',L71F,2
1018: 'G->T',L71F,93
1021: 'G->A',Q72Q,80
1021: 'G->T',Q72H,16
1022: 'A->G',T73A,47
1022: 'A->T',T73S,1
1023: 'C->A',T73K,1
1023: 'C->T',T73I,12
1024: 'A->G',T73T,55
1025: 'C->T',P74S,24
1026: 'C->A',P74H,6
1026: 'C->T',P74L,25
1027: 'T->A',P74P,2
1027: 'T->C',P74P,18
1027: 'T->G',P74P,2
1028: 'T->A',F75I,15
1028: 'T->C',F75L,18
1028: 'T->G',F75V,4
1029: 'T->A',F75Y,1
1029: 'T->C',F75S,5
1029: 'T->G',F75C,15
10306: 'T->G',I393S,93
1030: 'T->A',F75L,8
1030: 'T->C',F75F,97
1030: 'T->G',F75L,1
1031: 'G->C',E76Q,2
1032: 'A->C',E76A,1
1032: 'A->G',E76G,5
1033: 'A->C',E76D,11
1033: 'A->G',E76E,249
1033: 'A->T',E76D,2
1034: 'A->C',I77L,30
1034: 'A->G',I77V,151
1035: 'T->C',I77T,27
1036: 'T->A',I77I,1
1036: 'T->C',I77I,94
1037: 'A->G',K78E,13
1038: 'A->C',K78T,9
1038: 'A->G',K78R,15
1039: 'A->C',K78N,8
1039: 'A->G',K78K,38
1039: 'A->T',K78N,2
1040: 'T->C',L79L,66
1040: 'T->G',L79V,12
1041: 'T->C',L79S,20
1041: 'T->G',L79W,1
1042: 'G->A',L79L,165
1042: 'G->T',L79F,32
1043: 'G->A',A80T,492
1043: 'G->C',A80P,1
1043: 'G->T',A80S,71
1044: 'C->T',A80V,337
1045: 'A->C',A80A,6
1045: 'A->G',A80A,21
1045: 'A->T',A80A,913
1046: 'A->C',K81Q,12
1046: 'A->G',K81E,7
1047: 'A->C',K81T,48
1047: 'A->G',K81R,306
1047: 'A->T',K81M,2
1048: 'G->A',K81K,98
1048: 'G->C',K81N,4
1048: 'G->T',K81N,40456
1049: 'A->C',K82Q,22
1049: 'A->G',K82E,28
1050: 'A->C',K82T,11
1050: 'A->G',K82R,16
1050: 'A->T',K82I,1
1051: 'A->C',K82N,19
1051: 'A->G',K82K,65
1051: 'A->T',K82N,1
1052: 'T->A',F83I,12
1052: 'T->C',F83L,57
1052: 'T->G',F83V,6
1053: 'T->C',F83S,4
1054: 'T->A',F83L,4
1054: 'T->C',F83F,662
1054: 'T->G',F83L,1
1055: 'G->A',D84N,38
1055: 'G->C',D84H,3
1055: 'G->T',D84Y,115
1056: 'A->C',D84A,10
1056: 'A->G',D84G,34
1057: 'C->A',D84E,34
1057: 'C->G',D84E,2
1057: 'C->T',D84D,1616
1058: 'A->C',T85P,11
1058: 'A->G',T85A,112
1059: 'C->A',T85N,29
1059: 'C->T',T85I,171179
1060: 'C->A',T85T,223
1060: 'C->G',T85T,14
1060: 'C->T',T85T,2713
1061: 'T->A',F86I,6
1061: 'T->C',F86L,18
1061: 'T->G',F86V,6
1062: 'T->A',F86Y,1
1062: 'T->C',F86S,91
1062: 'T->G',F86C,17
1063: 'C->A',F86L,2
1063: 'C->T',F86F,2934
1064: 'A->C',N87H,4
1064: 'A->G',N87D,186
1064: 'A->T',N87Y,97
1065: 'A->C',N87T,17
1065: 'A->G',N87S,102
1066: 'T->A',N87K,52
1066: 'T->C',N87N,105
1066: 'T->G',N87K,16
1067: 'G->A',G88R,186
1067: 'G->C',G88R,22
1067: 'G->T',G88W,121
1068: 'G->A',G88E,353
1068: 'G->C',G88A,2
1068: 'G->T',G88V,20
1069: 'G->A',G88G,192
1069: 'G->T',G88G,167
1070: 'G->A',E89K,50
1071: 'A->C',E89A,31
1071: 'A->G',E89G,49
1071: 'A->T',E89V,4
1072: 'A->C',E89D,22
1072: 'A->G',E89E,278
1072: 'A->T',E89D,1
1073: 'T->A',C90S,6
1073: 'T->C',C90R,71
1073: 'T->G',C90G,71
1074: 'G->A',C90Y,46
1074: 'G->C',C90S,4
1074: 'G->T',C90F,15
1075: 'T->C',C90C,55
1075: 'T->G',C90W,1
1076: 'C->A',P91T,3
1076: 'C->T',P91S,688
1077: 'C->A',P91Q,64
1077: 'C->T',P91L,2735
1078: 'A->C',P91P,4
1078: 'A->G',P91P,133
1078: 'A->T',P91P,2
1079: 'A->C',N92H,71
1079: 'A->G',N92D,19
1079: 'A->T',N92Y,9
1080: 'A->C',N92T,7
1080: 'A->G',N92S,246
1080: 'A->T',N92I,2
1081: 'T->A',N92K,2
1081: 'T->C',N92N,137
1081: 'T->G',N92K,2
1082: 'T->C',F93L,4
1083: 'T->C',F93S,3
1084: 'T->A',F93L,1
1084: 'T->C',F93F,42
1084: 'T->G',F93L,1
1085: 'G->A',V94I,216
1085: 'G->T',V94L,945
1086: 'T->C',V94A,50
1087: 'A->C',V94V,1
1087: 'A->G',V94V,3517
1088: 'T->C',F95L,92
1088: 'T->G',F95V,17
1089: 'T->A',F95Y,13
1089: 'T->G',F95C,1
1090: 'T->A',F95L,18
1090: 'T->C',F95F,155
1090: 'T->G',F95L,17
1091: 'C->A',P96T,2
1091: 'C->T',P96S,1266
1092: 'C->A',P96H,1
1092: 'C->T',P96L,7
1093: 'C->A',P96P,156
1093: 'C->T',P96P,978
1094: 'T->A',L97I,1
1094: 'T->C',L97L,195
1094: 'T->G',L97V,11
1095: 'T->C',L97S,38
1096: 'A->C',L97F,2
1096: 'A->G',L97L,55
1096: 'A->T',L97F,6
1097: 'A->C',N98H,7
1097: 'A->G',N98D,35
1097: 'A->T',N98Y,4
1098: 'A->C',N98T,173
1098: 'A->G',N98S,1483
1098: 'A->T',N98I,3
1099: 'T->A',N98K,2
1099: 'T->C',N98N,191
1099: 'T->G',N98K,80
1100: 'T->A',S99T,10
1100: 'T->C',S99P,5
1100: 'T->G',S99A,10
1101: 'C->A',S99Y,1
1101: 'C->G',S99C,8
1101: 'C->T',S99F,3349
1102: 'C->A',S99S,14
1102: 'C->T',S99S,2437
1103: 'A->C',I100L,10
1103: 'A->T',I100L,537
1104: 'T->A',I100K,6
1104: 'T->C',I100T,551
1104: 'T->G',I100R,1
1105: 'A->C',I100I,5
1105: 'A->G',I100M,39
1105: 'A->T',I100I,6
1106: 'A->C',I101L,11
1106: 'A->G',I101V,284
1107: 'T->C',I101T,169
1107: 'T->G',I101S,2
1108: 'C->A',I101I,2
1108: 'C->T',I101I,585
1109: 'A->C',K102Q,23
1109: 'A->G',K102E,48
1110: 'A->C',K102T,33
1110: 'A->G',K102R,38
1110: 'A->T',K102M,3
1111: 'G->A',K102K,242
1111: 'G->T',K102N,301
1112: 'A->C',T103P,8
1112: 'A->G',T103A,59
1113: 'C->A',T103N,127
1113: 'C->T',T103I,687
1114: 'T->A',T103T,59
1114: 'T->C',T103T,150
1115: 'A->G',I104V,42
1116: 'T->C',I104T,40
1117: 'T->C',I104I,75
1117: 'T->G',I104M,25
1118: 'C->A',Q105K,4
1119: 'A->C',Q105P,1
1119: 'A->G',Q105R,16
1119: 'A->T',Q105L,109
1120: 'A->G',Q105Q,45
1121: 'C->A',P106T,55
1121: 'C->G',P106A,1
1121: 'C->T',P106S,288
1122: 'C->A',P106Q,19
1122: 'C->G',P106R,1
1122: 'C->T',P106L,701
1123: 'A->C',P106P,3
1123: 'A->G',P106P,111
1123: 'A->T',P106P,41
1124: 'A->C',R107R,45
1124: 'A->G',R107G,58
1125: 'G->A',R107K,563
1125: 'G->C',R107T,1
1125: 'G->T',R107M,120
1126: 'G->A',R107R,445
1126: 'G->C',R107S,4
1126: 'G->T',R107S,430
1127: 'G->A',V108I,47
1127: 'G->T',V108F,31
1128: 'T->C',V108A,54
1129: 'T->A',V108V,7
1129: 'T->C',V108V,98
1129: 'T->G',V108V,1
1130: 'G->A',E109K,1
1131: 'A->C',E109A,28
1131: 'A->G',E109G,111
1131: 'A->T',E109V,25
1132: 'A->C',E109D,6
1132: 'A->G',E109E,34
1132: 'A->T',E109D,126
1133: 'A->G',K110E,6
1134: 'A->C',K110T,20
1134: 'A->G',K110R,28
1134: 'A->T',K110M,3
1135: 'G->A',K110K,18
1135: 'G->C',K110N,8
1135: 'G->T',K110N,407
1136: 'A->C',K111Q,7
1136: 'A->G',K111E,18
1137: 'A->C',K111T,10
1137: 'A->G',K111R,147
1137: 'A->T',K111I,1
1138: 'A->C',K111N,12
1138: 'A->G',K111K,96
1138: 'A->T',K111N,2
1139: 'A->C',K112Q,478
1139: 'A->G',K112E,26
1140: 'A->C',K112T,39
1140: 'A->G',K112R,50
1140: 'A->T',K112M,19
1141: 'G->A',K112K,66
1141: 'G->C',K112N,5
1141: 'G->T',K112N,868
1142: 'C->A',L113I,21
1142: 'C->G',L113V,12
1142: 'C->T',L113F,423
1143: 'T->C',L113P,10
1143: 'T->G',L113R,21
1144: 'T->A',L113L,16
1144: 'T->C',L113L,54
1144: 'T->G',L113L,2
1145: 'G->A',D114N,41
1145: 'G->T',D114Y,6
1146: 'A->C',D114A,55
1146: 'A->G',D114G,297
1146: 'A->T',D114V,1
1147: 'T->A',D114E,4
1147: 'T->C',D114D,135
1147: 'T->G',D114E,34
1148: 'G->A',G115S,131
1148: 'G->T',G115C,1913
1149: 'G->A',G115D,37
1149: 'G->T',G115V,138
1150: 'C->A',G115G,12
1150: 'C->G',G115G,2
1150: 'C->T',G115G,2227
1151: 'T->A',F116I,5
1151: 'T->C',F116L,21
1151: 'T->G',F116V,16
1152: 'T->C',F116S,17
1153: 'T->C',F116F,14
1154: 'A->C',M117L,2
1154: 'A->G',M117V,8812
1154: 'A->T',M117L,16
1155: 'T->A',M117K,64
1155: 'T->C',M117T,126
1155: 'T->G',M117R,48
1156: 'G->A',M117I,421
1156: 'G->T',M117I,92
1157: 'G->A',G118S,923
1157: 'G->T',G118C,90
1158: 'G->A',G118D,113
1158: 'G->T',G118V,53
1159: 'T->A',G118G,1
1159: 'T->C',G118G,14
1160: 'A->G',R119G,11
1161: 'G->A',R119K,78
1161: 'G->T',R119I,3
1162: 'A->G',R119R,125
1163: 'A->C',I120L,42
1163: 'A->G',I120V,168
1163: 'A->T',I120F,11760
1164: 'T->C',I120T,14
1164: 'T->G',I120S,2
1165: 'T->A',I120I,27
1165: 'T->C',I120I,109
1165: 'T->G',I120M,7
1166: 'C->A',R121R,28
1166: 'C->G',R121G,13
1167: 'G->A',R121Q,103
1167: 'G->C',R121P,3
1167: 'G->T',R121L,30
1168: 'A->C',R121R,59
1168: 'A->G',R121R,497
1168: 'A->T',R121R,4
1169: 'T->A',S122T,4
1169: 'T->C',S122P,87
1169: 'T->G',S122A,9
1170: 'C->A',S122Y,13
1170: 'C->T',S122F,1855
1171: 'T->A',S122S,4
1171: 'T->C',S122S,443
1171: 'T->G',S122S,10
1172: 'G->A',V123I,293
1172: 'G->T',V123F,7
1173: 'T->C',V123A,55
1173: 'T->G',V123G,2
1174: 'C->A',V123V,13
1174: 'C->G',V123V,2
1174: 'C->T',V123V,434
1175: 'T->C',Y124H,213
1176: 'A->G',Y124C,20
1176: 'A->T',Y124F,1
1177: 'T->C',Y124Y,769
1178: 'C->A',P125T,22
1178: 'C->G',P125A,9
1178: 'C->T',P125S,344
1179: 'C->A',P125Q,3
1179: 'C->T',P125L,366
1180: 'A->C',P125P,12
1180: 'A->G',P125P,1844
1180: 'A->T',P125P,68
1181: 'G->A',V126I,254
1181: 'G->C',V126L,1
1181: 'G->T',V126F,2582
1182: 'T->C',V126A,60
1182: 'T->G',V126G,8
1183: 'T->A',V126V,59
1183: 'T->C',V126V,37
1183: 'T->G',V126V,8
1184: 'G->A',A127T,152
1184: 'G->T',A127S,29
1185: 'C->A',A127E,3
1185: 'C->G',A127G,1
1185: 'C->T',A127V,816
1186: 'G->A',A127A,393
1186: 'G->C',A127A,131
1186: 'G->T',A127A,255
1187: 'T->A',S128T,2
1187: 'T->C',S128P,19
1187: 'T->G',S128A,7
1188: 'C->T',S128L,290
1189: 'A->C',S128S,15
1189: 'A->G',S128S,52
1189: 'A->T',S128S,25
1190: 'C->A',P129T,119
1190: 'C->G',P129A,27
1190: 'C->T',P129S,4650
1191: 'C->A',P129Q,401
1191: 'C->T',P129L,41886
1192: 'A->C',P129P,1
1192: 'A->G',P129P,124
1192: 'A->T',P129P,6
1193: 'A->C',N130H,8
1193: 'A->G',N130D,37
1193: 'A->T',N130Y,7
1194: 'A->C',N130T,39
1194: 'A->G',N130S,113
1194: 'A->T',N130I,4
1195: 'T->A',N130K,4
1195: 'T->C',N130N,710
1195: 'T->G',N130K,16
1196: 'G->A',E131K,32
1197: 'A->C',E131A,21
1197: 'A->G',E131G,82
1197: 'A->T',E131V,14
1198: 'A->C',E131D,36
1198: 'A->G',E131E,50
1198: 'A->T',E131D,4
1199: 'T->A',C132S,9
1200: 'G->A',C132Y,17
1200: 'G->T',C132F,8
1201: 'C->T',C132C,498
1202: 'A->C',N133H,3
1202: 'A->G',N133D,150
1202: 'A->T',N133Y,68
1203: 'A->G',N133S,26
1204: 'C->A',N133K,54
1204: 'C->G',N133K,1
1204: 'C->T',N133N,387
1205: 'C->A',Q134K,424
1205: 'C->G',Q134E,32
1206: 'A->C',Q134P,7
1206: 'A->G',Q134R,117
1206: 'A->T',Q134L,23
1207: 'A->C',Q134H,18
1207: 'A->G',Q134Q,58
1208: 'A->C',M135L,34
1208: 'A->G',M135V,127
1208: 'A->T',M135L,3
1209: 'T->C',M135T,40
1210: 'G->A',M135I,410
1210: 'G->C',M135I,9
1210: 'G->T',M135I,1719
1211: 'T->A',C136S,29
1211: 'T->C',C136R,34
1211: 'T->G',C136G,102
1212: 'G->A',C136Y,152
1212: 'G->C',C136S,2
1212: 'G->T',C136F,301
1213: 'C->T',C136C,624
1214: 'C->A',L137I,75
1214: 'C->T',L137F,273
1215: 'T->A',L137H,2
1215: 'T->C',L137P,22
1216: 'T->A',L137L,13
1216: 'T->C',L137L,69
1216: 'T->G',L137L,4
1217: 'T->A',S138T,14
1217: 'T->G',S138A,5
1218: 'C->T',S138L,4309
1219: 'A->C',S138S,6
1219: 'A->G',S138S,66
1219: 'A->T',S138S,24
1220: 'A->G',T139A,75
1220: 'A->T',T139S,1
1221: 'C->A',T139N,45
1221: 'C->G',T139S,3
1221: 'C->T',T139I,548
1222: 'T->A',T139T,1
1222: 'T->C',T139T,57
1222: 'T->G',T139T,212
1223: 'C->A',L140I,64
1223: 'C->G',L140V,3
1223: 'C->T',L140F,890
1224: 'T->A',L140H,12
1224: 'T->G',L140R,22
1225: 'C->A',L140L,3
1225: 'C->T',L140L,337
1226: 'A->C',M141L,6
1226: 'A->G',M141V,105
1226: 'A->T',M141L,12
1227: 'T->A',M141K,2
1227: 'T->C',M141T,107
1227: 'T->G',M141R,2
1228: 'G->A',M141I,36
1228: 'G->T',M141I,37
1229: 'A->C',K142Q,16
1229: 'A->G',K142E,394
1230: 'A->C',K142T,26
1230: 'A->G',K142R,1066
1230: 'A->T',K142M,6
1231: 'G->A',K142K,45
1231: 'G->T',K142N,3418
1232: 'T->G',C143G,2
1233: 'G->T',C143F,2
1234: 'T->C',C143C,53
1235: 'G->A',D144N,57
1235: 'G->T',D144Y,16
1236: 'A->C',D144A,24
1236: 'A->G',D144G,739
1236: 'A->T',D144V,12
1237: 'T->A',D144E,4
1237: 'T->C',D144D,617
1237: 'T->G',D144E,10
1238: 'C->A',H145N,4
1238: 'C->T',H145Y,310
1239: 'A->C',H145P,5
1239: 'A->G',H145R,69
1239: 'A->T',H145L,4
1240: 'T->A',H145Q,4
1240: 'T->C',H145H,57
1240: 'T->G',H145Q,25
1242: 'G->A',C146Y,2
1243: 'T->C',C146C,319
1244: 'G->A',G147S,68
1244: 'G->T',G147C,27
1245: 'G->A',G147D,375
1245: 'G->C',G147A,6
1245: 'G->T',G147V,126
1246: 'T->A',G147G,15
1246: 'T->C',G147G,82
1247: 'G->A',E148K,39
1248: 'A->C',E148A,17
1248: 'A->G',E148G,27
1248: 'A->T',E148V,15
1249: 'A->C',E148D,14
1249: 'A->G',E148E,363
1249: 'A->T',E148D,47
1250: 'A->C',T149P,4
1250: 'A->G',T149A,35
1250: 'A->T',T149S,3
1251: 'C->A',T149N,105
1251: 'C->T',T149I,233
1252: 'T->C',T149T,14
1252: 'T->G',T149T,65
1253: 'T->A',S150T,22
1253: 'T->G',S150A,16
1254: 'C->T',S150L,196
1255: 'A->G',S150S,495
1255: 'A->T',S150S,5
1256: 'T->A',W151R,1
1257: 'G->T',W151L,1
1258: 'G->T',W151C,10
1259: 'C->A',Q152K,2
1260: 'A->G',Q152R,3
1260: 'A->T',Q152L,100
1261: 'G->A',Q152Q,103
1261: 'G->C',Q152H,12
1261: 'G->T',Q152H,45
1262: 'A->C',T153P,60
1262: 'A->G',T153A,235
1262: 'A->T',T153S,1
1263: 'C->A',T153K,52
1263: 'C->T',T153M,6144
1264: 'G->A',T153T,490
1264: 'G->T',T153T,769
1265: 'G->A',G154S,348
1265: 'G->T',G154C,291
1266: 'G->A',G154D,3
1266: 'G->T',G154V,43
1267: 'C->A',G154G,65
1267: 'C->G',G154G,3
1267: 'C->T',G154G,36711
1268: 'G->A',D155N,558
1268: 'G->C',D155H,6
1268: 'G->T',D155Y,20
1269: 'A->C',D155A,21
1269: 'A->G',D155G,696
1269: 'A->T',D155V,5
1270: 'T->A',D155E,8
1270: 'T->C',D155D,355
1270: 'T->G',D155E,8
1271: 'T->A',F156I,1
1271: 'T->C',F156L,65
1272: 'T->C',F156S,3
1273: 'T->A',F156L,3
1273: 'T->C',F156F,53
1274: 'G->A',V157I,1073
1274: 'G->C',V157L,34
1274: 'G->T',V157F,1776
1275: 'T->A',V157D,1
1275: 'T->C',V157A,19
1275: 'T->G',V157G,1
1276: 'T->A',V157V,12
1276: 'T->C',V157V,44
1277: 'A->C',K158Q,1
1277: 'A->G',K158E,15
1278: 'A->G',K158R,58
1279: 'A->C',K158N,18
1279: 'A->G',K158K,103
1279: 'A->T',K158N,4
1280: 'G->A',A159T,240
1280: 'G->C',A159P,1
1280: 'G->T',A159S,9
1281: 'C->A',A159D,6
1281: 'C->T',A159V,5499
1282: 'C->A',A159A,17
1282: 'C->T',A159A,217
1283: 'A->C',T160P,1
1283: 'A->G',T160A,80
1284: 'C->A',T160N,78
1284: 'C->T',T160I,701
1285: 'T->A',T160T,3
1285: 'T->C',T160T,24
1285: 'T->G',T160T,43
1286: 'T->G',C161G,1
1287: 'G->C',C161S,1
1288: 'C->G',C161W,1
1288: 'C->T',C161C,5742
1289: 'G->A',E162K,15
1290: 'A->C',E162A,20
1290: 'A->G',E162G,29
1291: 'A->C',E162D,52
1291: 'A->G',E162E,151
1291: 'A->T',E162D,20
1292: 'T->A',F163I,4
1292: 'T->C',F163L,3072
1292: 'T->G',F163V,4
1293: 'T->A',F163Y,2
1293: 'T->C',F163S,16
1293: 'T->G',F163C,8
1294: 'T->C',F163F,26
1294: 'T->G',F163L,1
1295: 'T->C',C164R,1
1296: 'G->A',C164Y,1
1296: 'G->T',C164F,1
1297: 'T->C',C164C,65
1298: 'G->A',G165S,122
1298: 'G->T',G165C,122
1299: 'G->A',G165D,284
1299: 'G->T',G165V,26
1300: 'C->A',G165G,17
1300: 'C->G',G165G,1
1300: 'C->T',G165G,579
1301: 'A->G',T166A,47
1301: 'A->T',T166S,6
1302: 'C->A',T166N,133
1302: 'C->T',T166I,2369
1303: 'T->A',T166T,367
1303: 'T->C',T166T,79
1303: 'T->G',T166T,9
1304: 'G->A',E167K,1418
1305: 'A->C',E167A,117
1305: 'A->G',E167G,102
1305: 'A->T',E167V,21
1306: 'G->A',E167E,292
1306: 'G->C',E167D,208
1306: 'G->T',E167D,427
1307: 'A->C',N168H,13
1307: 'A->G',N168D,47
1308: 'A->C',N168T,18
1308: 'A->G',N168S,507
1308: 'A->T',N168I,2
1309: 'T->A',N168K,22
1309: 'T->C',N168N,199
1309: 'T->G',N168K,11
1310: 'T->A',L169M,2
1310: 'T->C',L169L,143
1310: 'T->G',L169V,3
1311: 'T->C',L169S,225
1311: 'T->G',L169W,10
1312: 'G->A',L169L,182
1312: 'G->C',L169F,2
1312: 'G->T',L169F,363
1313: 'A->C',T170P,31
1313: 'A->G',T170A,408
1314: 'C->A',T170N,94
1314: 'C->T',T170I,1933
1315: 'T->A',T170T,6
1315: 'T->C',T170T,111
1316: 'A->G',K171E,45
1317: 'A->C',K171T,6
1317: 'A->G',K171R,73
1317: 'A->T',K171I,8
1318: 'A->C',K171N,10
1318: 'A->G',K171K,193
1318: 'A->T',K171N,7
1319: 'G->A',E172K,181
1319: 'G->C',E172Q,2
1320: 'A->C',E172A,53
1320: 'A->G',E172G,13
1320: 'A->T',E172V,3
1321: 'A->C',E172D,2878
1321: 'A->G',E172E,31
1321: 'A->T',E172D,3
1322: 'G->A',G173S,142
1322: 'G->C',G173R,1
1322: 'G->T',G173C,187
1323: 'G->A',G173D,90
1323: 'G->T',G173V,27
1324: 'T->C',G173G,57
1324: 'T->G',G173G,1
1325: 'G->A',A174T,53
1325: 'G->C',A174P,1
1325: 'G->T',A174S,92
1326: 'C->A',A174D,19
1326: 'C->G',A174G,1
1326: 'C->T',A174V,538
1327: 'C->A',A174A,17
1327: 'C->G',A174A,1
1327: 'C->T',A174A,296
1328: 'A->C',T175P,1
1328: 'A->G',T175A,55
1328: 'A->T',T175S,17
1329: 'C->A',T175N,617
1329: 'C->T',T175I,32
1330: 'T->A',T175T,17
1330: 'T->C',T175T,115
1330: 'T->G',T175T,2
1331: 'A->G',T176A,6
1331: 'A->T',T176S,1
1332: 'C->A',T176N,13
1332: 'C->T',T176I,74
1333: 'T->A',T176T,28
1333: 'T->C',T176T,57
1333: 'T->G',T176T,22
1334: 'T->A',C177S,32
1334: 'T->C',C177R,1
1334: 'T->G',C177G,1
1335: 'G->A',C177Y,1
1335: 'G->C',C177S,174
1335: 'G->T',C177F,2
1336: 'T->C',C177C,124
1337: 'G->A',G178S,25
1337: 'G->T',G178C,3
1338: 'G->A',G178D,1
1338: 'G->T',G178V,2
1339: 'T->C',G178G,22
1339: 'T->G',G178G,8
1340: 'T->A',Y179N,7
1340: 'T->C',Y179H,126
1341: 'A->C',Y179S,2
1341: 'A->G',Y179C,34
1342: 'C->T',Y179Y,2253
1343: 'T->A',L180I,6
1343: 'T->C',L180L,101
1343: 'T->G',L180V,24
1344: 'T->C',L180S,1262
1345: 'A->G',L180L,17
1346: 'C->A',P181T,653
1346: 'C->T',P181S,1782
1347: 'C->A',P181H,24
1347: 'C->G',P181R,2
1347: 'C->T',P181L,3308
1348: 'C->A',P181P,75
1348: 'C->T',P181P,3071
1349: 'C->A',Q182K,98
1349: 'C->G',Q182E,2
1350: 'A->C',Q182P,6
1350: 'A->G',Q182R,78
1350: 'A->T',Q182L,116
1351: 'A->C',Q182H,4
1351: 'A->G',Q182Q,24
1351: 'A->T',Q182H,3
1352: 'A->C',N183H,11
1352: 'A->G',N183D,20
1352: 'A->T',N183Y,2
1353: 'A->C',N183T,22
1353: 'A->G',N183S,207
1354: 'T->A',N183K,35
1354: 'T->C',N183N,115
1354: 'T->G',N183K,1
1355: 'G->C',A184P,1
1355: 'G->T',A184S,54
1356: 'C->G',A184G,3
1356: 'C->T',A184V,5
1357: 'T->A',A184A,7
1357: 'T->C',A184A,67
1357: 'T->G',A184A,11
1358: 'G->A',V185I,1140
1358: 'G->C',V185L,4
1358: 'G->T',V185F,699
1359: 'T->C',V185A,71
1360: 'T->A',V185V,10
1360: 'T->C',V185V,25
1360: 'T->G',V185V,4
1361: 'G->A',V186I,117
1361: 'G->C',V186L,1
1361: 'G->T',V186F,153
1362: 'T->C',V186A,22
1362: 'T->G',V186G,1
1363: 'T->A',V186V,97
1363: 'T->C',V186V,31
1364: 'A->G',K187E,5
1365: 'A->C',K187T,15
1365: 'A->G',K187R,105
1365: 'A->T',K187I,1
1366: 'A->C',K187N,2
1366: 'A->G',K187K,39
1366: 'A->T',K187N,1
1367: 'A->C',I188L,4
1367: 'A->G',I188V,80
1368: 'T->C',I188T,116
1368: 'T->G',I188S,4
1369: 'T->C',I188I,29
1369: 'T->G',I188M,6
1370: 'T->A',Y189N,1
1370: 'T->C',Y189H,72
1371: 'A->G',Y189C,163
1371: 'A->T',Y189F,1
1372: 'T->C',Y189Y,183
1375: 'T->C',C190C,304
1376: 'C->A',P191T,29
1376: 'C->G',P191A,1
1376: 'C->T',P191S,1976
1377: 'C->A',P191Q,10
1377: 'C->T',P191L,723
1378: 'A->C',P191P,20
1378: 'A->G',P191P,72
1378: 'A->T',P191P,23
1379: 'G->A',A192T,2387
1379: 'G->T',A192S,25
1380: 'C->A',A192E,3
1380: 'C->T',A192V,2537
1381: 'A->C',A192A,11
1381: 'A->G',A192A,177
1381: 'A->T',A192A,37
1383: 'G->A',C193Y,1
1383: 'G->T',C193F,3
1384: 'T->C',C193C,408
1385: 'C->A',H194N,13
1385: 'C->G',H194D,8
1385: 'C->T',H194Y,3299
1386: 'A->C',H194P,1
1386: 'A->G',H194R,152
1386: 'A->T',H194L,2
1387: 'C->A',H194Q,67
1387: 'C->G',H194Q,1
1387: 'C->T',H194H,2979
1388: 'A->C',N195H,3
1388: 'A->G',N195D,28
1388: 'A->T',N195Y,5
1389: 'A->C',N195T,15
1389: 'A->G',N195S,93
1389: 'A->T',N195I,1
1390: 'T->A',N195K,2
1390: 'T->C',N195N,127
1390: 'T->G',N195K,26
1391: 'T->A',S196T,27
1391: 'T->C',S196P,209
1391: 'T->G',S196A,20
1392: 'C->T',S196L,2568
1393: 'A->C',S196S,12
1393: 'A->G',S196S,63
1393: 'A->T',S196S,21
1394: 'G->A',E197K,205
1395: 'A->C',E197A,639
1395: 'A->G',E197G,26
1395: 'A->T',E197V,12
1396: 'A->C',E197D,9
1396: 'A->G',E197E,42
1396: 'A->T',E197D,99
1397: 'G->A',V198I,629
1397: 'G->C',V198L,1
1397: 'G->T',V198L,125
1398: 'T->A',V198E,3
1398: 'T->C',V198A,14
1398: 'T->G',V198G,1
1399: 'A->C',V198V,5
1399: 'A->G',V198V,258
1399: 'A->T',V198V,21
1400: 'G->A',G199R,669
1400: 'G->C',G199R,22
1401: 'G->A',G199E,618
1401: 'G->C',G199A,2
1401: 'G->T',G199V,4
1402: 'A->G',G199G,24
1403: 'C->A',P200T,37
1403: 'C->T',P200S,912
1404: 'C->A',P200H,54
1404: 'C->G',P200R,3
1404: 'C->T',P200L,9958
1405: 'T->A',P200P,56
1405: 'T->C',P200P,115
1405: 'T->G',P200P,9
1406: 'G->A',E201K,24
1406: 'G->C',E201Q,2
1407: 'A->C',E201A,70
1407: 'A->G',E201G,92
1407: 'A->T',E201V,126
1408: 'G->A',E201E,189
1408: 'G->C',E201D,2
1408: 'G->T',E201D,728
1409: 'C->T',H202Y,24
1410: 'A->G',H202R,7
1410: 'A->T',H202L,1
1411: 'T->A',H202Q,2
1411: 'T->C',H202H,170
1412: 'A->C',S203R,22
1412: 'A->G',S203G,62
1412: 'A->T',S203C,86
1413: 'G->A',S203N,57
1413: 'G->C',S203T,2
1413: 'G->T',S203I,14
1414: 'T->C',S203S,85
1414: 'T->G',S203R,7
1415: 'C->A',L204I,16
1415: 'C->G',L204V,2
1415: 'C->T',L204F,446
1416: 'T->A',L204H,53
1416: 'T->C',L204P,26
1416: 'T->G',L204R,42
1417: 'T->A',L204L,285
1417: 'T->C',L204L,145
1417: 'T->G',L204L,2
1418: 'G->A',A205T,184
1418: 'G->T',A205S,22
1419: 'C->A',A205D,3
1419: 'C->G',A205G,10
1419: 'C->T',A205V,1749
1420: 'C->A',A205A,26
1420: 'C->G',A205A,1
1420: 'C->T',A205A,3585
1421: 'G->A',E206K,93
1422: 'A->C',E206A,6
1422: 'A->G',E206G,39
1422: 'A->T',E206V,3
1423: 'A->C',E206D,38
1423: 'A->G',E206E,101
1423: 'A->T',E206D,9
1424: 'T->C',Y207H,27
1425: 'A->G',Y207C,7
1425: 'A->T',Y207F,19
1426: 'C->T',Y207Y,2759
1427: 'C->A',H208N,43
1427: 'C->T',H208Y,3859
1428: 'A->G',H208R,17
1428: 'A->T',H208L,33
1429: 'T->C',H208H,150
1429: 'T->G',H208Q,1
1430: 'A->C',N209H,6
1430: 'A->G',N209D,180
1430: 'A->T',N209Y,6
1431: 'A->C',N209T,14
1431: 'A->G',N209S,73
1431: 'A->T',N209I,2
1432: 'T->A',N209K,3
1432: 'T->C',N209N,101
1432: 'T->G',N209K,4
1433: 'G->A',E210K,27
1433: 'G->C',E210Q,1
1434: 'A->C',E210A,11
1434: 'A->G',E210G,45
1434: 'A->T',E210V,9
1435: 'A->C',E210D,70
1435: 'A->G',E210E,124
1435: 'A->T',E210D,1
1436: 'T->A',S211T,2
1436: 'T->C',S211P,33
1436: 'T->G',S211A,18
1437: 'C->A',S211Y,4
1437: 'C->G',S211C,5
1437: 'C->T',S211F,2658
1438: 'T->A',S211S,47
1438: 'T->C',S211S,261
1438: 'T->G',S211S,113
1439: 'G->A',G212S,236
1439: 'G->C',G212R,3
1439: 'G->T',G212C,786
1440: 'G->A',G212D,716
1440: 'G->C',G212A,5
1440: 'G->T',G212V,126
1441: 'C->A',G212G,32
1441: 'C->T',G212G,2635
1442: 'T->A',L213M,9
1442: 'T->C',L213L,242
1442: 'T->G',L213V,4
1443: 'T->C',L213S,7
1444: 'G->A',L213L,940
1444: 'G->C',L213F,174
1444: 'G->T',L213F,411
1445: 'A->C',K214Q,79
1445: 'A->G',K214E,52
1446: 'A->C',K214T,2
1446: 'A->G',K214R,3
1446: 'A->T',K214I,2
1447: 'A->C',K214N,68
1447: 'A->G',K214K,13
1447: 'A->T',K214N,2
1448: 'A->C',T215P,5
1448: 'A->G',T215A,30
1449: 'C->A',T215N,27
1449: 'C->T',T215I,667
1450: 'C->A',T215T,9
1450: 'C->G',T215T,1
1450: 'C->T',T215T,150
1451: 'A->C',I216L,8
1451: 'A->G',I216V,54
1451: 'A->T',I216F,19
1452: 'T->A',I216N,4
1452: 'T->C',I216T,288
1452: 'T->G',I216S,69
1453: 'T->A',I216I,2
1453: 'T->C',I216I,59
1453: 'T->G',I216M,17
1454: 'C->A',L217I,57
1454: 'C->G',L217V,424
1454: 'C->T',L217F,289
1455: 'T->A',L217H,4
1455: 'T->C',L217P,71
1455: 'T->G',L217R,5
1456: 'T->A',L217L,3
1456: 'T->C',L217L,448
1456: 'T->G',L217L,24
1457: 'C->G',R218G,18
1457: 'C->T',R218C,2822
1458: 'G->A',R218H,238
1458: 'G->C',R218P,4
1458: 'G->T',R218L,195
1459: 'T->A',R218R,1
1459: 'T->C',R218R,31
1460: 'A->C',K219Q,6
1460: 'A->G',K219E,12
1461: 'A->C',K219T,54
1461: 'A->G',K219R,769
1461: 'A->T',K219M,2
1462: 'G->A',K219K,87
1462: 'G->C',K219N,4
1462: 'G->T',K219N,154
1463: 'G->A',G220S,593
1463: 'G->C',G220R,3
1463: 'G->T',G220C,325
1464: 'G->A',G220D,789
1464: 'G->C',G220A,4
1464: 'G->T',G220V,30
1465: 'T->A',G220G,2
1465: 'T->C',G220G,203
1465: 'T->G',G220G,2
1466: 'G->A',G221S,79
1466: 'G->T',G221C,44
1467: 'G->A',G221D,30
1467: 'G->T',G221V,37
1468: 'T->C',G221G,339
1468: 'T->G',G221G,14
1469: 'C->A',R222S,4
1469: 'C->G',R222G,2
1469: 'C->T',R222C,544
1470: 'G->A',R222H,102
1470: 'G->T',R222L,9
1471: 'C->A',R222R,6
1471: 'C->G',R222R,4
1471: 'C->T',R222R,2839
1472: 'A->C',T223P,2
1472: 'A->G',T223A,99
1472: 'A->T',T223S,13
1473: 'C->A',T223N,45
1473: 'C->T',T223I,6649
1474: 'T->A',T223T,1
1474: 'T->C',T223T,299
1474: 'T->G',T223T,3
1475: 'A->C',I224L,15
1475: 'A->G',I224V,40
1476: 'T->A',I224N,1
1476: 'T->C',I224T,110
1476: 'T->G',I224S,20
1477: 'T->A',I224I,59
1477: 'T->C',I224I,60
1477: 'T->G',I224M,12
1478: 'G->A',A225T,58
1478: 'G->C',A225P,1
1478: 'G->T',A225S,27
1479: 'C->A',A225D,125
1479: 'C->T',A225V,526
1480: 'C->A',A225A,226
1480: 'C->G',A225A,2
1480: 'C->T',A225A,737
1481: 'T->A',F226I,3
1481: 'T->C',F226L,34
1481: 'T->G',F226V,30
1482: 'T->A',F226Y,852
1482: 'T->C',F226S,14
1482: 'T->G',F226C,247
1483: 'T->A',F226L,83
1483: 'T->C',F226F,86
1483: 'T->G',F226L,4
1486: 'A->C',G227G,39
1486: 'A->G',G227G,51
1486: 'A->T',G227G,9
1487: 'G->A',G228S,271
1487: 'G->T',G228C,10
1488: 'G->A',G228D,1
1488: 'G->T',G228V,1
1489: 'C->A',G228G,22
1489: 'C->G',G228G,2
1489: 'C->T',G228G,1530
1490: 'T->A',C229S,38
1491: 'G->A',C229Y,1
1491: 'G->T',C229F,1
1492: 'T->C',C229C,48
1493: 'G->A',V230M,54
1493: 'G->T',V230L,20
1494: 'T->A',V230E,1
1494: 'T->C',V230A,232
1495: 'G->A',V230V,107
1495: 'G->T',V230V,2249
1496: 'T->C',F231L,14
1497: 'T->A',F231Y,3
1498: 'C->A',F231L,12
1498: 'C->T',F231F,2722
1499: 'T->A',S232T,1
1499: 'T->G',S232A,537
1500: 'C->A',S232Y,18
1500: 'C->T',S232F,49
1501: 'T->A',S232S,38
1501: 'T->C',S232S,175
1501: 'T->G',S232S,26
1502: 'T->C',Y233H,23
1502: 'T->G',Y233D,1
1503: 'A->T',Y233F,2
1504: 'T->C',Y233Y,81
1505: 'G->A',V234I,51
1505: 'G->C',V234L,1
1505: 'G->T',V234F,1
1506: 'T->C',V234A,20
1506: 'T->G',V234G,2
1507: 'T->A',V234V,61
1507: 'T->C',V234V,83
1508: 'G->A',G235S,271
1508: 'G->T',G235C,61
1509: 'G->A',G235D,543
1509: 'G->C',G235A,3
1509: 'G->T',G235V,5
1510: 'T->C',G235G,138
1511: 'T->A',C236S,1
1511: 'T->C',C236R,2
1512: 'G->C',C236S,1
1513: 'C->T',C236C,7705
1514: 'C->A',H237N,14
1514: 'C->G',H237D,17
1514: 'C->T',H237Y,2514
1515: 'A->C',H237P,2
1515: 'A->G',H237R,596
1515: 'A->T',H237L,16
1516: 'T->A',H237Q,17
1516: 'T->C',H237H,315
1517: 'A->C',N238H,4
1517: 'A->G',N238D,40
1517: 'A->T',N238Y,5
1518: 'A->C',N238T,2
1518: 'A->G',N238S,151
1519: 'C->A',N238K,18
1519: 'C->T',N238N,825
1520: 'A->C',K239Q,4
1520: 'A->G',K239E,43
1521: 'A->C',K239T,4
1521: 'A->G',K239R,167
1521: 'A->T',K239M,3
1522: 'G->A',K239K,94
1522: 'G->T',K239N,87
1523: 'T->A',C240S,2
1523: 'T->C',C240R,72
1523: 'T->G',C240G,5
1524: 'G->A',C240Y,136
1524: 'G->T',C240F,52
1525: 'T->C',C240C,24
1525: 'T->G',C240W,11
1526: 'G->A',A241T,2
1526: 'G->T',A241S,5
1527: 'C->A',A241D,2
1527: 'C->T',A241V,2
1528: 'C->A',A241A,168
1528: 'C->T',A241A,1352
1529: 'T->C',Y242H,24
1530: 'A->G',Y242C,61
1530: 'A->T',Y242F,2
1531: 'T->C',Y242Y,222
1532: 'T->G',W243G,1
1533: 'G->T',W243L,3
1534: 'G->T',W243C,2
1535: 'G->A',V244I,297
1535: 'G->C',V244L,1
1535: 'G->T',V244F,5
1536: 'T->C',V244A,30
1537: 'T->A',V244V,22
1537: 'T->C',V244V,232
1537: 'T->G',V244V,22
1538: 'C->T',P245S,11
1540: 'A->C',P245P,22
1540: 'A->G',P245P,51
1540: 'A->T',P245P,4
1541: 'C->A',R246S,6
1541: 'C->G',R246G,1
1541: 'C->T',R246C,113
1542: 'G->A',R246H,103
1542: 'G->T',R246L,93
1543: 'T->A',R246R,113
1543: 'T->C',R246R,43
1543: 'T->G',R246R,3
1544: 'G->A',A247T,117
1544: 'G->T',A247S,1728
1545: 'C->G',A247G,1
1545: 'C->T',A247V,426
1546: 'T->A',A247A,1
1546: 'T->C',A247A,89
1546: 'T->G',A247A,1
1547: 'A->C',S248R,11
1547: 'A->G',S248G,725
1547: 'A->T',S248C,3
1548: 'G->A',S248N,212
1548: 'G->C',S248T,3
1548: 'G->T',S248I,99
1549: 'C->A',S248R,35
1549: 'C->T',S248S,567
1550: 'G->A',A249T,253
1550: 'G->C',A249P,1
1550: 'G->T',A249S,46
1551: 'C->G',A249G,1
1551: 'C->T',A249V,366
1552: 'T->A',A249A,6
1552: 'T->C',A249A,75
1553: 'A->C',N250H,2
1553: 'A->G',N250D,64
1553: 'A->T',N250Y,41
1554: 'A->C',N250T,44
1554: 'A->G',N250S,97
1555: 'C->A',N250K,5
1555: 'C->T',N250N,240
1556: 'A->C',I251L,9
1556: 'A->G',I251V,77
1556: 'A->T',I251L,19
1557: 'T->A',I251K,3
1557: 'T->C',I251T,24
1558: 'A->C',I251I,2
1558: 'A->G',I251M,1983
1558: 'A->T',I251I,5
1559: 'G->A',G252S,262
1559: 'G->T',G252C,70
1560: 'G->A',G252D,10
1560: 'G->T',G252V,22
1561: 'T->C',G252G,13
1562: 'T->A',C253S,9
1562: 'T->C',C253R,243
1562: 'T->G',C253G,1
1563: 'G->A',C253Y,172
1563: 'G->C',C253S,9
1563: 'G->T',C253F,31
1564: 'T->C',C253C,45
1565: 'A->G',N254D,45
1565: 'A->T',N254Y,1
1566: 'A->G',N254S,48
1567: 'C->A',N254K,20
1567: 'C->G',N254K,4
1567: 'C->T',N254N,1720
1568: 'C->A',H255N,21
1568: 'C->T',H255Y,177
1569: 'A->G',H255R,1
1569: 'A->T',H255L,7
1570: 'T->A',H255Q,10
1570: 'T->C',H255H,291
1570: 'T->G',H255Q,1
1571: 'A->G',T256A,10
1571: 'A->T',T256S,6
1572: 'C->T',T256I,1295
1573: 'A->C',T256T,66
1573: 'A->G',T256T,157
1573: 'A->T',T256T,15
1574: 'G->A',G257S,33
1574: 'G->C',G257R,8
1574: 'G->T',G257C,3
1576: 'T->A',G257G,4
1576: 'T->C',G257G,776
1577: 'G->A',V258I,424
1577: 'G->C',V258L,3
1577: 'G->T',V258F,22
1578: 'T->C',V258A,1479
1579: 'T->A',V258V,17
1579: 'T->C',V258V,95
1579: 'T->G',V258V,5
1580: 'G->A',V259I,143
1580: 'G->C',V259L,2
1580: 'G->T',V259F,692
1581: 'T->C',V259A,30
1581: 'T->G',V259G,4
1582: 'T->A',V259V,69
1582: 'T->C',V259V,268
1583: 'G->A',G260R,192
1584: 'G->A',G260E,105
1584: 'G->C',G260A,4
1584: 'G->T',G260V,8
1585: 'A->C',G260G,34
1585: 'A->G',G260G,80
1585: 'A->T',G260G,61
1586: 'G->A',E261K,52
1587: 'A->C',E261A,12
1587: 'A->G',E261G,77
1587: 'A->T',E261V,2
1588: 'A->C',E261D,27
1588: 'A->G',E261E,1178
1588: 'A->T',E261D,12
1589: 'G->A',G262S,452
1589: 'G->C',G262R,21
1589: 'G->T',G262C,174
1590: 'G->A',G262D,443
1590: 'G->C',G262A,4
1590: 'G->T',G262V,180
1591: 'T->C',G262G,105
1591: 'T->G',G262G,7
1592: 'T->A',S263T,143
1592: 'T->C',S263P,1369
1592: 'T->G',S263A,32
1593: 'C->A',S263Y,134
1593: 'C->G',S263C,6
1593: 'C->T',S263F,7901
1594: 'C->A',S263S,105
1594: 'C->G',S263S,1
1594: 'C->T',S263S,7168
1595: 'G->A',E264K,165
1595: 'G->C',E264Q,4
1596: 'A->C',E264A,68
1596: 'A->G',E264G,191
1596: 'A->T',E264V,8
1597: 'A->C',E264D,34
1597: 'A->G',E264E,57
1597: 'A->T',E264D,27
1598: 'G->A',G265S,583
1598: 'G->C',G265R,3
1598: 'G->T',G265C,128
1599: 'G->A',G265D,117
1599: 'G->C',G265A,1
1599: 'G->T',G265V,1477
1600: 'T->A',G265G,2
1600: 'T->C',G265G,39
1601: 'C->A',L266I,44
1601: 'C->G',L266V,5
1601: 'C->T',L266F,771
1602: 'T->A',L266H,5
1602: 'T->C',L266P,143
1602: 'T->G',L266R,39
1603: 'T->A',L266L,67
1603: 'T->C',L266L,95
1603: 'T->G',L266L,6
1604: 'A->G',N267D,35
1604: 'A->T',N267Y,2
1605: 'A->C',N267T,27
1605: 'A->G',N267S,83
1605: 'A->T',N267I,5
1606: 'T->A',N267K,25
1606: 'T->C',N267N,293
1606: 'T->G',N267K,5
1607: 'G->A',D268N,26
1607: 'G->T',D268Y,6
1608: 'A->C',D268A,8
1608: 'A->G',D268G,69
1609: 'C->A',D268E,33
1609: 'C->T',D268D,1703
1610: 'A->C',N269H,1
1610: 'A->G',N269D,539
1610: 'A->T',N269Y,16
1611: 'A->G',N269S,150
1612: 'C->A',N269K,9
1612: 'C->T',N269N,434
1613: 'C->A',L270I,150
1613: 'C->G',L270V,1
1613: 'C->T',L270F,505
1614: 'T->A',L270H,4
1614: 'T->C',L270P,4
1614: 'T->G',L270R,6
1615: 'T->A',L270L,2
1615: 'T->C',L270L,203
1615: 'T->G',L270L,69
1616: 'C->A',L271I,161
1616: 'C->T',L271F,1139
1617: 'T->A',L271H,1
1617: 'T->C',L271P,57
1617: 'T->G',L271R,8
1618: 'T->A',L271L,57
1618: 'T->C',L271L,63
1618: 'T->G',L271L,3
1619: 'G->A',E272K,166
1619: 'G->C',E272Q,1
1620: 'A->C',E272A,38
1620: 'A->G',E272G,145
1620: 'A->T',E272V,2
1621: 'A->C',E272D,5
1621: 'A->G',E272E,47
1621: 'A->T',E272D,8
1622: 'A->C',I273L,11
1622: 'A->G',I273V,213
1622: 'A->T',I273L,3
1623: 'T->A',I273K,26
1623: 'T->C',I273T,1854
1623: 'T->G',I273R,3
1624: 'A->C',I273I,2
1624: 'A->G',I273M,109
1625: 'C->A',L274I,184
1625: 'C->T',L274F,2009
1626: 'T->A',L274H,41
1626: 'T->C',L274P,2
1626: 'T->G',L274R,19
1627: 'C->A',L274L,23
1627: 'C->G',L274L,62
1627: 'C->T',L274L,3718
1628: 'C->A',Q275K,120
1629: 'A->C',Q275P,55
1629: 'A->G',Q275R,33
1629: 'A->T',Q275L,141
1630: 'A->C',Q275H,52
1630: 'A->G',Q275Q,45
1630: 'A->T',Q275H,30
1631: 'A->C',K276Q,16
1631: 'A->G',K276E,84
1632: 'A->C',K276T,6
1632: 'A->G',K276R,47
1632: 'A->T',K276I,4
1633: 'A->C',K276N,10
1633: 'A->G',K276K,84
1633: 'A->T',K276N,16
1634: 'G->A',E277K,78
1634: 'G->C',E277Q,1
1635: 'A->C',E277A,218
1635: 'A->G',E277G,25
1635: 'A->T',E277V,6
1636: 'G->A',E277E,239
1636: 'G->C',E277D,3
1636: 'G->T',E277D,219
1637: 'A->C',K278Q,8
1637: 'A->G',K278E,25
1638: 'A->C',K278T,4
1638: 'A->G',K278R,26
1639: 'A->C',K278N,221
1639: 'A->G',K278K,43
1640: 'G->A',V279I,96
1640: 'G->T',V279F,97
1641: 'T->A',V279D,3
1641: 'T->C',V279A,68
1641: 'T->G',V279G,6
1642: 'C->A',V279V,1
1643: 'A->C',N280H,8
1643: 'A->G',N280D,214
1643: 'A->T',N280Y,14243
1644: 'A->C',N280T,13
1644: 'A->G',N280S,39
1644: 'A->T',N280I,1
1645: 'C->G',N280K,2
1645: 'C->T',N280N,182
1646: 'A->C',I281L,5
1646: 'A->G',I281V,67
1646: 'A->T',I281F,12
1647: 'T->C',I281T,10
1648: 'C->T',I281I,1010
1649: 'A->G',N282D,2
1649: 'A->T',N282Y,1
1650: 'A->C',N282T,18
1650: 'A->G',N282S,9
1651: 'T->C',N282N,87
1652: 'A->G',I283V,84
1652: 'A->T',I283F,4
1653: 'T->C',I283T,8
1653: 'T->G',I283S,6
1654: 'T->A',I283I,13
1654: 'T->C',I283I,14
1654: 'T->G',I283M,3
1655: 'G->A',V284I,316
1655: 'G->T',V284F,53
1656: 'T->C',V284A,14
1656: 'T->G',V284G,1
1657: 'T->A',V284V,2
1657: 'T->C',V284V,259
1657: 'T->G',V284V,3
1658: 'G->A',G285S,94
1658: 'G->T',G285C,17
1659: 'G->A',G285D,78
1659: 'G->C',G285A,24
1659: 'G->T',G285V,750
1660: 'T->C',G285G,26
1661: 'G->A',D286N,80
1661: 'G->T',D286Y,366
1662: 'A->C',D286A,34
1662: 'A->G',D286G,144
1662: 'A->T',D286V,4
1663: 'C->A',D286E,24
1663: 'C->T',D286D,535
1664: 'T->A',F287I,8
1664: 'T->C',F287L,20
1664: 'T->G',F287V,5
1665: 'T->A',F287Y,1
1665: 'T->C',F287S,11
1666: 'T->A',F287L,1
1666: 'T->C',F287F,68
1667: 'A->C',K288Q,1
1667: 'A->G',K288E,77
1668: 'A->C',K288T,11
1668: 'A->G',K288R,97
1668: 'A->T',K288I,1
1669: 'A->C',K288N,36
1669: 'A->G',K288K,41
1670: 'C->A',L289I,10
1670: 'C->T',L289F,1088
1671: 'T->A',L289H,4
1671: 'T->C',L289P,12
1671: 'T->G',L289R,1
1672: 'T->A',L289L,3
1672: 'T->C',L289L,44
1673: 'A->G',N290D,108
1673: 'A->T',N290Y,5
1674: 'A->C',N290T,8
1674: 'A->G',N290S,93
1675: 'T->A',N290K,14
1675: 'T->C',N290N,145
1675: 'T->G',N290K,6
1676: 'G->A',E291K,100
1676: 'G->C',E291Q,2
1677: 'A->C',E291A,52
1677: 'A->G',E291G,49
1677: 'A->T',E291V,20
1678: 'A->C',E291D,46
1678: 'A->G',E291E,60
1678: 'A->T',E291D,171
1679: 'G->A',E292K,14
1679: 'G->C',E292Q,1
1680: 'A->C',E292A,13
1680: 'A->G',E292G,35
1681: 'G->A',E292E,847
1681: 'G->C',E292D,1
1681: 'G->T',E292D,439
1682: 'A->C',I293L,9
1682: 'A->G',I293V,441
1683: 'T->C',I293T,414
1683: 'T->G',I293S,26
1684: 'C->A',I293I,22
1684: 'C->G',I293M,3
1684: 'C->T',I293I,21776
1685: 'G->A',A294T,356
1685: 'G->T',A294S,296
1686: 'C->A',A294D,1
1686: 'C->T',A294V,287
1687: 'C->A',A294A,12
1687: 'C->T',A294A,225
1688: 'A->C',I295L,7
1688: 'A->G',I295V,307
1688: 'A->T',I295F,5
1689: 'T->A',I295N,1
1689: 'T->C',I295T,43
1689: 'T->G',I295S,2
1690: 'T->A',I295I,10
1690: 'T->C',I295I,270
1691: 'A->C',I296L,1
1691: 'A->G',I296V,572
1691: 'A->T',I296F,1
1692: 'T->A',I296N,2
1692: 'T->C',I296T,116
1692: 'T->G',I296S,1
1693: 'T->A',I296I,10
1693: 'T->C',I296I,74
1693: 'T->G',I296M,6
1694: 'T->A',L297M,4
1694: 'T->C',L297L,12
1694: 'T->G',L297V,7
1695: 'T->C',L297S,2
1696: 'G->A',L297L,163
1696: 'G->C',L297F,5
1696: 'G->T',L297F,79
1697: 'G->A',A298T,54
1697: 'G->T',A298S,47
1698: 'C->A',A298E,1
1698: 'C->G',A298G,1
1698: 'C->T',A298V,23
1699: 'A->C',A298A,13
1699: 'A->G',A298A,90
1699: 'A->T',A298A,37
1700: 'T->A',S299T,21
1700: 'T->C',S299P,44
1700: 'T->G',S299A,24
1701: 'C->A',S299Y,20
1701: 'C->G',S299C,1
1701: 'C->T',S299F,159
1702: 'T->A',S299S,2
1702: 'T->C',S299S,234
1702: 'T->G',S299S,6
1703: 'T->A',F300I,19
1703: 'T->C',F300L,52
1703: 'T->G',F300V,8
1704: 'T->A',F300Y,7
1704: 'T->C',F300S,30
1704: 'T->G',F300C,2
1705: 'T->A',F300L,5
1705: 'T->C',F300F,61
1705: 'T->G',F300L,2
1706: 'T->A',S301T,4
1706: 'T->C',S301P,9
1706: 'T->G',S301A,6
1707: 'C->T',S301F,211
1708: 'T->A',S301S,16
1708: 'T->C',S301S,237
1708: 'T->G',S301S,8
1709: 'G->A',A302T,18
1709: 'G->T',A302S,139
1710: 'C->A',A302D,6
1710: 'C->G',A302G,1
1710: 'C->T',A302V,1599
1711: 'T->A',A302A,5
1711: 'T->C',A302A,57
1711: 'T->G',A302A,9
1712: 'T->A',S303T,21
1712: 'T->C',S303P,22
1712: 'T->G',S303A,10
1713: 'C->A',S303Y,9
1713: 'C->T',S303F,74
1714: 'C->A',S303S,20
1714: 'C->G',S303S,1
1714: 'C->T',S303S,276
1715: 'A->C',T304P,13
1715: 'A->G',T304A,396
1716: 'C->A',T304K,8
1716: 'C->T',T304I,402
1717: 'A->C',T304T,7
1717: 'A->G',T304T,45
1717: 'A->T',T304T,20
1718: 'A->C',S305R,4
1718: 'A->G',S305G,38
1718: 'A->T',S305C,10
1719: 'G->A',S305N,120
1719: 'G->C',S305T,1
1719: 'G->T',S305I,37
1720: 'T->A',S305R,13
1720: 'T->C',S305S,37
1720: 'T->G',S305R,4
1721: 'G->A',A306T,113
1721: 'G->C',A306P,2
1721: 'G->T',A306S,135
1722: 'C->A',A306D,3
1722: 'C->T',A306V,2451
1723: 'T->A',A306A,32
1723: 'T->C',A306A,110
1723: 'T->G',A306A,32
1724: 'T->A',F307I,1
1724: 'T->C',F307L,36
1724: 'T->G',F307V,50
1725: 'T->A',F307Y,2
1725: 'T->G',F307C,12
1726: 'T->A',F307L,21
1726: 'T->C',F307F,45
1726: 'T->G',F307L,9
1727: 'G->A',V308M,122
1727: 'G->C',V308L,1
1727: 'G->T',V308L,64
1728: 'T->A',V308E,4
1728: 'T->C',V308A,161
1728: 'T->G',V308G,3
1729: 'G->A',V308V,17011
1729: 'G->T',V308V,67
1730: 'G->A',E309K,277
1730: 'G->C',E309Q,7
1731: 'A->C',E309A,56
1731: 'A->G',E309G,42
1731: 'A->T',E309V,35
1732: 'A->C',E309D,19
1732: 'A->G',E309E,1692
1732: 'A->T',E309D,4
1733: 'A->G',T310A,19
1734: 'C->A',T310N,4
1734: 'C->G',T310S,1
1734: 'C->T',T310I,623
1735: 'T->A',T310T,6
1735: 'T->C',T310T,84
1735: 'T->G',T310T,9
1736: 'G->A',V311M,145
1736: 'G->C',V311L,2
1736: 'G->T',V311L,4
1737: 'T->A',V311E,1
1737: 'T->C',V311A,56
1738: 'G->A',V311V,651
1738: 'G->C',V311V,503
1738: 'G->T',V311V,12855
1739: 'A->C',K312Q,17
1739: 'A->G',K312E,10
1740: 'A->C',K312T,8
1740: 'A->G',K312R,168
1740: 'A->T',K312I,2
1741: 'A->C',K312N,5
1741: 'A->G',K312K,8147
1741: 'A->T',K312N,10
1742: 'G->A',G313S,335
1742: 'G->T',G313C,120
1743: 'G->A',G313D,145
1743: 'G->T',G313V,14
1744: 'T->C',G313G,108
1745: 'T->A',L314M,2
1745: 'T->C',L314L,113
1745: 'T->G',L314V,6
1746: 'T->C',L314S,469
1746: 'T->G',L314W,1
1747: 'G->A',L314L,754
1747: 'G->T',L314F,133
1748: 'G->A',D315N,105
1748: 'G->T',D315Y,6
1749: 'A->C',D315A,6
1749: 'A->G',D315G,26
1750: 'T->C',D315D,102
1750: 'T->G',D315E,5
1751: 'T->A',Y316N,3
1751: 'T->C',Y316H,29
1752: 'A->C',Y316S,1
1752: 'A->G',Y316C,1008
1752: 'A->T',Y316F,85
1753: 'T->C',Y316Y,190
1754: 'A->G',K317E,8
1755: 'A->C',K317T,7
1755: 'A->G',K317R,62
1755: 'A->T',K317I,9
1756: 'A->C',K317N,81
1756: 'A->G',K317K,16
1756: 'A->T',K317N,6
1757: 'G->A',A318T,246
1757: 'G->C',A318P,5
1757: 'G->T',A318S,93
1758: 'C->A',A318E,6
1758: 'C->G',A318G,1
1758: 'C->T',A318V,9999
1759: 'A->C',A318A,18
1759: 'A->G',A318A,36
1759: 'A->T',A318A,9
1760: 'T->C',F319L,51
1760: 'T->G',F319V,28
1761: 'T->A',F319Y,3
1761: 'T->C',F319S,3
1761: 'T->G',F319C,1
1762: 'C->A',F319L,1
1762: 'C->G',F319L,2
1762: 'C->T',F319F,334
1763: 'A->C',K320Q,25
1763: 'A->G',K320E,118
1764: 'A->C',K320T,14
1764: 'A->G',K320R,16
1764: 'A->T',K320I,3
1765: 'A->C',K320N,4
1765: 'A->G',K320K,30
1766: 'C->A',Q321K,74
1767: 'A->G',Q321R,16
1767: 'A->T',Q321L,15
1768: 'A->C',Q321H,55
1768: 'A->G',Q321Q,93
1769: 'A->C',I322L,10
1769: 'A->G',I322V,42
1769: 'A->T',I322F,3
1770: 'T->C',I322T,14
1770: 'T->G',I322S,11
1771: 'T->A',I322I,29
1771: 'T->C',I322I,59
1772: 'G->A',V323I,155
1772: 'G->C',V323L,1
1772: 'G->T',V323F,211
1773: 'T->C',V323A,23
1774: 'T->A',V323V,12
1774: 'T->C',V323V,14
1774: 'T->G',V323V,3
1775: 'G->A',E324K,21
1775: 'G->C',E324Q,4
1776: 'A->C',E324A,4
1776: 'A->G',E324G,23
1777: 'A->C',E324D,10
1777: 'A->G',E324E,460
1778: 'T->A',S325T,1
1778: 'T->C',S325P,171
1778: 'T->G',S325A,9
1779: 'C->A',S325Y,8
1779: 'C->T',S325F,442
1780: 'C->A',S325S,31
1780: 'C->G',S325S,2
1780: 'C->T',S325S,499
1781: 'T->A',C326S,1
1781: 'T->C',C326R,21
1782: 'G->A',C326Y,107
1782: 'G->T',C326F,73
1783: 'T->C',C326C,54
1784: 'G->A',G327S,76
1784: 'G->T',G327C,11
1785: 'G->A',G327D,23
1785: 'G->T',G327V,26
1786: 'T->C',G327G,29
1787: 'A->G',N328D,29
1787: 'A->T',N328Y,1
1788: 'A->C',N328T,5
1788: 'A->G',N328S,51
1789: 'T->A',N328K,8
1789: 'T->C',N328N,38
1789: 'T->G',N328K,5
1790: 'T->C',F329L,3
1791: 'T->A',F329Y,1
1791: 'T->C',F329S,86
1791: 'T->G',F329C,1
1792: 'T->C',F329F,46
1793: 'A->G',K330E,14
1794: 'A->C',K330T,8
1794: 'A->G',K330R,40
1794: 'A->T',K330I,1
1795: 'A->C',K330N,18
1795: 'A->G',K330K,14
1796: 'G->A',V331I,70
1796: 'G->T',V331F,4
1797: 'T->C',V331A,3
1798: 'T->A',V331V,6
1798: 'T->C',V331V,43
1799: 'A->G',T332A,76
1799: 'A->T',T332S,1
1800: 'C->A',T332K,58
1800: 'C->G',T332R,11
1800: 'C->T',T332I,184
1801: 'A->C',T332T,6
1801: 'A->G',T332T,41
1801: 'A->T',T332T,10
1802: 'A->C',K333Q,4
1802: 'A->G',K333E,53
1803: 'A->C',K333T,12
1803: 'A->G',K333R,136
1803: 'A->T',K333I,7
1804: 'A->C',K333N,8
1804: 'A->G',K333K,66
1804: 'A->T',K333N,6
1805: 'G->A',G334R,108
1806: 'G->A',G334E,130
1806: 'G->T',G334V,66
1807: 'A->C',G334G,45
1807: 'A->G',G334G,2219
1807: 'A->T',G334G,8
1808: 'A->C',K335Q,506
1808: 'A->G',K335E,53
1809: 'A->C',K335T,42
1809: 'A->G',K335R,38
1810: 'A->C',K335N,50
1810: 'A->G',K335K,265
1810: 'A->T',K335N,4
1811: 'G->A',A336T,346
1811: 'G->C',A336P,3
1811: 'G->T',A336S,56
1812: 'C->A',A336D,3
1812: 'C->G',A336G,15
1812: 'C->T',A336V,2055
1813: 'T->A',A336A,390
1813: 'T->C',A336A,53
1814: 'A->G',K337E,10
1815: 'A->C',K337T,12
1815: 'A->G',K337R,32
1815: 'A->T',K337I,3
1816: 'A->C',K337N,36
1816: 'A->G',K337K,13
1816: 'A->T',K337N,39
1817: 'A->C',K338Q,8
1817: 'A->G',K338E,76
1818: 'A->C',K338T,14
1818: 'A->G',K338R,69
1818: 'A->T',K338I,4
1819: 'A->C',K338N,7
1819: 'A->G',K338K,370
1819: 'A->T',K338N,10
1820: 'G->A',G339S,20327
1820: 'G->T',G339C,119
1821: 'G->A',G339D,135
1821: 'G->T',G339V,209
1822: 'T->A',G339G,17
1822: 'T->C',G339G,113
1822: 'T->G',G339G,5
1823: 'G->A',A340T,66
1823: 'G->C',A340P,2
1823: 'G->T',A340S,69
1824: 'C->A',A340D,6
1824: 'C->T',A340V,1003
1825: 'C->A',A340A,151
1825: 'C->T',A340A,3834
1826: 'T->A',W341R,1
1827: 'G->T',W341L,64
1828: 'G->T',W341C,14
1829: 'A->C',N342H,33
1829: 'A->G',N342D,124
1829: 'A->T',N342Y,4
1830: 'A->C',N342T,218
1830: 'A->G',N342S,73
1831: 'T->C',N342N,100
1832: 'A->C',I343L,4
1832: 'A->G',I343V,433
1832: 'A->T',I343F,17
1833: 'T->C',I343T,35
1833: 'T->G',I343S,16
1834: 'T->A',I343I,50
1834: 'T->C',I343I,83
1834: 'T->G',I343M,3
1835: 'G->A',G344S,83
1835: 'G->T',G344C,9
1836: 'G->A',G344D,198
1836: 'G->T',G344V,103
1837: 'T->C',G344G,59
1837: 'T->G',G344G,1
1838: 'G->A',E345K,32
1839: 'A->C',E345A,17
1839: 'A->G',E345G,48
1839: 'A->T',E345V,4
1840: 'A->C',E345D,5
1840: 'A->G',E345E,36
1840: 'A->T',E345D,1
1841: 'C->A',Q346K,24
1841: 'C->G',Q346E,6
1842: 'A->C',Q346P,1
1842: 'A->G',Q346R,78
1842: 'A->T',Q346L,1
1843: 'G->A',Q346Q,60
1843: 'G->C',Q346H,14
1843: 'G->T',Q346H,314
1844: 'A->C',K347Q,27
1844: 'A->G',K347E,185
1845: 'A->C',K347T,2
1845: 'A->G',K347R,22
1846: 'A->C',K347N,37
1846: 'A->G',K347K,989
1846: 'A->T',K347N,38
1847: 'T->C',S348P,225
1847: 'T->G',S348A,25
1848: 'C->T',S348L,655
1849: 'A->C',S348S,7
1849: 'A->G',S348S,24
1849: 'A->T',S348S,12
1850: 'A->C',I349L,28
1850: 'A->G',I349V,25
1850: 'A->T',I349L,1
1851: 'T->A',I349K,4
1851: 'T->C',I349T,841
1852: 'A->G',I349M,45
1853: 'C->A',L350M,36
1853: 'C->G',L350V,17
1853: 'C->T',L350L,872
1854: 'T->A',L350Q,16
1854: 'T->C',L350P,77
1854: 'T->G',L350R,1
1855: 'G->A',L350L,74
1855: 'G->C',L350L,2
1855: 'G->T',L350L,121
1856: 'A->C',S351R,39
1856: 'A->G',S351G,98
1856: 'A->T',S351C,54
1857: 'G->A',S351N,288
1857: 'G->C',S351T,2
1857: 'G->T',S351I,102
1858: 'T->A',S351R,2
1858: 'T->C',S351S,54
1858: 'T->G',S351R,7
1859: 'C->A',P352T,17
1859: 'C->T',P352S,170
1860: 'C->A',P352H,19
1860: 'C->T',P352L,123
1861: 'T->A',P352P,1
1861: 'T->C',P352P,37
1861: 'T->G',P352P,46
1862: 'C->A',L353I,22
1862: 'C->G',L353V,1
1862: 'C->T',L353F,509
1863: 'T->A',L353H,6
1863: 'T->C',L353P,33
1863: 'T->G',L353R,4
1864: 'T->A',L353L,16
1864: 'T->C',L353L,269
1864: 'T->G',L353L,5
1865: 'T->C',Y354H,19
1866: 'A->C',Y354S,2
1866: 'A->G',Y354C,227
1866: 'A->T',Y354F,1
1867: 'T->C',Y354Y,326
1868: 'G->A',A355T,91
1868: 'G->C',A355P,2
1868: 'G->T',A355S,57
1869: 'C->A',A355E,2
1869: 'C->T',A355V,146
1870: 'A->C',A355A,6
1870: 'A->G',A355A,222
1870: 'A->T',A355A,15
1871: 'T->A',F356I,1
1871: 'T->C',F356L,737
1871: 'T->G',F356V,68
1872: 'T->C',F356S,22
1872: 'T->G',F356C,18
1873: 'T->A',F356L,156
1873: 'T->C',F356F,61
1873: 'T->G',F356L,9
1874: 'G->A',A357T,60
1874: 'G->T',A357S,237
1875: 'C->A',A357E,29
1875: 'C->T',A357V,311
1876: 'A->C',A357A,15
1876: 'A->G',A357A,139
1876: 'A->T',A357A,19
1877: 'T->A',S358T,27
1877: 'T->C',S358P,328
1877: 'T->G',S358A,4901
1878: 'C->T',S358L,1583
1879: 'A->C',S358S,1
1879: 'A->G',S358S,213
1879: 'A->T',S358S,42
1880: 'G->A',E359K,89
1881: 'A->C',E359A,56
1881: 'A->G',E359G,19
1881: 'A->T',E359V,6
1882: 'G->A',E359E,820
1882: 'G->C',E359D,10
1882: 'G->T',E359D,412
1883: 'G->A',A360T,26
1883: 'G->T',A360S,576
1884: 'C->A',A360D,2
1884: 'C->G',A360G,2
1884: 'C->T',A360V,3341
1885: 'T->A',A360A,183
1885: 'T->C',A360A,263
1885: 'T->G',A360A,60
1886: 'G->A',A361T,170
1886: 'G->C',A361P,2
1886: 'G->T',A361S,49
1887: 'C->A',A361D,3
1887: 'C->G',A361G,4
1887: 'C->T',A361V,1853
1888: 'T->C',A361A,178
1888: 'T->G',A361A,14
1889: 'C->A',R362S,3
1889: 'C->G',R362G,1
1889: 'C->T',R362C,786
1890: 'G->A',R362H,386
1890: 'G->T',R362L,237
1891: 'T->A',R362R,3
1891: 'T->C',R362R,154
1891: 'T->G',R362R,1
1892: 'G->A',V363I,105
1892: 'G->T',V363F,24
1893: 'T->A',V363D,3
1893: 'T->C',V363A,31
1893: 'T->G',V363G,7
1894: 'T->A',V363V,6
1894: 'T->C',V363V,72
1894: 'T->G',V363V,11
1895: 'G->A',V364I,337
1895: 'G->T',V364L,12
1896: 'T->C',V364A,37
1897: 'A->C',V364V,1
1897: 'A->G',V364V,469
1898: 'C->A',R365R,29
1898: 'C->G',R365G,3
1899: 'G->A',R365Q,209
1899: 'G->T',R365L,22
1900: 'A->C',R365R,99
1900: 'A->G',R365R,117
1901: 'T->A',S366T,2
1901: 'T->C',S366P,119
1901: 'T->G',S366A,3
1902: 'C->T',S366L,51
1903: 'A->C',S366S,3
1903: 'A->G',S366S,72
1903: 'A->T',S366S,43
1904: 'A->C',I367L,42
1904: 'A->G',I367V,418
1904: 'A->T',I367F,2
1905: 'T->A',I367N,6
1905: 'T->C',I367T,88
1905: 'T->G',I367S,11
1906: 'T->A',I367I,19
1906: 'T->C',I367I,41
1906: 'T->G',I367M,17
1907: 'T->A',F368I,2
1907: 'T->C',F368L,108
1908: 'T->A',F368Y,17
1908: 'T->C',F368S,825
1908: 'T->G',F368C,114
1909: 'C->A',F368L,100
1909: 'C->T',F368F,1855
1910: 'T->A',S369T,422
1910: 'T->C',S369P,4
1910: 'T->G',S369A,23
1911: 'C->A',S369Y,9
1911: 'C->G',S369C,8
1911: 'C->T',S369F,1085
1912: 'C->A',S369S,64
1912: 'C->G',S369S,7
1912: 'C->T',S369S,12587
1913: 'C->A',R370S,172
1913: 'C->G',R370G,2
1913: 'C->T',R370C,2185
1914: 'G->A',R370H,663
1914: 'G->C',R370P,1
1914: 'G->T',R370L,5
1915: 'C->A',R370R,118
1915: 'C->G',R370R,1
1915: 'C->T',R370R,491
1916: 'A->C',T371P,2
1916: 'A->G',T371A,85
1916: 'A->T',T371S,34
1917: 'C->A',T371N,53
1917: 'C->G',T371S,2
1917: 'C->T',T371I,1113
1918: 'T->A',T371T,5
1918: 'T->C',T371T,405
1918: 'T->G',T371T,18
1919: 'C->A',L372I,120
1919: 'C->G',L372V,3
1919: 'C->T',L372F,1055
1920: 'T->A',L372H,13
1920: 'T->C',L372P,38
1920: 'T->G',L372R,3
1921: 'T->A',L372L,21
1921: 'T->C',L372L,283
1921: 'T->G',L372L,3
1922: 'G->A',E373K,43
1923: 'A->C',E373A,7
1923: 'A->G',E373G,79
1923: 'A->T',E373V,24
1924: 'A->C',E373D,2
1924: 'A->G',E373E,29
1924: 'A->T',E373D,11
1925: 'A->C',T374P,51
1925: 'A->G',T374A,26
1926: 'C->A',T374N,129
1926: 'C->G',T374S,3
1926: 'C->T',T374I,749
1927: 'T->A',T374T,979
1927: 'T->C',T374T,6309
1927: 'T->G',T374T,440
1928: 'G->A',A375T,87
1928: 'G->C',A375P,3
1928: 'G->T',A375S,10
1929: 'C->A',A375D,18
1929: 'C->G',A375G,3
1929: 'C->T',A375V,1684
1930: 'T->A',A375A,4
1930: 'T->C',A375A,115
1930: 'T->G',A375A,17
1931: 'C->A',Q376K,464
1932: 'A->C',Q376P,6
1932: 'A->G',Q376R,155
1932: 'A->T',Q376L,141
1933: 'A->C',Q376H,8
1933: 'A->G',Q376Q,43
1933: 'A->T',Q376H,1
1934: 'A->C',N377H,3
1934: 'A->G',N377D,23
1934: 'A->T',N377Y,12
1935: 'A->C',N377T,10
1935: 'A->G',N377S,84
1935: 'A->T',N377I,11
1936: 'T->A',N377K,2
1936: 'T->C',N377N,1197
1936: 'T->G',N377K,38
1937: 'T->A',S378T,5
1937: 'T->C',S378P,257
1937: 'T->G',S378A,24
1938: 'C->A',S378Y,20
1938: 'C->G',S378C,12
1938: 'C->T',S378F,1073
1939: 'T->A',S378S,2
1939: 'T->C',S378S,39
1939: 'T->G',S378S,9
1940: 'G->A',V379M,165
1940: 'G->T',V379L,21
1941: 'T->A',V379E,116
1941: 'T->C',V379A,128
1941: 'T->G',V379G,29
1942: 'G->A',V379V,146
1942: 'G->C',V379V,2
1942: 'G->T',V379V,1804
1943: 'C->A',R380S,30
1943: 'C->T',R380C,2461
1944: 'G->A',R380H,342
1944: 'G->C',R380P,3
1944: 'G->T',R380L,68
1945: 'T->A',R380R,20
1945: 'T->C',R380R,145
1945: 'T->G',R380R,56
1946: 'G->A',V381I,119
1946: 'G->C',V381L,2
1946: 'G->T',V381F,497
1947: 'T->A',V381D,2
1947: 'T->C',V381A,7394
1947: 'T->G',V381G,28
1948: 'T->A',V381V,1
1948: 'T->C',V381V,105
1948: 'T->G',V381V,7
1949: 'T->C',L382L,14
1949: 'T->G',L382V,8
1950: 'T->C',L382S,20
1951: 'A->G',L382L,33
1951: 'A->T',L382F,2
1952: 'C->A',Q383K,694
1952: 'C->G',Q383E,2
1953: 'A->G',Q383R,128
1953: 'A->T',Q383L,7
1954: 'G->A',Q383Q,89
1954: 'G->C',Q383H,2
1954: 'G->T',Q383H,278
1955: 'A->C',K384Q,32
1955: 'A->G',K384E,204
1956: 'A->C',K384T,23
1956: 'A->G',K384R,109
1956: 'A->T',K384M,4
1957: 'G->A',K384K,2853
1957: 'G->C',K384N,6
1957: 'G->T',K384N,282
1958: 'G->A',A385T,361
1958: 'G->T',A385S,130
1959: 'C->A',A385D,6
1959: 'C->T',A385V,512
1960: 'C->A',A385A,69
1960: 'C->G',A385A,1
1960: 'C->T',A385A,1133
1961: 'G->A',A386T,142
1961: 'G->T',A386S,84
1962: 'C->A',A386D,2
1962: 'C->G',A386G,4
1962: 'C->T',A386V,556
1963: 'T->A',A386A,6
1963: 'T->C',A386A,50
1963: 'T->G',A386A,18
1964: 'A->C',I387L,9
1964: 'A->G',I387V,1396
1964: 'A->T',I387L,5
1965: 'T->A',I387K,1
1965: 'T->C',I387T,157
1965: 'T->G',I387R,5
1966: 'A->G',I387M,1600
1966: 'A->T',I387I,12
1967: 'A->C',T388P,1
1967: 'A->G',T388A,32
1968: 'C->A',T388K,8
1968: 'C->T',T388I,2464
1969: 'A->C',T388T,19
1969: 'A->G',T388T,15
1969: 'A->T',T388T,5
1970: 'A->C',I389L,24
1970: 'A->G',I389V,33
1970: 'A->T',I389L,2
1971: 'T->C',I389T,546
1972: 'A->G',I389M,56
1973: 'C->A',L390I,15
1973: 'C->T',L390L,1817
1975: 'A->C',L390L,2
1975: 'A->G',L390L,102
1975: 'A->T',L390L,1
1976: 'G->A',D391N,100
1976: 'G->T',D391Y,96
1977: 'A->C',D391A,106
1977: 'A->G',D391G,313
1978: 'T->A',D391E,30
1978: 'T->C',D391D,88
1978: 'T->G',D391E,84
1979: 'G->A',G392R,123
1980: 'G->A',G392E,705
1980: 'G->T',G392V,38
1981: 'A->C',G392G,132
1981: 'A->G',G392G,66
1981: 'A->T',G392G,18
1982: 'A->C',I393L,43
1982: 'A->G',I393V,183
1983: 'T->C',I393T,116
1983: 'T->G',I393S,3
1984: 'T->A',I393I,4
1984: 'T->C',I393I,108
1984: 'T->G',I393M,11
1985: 'T->A',S394T,5
1985: 'T->G',S394A,100
1986: 'C->T',S394L,1
1987: 'A->G',S394S,3331
1988: 'C->A',Q395K,1
1989: 'A->C',Q395P,1
1989: 'A->G',Q395R,966
1989: 'A->T',Q395L,2
1990: 'G->A',Q395Q,76
1990: 'G->T',Q395H,57
1991: 'T->C',Y396H,47
1992: 'A->C',Y396S,2
1992: 'A->G',Y396C,257
1992: 'A->T',Y396F,3
1993: 'T->C',Y396Y,246
1994: 'T->A',S397T,79
1994: 'T->C',S397P,3
1994: 'T->G',S397A,6
1996: 'A->C',S397S,6
1996: 'A->G',S397S,35
1996: 'A->T',S397S,1
1997: 'C->A',L398M,70
1997: 'C->T',L398L,969
1998: 'T->A',L398Q,41
1998: 'T->C',L398P,15
1998: 'T->G',L398R,7
1999: 'G->A',L398L,26
1999: 'G->C',L398L,3
1999: 'G->T',L398L,135
2000: 'A->C',R399R,31
2000: 'A->G',R399G,31
2001: 'G->A',R399K,128
2001: 'G->C',R399T,6
2001: 'G->T',R399I,79
2002: 'A->C',R399S,9
2002: 'A->G',R399R,46
2002: 'A->T',R399S,1
2003: 'C->A',L400I,96
2003: 'C->T',L400F,2240
2004: 'T->C',L400P,1
2004: 'T->G',L400R,1
2005: 'C->A',L400L,10
2005: 'C->G',L400L,2
2005: 'C->T',L400L,713
2006: 'A->C',I401L,29
2006: 'A->G',I401V,107
2007: 'T->C',I401T,43
2008: 'T->A',I401I,143
2008: 'T->C',I401I,41
2008: 'T->G',I401M,2
2009: 'G->A',D402N,92
2009: 'G->T',D402Y,5
2010: 'A->C',D402A,9
2010: 'A->G',D402G,93
2010: 'A->T',D402V,1
2011: 'T->A',D402E,7
2011: 'T->C',D402D,77
2011: 'T->G',D402E,35
2012: 'G->A',A403T,71
2012: 'G->T',A403S,10
2013: 'C->A',A403D,4
2013: 'C->T',A403V,303
2014: 'T->A',A403A,138
2014: 'T->C',A403A,51
2015: 'A->C',M404L,1
2015: 'A->G',M404V,889
2015: 'A->T',M404L,1
2016: 'T->C',M404T,23
2017: 'G->A',M404I,15
2017: 'G->C',M404I,1
2017: 'G->T',M404I,3
2018: 'A->C',M405L,26
2018: 'A->G',M405V,274
2019: 'T->A',M405K,1
2019: 'T->C',M405T,106
2019: 'T->G',M405R,1
2020: 'G->A',M405I,351
2020: 'G->C',M405I,1
2020: 'G->T',M405I,27
2021: 'T->A',F406I,1
2021: 'T->C',F406L,16
2022: 'T->A',F406Y,1
2022: 'T->C',F406S,17
2022: 'T->G',F406C,12
2023: 'C->A',F406L,5
2023: 'C->T',F406F,472
2024: 'A->G',T407A,62
2024: 'A->T',T407S,4
2025: 'C->A',T407K,24
2025: 'C->G',T407R,9
2025: 'C->T',T407I,140
2026: 'A->C',T407T,2
2026: 'A->G',T407T,210
2027: 'T->A',S408T,1
2027: 'T->C',S408P,38
2027: 'T->G',S408A,6
2028: 'C->A',S408Y,28
2028: 'C->G',S408C,2
2028: 'C->T',S408F,116
2029: 'T->A',S408S,26
2029: 'T->C',S408S,92
2029: 'T->G',S408S,1
2030: 'G->A',D409N,101
2030: 'G->T',D409Y,15
2031: 'A->C',D409A,161
2031: 'A->G',D409G,1753
2031: 'A->T',D409V,13
2032: 'T->A',D409E,1
2032: 'T->C',D409D,122
2032: 'T->G',D409E,17
2033: 'T->A',L410M,2
2033: 'T->C',L410L,16
2034: 'T->C',L410S,23
2035: 'G->A',L410L,99
2035: 'G->C',L410F,13
2035: 'G->T',L410F,1612
2036: 'G->A',A411T,135
2036: 'G->T',A411S,196
2037: 'C->A',A411D,6
2037: 'C->G',A411G,1
2037: 'C->T',A411V,3745
2038: 'T->A',A411A,2
2038: 'T->C',A411A,96
2039: 'A->C',T412P,2
2039: 'A->G',T412A,6
2040: 'C->A',T412N,29
2040: 'C->T',T412I,1477
2041: 'T->A',T412T,1
2041: 'T->C',T412T,25
2041: 'T->G',T412T,3
2042: 'A->G',N413D,10
2042: 'A->T',N413Y,6
2043: 'A->C',N413T,74
2043: 'A->G',N413S,39
2044: 'C->A',N413K,12
2044: 'C->T',N413N,706
2045: 'A->C',N414H,2
2045: 'A->G',N414D,207
2045: 'A->T',N414Y,2
2046: 'A->C',N414T,17
2046: 'A->G',N414S,27
2047: 'T->C',N414N,1691
2047: 'T->G',N414K,63
2048: 'C->A',L415I,212
2048: 'C->T',L415L,662
2049: 'T->A',L415Q,1
2049: 'T->C',L415P,7
2050: 'A->C',L415L,5
2050: 'A->G',L415L,36
2050: 'A->T',L415L,14
2051: 'G->A',V416I,109
2051: 'G->C',V416L,11
2051: 'G->T',V416F,26
2052: 'T->C',V416A,4
2052: 'T->G',V416G,3
2053: 'T->A',V416V,19
2053: 'T->C',V416V,448
2054: 'G->A',V417I,322
2054: 'G->T',V417L,43
2055: 'T->C',V417A,13
2056: 'A->C',V417V,10
2056: 'A->G',V417V,71
2057: 'A->C',M418L,12
2057: 'A->G',M418V,131
2057: 'A->T',M418L,1
2058: 'T->A',M418K,24
2058: 'T->C',M418T,270
2058: 'T->G',M418R,3
2059: 'G->A',M418I,227
2059: 'G->T',M418I,22
2060: 'G->A',A419T,77
2060: 'G->T',A419S,50
2061: 'C->T',A419V,15523
2062: 'C->A',A419A,170
2062: 'C->G',A419A,6
2062: 'C->T',A419A,4083
2063: 'T->A',Y420N,1
2063: 'T->C',Y420H,60
2064: 'A->G',Y420C,22
2064: 'A->T',Y420F,5
2065: 'C->T',Y420Y,632
2066: 'A->C',I421L,22
2066: 'A->G',I421V,77
2067: 'T->C',I421T,54
2067: 'T->G',I421S,114
2068: 'T->A',I421I,2
2068: 'T->C',I421I,31
2068: 'T->G',I421M,1
2069: 'A->G',T422A,258
2069: 'A->T',T422S,73
2070: 'C->T',T422I,388
2071: 'A->C',T422T,16
2071: 'A->G',T422T,120
2071: 'A->T',T422T,16
2072: 'G->A',G423S,568
2072: 'G->C',G423R,1
2072: 'G->T',G423C,98
2073: 'G->A',G423D,14
2073: 'G->T',G423V,6
2074: 'T->A',G423G,131
2074: 'T->C',G423G,77
2074: 'T->G',G423G,2
2075: 'G->A',G424S,227
2075: 'G->C',G424R,2
2075: 'G->T',G424C,120
2076: 'G->A',G424D,73
2076: 'G->C',G424A,1
2076: 'G->T',G424V,96
2077: 'T->C',G424G,36
2077: 'T->G',G424G,3
2078: 'G->A',V425I,86
2078: 'G->C',V425L,1
2078: 'G->T',V425F,85
2079: 'T->C',V425A,37
2079: 'T->G',V425G,8
2080: 'T->A',V425V,6
2080: 'T->C',V425V,92
2080: 'T->G',V425V,394
2081: 'G->A',V426I,363
2081: 'G->T',V426F,36
2082: 'T->C',V426A,11
2082: 'T->G',V426G,1
2083: 'T->A',V426V,49
2083: 'T->C',V426V,4907
2083: 'T->G',V426V,17
2084: 'C->A',Q427K,28
2084: 'C->G',Q427E,17
2085: 'A->G',Q427R,59
2085: 'A->T',Q427L,35
2086: 'G->A',Q427Q,122
2086: 'G->C',Q427H,6
2086: 'G->T',Q427H,1474
2087: 'T->A',L428M,1
2087: 'T->C',L428L,42
2087: 'T->G',L428V,8
2088: 'T->C',L428S,59
2088: 'T->G',L428W,8
2089: 'G->A',L428L,80
2089: 'G->C',L428F,18
2089: 'G->T',L428F,96
2090: 'A->G',T429A,36
2090: 'A->T',T429S,2
2091: 'C->G',T429S,1
2091: 'C->T',T429I,3657
2092: 'T->A',T429T,26
2092: 'T->C',T429T,56
2092: 'T->G',T429T,25
2093: 'T->A',S430T,38
2093: 'T->C',S430P,1
2093: 'T->G',S430A,38
2094: 'C->G',S430W,8
2094: 'C->T',S430L,3310
2095: 'G->A',S430S,858
2095: 'G->C',S430S,5
2095: 'G->T',S430S,520
2096: 'C->A',Q431K,5
2097: 'A->G',Q431R,344
2097: 'A->T',Q431L,37
2098: 'G->A',Q431Q,308
2098: 'G->T',Q431H,226
2100: 'G->T',W432L,59
2101: 'G->T',W432C,30
2102: 'C->A',L433I,68
2102: 'C->T',L433L,788
2103: 'T->G',L433R,1
2104: 'A->G',L433L,93
2104: 'A->T',L433L,13
2105: 'A->G',T434A,51
2106: 'C->A',T434N,33
2106: 'C->G',T434S,2
2106: 'C->T',T434I,2150
2107: 'T->A',T434T,7
2107: 'T->C',T434T,63
2108: 'A->C',N435H,2
2108: 'A->G',N435D,56
2108: 'A->T',N435Y,1
2109: 'A->C',N435T,5
2109: 'A->G',N435S,36
2110: 'C->A',N435K,28
2110: 'C->G',N435K,6
2110: 'C->T',N435N,113612
2111: 'A->G',I436V,591
2111: 'A->T',I436F,3
2112: 'T->C',I436T,131
2113: 'C->A',I436I,48
2113: 'C->G',I436M,8
2113: 'C->T',I436I,2941
2114: 'T->A',F437I,6
2114: 'T->C',F437L,46
2114: 'T->G',F437V,12
2115: 'T->A',F437Y,1
2115: 'T->G',F437C,6
2116: 'T->A',F437L,336
2116: 'T->C',F437F,64
2116: 'T->G',F437L,4
2117: 'G->A',G438S,91
2117: 'G->T',G438C,126
2118: 'G->A',G438D,119
2118: 'G->C',G438A,16
2118: 'G->T',G438V,15
2119: 'C->A',G438G,2
2119: 'C->T',G438G,3152
2120: 'A->G',T439A,73
2121: 'C->A',T439N,59
2121: 'C->T',T439I,232
2122: 'T->A',T439T,2
2122: 'T->C',T439T,186
2122: 'T->G',T439T,6
2123: 'G->A',V440I,310
2123: 'G->C',V440L,1
2123: 'G->T',V440F,60
2124: 'T->A',V440D,2
2124: 'T->C',V440A,54
2124: 'T->G',V440G,35
2125: 'T->A',V440V,16
2125: 'T->C',V440V,399
2125: 'T->G',V440V,1
2126: 'T->A',Y441N,2
2126: 'T->C',Y441H,20
2127: 'A->C',Y441S,4
2127: 'A->G',Y441C,470
2128: 'T->C',Y441Y,159
2129: 'G->A',E442K,54
2130: 'A->C',E442A,253
2130: 'A->G',E442G,148
2130: 'A->T',E442V,19
2131: 'A->C',E442D,7
2131: 'A->G',E442E,75
2131: 'A->T',E442D,2
2132: 'A->C',K443Q,175
2132: 'A->G',K443E,21
2133: 'A->C',K443T,5
2133: 'A->G',K443R,39
2133: 'A->T',K443I,1
2134: 'A->C',K443N,5
2134: 'A->G',K443K,138
2135: 'C->A',L444I,40
2135: 'C->T',L444F,211
2136: 'T->A',L444H,3
2136: 'T->C',L444P,8
2137: 'C->A',L444L,522
2137: 'C->G',L444L,1
2137: 'C->T',L444L,850
2138: 'A->C',K445Q,20
2138: 'A->G',K445E,38
2139: 'A->C',K445T,1
2139: 'A->G',K445R,110
2139: 'A->T',K445I,5
2140: 'A->C',K445N,2
2140: 'A->G',K445K,46
2141: 'C->A',P446T,53
2141: 'C->T',P446S,366
2142: 'C->A',P446H,32
2142: 'C->G',P446R,2
2142: 'C->T',P446L,411
2143: 'C->A',P446P,143
2143: 'C->T',P446P,2694
2144: 'G->A',V447I,963
2144: 'G->C',V447L,35
2144: 'G->T',V447F,1433
2145: 'T->C',V447A,65
2145: 'T->G',V447G,10
2146: 'C->A',V447V,27
2146: 'C->T',V447V,994
2147: 'C->A',L448I,201
2147: 'C->G',L448V,1
2147: 'C->T',L448F,2190
2148: 'T->A',L448H,3
2148: 'T->C',L448P,57
2148: 'T->G',L448R,2
2149: 'T->A',L448L,16
2149: 'T->C',L448L,302
2149: 'T->G',L448L,9
2150: 'G->A',D449N,943
2150: 'G->T',D449Y,68
2151: 'A->C',D449A,286
2151: 'A->G',D449G,785
2151: 'A->T',D449V,23
2152: 'T->A',D449E,2
2152: 'T->C',D449D,246
2153: 'T->A',W450R,34
2153: 'T->C',W450R,151
2153: 'T->G',W450G,8
2154: 'G->C',W450S,3
2154: 'G->T',W450L,19
2155: 'G->C',W450C,7
2155: 'G->T',W450C,1613
2156: 'C->A',L451I,7
2156: 'C->G',L451V,2
2156: 'C->T',L451F,2329
2157: 'T->A',L451H,7
2157: 'T->C',L451P,3
2157: 'T->G',L451R,1
2158: 'T->A',L451L,22
2158: 'T->C',L451L,234
2158: 'T->G',L451L,9
2159: 'G->A',E452K,51
2159: 'G->C',E452Q,1
2160: 'A->C',E452A,12
2160: 'A->G',E452G,48
2160: 'A->T',E452V,2
2161: 'A->C',E452D,21
2161: 'A->G',E452E,496
2161: 'A->T',E452D,27
2162: 'G->A',E453K,72
2162: 'G->C',E453Q,5
2163: 'A->C',E453A,32
2163: 'A->G',E453G,50
2163: 'A->T',E453V,29
2164: 'G->A',E453E,222
2164: 'G->C',E453D,87
2164: 'G->T',E453D,1365
2165: 'A->C',K454Q,520
2165: 'A->G',K454E,268
2166: 'A->C',K454T,2
2166: 'A->G',K454R,343
2166: 'A->T',K454M,4
2167: 'G->A',K454K,47
2167: 'G->C',K454N,12
2167: 'G->T',K454N,376
2168: 'T->A',F455I,5
2168: 'T->C',F455L,23
2168: 'T->G',F455V,2
2169: 'T->A',F455Y,1
2169: 'T->C',F455S,15
2169: 'T->G',F455C,54
2170: 'T->A',F455L,3
2170: 'T->C',F455F,97
2171: 'A->G',K456E,55
2172: 'A->C',K456T,25
2172: 'A->G',K456R,239
2172: 'A->T',K456M,1
2173: 'G->A',K456K,207
2173: 'G->C',K456N,2
2173: 'G->T',K456N,145
2174: 'G->A',E457K,127
2174: 'G->C',E457Q,1
2175: 'A->C',E457A,17
2175: 'A->G',E457G,17
2175: 'A->T',E457V,3
2176: 'A->C',E457D,43
2176: 'A->G',E457E,87
2176: 'A->T',E457D,28
2177: 'G->A',G458S,61
2177: 'G->T',G458C,95
2178: 'G->A',G458D,33
2178: 'G->C',G458A,1
2178: 'G->T',G458V,3
2179: 'T->C',G458G,20
2179: 'T->G',G458G,1
2180: 'G->A',V459I,217
2180: 'G->C',V459L,1
2180: 'G->T',V459L,27
2181: 'T->C',V459A,14
2182: 'A->C',V459V,4
2182: 'A->G',V459V,207
2182: 'A->T',V459V,45
2183: 'G->A',E460K,30
2183: 'G->C',E460Q,4
2184: 'A->C',E460A,85
2184: 'A->G',E460G,65
2184: 'A->T',E460V,2
2185: 'G->A',E460E,141
2185: 'G->C',E460D,2
2185: 'G->T',E460D,1318
2186: 'T->C',F461L,10
2186: 'T->G',F461V,1
2187: 'T->C',F461S,8
2187: 'T->G',F461C,9
2188: 'T->C',F461F,55
2188: 'T->G',F461L,3
2189: 'C->A',L462I,455
2189: 'C->G',L462V,5
2189: 'C->T',L462F,1955
2190: 'T->A',L462H,1
2190: 'T->C',L462P,1
2190: 'T->G',L462R,2
2191: 'T->A',L462L,1
2191: 'T->C',L462L,23
2192: 'A->C',R463R,2
2192: 'A->G',R463G,38
2193: 'G->A',R463K,73
2193: 'G->C',R463T,1
2193: 'G->T',R463I,69
2194: 'A->C',R463S,50
2194: 'A->G',R463R,98
2194: 'A->T',R463S,41
2195: 'G->A',D464N,36
2195: 'G->C',D464H,1
2195: 'G->T',D464Y,31
2196: 'A->C',D464A,79
2196: 'A->G',D464G,53
2197: 'C->A',D464E,35
2197: 'C->G',D464E,3
2197: 'C->T',D464D,1370
2198: 'G->A',G465S,486
2198: 'G->T',G465C,190
2199: 'G->A',G465D,1
2199: 'G->T',G465V,5
2200: 'T->C',G465G,82
2201: 'T->A',W466R,1995
2201: 'T->C',W466R,47
2201: 'T->G',W466G,23
2202: 'G->T',W466L,2518
2203: 'G->T',W466C,55
2204: 'G->A',E467K,59
2205: 'A->C',E467A,21
2205: 'A->G',E467G,44
2205: 'A->T',E467V,1
2206: 'A->C',E467D,27
2206: 'A->G',E467E,24
2206: 'A->T',E467D,5
2207: 'A->C',I468L,1148
2207: 'A->G',I468V,131
2207: 'A->T',I468F,5
2208: 'T->C',I468T,4
2209: 'T->C',I468I,49
2209: 'T->G',I468M,13
2210: 'G->A',V469I,65
2210: 'G->T',V469F,1041
2211: 'T->C',V469A,24
2212: 'T->A',V469V,3
2212: 'T->C',V469V,202
2213: 'A->G',K470E,17
2214: 'A->C',K470T,4
2214: 'A->G',K470R,11
2214: 'A->T',K470I,1
2215: 'A->C',K470N,5
2215: 'A->G',K470K,239
2215: 'A->T',K470N,6
2216: 'T->C',F471L,213
2216: 'T->G',F471V,17
2217: 'T->A',F471Y,8
2217: 'T->C',F471S,7
2217: 'T->G',F471C,4
2218: 'T->A',F471L,1
2218: 'T->C',F471F,77
2218: 'T->G',F471L,3
2219: 'A->G',I472V,202
2220: 'T->C',I472T,196
2220: 'T->G',I472S,8
2221: 'C->A',I472I,65
2221: 'C->G',I472M,8
2221: 'C->T',I472I,1008
2222: 'T->C',S473P,87
2222: 'T->G',S473A,69
2223: 'C->T',S473L,332
2224: 'A->C',S473S,9
2224: 'A->G',S473S,54
2224: 'A->T',S473S,71
2225: 'A->G',T474A,61
2226: 'C->A',T474N,9
2226: 'C->G',T474S,3
2226: 'C->T',T474I,293
2227: 'C->A',T474T,74
2227: 'C->G',T474T,1
2227: 'C->T',T474T,404
2228: 'T->A',C475S,19
2228: 'T->C',C475R,106
2228: 'T->G',C475G,4
2229: 'G->A',C475Y,371
2229: 'G->C',C475S,9
2229: 'G->T',C475F,44
2230: 'T->C',C475C,128
2230: 'T->G',C475W,16
2231: 'G->A',A476T,130
2231: 'G->T',A476S,438
2232: 'C->A',A476D,25
2232: 'C->G',A476G,4
2232: 'C->T',A476V,2705
2233: 'T->A',A476A,7
2233: 'T->C',A476A,119
2233: 'T->G',A476A,5
2234: 'T->A',C477S,38
2234: 'T->C',C477R,2
2234: 'T->G',C477G,4
2235: 'G->A',C477Y,235
2235: 'G->T',C477F,41
2236: 'T->C',C477C,54
2236: 'T->G',C477W,1
2237: 'G->A',E478K,12
2237: 'G->C',E478Q,2
2238: 'A->C',E478A,11
2238: 'A->G',E478G,57
2238: 'A->T',E478V,43
2239: 'A->C',E478D,17
2239: 'A->G',E478E,36
2239: 'A->T',E478D,4
2240: 'A->C',I479L,217
2240: 'A->G',I479V,276
2240: 'A->T',I479F,8
2241: 'T->A',I479N,1
2241: 'T->C',I479T,23
2241: 'T->G',I479S,1
2242: 'T->A',I479I,37
2242: 'T->C',I479I,425
2242: 'T->G',I479M,25
2243: 'G->A',V480I,74
2243: 'G->T',V480F,2
2244: 'T->C',V480A,119
2244: 'T->G',V480G,22
2245: 'C->A',V480V,68
2245: 'C->G',V480V,2
2245: 'C->T',V480V,993
2246: 'G->A',G481S,5153
2246: 'G->C',G481R,1
2246: 'G->T',G481C,181
2247: 'G->A',G481D,32
2247: 'G->T',G481V,18
2248: 'T->A',G481G,2
2248: 'T->C',G481G,54
2249: 'G->A',G482R,91
2249: 'G->C',G482R,1
2250: 'G->A',G482E,3
2250: 'G->C',G482A,1
2250: 'G->T',G482V,15
2251: 'A->C',G482G,41
2251: 'A->G',G482G,178
2251: 'A->T',G482G,1
2252: 'C->A',Q483K,336
2252: 'C->G',Q483E,1
2253: 'A->G',Q483R,34
2253: 'A->T',Q483L,2
2254: 'A->C',Q483H,5
2254: 'A->G',Q483Q,189
2255: 'A->C',I484L,16
2255: 'A->G',I484V,114
2255: 'A->T',I484F,3
2256: 'T->C',I484T,4
2257: 'T->A',I484I,6
2257: 'T->C',I484I,81
2257: 'T->G',I484M,1
2258: 'G->A',V485I,10114
2258: 'G->C',V485L,1
2258: 'G->T',V485F,32
2259: 'T->A',V485D,1
2259: 'T->C',V485A,62
2259: 'T->G',V485G,21
2260: 'C->A',V485V,11
2260: 'C->G',V485V,1
2260: 'C->T',V485V,138
2261: 'A->G',T486A,34
2262: 'C->A',T486N,99
2262: 'C->T',T486I,391
2263: 'C->A',T486T,71
2263: 'C->T',T486T,315
2264: 'T->A',C487S,44
2264: 'T->C',C487R,41
2264: 'T->G',C487G,23
2265: 'G->A',C487Y,261
2265: 'G->C',C487S,2
2265: 'G->T',C487F,30
2266: 'T->C',C487C,52
2266: 'T->G',C487W,27
2267: 'G->A',A488T,83
2267: 'G->C',A488P,1
2267: 'G->T',A488S,17
2268: 'C->A',A488E,35
2268: 'C->G',A488G,3
2268: 'C->T',A488V,790
2269: 'A->C',A488A,10
2269: 'A->G',A488A,75
2269: 'A->T',A488A,128
2270: 'A->C',K489Q,11
2270: 'A->G',K489E,3969
2271: 'A->C',K489T,53
2271: 'A->G',K489R,164
2271: 'A->T',K489M,1
2272: 'G->A',K489K,747
2272: 'G->C',K489N,459
2272: 'G->T',K489N,2048
2273: 'G->A',E490K,248
2274: 'A->C',E490A,19
2274: 'A->G',E490G,55
2275: 'A->C',E490D,19
2275: 'A->G',E490E,43
2275: 'A->T',E490D,9
2276: 'A->C',I491L,12
2276: 'A->G',I491V,4921
2276: 'A->T',I491F,12
2277: 'T->A',I491N,11
2277: 'T->C',I491T,1050
2277: 'T->G',I491S,8
2278: 'T->A',I491I,1
2278: 'T->C',I491I,55
2279: 'A->G',K492E,30
2280: 'A->C',K492T,4
2280: 'A->G',K492R,58
2281: 'G->A',K492K,672
2281: 'G->C',K492N,3
2281: 'G->T',K492N,351
2282: 'G->A',E493K,1090
2283: 'A->C',E493A,20
2283: 'A->G',E493G,68
2283: 'A->T',E493V,1
2284: 'G->A',E493E,1118
2284: 'G->C',E493D,1
2284: 'G->T',E493D,363
2285: 'A->C',S494R,14
2285: 'A->G',S494G,203
2285: 'A->T',S494C,36
2286: 'G->A',S494N,123
2286: 'G->T',S494I,91
2287: 'T->A',S494R,12
2287: 'T->C',S494S,19
2287: 'T->G',S494R,1
2288: 'G->A',V495I,107
2288: 'G->T',V495F,16
2289: 'T->C',V495A,132
2289: 'T->G',V495G,3
2290: 'T->A',V495V,3
2290: 'T->C',V495V,345
2290: 'T->G',V495V,19
2291: 'C->A',Q496K,2
2291: 'C->G',Q496E,3
2292: 'A->C',Q496P,1400
2292: 'A->G',Q496R,78
2292: 'A->T',Q496L,27
2293: 'G->A',Q496Q,113
2293: 'G->C',Q496H,5
2293: 'G->T',Q496H,458
2294: 'A->C',T497P,15
2294: 'A->G',T497A,46
2294: 'A->T',T497S,2
2295: 'C->A',T497K,15
2295: 'C->T',T497I,451
2296: 'A->C',T497T,5
2296: 'A->G',T497T,772
2297: 'T->A',F498I,1
2297: 'T->C',F498L,177
2297: 'T->G',F498V,5
2298: 'T->A',F498Y,4
2299: 'C->A',F498L,18
2299: 'C->G',F498L,1
2299: 'C->T',F498F,1649
2300: 'T->C',F499L,173
2300: 'T->G',F499V,1
2301: 'T->A',F499Y,5
2301: 'T->C',F499S,19
2301: 'T->G',F499C,1
2302: 'T->A',F499L,28
2302: 'T->C',F499F,36
2303: 'A->G',K500E,107
2304: 'A->C',K500T,7
2304: 'A->G',K500R,45
2304: 'A->T',K500M,2
2305: 'G->A',K500K,29
2305: 'G->C',K500N,7
2305: 'G->T',K500N,2497
2306: 'C->A',L501I,8
2306: 'C->G',L501V,3
2306: 'C->T',L501F,4688
2307: 'T->G',L501R,2
2308: 'T->A',L501L,3
2308: 'T->C',L501L,1890
2309: 'G->A',V502I,475
2309: 'G->T',V502L,37
2310: 'T->C',V502A,16
2310: 'T->G',V502G,1
2311: 'A->C',V502V,5
2311: 'A->G',V502V,445
2311: 'A->T',V502V,1
2312: 'A->C',N503H,16
2313: 'A->C',N503T,1
2313: 'A->G',N503S,8
2314: 'T->C',N503N,119
2315: 'A->C',K504Q,1
2315: 'A->G',K504E,22
2316: 'A->C',K504T,5
2316: 'A->G',K504R,33
2316: 'A->T',K504I,1
2317: 'A->C',K504N,11
2317: 'A->G',K504K,222
2317: 'A->T',K504N,92
2318: 'T->A',F505I,159
2318: 'T->C',F505L,161
2318: 'T->G',F505V,9
2319: 'T->A',F505Y,1
2319: 'T->C',F505S,214
2319: 'T->G',F505C,6
2320: 'T->A',F505L,2
2320: 'T->C',F505F,15
2320: 'T->G',F505L,5
2321: 'T->A',L506M,1
2321: 'T->C',L506L,184
2321: 'T->G',L506V,1
2323: 'G->A',L506L,955
2323: 'G->T',L506F,10
2324: 'G->A',A507T,370
2324: 'G->C',A507P,3
2324: 'G->T',A507S,75
2325: 'C->A',A507D,39
2325: 'C->T',A507V,1667
2326: 'T->A',A507A,6
2326: 'T->C',A507A,49
2326: 'T->G',A507A,21
2327: 'T->A',L508M,5
2327: 'T->C',L508L,89
2327: 'T->G',L508V,49
2328: 'T->C',L508S,50
2328: 'T->G',L508W,1
2329: 'G->A',L508L,78
2329: 'G->C',L508F,7
2329: 'G->T',L508F,103
2330: 'T->A',C509S,1
2330: 'T->C',C509R,5
2330: 'T->G',C509G,192
2331: 'G->A',C509Y,35
2331: 'G->T',C509F,6
2332: 'T->C',C509C,25
2332: 'T->G',C509W,3
2333: 'G->A',A510T,186
2333: 'G->T',A510S,17
2334: 'C->A',A510D,22
2334: 'C->G',A510G,3
2335: 'T->A',A510A,40
2335: 'T->C',A510A,107
2335: 'T->G',A510A,59
2336: 'G->A',D511N,12370
2336: 'G->T',D511Y,29
2337: 'A->C',D511A,9
2337: 'A->G',D511G,48
2337: 'A->T',D511V,1
2338: 'C->A',D511E,74
2338: 'C->G',D511E,1
2338: 'C->T',D511D,352
2339: 'T->A',S512T,23
2339: 'T->C',S512P,3
2339: 'T->G',S512A,64
2340: 'C->A',S512Y,7
2340: 'C->G',S512C,1
2340: 'C->T',S512F,239
2341: 'T->A',S512S,1
2341: 'T->C',S512S,86
2341: 'T->G',S512S,1
2342: 'A->C',I513L,24
2342: 'A->G',I513V,1912
2343: 'T->C',I513T,146
2343: 'T->G',I513S,6
2344: 'C->T',I513I,266
2345: 'A->C',I514L,1
2345: 'A->G',I514V,50
2345: 'A->T',I514F,15
2346: 'T->A',I514N,1
2346: 'T->C',I514T,822
2346: 'T->G',I514S,21
2347: 'T->C',I514I,51
2347: 'T->G',I514M,1
2348: 'A->C',I515L,3
2348: 'A->G',I515V,777
2349: 'T->C',I515T,1
2350: 'T->A',I515I,59
2350: 'T->C',I515I,80
2351: 'G->A',G516S,10
2351: 'G->T',G516C,4
2352: 'G->A',G516D,1
2352: 'G->C',G516A,2
2353: 'T->A',G516G,28
2353: 'T->C',G516G,56
2354: 'G->A',G517R,90
2355: 'G->A',G517E,47
2355: 'G->C',G517A,1
2356: 'A->C',G517G,102
2356: 'A->G',G517G,127
2356: 'A->T',G517G,40
2357: 'G->A',A518T,48
2357: 'G->T',A518S,24
2358: 'C->T',A518V,451
2359: 'T->A',A518A,3
2359: 'T->C',A518A,81
2359: 'T->G',A518A,2
2360: 'A->G',K519E,120
2361: 'A->C',K519T,3
2361: 'A->G',K519R,88
2362: 'A->C',K519N,7
2362: 'A->G',K519K,11
2363: 'C->A',L520I,11
2363: 'C->T',L520F,74
2364: 'T->C',L520P,1
2365: 'T->A',L520L,1
2365: 'T->C',L520L,64
2365: 'T->G',L520L,34
2366: 'A->G',K521E,4
2367: 'A->C',K521T,2
2367: 'A->G',K521R,37
2367: 'A->T',K521I,1
2368: 'A->C',K521N,7
2368: 'A->G',K521K,343
2368: 'A->T',K521N,27
2369: 'G->A',A522T,136
2369: 'G->T',A522S,237
2370: 'C->T',A522V,132
2371: 'C->A',A522A,49
2371: 'C->T',A522A,346
2372: 'T->A',L523M,2
2372: 'T->C',L523L,86
2372: 'T->G',L523V,8
2374: 'G->A',L523L,33
2375: 'A->C',N524H,123
2375: 'A->G',N524D,45
2375: 'A->T',N524Y,4
2376: 'A->C',N524T,113
2376: 'A->G',N524S,35
2377: 'T->A',N524K,4
2377: 'T->C',N524N,67
2377: 'T->G',N524K,2
2378: 'T->A',L525I,6
2378: 'T->C',L525L,9
2378: 'T->G',L525V,3
2379: 'T->C',L525S,1
2380: 'A->C',L525F,5
2380: 'A->G',L525L,84
2380: 'A->T',L525F,1
2381: 'G->A',G526S,28
2381: 'G->C',G526R,1
2381: 'G->T',G526C,168
2382: 'G->A',G526D,27
2382: 'G->T',G526V,4
2383: 'T->A',G526G,2
2383: 'T->C',G526G,63
2383: 'T->G',G526G,1
2384: 'G->A',E527K,15
2384: 'G->C',E527Q,3
2385: 'A->C',E527A,44
2385: 'A->G',E527G,13
2385: 'A->T',E527V,22
2386: 'A->C',E527D,135
2386: 'A->G',E527E,61
2386: 'A->T',E527D,2
2387: 'A->G',T528A,43
2387: 'A->T',T528S,1
2388: 'C->A',T528K,2
2388: 'C->G',T528R,162
2388: 'C->T',T528I,5078
2389: 'A->C',T528T,25
2389: 'A->G',T528T,329
2389: 'A->T',T528T,1
2390: 'T->A',F529I,13
2390: 'T->C',F529L,45
2390: 'T->G',F529V,36
2391: 'T->C',F529S,1
2392: 'T->A',F529L,8
2392: 'T->C',F529F,22
2392: 'T->G',F529L,1
2393: 'G->A',V530I,105
2393: 'G->C',V530L,4
2393: 'G->T',V530F,6
2394: 'T->C',V530A,78
2395: 'C->A',V530V,68
2395: 'C->G',V530V,6
2395: 'C->T',V530V,18961
2396: 'A->G',T531A,888
2396: 'A->T',T531S,1
2397: 'C->G',T531R,2
2397: 'C->T',T531M,38
2398: 'G->A',T531T,747
2398: 'G->C',T531T,11
2398: 'G->T',T531T,83
2399: 'C->A',H532N,3
2399: 'C->T',H532Y,132
2400: 'A->C',H532P,7
2400: 'A->T',H532L,1
2401: 'C->A',H532Q,8839
2401: 'C->G',H532Q,4
2401: 'C->T',H532H,569
2402: 'T->A',S533T,27
2402: 'T->C',S533P,2
2402: 'T->G',S533A,39
2403: 'C->T',S533L,6
2404: 'A->C',S533S,17
2404: 'A->G',S533S,68
2404: 'A->T',S533S,27
2405: 'A->C',K534Q,6
2405: 'A->G',K534E,2
2406: 'A->C',K534T,22
2406: 'A->G',K534R,952
2406: 'A->T',K534M,7
2407: 'G->A',K534K,3184
2407: 'G->C',K534N,3
2407: 'G->T',K534N,126
2408: 'G->A',G535R,4
2409: 'G->A',G535E,1
2410: 'A->C',G535G,14
2410: 'A->G',G535G,284
2410: 'A->T',G535G,15
2411: 'T->C',L536L,56
2411: 'T->G',L536V,11
2412: 'T->C',L536S,3
2412: 'T->G',L536W,1
2413: 'G->A',L536L,383
2413: 'G->C',L536F,3
2413: 'G->T',L536F,78
2414: 'T->A',Y537N,2
2415: 'A->G',Y537C,2
2416: 'C->T',Y537Y,6342
2417: 'A->C',R538R,5
2417: 'A->G',R538G,4
2418: 'G->A',R538K,72
2418: 'G->C',R538T,4
2418: 'G->T',R538I,8
2419: 'A->C',R538S,3
2419: 'A->G',R538R,220
2419: 'A->T',R538S,9
2420: 'A->C',K539Q,10
2420: 'A->G',K539E,1
2421: 'A->C',K539T,11
2421: 'A->G',K539R,88
2421: 'A->T',K539M,4
2422: 'G->A',K539K,31
2422: 'G->C',K539N,2
2422: 'G->T',K539N,6
2423: 'T->A',C540S,3
2423: 'T->C',C540R,38
2424: 'G->A',C540Y,101
2424: 'G->C',C540S,3
2425: 'T->C',C540C,290
2426: 'G->A',V541I,184
2426: 'G->T',V541F,24
2427: 'T->C',V541A,21
2427: 'T->G',V541G,1
2428: 'T->A',V541V,4
2428: 'T->C',V541V,85
2429: 'A->C',K542Q,2
2429: 'A->G',K542E,3
2430: 'A->C',K542T,65
2430: 'A->G',K542R,107
2430: 'A->T',K542I,3
2431: 'A->G',K542K,378
2432: 'T->A',S543T,20
2432: 'T->C',S543P,611
2432: 'T->G',S543A,118
2433: 'C->A',S543Y,40
2433: 'C->T',S543F,699
2434: 'C->A',S543S,54
2434: 'C->T',S543S,845
2435: 'A->C',R544R,8
2435: 'A->G',R544G,117
2436: 'G->A',R544K,90
2436: 'G->C',R544T,2
2436: 'G->T',R544I,83
2437: 'A->C',R544S,27
2437: 'A->G',R544R,200
2437: 'A->T',R544S,19
2438: 'G->A',E545K,133
2438: 'G->C',E545Q,2
2439: 'A->C',E545A,126
2439: 'A->G',E545G,75
2439: 'A->T',E545V,10
2440: 'A->C',E545D,29
2440: 'A->G',E545E,276
2440: 'A->T',E545D,25
2441: 'G->A',E546K,278
2441: 'G->C',E546Q,3
2442: 'A->C',E546A,44
2442: 'A->G',E546G,74
2442: 'A->T',E546V,2
2443: 'A->C',E546D,64
2443: 'A->G',E546E,59
2444: 'A->C',T547P,2
2444: 'A->G',T547A,99
2445: 'C->A',T547N,8
2445: 'C->G',T547S,10
2445: 'C->T',T547I,4013
2446: 'T->A',T547T,200
2446: 'T->C',T547T,84
2446: 'T->G',T547T,14
2447: 'G->A',G548S,215
2447: 'G->C',G548R,10
2447: 'G->T',G548C,1811
2448: 'G->A',G548D,162
2448: 'G->C',G548A,2
2448: 'G->T',G548V,175
2449: 'C->A',G548G,496
2449: 'C->G',G548G,3
2449: 'C->T',G548G,875
2450: 'C->A',L549I,65
2450: 'C->T',L549L,824
2451: 'T->A',L549Q,1
2451: 'T->C',L549P,33
2452: 'A->C',L549L,53
2452: 'A->G',L549L,15
2452: 'A->T',L549L,78
2453: 'C->A',L550I,39
2453: 'C->G',L550V,4
2453: 'C->T',L550F,53542
2454: 'T->A',L550H,9
2454: 'T->C',L550P,73
2454: 'T->G',L550R,21
2455: 'C->A',L550L,118
2455: 'C->G',L550L,4
2455: 'C->T',L550L,5043
2456: 'A->C',M551L,183
2456: 'A->G',M551V,15
2456: 'A->T',M551L,23
2457: 'T->C',M551T,6
2458: 'G->A',M551I,99
2458: 'G->C',M551I,12
2458: 'G->T',M551I,954
2459: 'C->A',P552T,8
2459: 'C->T',P552S,784
2460: 'C->A',P552H,57
2460: 'C->T',P552L,32
2461: 'T->A',P552P,10
2461: 'T->C',P552P,62
2461: 'T->G',P552P,14
2462: 'C->A',L553I,57
2462: 'C->G',L553V,5
2462: 'C->T',L553L,1100
2463: 'T->A',L553Q,22
2463: 'T->C',L553P,4
2463: 'T->G',L553R,2
2464: 'A->G',L553L,17
2464: 'A->T',L553L,4
2465: 'A->C',K554Q,16
2465: 'A->G',K554E,75
2466: 'A->C',K554T,18
2466: 'A->G',K554R,49
2466: 'A->T',K554I,7
2467: 'A->C',K554N,54
2467: 'A->G',K554K,79
2467: 'A->T',K554N,16
2468: 'G->A',A555T,87
2468: 'G->C',A555P,4
2468: 'G->T',A555S,165
2469: 'C->T',A555V,1504
2470: 'C->A',A555A,64
2470: 'C->T',A555A,809
2471: 'C->A',P556T,3
2471: 'C->T',P556S,22
2472: 'C->A',P556Q,8
2472: 'C->T',P556L,61
2473: 'A->C',P556P,26
2473: 'A->G',P556P,752
2473: 'A->T',P556P,34
2474: 'A->C',K557Q,68
2474: 'A->G',K557E,27
2475: 'A->C',K557T,5
2475: 'A->G',K557R,255
2475: 'A->T',K557I,5
2476: 'A->C',K557N,7
2476: 'A->G',K557K,29
2476: 'A->T',K557N,3
2477: 'G->A',E558K,148
2477: 'G->C',E558Q,42
2478: 'A->C',E558A,10
2478: 'A->G',E558G,5
2478: 'A->T',E558V,3
2479: 'A->C',E558D,5
2479: 'A->G',E558E,23
2479: 'A->T',E558D,1
2480: 'A->C',I559L,21
2480: 'A->G',I559V,1175
2480: 'A->T',I559F,1
2481: 'T->A',I559N,1
2481: 'T->C',I559T,6
2481: 'T->G',I559S,1
2482: 'T->A',I559I,2
2482: 'T->C',I559I,165
2483: 'A->C',I560L,2
2483: 'A->G',I560V,150
2484: 'T->C',I560T,79
2484: 'T->G',I560S,4
2485: 'C->A',I560I,113
2485: 'C->T',I560I,5699
2486: 'T->C',F561L,3
2487: 'T->A',F561Y,52
2487: 'T->G',F561C,1
2488: 'C->T',F561F,1155
2489: 'T->C',L562L,817
2491: 'A->G',L562L,49
2491: 'A->T',L562F,8
2492: 'G->A',E563K,188
2492: 'G->C',E563Q,1
2493: 'A->C',E563A,16
2493: 'A->G',E563G,37
2493: 'A->T',E563V,23
2494: 'G->A',E563E,372
2494: 'G->C',E563D,4
2494: 'G->T',E563D,2384
2495: 'G->A',G564R,11
2496: 'G->A',G564E,2
2496: 'G->C',G564A,1
2497: 'A->C',G564G,17
2497: 'A->G',G564G,249
2497: 'A->T',G564G,117
2498: 'G->A',E565K,56
2498: 'G->C',E565Q,1
2499: 'A->C',E565A,46
2499: 'A->G',E565G,56
2499: 'A->T',E565V,45
2500: 'A->C',E565D,38
2500: 'A->G',E565E,56
2500: 'A->T',E565D,7
2501: 'A->C',T566P,2
2501: 'A->G',T566A,54
2501: 'A->T',T566S,4
2502: 'C->A',T566K,4
2502: 'C->T',T566I,79
2503: 'A->C',T566T,6
2503: 'A->G',T566T,53
2504: 'C->A',L567I,31
2504: 'C->T',L567F,231
2505: 'T->A',L567H,7
2505: 'T->G',L567R,2
2506: 'T->A',L567L,5
2506: 'T->C',L567L,102
2506: 'T->G',L567L,22
2507: 'C->A',P568T,13
2507: 'C->T',P568S,152
2508: 'C->A',P568H,76
2508: 'C->G',P568R,7
2508: 'C->T',P568L,1936
2509: 'C->A',P568P,13
2509: 'C->G',P568P,77
2509: 'C->T',P568P,13981
2510: 'A->G',T569A,1157
2510: 'A->T',T569S,56
2511: 'C->T',T569I,36
2512: 'A->C',T569T,32
2512: 'A->G',T569T,149
2512: 'A->T',T569T,491
2513: 'G->A',E570K,65
2513: 'G->C',E570Q,2
2514: 'A->C',E570A,52
2514: 'A->G',E570G,29
2514: 'A->T',E570V,4
2515: 'A->C',E570D,20
2515: 'A->G',E570E,39
2515: 'A->T',E570D,20
2516: 'G->A',V571M,230
2516: 'G->T',V571L,1928
2517: 'T->C',V571A,2
2518: 'G->A',V571V,228
2518: 'G->C',V571V,9
2518: 'G->T',V571V,11218
2519: 'T->C',L572L,64
2519: 'T->G',L572V,3
2520: 'T->C',L572S,3
2521: 'A->C',L572F,1
2521: 'A->G',L572L,55
2522: 'A->C',T573P,1
2522: 'A->G',T573A,97
2523: 'C->A',T573K,6
2523: 'C->G',T573R,3
2523: 'C->T',T573I,1614
2524: 'A->C',T573T,1
2524: 'A->G',T573T,130
2524: 'A->T',T573T,7
2525: 'G->A',E574K,726
2526: 'A->C',E574A,39
2526: 'A->G',E574G,189
2526: 'A->T',E574V,13
2527: 'G->A',E574E,450
2527: 'G->C',E574D,5
2527: 'G->T',E574D,841
2528: 'G->A',E575K,1715
2529: 'A->C',E575A,12
2529: 'A->G',E575G,22
2529: 'A->T',E575V,19
2530: 'A->C',E575D,10
2530: 'A->G',E575E,210
2530: 'A->T',E575D,17
2531: 'G->A',V576I,101
2531: 'G->T',V576F,60
2532: 'T->C',V576A,34
2532: 'T->G',V576G,2
2533: 'T->A',V576V,29
2533: 'T->C',V576V,671
2533: 'T->G',V576V,7
2534: 'G->A',V577I,240
2534: 'G->C',V577L,3
2534: 'G->T',V577F,971
2535: 'T->C',V577A,117
2535: 'T->G',V577G,2
2536: 'C->A',V577V,62
2536: 'C->G',V577V,8
2536: 'C->T',V577V,3083
2537: 'T->A',L578M,8
2537: 'T->C',L578L,98
2537: 'T->G',L578V,463
2538: 'T->C',L578S,12
2539: 'G->A',L578L,219
2539: 'G->C',L578F,15
2539: 'G->T',L578F,10
2540: 'A->C',K579Q,7
2540: 'A->G',K579E,4
2541: 'A->C',K579T,2
2541: 'A->G',K579R,47
2541: 'A->T',K579I,1
2542: 'A->G',K579K,35
2543: 'A->C',T580P,6
2543: 'A->G',T580A,90
2543: 'A->T',T580S,2
2544: 'C->A',T580N,101
2544: 'C->T',T580I,3826
2545: 'T->A',T580T,37
2545: 'T->C',T580T,73
2545: 'T->G',T580T,12
2546: 'G->A',G581S,12
2546: 'G->T',G581C,3
2547: 'G->A',G581D,12
2547: 'G->T',G581V,7
2548: 'T->A',G581G,9
2548: 'T->C',G581G,124
2548: 'T->G',G581G,3
2549: 'G->A',D582N,59
2549: 'G->C',D582H,2
2549: 'G->T',D582Y,20
2550: 'A->C',D582A,23
2550: 'A->G',D582G,756
2550: 'A->T',D582V,37
2551: 'T->A',D582E,4
2551: 'T->C',D582D,204
2551: 'T->G',D582E,10
2552: 'T->C',L583L,68
2552: 'T->G',L583V,1
2554: 'A->G',L583L,91
2555: 'C->A',Q584K,8
2555: 'C->G',Q584E,1
2556: 'A->G',Q584R,25
2556: 'A->T',Q584L,48
2557: 'A->C',Q584H,3
2557: 'A->G',Q584Q,43
2558: 'C->A',P585T,3
2558: 'C->G',P585A,2
2558: 'C->T',P585S,1275
2559: 'C->A',P585Q,1
2559: 'C->T',P585L,63
2560: 'A->C',P585P,12
2560: 'A->G',P585P,3175
2560: 'A->T',P585P,34
2561: 'T->A',L586I,74
2561: 'T->C',L586L,117
2561: 'T->G',L586V,15
2562: 'T->C',L586S,13
2563: 'A->G',L586L,260
2563: 'A->T',L586F,2
2564: 'G->A',E587K,8068
2564: 'G->C',E587Q,3
2565: 'A->C',E587A,84
2565: 'A->G',E587G,31
2565: 'A->T',E587V,1
2566: 'A->C',E587D,5
2566: 'A->G',E587E,60
2566: 'A->T',E587D,1
2567: 'C->A',Q588K,6
2567: 'C->G',Q588E,20
2568: 'A->G',Q588R,198
2568: 'A->T',Q588L,51
2569: 'A->G',Q588Q,20
2570: 'C->A',P589T,9
2570: 'C->T',P589S,1443
2571: 'C->A',P589H,119
2571: 'C->G',P589R,2
2571: 'C->T',P589L,46
2572: 'T->A',P589P,16
2572: 'T->C',P589P,97
2572: 'T->G',P589P,7
2573: 'A->C',T590P,1
2573: 'A->G',T590A,26
2574: 'C->A',T590N,2
2574: 'C->G',T590S,2
2574: 'C->T',T590I,753
2575: 'T->A',T590T,22
2575: 'T->C',T590T,17
2575: 'T->G',T590T,50
2576: 'A->G',S591G,20
2576: 'A->T',S591C,189
2577: 'G->A',S591N,162
2577: 'G->C',S591T,2
2577: 'G->T',S591I,61
2578: 'T->A',S591R,4
2578: 'T->C',S591S,47
2578: 'T->G',S591R,4
2579: 'G->A',E592K,70
2579: 'G->C',E592Q,20
2580: 'A->C',E592A,37
2580: 'A->G',E592G,23
2580: 'A->T',E592V,9
2581: 'A->C',E592D,178
2581: 'A->G',E592E,88
2581: 'A->T',E592D,2
2582: 'G->A',A593T,61
2582: 'G->T',A593S,13
2583: 'C->A',A593D,6
2583: 'C->T',A593V,224
2584: 'T->A',A593A,501
2584: 'T->C',A593A,45
2584: 'T->G',A593A,2
2585: 'G->A',V594I,178
2585: 'G->T',V594F,426
2586: 'T->A',V594D,3
2586: 'T->C',V594A,5
2587: 'T->A',V594V,33
2587: 'T->C',V594V,388
2587: 'T->G',V594V,1
2588: 'G->A',E595K,272
2588: 'G->C',E595Q,4
2589: 'A->C',E595A,24
2589: 'A->G',E595G,168
2589: 'A->T',E595V,10
2590: 'A->C',E595D,86
2590: 'A->G',E595E,167
2590: 'A->T',E595D,34
2591: 'G->A',A596T,245
2591: 'G->C',A596P,10
2591: 'G->T',A596S,55
2592: 'C->A',A596D,40
2592: 'C->T',A596V,223
2593: 'T->A',A596A,89
2593: 'T->C',A596A,173
2593: 'T->G',A596A,33
2594: 'C->A',P597T,10
2594: 'C->G',P597A,2
2594: 'C->T',P597S,398
2595: 'C->A',P597Q,14
2595: 'C->T',P597L,198
2596: 'A->C',P597P,483
2596: 'A->G',P597P,2373
2596: 'A->T',P597P,11
2597: 'T->C',L598L,16284
2597: 'T->G',L598V,69
2598: 'T->C',L598S,1
2598: 'T->G',L598W,3
2599: 'G->A',L598L,102
2599: 'G->C',L598F,14
2599: 'G->T',L598F,92
2600: 'G->A',V599I,209
2600: 'G->C',V599L,1
2600: 'G->T',V599F,112
2601: 'T->C',V599A,22
2601: 'T->G',V599G,1
2602: 'T->A',V599V,13
2602: 'T->C',V599V,32
2602: 'T->G',V599V,16
2604: 'G->T',G600V,12
2605: 'T->C',G600G,67
2606: 'A->G',T601A,52
2607: 'C->A',T601K,105
2607: 'C->G',T601R,1
2607: 'C->T',T601I,1111
2608: 'A->C',T601T,30
2608: 'A->G',T601T,24
2609: 'C->A',P602T,3
2609: 'C->T',P602S,6
2610: 'C->T',P602L,326
2611: 'A->C',P602P,6
2611: 'A->G',P602P,60
2611: 'A->T',P602P,19
2612: 'G->A',V603I,72
2612: 'G->T',V603F,8
2613: 'T->C',V603A,14
2614: 'T->C',V603V,21
2614: 'T->G',V603V,76
2615: 'T->A',C604S,1
2615: 'T->C',C604R,1
2616: 'G->A',C604Y,3
2616: 'G->C',C604S,1
2617: 'T->C',C604C,26
2617: 'T->G',C604W,1
2618: 'A->G',I605V,442
2619: 'T->C',I605T,34
2620: 'T->A',I605I,25
2620: 'T->C',I605I,27
2621: 'A->C',N606H,1
2621: 'A->G',N606D,120
2621: 'A->T',N606Y,2
2622: 'A->G',N606S,26
2622: 'A->T',N606I,1
2623: 'C->A',N606K,76
2623: 'C->G',N606K,1
2623: 'C->T',N606N,4511
2624: 'G->A',G607R,39
2624: 'G->T',G607W,7
2625: 'G->A',G607E,31
2625: 'G->T',G607V,2
2626: 'G->A',G607G,211
2626: 'G->T',G607G,684
2627: 'C->A',L608I,5
2627: 'C->T',L608F,366
2628: 'T->C',L608P,2
2629: 'T->A',L608L,4
2629: 'T->C',L608L,23
2630: 'A->C',M609L,4
2630: 'A->G',M609V,25
2631: 'T->A',M609K,20
2632: 'G->A',M609I,57
2632: 'G->C',M609I,20
2632: 'G->T',M609I,438
2633: 'T->C',L610L,189
2633: 'T->G',L610V,50
2634: 'T->C',L610S,1
2634: 'T->G',L610W,1
2635: 'G->A',L610L,557
2635: 'G->C',L610F,1
2635: 'G->T',L610F,18
2636: 'C->A',L611I,6
2636: 'C->G',L611V,5
2636: 'C->T',L611F,2
2638: 'C->A',L611L,36
2638: 'C->G',L611L,4
2638: 'C->T',L611L,697
2639: 'G->A',E612K,267
2639: 'G->C',E612Q,1
2640: 'A->C',E612A,10
2640: 'A->G',E612G,33
2640: 'A->T',E612V,9
2641: 'A->C',E612D,4
2641: 'A->G',E612E,120
2641: 'A->T',E612D,3
2642: 'A->C',I613L,13
2642: 'A->G',I613V,207
2642: 'A->T',I613F,7
2643: 'T->C',I613T,2
2643: 'T->G',I613S,2
2644: 'C->A',I613I,178
2644: 'C->G',I613M,1
2644: 'C->T',I613I,2091
2645: 'A->C',K614Q,17
2645: 'A->G',K614E,21
2646: 'A->C',K614T,1
2646: 'A->G',K614R,97
2646: 'A->T',K614I,3
2647: 'A->C',K614N,5
2647: 'A->G',K614K,1066
2647: 'A->T',K614N,11
2648: 'G->A',D615N,374
2648: 'G->C',D615H,1
2648: 'G->T',D615Y,78
2649: 'A->C',D615A,7
2649: 'A->G',D615G,68
2650: 'C->A',D615E,1
2650: 'C->G',D615E,4
2650: 'C->T',D615D,404
2651: 'A->G',T616A,87
2651: 'A->T',T616S,6
2652: 'C->A',T616K,5
2652: 'C->G',T616R,1
2652: 'C->T',T616I,171
2653: 'A->C',T616T,13
2653: 'A->G',T616T,110
2653: 'A->T',T616T,178
2654: 'G->A',E617K,48
2655: 'A->C',E617A,35
2655: 'A->G',E617G,82
2655: 'A->T',E617V,8
2656: 'A->C',E617D,4
2656: 'A->G',E617E,154
2656: 'A->T',E617D,5
2657: 'A->C',K618Q,11
2657: 'A->G',K618E,10
2658: 'A->C',K618T,35
2658: 'A->G',K618R,73
2658: 'A->T',K618M,36
2659: 'G->A',K618K,2565
2659: 'G->C',K618N,31
2659: 'G->T',K618N,919
2660: 'T->C',Y619H,4
2661: 'A->G',Y619C,15
2662: 'C->T',Y619Y,656
2663: 'T->A',C620S,4
2663: 'T->C',C620R,5
2663: 'T->G',C620G,1
2664: 'G->A',C620Y,71
2664: 'G->C',C620S,1
2664: 'G->T',C620F,11
2665: 'T->C',C620C,127
2666: 'G->A',A621T,2
2666: 'G->T',A621S,4
2667: 'C->T',A621V,477
2668: 'C->A',A621A,28
2668: 'C->G',A621A,2
2668: 'C->T',A621A,2528
2669: 'C->A',L622I,11
2669: 'C->G',L622V,1
2669: 'C->T',L622F,243
2670: 'T->A',L622H,1
2671: 'T->A',L622L,121
2671: 'T->C',L622L,90
2671: 'T->G',L622L,15
2672: 'G->A',A623T,11
2672: 'G->C',A623P,1
2672: 'G->T',A623S,43
2673: 'C->A',A623E,1
2673: 'C->G',A623G,3
2673: 'C->T',A623V,7
2674: 'A->G',A623A,17
2675: 'C->A',P624T,32
2675: 'C->G',P624A,3
2675: 'C->T',P624S,1797
2676: 'C->A',P624H,14
2676: 'C->G',P624R,1
2676: 'C->T',P624L,1043
2677: 'T->A',P624P,3
2677: 'T->C',P624P,113
2677: 'T->G',P624P,2
2678: 'A->G',N625D,15
2679: 'A->C',N625T,114
2679: 'A->G',N625S,80
2679: 'A->T',N625I,1
2680: 'T->C',N625N,138
2681: 'A->C',M626L,1
2681: 'A->G',M626V,40
2682: 'T->A',M626K,26
2682: 'T->C',M626T,23
2682: 'T->G',M626R,2
2683: 'G->A',M626I,158
2683: 'G->T',M626I,33
2684: 'A->C',M627L,12
2684: 'A->G',M627V,7
2684: 'A->T',M627L,1
2685: 'T->A',M627K,6
2685: 'T->C',M627T,28
2685: 'T->G',M627R,24
2686: 'G->A',M627I,12
2686: 'G->C',M627I,1
2686: 'G->T',M627I,1
2687: 'G->A',V628I,49
2688: 'T->A',V628E,2
2688: 'T->C',V628A,54
2689: 'A->C',V628V,5
2689: 'A->G',V628V,102
2689: 'A->T',V628V,14
2690: 'A->G',T629A,4
2691: 'C->T',T629I,23
2692: 'A->C',T629T,5
2692: 'A->G',T629T,30
2692: 'A->T',T629T,5898
2693: 'A->C',N630H,17
2693: 'A->G',N630D,5
2694: 'A->G',N630S,16
2695: 'C->A',N630K,2
2695: 'C->T',N630N,3489
2696: 'A->C',N631H,1
2696: 'A->G',N631D,2
2696: 'A->T',N631Y,10
2697: 'A->C',N631T,66
2697: 'A->G',N631S,22
2697: 'A->T',N631I,1
2698: 'T->C',N631N,4448
806: 'G->A',A1T,945
806: 'G->T',A1S,19
807: 'C->A',A1E,3
807: 'C->T',A1V,139
808: 'A->C',A1A,6
808: 'A->G',A1A,263
808: 'A->T',A1A,259
809: 'T->A',Y2N,12
809: 'T->C',Y2H,461
809: 'T->G',Y2D,3
810: 'A->C',Y2S,4
810: 'A->G',Y2C,113
811: 'C->T',Y2Y,1296
812: 'A->C',T3P,1
812: 'A->G',T3A,43
812: 'A->T',T3S,3
813: 'C->A',T3N,225
813: 'C->G',T3S,2
813: 'C->T',T3I,1209
814: 'T->A',T3T,6
814: 'T->C',T3T,172
814: 'T->G',T3T,151
815: 'C->A',R4S,87
815: 'C->G',R4G,3
815: 'C->T',R4C,2644
816: 'G->A',R4H,243
816: 'G->T',R4L,45
817: 'C->A',R4R,9
817: 'C->G',R4R,4
817: 'C->T',R4R,344
818: 'T->A',Y5N,3
818: 'T->C',Y5H,38
819: 'A->G',Y5C,93
819: 'A->T',Y5F,1
820: 'T->C',Y5Y,3369
821: 'G->A',V6I,43
821: 'G->T',V6F,1
822: 'T->C',V6A,3
823: 'C->A',V6V,128
823: 'C->G',V6V,1
823: 'C->T',V6V,13200
824: 'G->T',D7Y,1
825: 'A->G',D7G,4
826: 'T->C',D7D,5570
826: 'T->G',D7E,6
827: 'A->G',N8D,19
828: 'A->C',N8T,3
828: 'A->G',N8S,22
828: 'A->T',N8I,2
829: 'C->A',N8K,19
829: 'C->G',N8K,3
829: 'C->T',N8N,10689
830: 'A->C',N9H,1
830: 'A->T',N9Y,79
831: 'A->C',N9T,14
831: 'A->G',N9S,120
832: 'C->A',N9K,32
832: 'C->G',N9K,1
832: 'C->T',N9N,3627
833: 'T->A',F10I,1
833: 'T->C',F10L,1111
833: 'T->G',F10V,2
834: 'T->A',F10Y,20
834: 'T->C',F10S,23
834: 'T->G',F10C,8
835: 'C->A',F10L,55
835: 'C->T',F10F,7741
836: 'T->A',C11S,5
837: 'G->A',C11Y,15
837: 'G->C',C11S,1
837: 'G->T',C11F,10
838: 'T->C',C11C,216
839: 'G->A',G12S,238
839: 'G->C',G12R,1
839: 'G->T',G12C,48
840: 'G->A',G12D,285
840: 'G->C',G12A,2
840: 'G->T',G12V,2
841: 'C->A',G12G,41
841: 'C->G',G12G,8
842: 'C->A',P13T,32
842: 'C->T',P13S,615
843: 'C->A',P13H,357
843: 'C->G',P13R,2
843: 'C->T',P13L,1611
844: 'T->A',P13P,25
844: 'T->C',P13P,176
844: 'T->G',P13P,14
845: 'G->A',D14N,97
845: 'G->T',D14Y,37
846: 'A->C',D14A,26
846: 'A->G',D14G,1
847: 'T->A',D14E,320
847: 'T->C',D14D,787
847: 'T->G',D14E,18
848: 'G->A',G15S,1
848: 'G->T',G15C,35
849: 'G->A',G15D,2
849: 'G->T',G15V,1
850: 'C->A',G15G,47
850: 'C->T',G15G,788
851: 'T->A',Y16N,70
851: 'T->C',Y16H,299
852: 'A->G',Y16C,8
853: 'C->T',Y16Y,1477
854: 'C->A',P17T,10
854: 'C->T',P17S,968
855: 'C->A',P17H,39
855: 'C->T',P17L,27
856: 'T->A',P17P,11
856: 'T->C',P17P,369
856: 'T->G',P17P,139
857: 'C->A',L18I,105
857: 'C->T',L18F,124
858: 'T->C',L18P,16
859: 'T->A',L18L,54
859: 'T->C',L18L,326
859: 'T->G',L18L,3
860: 'G->A',E19K,72
861: 'A->C',E19A,31
861: 'A->G',E19G,174
861: 'A->T',E19V,10
862: 'G->A',E19E,51
862: 'G->T',E19D,241
864: 'G->T',C20F,1
865: 'C->T',C20C,1263
866: 'A->C',I21L,3
866: 'A->G',I21V,392
866: 'A->T',I21F,15
868: 'T->A',I21I,26
868: 'T->C',I21I,117
869: 'A->G',K22E,21
870: 'A->C',K22T,7
870: 'A->G',K22R,138
870: 'A->T',K22I,2
871: 'A->C',K22N,8
871: 'A->G',K22K,129
871: 'A->T',K22N,15
872: 'G->A',D23N,3319
872: 'G->C',D23H,6
872: 'G->T',D23Y,657
873: 'A->C',D23A,6
873: 'A->G',D23G,75
874: 'C->A',D23E,31
874: 'C->T',D23D,1307
875: 'C->A',L24I,90
875: 'C->G',L24V,26
875: 'C->T',L24F,1511
876: 'T->A',L24H,5
876: 'T->G',L24R,29
877: 'T->A',L24L,3
877: 'T->C',L24L,56
877: 'T->G',L24L,42
878: 'C->A',L25I,106
878: 'C->G',L25V,2
878: 'C->T',L25L,2488
879: 'T->C',L25P,1
880: 'A->G',L25L,53
880: 'A->T',L25L,6
881: 'G->A',A26T,265
881: 'G->T',A26S,49
882: 'C->A',A26E,51
882: 'C->T',A26V,1752
883: 'A->C',A26A,2
883: 'A->G',A26A,63
883: 'A->T',A26A,9
884: 'C->A',R27S,30
884: 'C->G',R27G,15
884: 'C->T',R27C,21729
885: 'G->A',R27H,153
885: 'G->T',R27L,75
886: 'T->A',R27R,1
886: 'T->C',R27R,123
886: 'T->G',R27R,1
887: 'G->A',A28T,46
887: 'G->T',A28S,22
888: 'C->A',A28D,15
888: 'C->G',A28G,34
888: 'C->T',A28V,282
889: 'T->A',A28A,27
889: 'T->C',A28A,110
890: 'G->A',G29S,173
890: 'G->T',G29C,144
891: 'G->A',G29D,75
891: 'G->T',G29V,21
892: 'T->C',G29G,36
893: 'A->G',K30E,19
894: 'A->C',K30T,3
894: 'A->G',K30R,28
894: 'A->T',K30I,2
895: 'A->C',K30N,2
895: 'A->G',K30K,195
896: 'G->A',A31T,1196
896: 'G->C',A31P,1
896: 'G->T',A31S,208
897: 'C->A',A31D,12
897: 'C->T',A31V,1799
898: 'T->A',A31A,63
898: 'T->C',A31A,59
898: 'T->G',A31A,12
899: 'T->A',S32T,1
899: 'T->C',S32P,320
899: 'T->G',S32A,14
900: 'C->T',S32L,1675
901: 'A->C',S32S,20
901: 'A->G',S32S,161
901: 'A->T',S32S,49
902: 'T->A',C33S,27
902: 'T->C',C33R,172
902: 'T->G',C33G,11
903: 'G->A',C33Y,60
903: 'G->C',C33S,10
903: 'G->T',C33F,74
905: 'A->C',T34P,11
905: 'A->G',T34A,1581
905: 'A->T',T34S,1
906: 'C->A',T34N,106
906: 'C->G',T34S,1
906: 'C->T',T34I,445
907: 'T->A',T34T,14
907: 'T->C',T34T,55
907: 'T->G',T34T,10
908: 'T->A',L35M,5
908: 'T->C',L35L,44
910: 'G->A',L35L,188
910: 'G->C',L35F,17
910: 'G->T',L35F,55
911: 'T->A',S36T,89
911: 'T->C',S36P,40
911: 'T->G',S36A,642
912: 'C->A',S36Y,1702
912: 'C->T',S36F,1493
913: 'C->A',S36S,14
913: 'C->T',S36S,735769
914: 'G->A',E37K,317
914: 'G->C',E37Q,1
915: 'A->C',E37A,12
915: 'A->G',E37G,47
915: 'A->T',E37V,88
916: 'A->C',E37D,45
916: 'A->G',E37E,195
919: 'A->C',Q38H,1
919: 'A->G',Q38Q,141
920: 'C->A',L39M,91
920: 'C->G',L39V,3
920: 'C->T',L39L,2981
921: 'T->A',L39Q,26
921: 'T->C',L39P,4
921: 'T->G',L39R,6
922: 'G->A',L39L,1142
922: 'G->C',L39L,7
922: 'G->T',L39L,788
923: 'G->A',D40N,225
923: 'G->T',D40Y,263
924: 'A->C',D40A,2
924: 'A->G',D40G,26
925: 'C->A',D40E,42
925: 'C->T',D40D,1543
926: 'T->A',F41I,8
926: 'T->C',F41L,165
926: 'T->G',F41V,10
927: 'T->A',F41Y,1
927: 'T->C',F41S,9
927: 'T->G',F41C,17
928: 'T->A',F41L,1
928: 'T->C',F41F,12
929: 'A->C',I42L,1
929: 'A->G',I42V,1372
929: 'A->T',I42F,2
930: 'T->C',I42T,1
931: 'T->A',I42I,64
931: 'T->C',I42I,24
931: 'T->G',I42M,5
932: 'G->A',D43N,42
932: 'G->C',D43H,52
932: 'G->T',D43Y,236
933: 'A->C',D43A,6
933: 'A->G',D43G,30
934: 'C->A',D43E,12
934: 'C->G',D43E,1
934: 'C->T',D43D,2276
935: 'A->C',T44P,1
935: 'A->G',T44A,141
936: 'C->A',T44N,61
936: 'C->G',T44S,1
936: 'C->T',T44I,6561
937: 'T->A',T44T,14
937: 'T->C',T44T,133
937: 'T->G',T44T,2
938: 'A->C',K45Q,4
938: 'A->G',K45E,20
939: 'A->C',K45T,17
939: 'A->G',K45R,253
939: 'A->T',K45M,15
940: 'G->A',K45K,366
940: 'G->T',K45N,87
941: 'A->C',R46R,19
941: 'A->G',R46G,58
941: 'A->T',R46W,15
942: 'G->A',R46K,1210
942: 'G->C',R46T,2
942: 'G->T',R46M,85
943: 'G->A',R46R,372
943: 'G->C',R46S,1
943: 'G->T',R46S,86
944: 'G->A',G47S,245
944: 'G->T',G47C,11
945: 'G->A',G47D,85
945: 'G->T',G47V,288
946: 'T->C',G47G,20
947: 'G->A',V48I,243
947: 'G->T',V48L,105
948: 'T->C',V48A,14
948: 'T->G',V48G,1
949: 'A->C',V48V,1
949: 'A->G',V48V,756
949: 'A->T',V48V,18
950: 'T->A',Y49N,1
950: 'T->C',Y49H,232
950: 'T->G',Y49D,3
951: 'A->G',Y49C,69
952: 'C->T',Y49Y,424
953: 'T->A',C50S,10
953: 'T->C',C50R,3
953: 'T->G',C50G,2
954: 'G->A',C50Y,29
954: 'G->C',C50S,1
954: 'G->T',C50F,56
955: 'C->T',C50C,396
956: 'T->A',C51S,22
956: 'T->C',C51R,31
956: 'T->G',C51G,6
957: 'G->A',C51Y,37
957: 'G->T',C51F,7
958: 'C->T',C51C,645
959: 'C->A',R52S,123
959: 'C->T',R52C,334
960: 'G->A',R52H,968
960: 'G->T',R52L,62
961: 'T->A',R52R,1
961: 'T->C',R52R,399
961: 'T->G',R52R,5
962: 'G->A',E53K,40
963: 'A->C',E53A,34
963: 'A->G',E53G,139
963: 'A->T',E53V,17
964: 'A->C',E53D,21
964: 'A->G',E53E,142
965: 'C->A',H54N,1
965: 'C->T',H54Y,12
966: 'A->G',H54R,2
967: 'T->C',H54H,820
967: 'T->G',H54Q,1
968: 'G->A',E55K,35
969: 'A->C',E55A,13
969: 'A->G',E55G,155
969: 'A->T',E55V,44
970: 'G->A',E55E,309
970: 'G->C',E55D,1
970: 'G->T',E55D,89
971: 'C->T',H56Y,7
973: 'T->A',H56Q,2
973: 'T->C',H56H,1651
974: 'G->A',E57K,14
974: 'G->C',E57Q,1
975: 'A->C',E57A,15
975: 'A->G',E57G,13
975: 'A->T',E57V,6
976: 'A->C',E57D,8
976: 'A->G',E57E,114
976: 'A->T',E57D,6
977: 'A->C',I58L,3
977: 'A->G',I58V,108
977: 'A->T',I58F,2
978: 'T->C',I58T,28
979: 'T->A',I58I,44
979: 'T->C',I58I,43
979: 'T->G',I58M,2
980: 'G->A',A59T,14
980: 'G->T',A59S,1
981: 'C->T',A59V,135
982: 'T->A',A59A,1
982: 'T->C',A59A,10
982: 'T->G',A59A,146
986: 'T->C',Y61H,26
987: 'A->G',Y61C,100
987: 'A->T',Y61F,2
988: 'C->T',Y61Y,196
989: 'A->G',T62A,100
989: 'A->T',T62S,2
990: 'C->T',T62M,36
991: 'G->A',T62T,314
991: 'G->T',T62T,159
992: 'G->A',E63K,78
992: 'G->C',E63Q,1
993: 'A->C',E63A,15
993: 'A->G',E63G,37
993: 'A->T',E63V,4
994: 'A->C',E63D,8
994: 'A->G',E63E,332
995: 'C->T',R64C,14
996: 'G->A',R64H,8
996: 'G->T',R64L,1
997: 'T->A',R64R,3
997: 'T->C',R64R,944
997: 'T->G',R64R,7
998: 'T->A',S65T,145
998: 'T->C',S65P,14
998: 'T->G',S65A,5
999: 'C->A',S65Y,6
999: 'C->G',S65C,6
999: 'C->T',S65F,213


==> data/MutationSummary_10312021/NSP3_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
2720: 'G->A',A1T,264
2720: 'G->T',A1S,52
2721: 'C->A',A1E,1
2721: 'C->G',A1G,2
2721: 'C->T',A1V,412
2722: 'A->G',A1A,181
2722: 'A->T',A1A,3
2723: 'C->A',P2T,6
2723: 'C->T',P2S,106
2724: 'C->A',P2Q,20
2724: 'C->T',P2L,391
2725: 'A->G',P2P,81
2725: 'A->T',P2P,34
2726: 'A->C',T3P,11
2726: 'A->G',T3A,170
2727: 'C->A',T3K,7
2727: 'C->G',T3R,1
2727: 'C->T',T3I,1648
2728: 'A->C',T3T,2
2728: 'A->G',T3T,162
2728: 'A->T',T3T,25
2729: 'A->C',K4Q,18
2729: 'A->G',K4E,18
2730: 'A->C',K4T,40
2730: 'A->G',K4R,128
2730: 'A->T',K4M,13
2731: 'G->A',K4K,464
2731: 'G->C',K4N,61
2731: 'G->T',K4N,312
2732: 'G->A',V5I,156
2732: 'G->C',V5L,6
2732: 'G->T',V5F,5
2734: 'T->A',V5V,11
2734: 'T->C',V5V,647
2735: 'A->G',T6A,34
2736: 'C->A',T6N,18
2736: 'C->G',T6S,1
2736: 'C->T',T6I,322
2737: 'T->A',T6T,6
2737: 'T->C',T6T,35
2737: 'T->G',T6T,8
2738: 'T->C',F7L,2
2740: 'T->C',F7F,67
2740: 'T->G',F7L,2
2741: 'G->A',G8S,13
2741: 'G->C',G8R,2
2741: 'G->T',G8C,33
2742: 'G->A',G8D,7
2742: 'G->T',G8V,13
2743: 'T->A',G8G,3
2743: 'T->C',G8G,27
2743: 'T->G',G8G,3
2744: 'G->A',D9N,19
2744: 'G->C',D9H,3
2744: 'G->T',D9Y,39
2745: 'A->C',D9A,39
2745: 'A->G',D9G,302
2745: 'A->T',D9V,10
2746: 'T->A',D9E,6
2746: 'T->C',D9D,3967
2746: 'T->G',D9E,11
2747: 'G->A',D10N,269
2747: 'G->T',D10Y,542
2748: 'A->C',D10A,18
2748: 'A->G',D10G,54
2748: 'A->T',D10V,7
2749: 'C->A',D10E,4
2749: 'C->T',D10D,64920
2750: 'A->G',T11A,35
2750: 'A->T',T11S,1
2751: 'C->A',T11N,34
2751: 'C->T',T11I,63
2752: 'T->A',T11T,53
2752: 'T->C',T11T,263
2752: 'T->G',T11T,16
2753: 'G->A',V12M,40
2753: 'G->C',V12L,4
2753: 'G->T',V12L,13
2754: 'T->A',V12E,3
2754: 'T->C',V12A,10
2755: 'G->A',V12V,81
2755: 'G->C',V12V,16
2755: 'G->T',V12V,1089
2756: 'A->C',I13L,25
2756: 'A->G',I13V,306
2756: 'A->T',I13L,4
2757: 'T->A',I13K,1
2757: 'T->C',I13T,13
2758: 'A->G',I13M,11
2759: 'G->A',E14K,20
2760: 'A->C',E14A,4
2760: 'A->G',E14G,7
2760: 'A->T',E14V,3
2761: 'A->C',E14D,13
2761: 'A->G',E14E,78
2761: 'A->T',E14D,5
2762: 'G->A',V15M,23
2762: 'G->C',V15L,1
2762: 'G->T',V15L,25
2763: 'T->A',V15E,2
2763: 'T->C',V15A,2
2764: 'G->A',V15V,36
2764: 'G->C',V15V,15
2764: 'G->T',V15V,861
2765: 'C->A',Q16K,5
2766: 'A->C',Q16P,2
2766: 'A->G',Q16R,24
2766: 'A->T',Q16L,81
2767: 'A->C',Q16H,4
2767: 'A->G',Q16Q,126
2767: 'A->T',Q16H,1
2768: 'G->A',G17S,24
2768: 'G->T',G17C,35
2769: 'G->A',G17D,5
2769: 'G->T',G17V,10
2770: 'T->C',G17G,119
2770: 'T->G',G17G,1
2771: 'T->A',Y18N,8
2771: 'T->C',Y18H,53
2771: 'T->G',Y18D,2
2772: 'A->C',Y18S,2
2772: 'A->G',Y18C,24
2773: 'C->T',Y18Y,1064
2774: 'A->C',K19Q,3
2774: 'A->G',K19E,4
2775: 'A->C',K19T,283
2775: 'A->G',K19R,275
2775: 'A->T',K19M,2
2776: 'G->A',K19K,16
2776: 'G->T',K19N,60
2777: 'A->C',S20R,5
2777: 'A->G',S20G,47
2777: 'A->T',S20C,1
2778: 'G->A',S20N,68
2778: 'G->C',S20T,3
2778: 'G->T',S20I,72
2779: 'T->A',S20R,5
2779: 'T->C',S20S,75
2780: 'G->A',V21M,184
2780: 'G->C',V21L,6
2780: 'G->T',V21L,24
2781: 'T->A',V21E,1
2781: 'T->C',V21A,23
2782: 'G->A',V21V,51
2782: 'G->C',V21V,35
2782: 'G->T',V21V,4909
2783: 'A->C',N22H,11
2783: 'A->G',N22D,27
2783: 'A->T',N22Y,2
2784: 'A->C',N22T,28
2784: 'A->G',N22S,579
2784: 'A->T',N22I,1
2785: 'T->C',N22N,363
2786: 'A->G',I23V,1106
2787: 'T->C',I23T,33
2788: 'C->A',I23I,19
2788: 'C->G',I23M,1
2788: 'C->T',I23I,486
2789: 'A->G',T24A,30
2790: 'C->A',T24N,206
2790: 'C->T',T24I,393
2791: 'T->A',T24T,7
2791: 'T->C',T24T,186
2791: 'T->G',T24T,220
2792: 'T->C',F25L,1
2792: 'T->G',F25V,2
2793: 'T->A',F25Y,2
2793: 'T->C',F25S,1
2794: 'T->A',F25L,1
2794: 'T->C',F25F,17
2795: 'G->A',E26K,31
2796: 'A->C',E26A,21
2796: 'A->G',E26G,125
2796: 'A->T',E26V,3
2797: 'A->C',E26D,16
2797: 'A->G',E26E,34
2798: 'C->A',L27I,20
2798: 'C->G',L27V,12
2798: 'C->T',L27F,58
2799: 'T->A',L27H,1
2800: 'T->A',L27L,56
2800: 'T->C',L27L,174
2800: 'T->G',L27L,2
2801: 'G->A',D28N,43
2801: 'G->T',D28Y,41
2802: 'A->C',D28A,8
2802: 'A->G',D28G,4
2803: 'T->A',D28E,10
2803: 'T->C',D28D,488
2803: 'T->G',D28E,4
2804: 'G->A',E29K,19
2804: 'G->C',E29Q,26
2805: 'A->C',E29A,20
2805: 'A->G',E29G,21
2805: 'A->T',E29V,22
2806: 'A->C',E29D,122
2806: 'A->G',E29E,118
2806: 'A->T',E29D,13
2807: 'A->C',R30R,25
2807: 'A->G',R30G,19
2807: 'A->T',R30W,2
2808: 'G->A',R30K,303
2808: 'G->T',R30M,72
2809: 'G->A',R30R,100
2809: 'G->C',R30S,19
2809: 'G->T',R30S,285
2810: 'A->C',I31L,128
2810: 'A->G',I31V,401
2810: 'A->T',I31F,20
2811: 'T->A',I31N,1
2811: 'T->C',I31T,9
2811: 'T->G',I31S,1
2812: 'T->A',I31I,5
2812: 'T->C',I31I,10
2812: 'T->G',I31M,1
2813: 'G->A',D32N,62
2813: 'G->C',D32H,1
2814: 'A->T',D32V,1
2815: 'T->C',D32D,271
2816: 'A->C',K33Q,1
2816: 'A->G',K33E,290
2817: 'A->C',K33T,26
2817: 'A->G',K33R,135
2817: 'A->T',K33I,9
2818: 'A->C',K33N,40
2818: 'A->G',K33K,40
2818: 'A->T',K33N,1
2819: 'G->A',V34I,21
2819: 'G->T',V34L,21
2820: 'T->C',V34A,36
2820: 'T->G',V34G,1
2821: 'A->C',V34V,4
2821: 'A->G',V34V,40
2822: 'C->A',L35I,236
2822: 'C->G',L35V,1
2822: 'C->T',L35F,290
2823: 'T->C',L35P,2
2823: 'T->G',L35R,1
2824: 'T->C',L35L,83
2825: 'A->G',N36D,29
2825: 'A->T',N36Y,4
2826: 'A->C',N36T,14
2826: 'A->G',N36S,47
2826: 'A->T',N36I,1
2827: 'T->A',N36K,19
2827: 'T->C',N36N,1075
2827: 'T->G',N36K,78
2828: 'G->A',E37K,14
2828: 'G->C',E37Q,2
2829: 'A->C',E37A,21
2829: 'A->G',E37G,50
2829: 'A->T',E37V,3
2830: 'G->A',E37E,35
2830: 'G->C',E37D,4
2830: 'G->T',E37D,255
2831: 'A->C',K38Q,5
2831: 'A->G',K38E,3
2832: 'A->C',K38T,6
2832: 'A->G',K38R,154
2832: 'A->T',K38M,6
2833: 'G->A',K38K,202
2833: 'G->C',K38N,1
2833: 'G->T',K38N,54
2835: 'G->T',C39F,3
2836: 'C->T',C39C,1436
2837: 'T->C',S40P,41
2837: 'T->G',S40A,15
2838: 'C->A',S40Y,84
2838: 'C->T',S40F,1140
2839: 'T->A',S40S,23
2839: 'T->C',S40S,27
2839: 'T->G',S40S,6
2840: 'G->A',A41T,112
2840: 'G->T',A41S,25
2841: 'C->A',A41D,19
2841: 'C->G',A41G,19
2841: 'C->T',A41V,4597
2842: 'C->A',A41A,222
2842: 'C->G',A41A,4
2842: 'C->T',A41A,4500
2843: 'T->C',Y42H,11
2844: 'A->G',Y42C,7
2845: 'T->C',Y42Y,442
2846: 'A->C',T43P,1
2846: 'A->G',T43A,14
2847: 'C->A',T43K,1
2847: 'C->T',T43I,1524
2848: 'A->C',T43T,3
2848: 'A->G',T43T,637
2848: 'A->T',T43T,1
2849: 'G->A',V44I,79
2849: 'G->C',V44L,3
2849: 'G->T',V44F,35
2850: 'T->C',V44A,5
2850: 'T->G',V44G,2
2851: 'T->A',V44V,14
2851: 'T->C',V44V,170
2851: 'T->G',V44V,8
2853: 'A->C',E45A,2
2853: 'A->G',E45G,28
2854: 'A->G',E45E,190
2855: 'C->A',L46I,50
2855: 'C->G',L46V,1
2855: 'C->T',L46F,275
2856: 'T->A',L46H,25
2856: 'T->C',L46P,4
2856: 'T->G',L46R,15
2857: 'C->A',L46L,52
2857: 'C->G',L46L,10
2857: 'C->T',L46L,687
2858: 'G->A',G47S,127
2858: 'G->T',G47C,70
2859: 'G->A',G47D,42
2859: 'G->C',G47A,1
2859: 'G->T',G47V,39
2860: 'T->C',G47G,19
2861: 'A->G',T48A,62
2862: 'C->A',T48K,4
2862: 'C->T',T48I,2707
2863: 'A->C',T48T,17
2863: 'A->G',T48T,161
2863: 'A->T',T48T,92
2864: 'G->A',E49K,53
2865: 'A->C',E49A,18
2865: 'A->G',E49G,43
2865: 'A->T',E49V,2
2866: 'A->C',E49D,143
2866: 'A->G',E49E,96
2866: 'A->T',E49D,4
2867: 'G->A',V50I,123
2867: 'G->T',V50L,615
2868: 'T->C',V50A,88
2869: 'A->G',V50V,1174
2869: 'A->T',V50V,33
2870: 'A->C',N51H,23
2870: 'A->G',N51D,18
2870: 'A->T',N51Y,8
2871: 'A->C',N51T,37
2871: 'A->G',N51S,289
2871: 'A->T',N51I,2
2872: 'T->A',N51K,638
2872: 'T->C',N51N,122
2872: 'T->G',N51K,2
2873: 'G->A',E52K,7
2874: 'A->C',E52A,49
2874: 'A->G',E52G,26
2874: 'A->T',E52V,11
2875: 'G->A',E52E,277
2875: 'G->C',E52D,11
2875: 'G->T',E52D,176
2876: 'T->C',F53L,31
2876: 'T->G',F53V,4
2877: 'T->G',F53C,2
2878: 'C->A',F53L,77
2878: 'C->G',F53L,3
2878: 'C->T',F53F,2464
2879: 'G->A',A54T,432
2879: 'G->T',A54S,25
2880: 'C->A',A54D,1
2880: 'C->T',A54V,439
2881: 'C->A',A54A,532
2881: 'C->G',A54A,1
2881: 'C->T',A54A,441
2882: 'T->A',C55S,5
2882: 'T->C',C55R,45
2882: 'T->G',C55G,5
2883: 'G->A',C55Y,525
2883: 'G->T',C55F,30
2884: 'T->C',C55C,136
2885: 'G->A',V56I,92
2885: 'G->C',V56L,7
2885: 'G->T',V56F,194
2886: 'T->A',V56D,1
2886: 'T->C',V56A,49
2887: 'T->A',V56V,16
2887: 'T->C',V56V,37
2887: 'T->G',V56V,3
2888: 'G->A',V57M,12
2888: 'G->T',V57L,14
2889: 'T->C',V57A,2
2889: 'T->G',V57G,3
2890: 'G->A',V57V,94
2890: 'G->C',V57V,8
2890: 'G->T',V57V,212
2891: 'G->A',A58T,802
2891: 'G->T',A58S,75
2892: 'C->A',A58E,2
2892: 'C->G',A58G,1
2892: 'C->T',A58V,937
2893: 'A->C',A58A,14
2893: 'A->G',A58A,93
2893: 'A->T',A58A,55
2894: 'G->A',D59N,76
2894: 'G->T',D59Y,42
2895: 'A->C',D59A,21
2895: 'A->G',D59G,187
2895: 'A->T',D59V,6
2896: 'T->A',D59E,43
2896: 'T->C',D59D,142
2896: 'T->G',D59E,2
2897: 'G->A',A60T,88
2897: 'G->T',A60S,41
2898: 'C->T',A60V,188
2899: 'T->A',A60A,20
2899: 'T->C',A60A,378
2899: 'T->G',A60A,9
2900: 'G->A',V61I,1378
2900: 'G->T',V61F,14
2901: 'T->C',V61A,165
2902: 'C->A',V61V,5
2902: 'C->T',V61V,2044
2903: 'A->C',I62L,9
2903: 'A->G',I62V,264
2903: 'A->T',I62L,19
2904: 'T->A',I62K,19
2905: 'A->C',I62I,2
2905: 'A->G',I62M,20
2905: 'A->T',I62I,4
2906: 'A->C',K63Q,1
2906: 'A->G',K63E,49
2907: 'A->G',K63R,62
2908: 'A->C',K63N,5
2908: 'A->G',K63K,1506
2909: 'A->C',T64P,4
2909: 'A->G',T64A,14
2910: 'C->A',T64N,29
2910: 'C->G',T64S,1
2910: 'C->T',T64I,2838
2911: 'T->A',T64T,10
2911: 'T->C',T64T,53
2911: 'T->G',T64T,10491
2912: 'T->A',L65M,1
2912: 'T->C',L65L,132
2912: 'T->G',L65V,1
2914: 'G->A',L65L,158
2914: 'G->C',L65F,7
2914: 'G->T',L65F,9
2915: 'C->A',Q66K,17
2915: 'C->G',Q66E,1
2916: 'A->G',Q66R,35
2916: 'A->T',Q66L,20
2917: 'A->C',Q66H,12
2917: 'A->G',Q66Q,34
2918: 'C->A',P67T,22
2918: 'C->G',P67A,1
2918: 'C->T',P67S,555
2919: 'C->A',P67Q,4
2919: 'C->T',P67L,1427
2920: 'A->C',P67P,13
2920: 'A->G',P67P,299
2920: 'A->T',P67P,66
2921: 'G->A',V68I,88
2921: 'G->T',V68L,37
2922: 'T->A',V68E,1
2922: 'T->C',V68A,49
2922: 'T->G',V68G,2
2923: 'A->C',V68V,9
2923: 'A->G',V68V,235
2923: 'A->T',V68V,3
2924: 'T->A',S69T,5
2924: 'T->C',S69P,36
2924: 'T->G',S69A,167
2925: 'C->A',S69Y,18
2925: 'C->G',S69C,10
2925: 'C->T',S69F,408
2926: 'T->A',S69S,18
2926: 'T->C',S69S,71
2926: 'T->G',S69S,2
2927: 'G->A',E70K,14
2928: 'A->C',E70A,34
2928: 'A->G',E70G,47
2928: 'A->T',E70V,10
2929: 'A->C',E70D,34
2929: 'A->G',E70E,216
2929: 'A->T',E70D,2
2930: 'T->A',L71I,1
2930: 'T->C',L71L,85
2930: 'T->G',L71V,6
2931: 'T->C',L71S,26
2932: 'A->G',L71L,49
2932: 'A->T',L71F,1
2933: 'C->A',L72I,52
2933: 'C->G',L72V,1
2933: 'C->T',L72F,661
2934: 'T->C',L72P,1
2935: 'T->A',L72L,7
2935: 'T->C',L72L,161
2935: 'T->G',L72L,2
2936: 'A->C',T73P,2
2936: 'A->G',T73A,76
2937: 'C->A',T73K,7
2937: 'C->T',T73I,1563
2938: 'A->G',T73T,32
2938: 'A->T',T73T,4
2939: 'C->A',P74T,40
2939: 'C->G',P74A,8
2939: 'C->T',P74S,1761
2940: 'C->A',P74Q,48
2940: 'C->G',P74R,4
2940: 'C->T',P74L,304
2941: 'A->C',P74P,6
2941: 'A->G',P74P,92
2942: 'C->A',L75M,116
2942: 'C->G',L75V,1
2942: 'C->T',L75L,1007
2943: 'T->A',L75Q,207
2943: 'T->C',L75P,9
2943: 'T->G',L75R,2
2944: 'G->A',L75L,9608
2944: 'G->C',L75L,1
2944: 'G->T',L75L,91
2945: 'G->A',G76S,284
2945: 'G->T',G76C,594
2946: 'G->A',G76D,328
2946: 'G->T',G76V,9
2947: 'C->A',G76G,6
2947: 'C->G',G76G,1
2947: 'C->T',G76G,525
2948: 'A->C',I77L,15
2948: 'A->G',I77V,330
2948: 'A->T',I77F,21
2949: 'T->C',I77T,1
2950: 'T->A',I77I,42
2950: 'T->C',I77I,137
2950: 'T->G',I77M,1
2951: 'G->A',D78N,3
2952: 'A->C',D78A,11
2952: 'A->G',D78G,24
2953: 'T->C',D78D,59
2953: 'T->G',D78E,7
2954: 'T->A',L79I,1
2954: 'T->C',L79L,35
2954: 'T->G',L79V,26
2955: 'T->C',L79S,1
2956: 'A->G',L79L,105
2957: 'G->A',D80N,33
2957: 'G->T',D80Y,6
2958: 'A->C',D80A,5
2958: 'A->G',D80G,19
2958: 'A->T',D80V,1
2959: 'T->A',D80E,7
2959: 'T->C',D80D,315
2959: 'T->G',D80E,36
2960: 'G->A',E81K,4
2961: 'A->C',E81A,4
2961: 'A->G',E81G,25
2961: 'A->T',E81V,1
2962: 'G->A',E81E,42
2962: 'G->T',E81D,161
2964: 'G->T',W82L,63
2965: 'G->C',W82C,4
2965: 'G->T',W82C,6
2966: 'A->C',S83R,15
2966: 'A->G',S83G,39
2966: 'A->T',S83C,16
2967: 'G->A',S83N,147
2967: 'G->C',S83T,2
2967: 'G->T',S83I,108
2968: 'T->C',S83S,225
2969: 'A->C',M84L,1
2969: 'A->G',M84V,1498
2969: 'A->T',M84L,9
2970: 'T->A',M84K,6
2970: 'T->C',M84T,69
2970: 'T->G',M84R,1
2971: 'G->A',M84I,27
2971: 'G->C',M84I,2
2971: 'G->T',M84I,17
2972: 'G->A',A85T,268
2972: 'G->C',A85P,1
2972: 'G->T',A85S,86
2973: 'C->A',A85D,22
2973: 'C->G',A85G,4
2973: 'C->T',A85V,5064
2974: 'T->A',A85A,94
2974: 'T->C',A85A,3461
2975: 'A->C',T86P,2
2975: 'A->G',T86A,60
2975: 'A->T',T86S,2
2976: 'C->A',T86K,2
2976: 'C->T',T86I,619
2977: 'A->C',T86T,10
2977: 'A->G',T86T,75
2977: 'A->T',T86T,7
2978: 'T->A',Y87N,1
2978: 'T->C',Y87H,86
2979: 'A->G',Y87C,73
2980: 'C->T',Y87Y,282
2981: 'T->A',Y88N,4
2981: 'T->C',Y88H,88
2982: 'A->G',Y88C,9
2982: 'A->T',Y88F,1
2983: 'C->T',Y88Y,235
2984: 'T->A',L89I,2
2984: 'T->C',L89L,176
2985: 'T->C',L89S,1
2986: 'A->C',L89F,10
2986: 'A->G',L89L,216
2987: 'T->A',F90I,6
2987: 'T->C',F90L,36
2987: 'T->G',F90V,66
2988: 'T->A',F90Y,2
2988: 'T->C',F90S,5
2988: 'T->G',F90C,9
2989: 'T->A',F90L,2
2989: 'T->C',F90F,316
2989: 'T->G',F90L,1
2990: 'G->A',D91N,47
2991: 'A->C',D91A,6
2991: 'A->G',D91G,56
2992: 'T->A',D91E,32
2992: 'T->C',D91D,386
2992: 'T->G',D91E,16
2993: 'G->A',E92K,103
2993: 'G->C',E92Q,1
2994: 'A->C',E92A,10
2994: 'A->G',E92G,141
2994: 'A->T',E92V,1
2995: 'G->A',E92E,94
2995: 'G->T',E92D,186
2996: 'T->A',S93T,3
2996: 'T->C',S93P,20
2996: 'T->G',S93A,112
2997: 'C->A',S93Y,84
2997: 'C->T',S93F,531
2998: 'T->A',S93S,17
2998: 'T->C',S93S,110
2998: 'T->G',S93S,38
2999: 'G->A',G94S,79
2999: 'G->T',G94C,13
3000: 'G->A',G94D,55
3000: 'G->C',G94A,1
3000: 'G->T',G94V,8
3001: 'T->A',G94G,6
3001: 'T->C',G94G,54
3001: 'T->G',G94G,2
3002: 'G->A',E95K,39
3003: 'A->C',E95A,82
3003: 'A->G',E95G,102
3003: 'A->T',E95V,31
3004: 'G->A',E95E,297
3004: 'G->C',E95D,11
3004: 'G->T',E95D,9614
3005: 'T->C',F96L,31
3005: 'T->G',F96V,1
3006: 'T->C',F96S,17
3006: 'T->G',F96C,1
3007: 'T->A',F96L,7
3007: 'T->C',F96F,83
3008: 'A->C',K97Q,3
3008: 'A->G',K97E,43
3009: 'A->C',K97T,2
3009: 'A->G',K97R,76
3009: 'A->T',K97I,1
3010: 'A->C',K97N,5
3010: 'A->G',K97K,110
3011: 'T->A',L98M,2
3011: 'T->C',L98L,166
3011: 'T->G',L98V,8
3012: 'T->C',L98S,4
3012: 'T->G',L98W,3
3013: 'G->A',L98L,369
3013: 'G->T',L98F,20
3014: 'G->A',A99T,92
3014: 'G->C',A99P,1
3014: 'G->T',A99S,78
3015: 'C->A',A99D,16
3015: 'C->T',A99V,310
3016: 'T->A',A99A,54
3016: 'T->C',A99A,104
3016: 'T->G',A99A,9
3017: 'T->A',S100T,8
3017: 'T->C',S100P,59
3017: 'T->G',S100A,13
3018: 'C->T',S100L,54
3019: 'A->C',S100S,3
3019: 'A->G',S100S,173
3020: 'C->A',H101N,8
3020: 'C->T',H101Y,601
3021: 'A->C',H101P,1
3021: 'A->G',H101R,128
3021: 'A->T',H101L,102
3022: 'T->A',H101Q,1
3022: 'T->C',H101H,91
3022: 'T->G',H101Q,1
3023: 'A->G',M102V,12
3023: 'A->T',M102L,6
3024: 'T->C',M102T,1
3025: 'G->A',M102I,178
3025: 'G->C',M102I,11
3025: 'G->T',M102I,366
3026: 'T->C',Y103H,36
3027: 'A->G',Y103C,149
3027: 'A->T',Y103F,5
3028: 'T->C',Y103Y,248
3030: 'G->A',C104Y,64
3030: 'G->C',C104S,4
3030: 'G->T',C104F,24
3031: 'T->C',C104C,47
3032: 'T->A',S105T,1
3032: 'T->G',S105A,23
3033: 'C->A',S105Y,8
3033: 'C->G',S105C,1
3033: 'C->T',S105F,181
3034: 'T->A',S105S,8
3034: 'T->C',S105S,237
3034: 'T->G',S105S,1
3035: 'T->C',F106L,39
3036: 'T->C',F106S,11
3036: 'T->G',F106C,1
3037: 'C->A',F106L,6
3037: 'C->T',F106F,2413802
3038: 'T->A',Y107N,41
3038: 'T->C',Y107H,109
3038: 'T->G',Y107D,1
3039: 'A->C',Y107S,1
3039: 'A->G',Y107C,54
3040: 'C->T',Y107Y,1731
3041: 'C->A',P108T,59
3041: 'C->G',P108A,5
3041: 'C->T',P108S,372
3042: 'C->A',P108H,139
3042: 'C->G',P108R,1
3042: 'C->T',P108L,244
3043: 'T->A',P108P,18
3043: 'T->C',P108P,128
3043: 'T->G',P108P,42
3044: 'C->A',P109T,34
3044: 'C->G',P109A,57
3044: 'C->T',P109S,226
3045: 'C->A',P109Q,12
3045: 'C->G',P109R,14
3045: 'C->T',P109L,3391
3046: 'A->C',P109P,23
3046: 'A->G',P109P,283
3046: 'A->T',P109P,195
3047: 'G->A',D110N,108
3047: 'G->C',D110H,2
3047: 'G->T',D110Y,1304
3048: 'A->C',D110A,80
3048: 'A->G',D110G,211
3048: 'A->T',D110V,7
3049: 'T->A',D110E,284
3049: 'T->C',D110D,1192
3049: 'T->G',D110E,375
3050: 'G->A',E111K,46
3051: 'A->C',E111A,11
3051: 'A->G',E111G,116
3051: 'A->T',E111V,59
3052: 'G->A',E111E,299
3052: 'G->T',E111D,586
3053: 'G->A',D112N,137
3053: 'G->T',D112Y,731
3054: 'A->C',D112A,19
3054: 'A->G',D112G,355
3055: 'T->A',D112E,34
3055: 'T->C',D112D,1603
3055: 'T->G',D112E,5
3056: 'G->A',E113K,27
3057: 'A->C',E113A,32
3057: 'A->G',E113G,116
3057: 'A->T',E113V,1
3058: 'A->C',E113D,75
3058: 'A->G',E113E,383
3058: 'A->T',E113D,8
3059: 'G->A',E114K,53
3060: 'A->C',E114A,5
3060: 'A->G',E114G,30
3060: 'A->T',E114V,7
3061: 'A->C',E114D,77
3061: 'A->G',E114E,432
3061: 'A->T',E114D,20
3062: 'G->A',E115K,96
3063: 'A->C',E115A,14
3063: 'A->G',E115G,46
3063: 'A->T',E115V,1
3064: 'A->C',E115D,17
3064: 'A->G',E115E,71
3064: 'A->T',E115D,6
3065: 'G->A',G116S,355
3065: 'G->C',G116R,11
3065: 'G->T',G116C,397
3066: 'G->A',G116D,173
3066: 'G->C',G116A,1
3066: 'G->T',G116V,106
3067: 'T->C',G116G,276
3067: 'T->G',G116G,3
3068: 'G->A',D117N,89
3068: 'G->T',D117Y,32
3069: 'A->C',D117A,19
3069: 'A->G',D117G,575
3069: 'A->T',D117V,10
3070: 'T->A',D117E,2
3070: 'T->C',D117D,50
3070: 'T->G',D117E,92
3071: 'T->A',C118S,23
3071: 'T->C',C118R,26
3071: 'T->G',C118G,2
3072: 'G->A',C118Y,96
3072: 'G->T',C118F,2
3073: 'T->C',C118C,52
3073: 'T->G',C118W,4
3074: 'G->A',E119K,27
3075: 'A->C',E119A,15
3075: 'A->G',E119G,80
3075: 'A->T',E119V,13
3076: 'A->C',E119D,18
3076: 'A->G',E119E,1974
3076: 'A->T',E119D,10
3077: 'G->A',E120K,79
3078: 'A->C',E120A,50
3078: 'A->G',E120G,52
3078: 'A->T',E120V,8
3079: 'A->C',E120D,44
3079: 'A->G',E120E,155
3079: 'A->T',E120D,16
3080: 'G->A',E121K,89
3080: 'G->C',E121Q,1
3081: 'A->C',E121A,12
3081: 'A->G',E121G,45
3081: 'A->T',E121V,33
3082: 'A->C',E121D,41
3082: 'A->G',E121E,157
3082: 'A->T',E121D,32
3083: 'G->A',E122K,76
3083: 'G->C',E122Q,2
3084: 'A->C',E122A,24
3084: 'A->G',E122G,188
3084: 'A->T',E122V,22
3085: 'G->A',E122E,105
3085: 'G->C',E122D,39
3085: 'G->T',E122D,622
3086: 'T->C',F123L,590
3086: 'T->G',F123V,2
3087: 'T->A',F123Y,77
3087: 'T->C',F123S,43
3087: 'T->G',F123C,109
3088: 'T->A',F123L,24
3088: 'T->C',F123F,132
3088: 'T->G',F123L,4
3089: 'G->A',E124K,55
3090: 'A->C',E124A,36
3090: 'A->G',E124G,225
3090: 'A->T',E124V,32
3091: 'G->A',E124E,175
3091: 'G->C',E124D,4
3091: 'G->T',E124D,62
3092: 'C->A',P125T,13
3092: 'C->T',P125S,857
3093: 'C->A',P125Q,10
3093: 'C->T',P125L,483
3094: 'A->C',P125P,2
3094: 'A->G',P125P,275
3094: 'A->T',P125P,861
3095: 'T->A',S126T,11
3095: 'T->C',S126P,585
3095: 'T->G',S126A,17
3096: 'C->T',S126L,12224
3097: 'A->C',S126S,17
3097: 'A->G',S126S,105
3097: 'A->T',S126S,99
3098: 'A->C',T127P,5
3098: 'A->G',T127A,21
3099: 'C->A',T127N,417
3099: 'C->G',T127S,1
3099: 'C->T',T127I,739
3100: 'T->A',T127T,1
3100: 'T->C',T127T,187
3100: 'T->G',T127T,160
3101: 'C->A',Q128K,5
3101: 'C->G',Q128E,5
3102: 'A->G',Q128R,85
3102: 'A->T',Q128L,41
3103: 'A->C',Q128H,12
3103: 'A->G',Q128Q,41
3103: 'A->T',Q128H,3
3104: 'T->A',Y129N,7
3104: 'T->C',Y129H,79
3105: 'A->G',Y129C,67
3105: 'A->T',Y129F,5
3106: 'T->C',Y129Y,242
3107: 'G->A',E130K,9
3107: 'G->C',E130Q,1
3108: 'A->C',E130A,9
3108: 'A->G',E130G,24
3108: 'A->T',E130V,2
3109: 'G->A',E130E,48
3109: 'G->T',E130D,201
3110: 'T->C',Y131H,3
3110: 'T->G',Y131D,1
3111: 'A->G',Y131C,116
3112: 'T->C',Y131Y,83
3113: 'G->A',G132S,65
3113: 'G->C',G132R,5
3113: 'G->T',G132C,6
3114: 'G->A',G132D,263
3114: 'G->T',G132V,390
3115: 'T->C',G132G,33
3115: 'T->G',G132G,2
3116: 'A->C',T133P,2
3116: 'A->G',T133A,223
3116: 'A->T',T133S,3
3117: 'C->A',T133N,83
3117: 'C->G',T133S,1
3117: 'C->T',T133I,2639
3118: 'T->A',T133T,27
3118: 'T->C',T133T,254
3118: 'T->G',T133T,14
3119: 'G->A',E134K,31
3119: 'G->C',E134Q,131
3120: 'A->C',E134A,50
3120: 'A->G',E134G,57
3120: 'A->T',E134V,185
3121: 'A->C',E134D,174
3121: 'A->G',E134E,29
3121: 'A->T',E134D,15
3122: 'G->A',D135N,78
3122: 'G->C',D135H,4
3122: 'G->T',D135Y,1462
3123: 'A->C',D135A,64
3123: 'A->G',D135G,90
3123: 'A->T',D135V,5
3124: 'T->A',D135E,3
3124: 'T->C',D135D,776
3125: 'G->A',D136N,9
3125: 'G->C',D136H,3
3125: 'G->T',D136Y,48
3126: 'A->C',D136A,19
3126: 'A->G',D136G,278
3127: 'T->A',D136E,1
3127: 'T->C',D136D,100
3127: 'T->G',D136E,34
3128: 'T->A',Y137N,2
3128: 'T->C',Y137H,30
3128: 'T->G',Y137D,2
3129: 'A->G',Y137C,14
3129: 'A->T',Y137F,2
3130: 'C->T',Y137Y,406
3131: 'C->A',Q138K,46
3131: 'C->G',Q138E,2
3132: 'A->C',Q138P,1
3132: 'A->G',Q138R,213
3132: 'A->T',Q138L,6
3133: 'A->C',Q138H,35
3133: 'A->G',Q138Q,43
3133: 'A->T',Q138H,1
3134: 'G->A',G139S,35
3134: 'G->T',G139C,55
3135: 'G->A',G139D,28
3135: 'G->T',G139V,33
3136: 'T->C',G139G,55
3137: 'A->G',K140E,96
3138: 'A->C',K140T,46
3138: 'A->G',K140R,281
3138: 'A->T',K140I,13
3139: 'A->C',K140N,20
3139: 'A->G',K140K,40
3140: 'C->A',P141T,85
3140: 'C->G',P141A,9
3140: 'C->T',P141S,18988
3141: 'C->A',P141H,51
3141: 'C->G',P141R,2
3141: 'C->T',P141L,216
3142: 'T->A',P141P,6
3142: 'T->C',P141P,48
3142: 'T->G',P141P,9
3143: 'T->A',L142M,4
3143: 'T->C',L142L,89
3143: 'T->G',L142V,8
3144: 'T->C',L142S,8
3144: 'T->G',L142W,6
3145: 'G->A',L142L,120
3145: 'G->C',L142F,1
3145: 'G->T',L142F,63
3146: 'G->A',E143K,34
3146: 'G->C',E143Q,3
3147: 'A->C',E143A,6
3147: 'A->G',E143G,9
3147: 'A->T',E143V,3
3148: 'A->C',E143D,2
3148: 'A->G',E143E,204
3148: 'A->T',E143D,9
3149: 'T->A',F144I,2
3149: 'T->C',F144L,65
3149: 'T->G',F144V,7
3150: 'T->C',F144S,12
3150: 'T->G',F144C,4
3151: 'T->C',F144F,90
3152: 'G->A',G145S,467
3152: 'G->C',G145R,14
3152: 'G->T',G145C,1610
3153: 'G->A',G145D,104
3153: 'G->T',G145V,62
3154: 'T->A',G145G,4
3154: 'T->C',G145G,117
3154: 'T->G',G145G,3
3155: 'G->A',A146T,25
3155: 'G->C',A146P,3
3155: 'G->T',A146S,156
3156: 'C->A',A146D,16
3156: 'C->T',A146V,1350
3157: 'C->A',A146A,24
3157: 'C->G',A146A,1
3157: 'C->T',A146A,515
3158: 'A->C',T147P,4
3158: 'A->G',T147A,24
3158: 'A->T',T147S,12
3159: 'C->A',T147N,67
3159: 'C->T',T147I,335
3160: 'T->A',T147T,21
3160: 'T->C',T147T,146
3160: 'T->G',T147T,23
3161: 'T->A',S148T,6
3161: 'T->C',S148P,166
3161: 'T->G',S148A,28
3162: 'C->A',S148Y,49
3162: 'C->G',S148C,3
3162: 'C->T',S148F,294
3163: 'T->A',S148S,88
3163: 'T->C',S148S,159
3163: 'T->G',S148S,28
3164: 'G->A',A149T,194
3164: 'G->C',A149P,2
3164: 'G->T',A149S,190
3165: 'C->A',A149D,129
3165: 'C->G',A149G,1
3165: 'C->T',A149V,1460
3166: 'T->A',A149A,55
3166: 'T->C',A149A,207
3166: 'T->G',A149A,16
3167: 'G->A',A150T,129
3167: 'G->T',A150S,45
3168: 'C->A',A150D,181
3168: 'C->G',A150G,1
3168: 'C->T',A150V,272
3169: 'T->A',A150A,14
3169: 'T->C',A150A,120
3169: 'T->G',A150A,80
3170: 'C->A',L151I,26
3170: 'C->G',L151V,7
3170: 'C->T',L151F,167
3171: 'T->A',L151H,4
3171: 'T->C',L151P,166
3171: 'T->G',L151R,12
3172: 'T->A',L151L,8
3172: 'T->C',L151L,217
3172: 'T->G',L151L,23
3173: 'C->A',Q152K,167
3174: 'A->C',Q152P,4
3174: 'A->G',Q152R,139
3174: 'A->T',Q152L,24
3175: 'A->C',Q152H,1
3175: 'A->G',Q152Q,198
3175: 'A->T',Q152H,3
3176: 'C->A',P153T,35
3176: 'C->T',P153S,2869
3177: 'C->A',P153H,69
3177: 'C->G',P153R,5
3177: 'C->T',P153L,22575
3178: 'T->A',P153P,23
3178: 'T->C',P153P,104
3178: 'T->G',P153P,8
3179: 'G->A',E154K,189
3179: 'G->C',E154Q,4
3180: 'A->C',E154A,71
3180: 'A->G',E154G,75
3180: 'A->T',E154V,7
3181: 'A->C',E154D,25
3181: 'A->G',E154E,35
3181: 'A->T',E154D,12
3182: 'G->A',E155K,206
3182: 'G->C',E155Q,4
3183: 'A->C',E155A,20
3183: 'A->G',E155G,178
3183: 'A->T',E155V,2
3184: 'A->C',E155D,30
3184: 'A->G',E155E,120
3184: 'A->T',E155D,1
3185: 'G->A',E156K,88
3186: 'A->C',E156A,8
3186: 'A->G',E156G,69
3186: 'A->T',E156V,5
3187: 'G->A',E156E,40
3187: 'G->T',E156D,77
3188: 'C->A',Q157K,6
3189: 'A->C',Q157P,2
3189: 'A->G',Q157R,32
3189: 'A->T',Q157L,26
3190: 'A->C',Q157H,13
3190: 'A->G',Q157Q,141
3190: 'A->T',Q157H,3
3191: 'G->A',E158K,27
3192: 'A->C',E158A,5
3192: 'A->G',E158G,23
3192: 'A->T',E158V,3
3193: 'A->C',E158D,162
3193: 'A->G',E158E,194
3193: 'A->T',E158D,55
3194: 'G->A',E159K,60
3194: 'G->C',E159Q,6
3195: 'A->C',E159A,14
3195: 'A->G',E159G,29
3195: 'A->T',E159V,1
3196: 'A->C',E159D,13
3196: 'A->G',E159E,204
3196: 'A->T',E159D,27
3197: 'G->A',D160N,9
3197: 'G->C',D160H,3
3197: 'G->T',D160Y,14
3198: 'A->C',D160A,2
3198: 'A->G',D160G,49
3199: 'T->C',D160D,89
3199: 'T->G',D160E,9
3200: 'T->C',W161R,8
3201: 'G->T',W161L,2
3202: 'G->T',W161C,7
3203: 'T->C',L162L,20
3204: 'T->C',L162S,6
3205: 'A->C',L162F,2
3205: 'A->G',L162L,136
3205: 'A->T',L162F,2
3206: 'G->A',D163N,42
3206: 'G->C',D163H,1
3206: 'G->T',D163Y,820
3207: 'A->C',D163A,17
3207: 'A->G',D163G,307
3207: 'A->T',D163V,6
3208: 'T->A',D163E,8
3208: 'T->C',D163D,157
3208: 'T->G',D163E,153
3209: 'G->A',D164N,40
3209: 'G->T',D164Y,42
3210: 'A->C',D164A,35
3210: 'A->G',D164G,407
3210: 'A->T',D164V,6
3211: 'T->A',D164E,11
3211: 'T->C',D164D,90
3211: 'T->G',D164E,6
3212: 'G->A',D165N,45
3212: 'G->T',D165Y,57
3213: 'A->C',D165A,42
3213: 'A->G',D165G,437
3213: 'A->T',D165V,5
3214: 'T->A',D165E,1
3214: 'T->C',D165D,55
3215: 'A->G',S166G,143
3215: 'A->T',S166C,6
3216: 'G->A',S166N,341
3216: 'G->T',S166I,571
3217: 'T->C',S166S,66
3217: 'T->G',S166R,3
3218: 'C->A',Q167K,125
3219: 'A->G',Q167R,394
3219: 'A->T',Q167L,14
3220: 'A->C',Q167H,3
3220: 'A->G',Q167Q,31
3220: 'A->T',Q167H,1
3221: 'C->A',Q168K,232
3222: 'A->C',Q168P,3
3222: 'A->G',Q168R,169
3222: 'A->T',Q168L,10
3223: 'A->C',Q168H,3
3223: 'A->G',Q168Q,63
3223: 'A->T',Q168H,1
3224: 'A->C',T169P,12
3224: 'A->G',T169A,43
3225: 'C->A',T169N,22
3225: 'C->G',T169S,3
3225: 'C->T',T169I,434
3226: 'T->A',T169T,9
3226: 'T->C',T169T,283
3226: 'T->G',T169T,6
3227: 'G->A',V170I,171
3227: 'G->T',V170F,9
3228: 'T->A',V170D,1
3228: 'T->C',V170A,104
3228: 'T->G',V170G,21
3229: 'T->A',V170V,27
3229: 'T->C',V170V,275
3230: 'G->A',G171S,333
3230: 'G->C',G171R,6
3230: 'G->T',G171C,86
3231: 'G->A',G171D,285
3231: 'G->T',G171V,2122
3232: 'T->A',G171G,3
3232: 'T->C',G171G,98
3232: 'T->G',G171G,1
3233: 'C->A',Q172K,2
3234: 'A->C',Q172P,10
3234: 'A->G',Q172R,96
3234: 'A->T',Q172L,258
3235: 'A->C',Q172H,11
3235: 'A->G',Q172Q,47
3235: 'A->T',Q172H,4
3236: 'C->A',Q173K,4
3236: 'C->G',Q173E,2
3237: 'A->C',Q173P,3
3237: 'A->G',Q173R,209
3237: 'A->T',Q173L,19
3238: 'A->C',Q173H,21
3238: 'A->G',Q173Q,68
3238: 'A->T',Q173H,45
3239: 'G->A',D174N,292
3239: 'G->T',D174Y,1144
3240: 'A->C',D174A,41
3240: 'A->G',D174G,72
3241: 'C->A',D174E,22
3241: 'C->T',D174D,711
3242: 'G->A',G175S,980
3242: 'G->T',G175C,209
3243: 'G->A',G175D,266
3243: 'G->T',G175V,35
3244: 'C->A',G175G,1
3244: 'C->T',G175G,1693
3245: 'A->C',S176R,2
3245: 'A->G',S176G,80
3245: 'A->T',S176C,184
3246: 'G->C',S176T,10
3246: 'G->T',S176I,149
3247: 'T->A',S176R,4
3247: 'T->C',S176S,70
3247: 'T->G',S176R,29
3248: 'G->A',E177K,1084
3248: 'G->C',E177Q,4
3249: 'A->C',E177A,122
3249: 'A->G',E177G,123
3249: 'A->T',E177V,18
3250: 'G->A',E177E,157
3250: 'G->C',E177D,17
3250: 'G->T',E177D,6485
3251: 'G->A',D178N,370
3251: 'G->C',D178H,1
3251: 'G->T',D178Y,770
3252: 'A->C',D178A,3
3252: 'A->G',D178G,55
3253: 'C->A',D178E,9
3253: 'C->G',D178E,1
3253: 'C->T',D178D,474
3254: 'A->C',N179H,17
3254: 'A->G',N179D,34
3254: 'A->T',N179Y,176
3255: 'A->C',N179T,26
3255: 'A->G',N179S,92
3256: 'T->A',N179K,6
3256: 'T->C',N179N,5869
3256: 'T->G',N179K,70
3257: 'C->A',Q180K,4
3257: 'C->G',Q180E,1
3258: 'A->C',Q180P,2
3258: 'A->G',Q180R,29
3258: 'A->T',Q180L,21
3259: 'G->A',Q180Q,77
3259: 'G->C',Q180H,37
3259: 'G->T',Q180H,6266
3260: 'A->C',T181P,6
3260: 'A->G',T181A,80
3261: 'C->A',T181K,5
3261: 'C->T',T181I,4129
3262: 'A->C',T181T,2
3262: 'A->G',T181T,314
3262: 'A->T',T181T,7
3263: 'A->C',T182P,11
3263: 'A->G',T182A,21
3264: 'C->A',T182N,81
3264: 'C->G',T182S,2
3264: 'C->T',T182I,1942
3265: 'T->A',T182T,13
3265: 'T->C',T182T,165
3266: 'A->G',T183A,22
3267: 'C->A',T183N,12
3267: 'C->G',T183S,3
3267: 'C->T',T183I,740784
3268: 'T->A',T183T,5
3268: 'T->C',T183T,316
3269: 'A->C',I184L,4
3269: 'A->G',I184V,80
3269: 'A->T',I184F,1
3270: 'T->A',I184N,2
3270: 'T->C',I184T,136
3270: 'T->G',I184S,34
3271: 'T->A',I184I,5
3271: 'T->C',I184I,255
3271: 'T->G',I184M,5
3272: 'C->A',Q185K,6
3272: 'C->G',Q185E,32
3273: 'A->C',Q185P,6
3273: 'A->G',Q185R,47
3273: 'A->T',Q185L,94
3274: 'A->C',Q185H,3
3274: 'A->G',Q185Q,19
3274: 'A->T',Q185H,5
3275: 'A->C',T186P,21
3275: 'A->G',T186A,270
3276: 'C->A',T186K,50
3276: 'C->G',T186R,2
3276: 'C->T',T186I,1549
3277: 'A->C',T186T,11
3277: 'A->G',T186T,38
3277: 'A->T',T186T,16
3278: 'A->C',I187L,42
3278: 'A->G',I187V,200
3278: 'A->T',I187F,5
3279: 'T->A',I187N,2
3279: 'T->C',I187T,56
3279: 'T->G',I187S,8
3280: 'T->A',I187I,11
3280: 'T->C',I187I,46
3281: 'G->A',V188I,117
3281: 'G->T',V188F,36
3282: 'T->C',V188A,49
3282: 'T->G',V188G,1
3283: 'T->A',V188V,30
3283: 'T->C',V188V,77
3284: 'G->A',E189K,63
3284: 'G->C',E189Q,3
3285: 'A->C',E189A,48
3285: 'A->G',E189G,39
3285: 'A->T',E189V,27
3286: 'G->A',E189E,240
3286: 'G->C',E189D,1
3286: 'G->T',E189D,269
3287: 'G->A',V190I,420
3287: 'G->C',V190L,1
3287: 'G->T',V190F,53
3288: 'T->C',V190A,241
3288: 'T->G',V190G,1
3289: 'T->C',V190V,131
3289: 'T->G',V190V,4
3290: 'C->A',Q191K,10
3291: 'A->C',Q191P,7
3291: 'A->G',Q191R,376
3291: 'A->T',Q191L,32
3292: 'A->G',Q191Q,4
3292: 'A->T',Q191H,1
3293: 'C->A',P192T,35
3293: 'C->T',P192S,483
3294: 'C->A',P192H,157
3294: 'C->G',P192R,4
3294: 'C->T',P192L,1257
3295: 'T->A',P192P,20
3295: 'T->C',P192P,153
3295: 'T->G',P192P,28
3296: 'C->A',Q193K,1
3297: 'A->C',Q193P,9
3297: 'A->G',Q193R,110
3297: 'A->T',Q193L,8
3298: 'A->C',Q193H,163
3298: 'A->G',Q193Q,34
3298: 'A->T',Q193H,4
3299: 'T->A',L194I,4
3299: 'T->C',L194L,53
3299: 'T->G',L194V,2
3300: 'T->C',L194S,14
3301: 'A->G',L194L,59
3302: 'G->A',E195K,1053
3302: 'G->C',E195Q,10
3303: 'A->C',E195A,4
3303: 'A->G',E195G,36
3303: 'A->T',E195V,1
3304: 'G->A',E195E,32
3304: 'G->C',E195D,6
3304: 'G->T',E195D,1353
3305: 'A->C',M196L,91
3305: 'A->G',M196V,133
3305: 'A->T',M196L,9
3306: 'T->A',M196K,60
3306: 'T->C',M196T,237
3306: 'T->G',M196R,6
3307: 'G->A',M196I,235
3307: 'G->C',M196I,27
3307: 'G->T',M196I,484
3308: 'G->A',E197K,754
3309: 'A->C',E197A,71
3309: 'A->G',E197G,61
3309: 'A->T',E197V,1
3310: 'A->C',E197D,2
3310: 'A->G',E197E,115
3310: 'A->T',E197D,2
3311: 'C->A',L198I,58
3311: 'C->T',L198F,2651
3312: 'T->A',L198H,38
3312: 'T->C',L198P,74
3312: 'T->G',L198R,4
3313: 'T->A',L198L,8
3313: 'T->C',L198L,115
3313: 'T->G',L198L,3
3314: 'A->C',T199P,1
3314: 'A->G',T199A,77
3314: 'A->T',T199S,1
3315: 'C->A',T199K,78
3315: 'C->T',T199I,614
3316: 'A->G',T199T,121
3317: 'C->A',P200T,42
3317: 'C->T',P200S,531
3318: 'C->A',P200Q,6
3318: 'C->T',P200L,593
3319: 'A->C',P200P,2
3319: 'A->G',P200P,21
3319: 'A->T',P200P,27
3320: 'G->A',V201I,69
3320: 'G->T',V201F,226
3321: 'T->C',V201A,16
3321: 'T->G',V201G,1
3322: 'T->A',V201V,4
3322: 'T->C',V201V,19
3322: 'T->G',V201V,3
3323: 'G->A',V202I,325
3323: 'G->C',V202L,1
3323: 'G->T',V202F,481
3324: 'T->C',V202A,80
3324: 'T->G',V202G,1
3325: 'T->A',V202V,2
3325: 'T->C',V202V,74
3325: 'T->G',V202V,52
3326: 'C->A',Q203K,3
3326: 'C->G',Q203E,6
3327: 'A->C',Q203P,13
3327: 'A->G',Q203R,343
3327: 'A->T',Q203L,17
3328: 'G->A',Q203Q,69
3328: 'G->C',Q203H,4
3328: 'G->T',Q203H,1154
3329: 'A->C',T204P,171
3329: 'A->G',T204A,270
3329: 'A->T',T204S,2
3330: 'C->A',T204N,42
3330: 'C->T',T204I,1834
3331: 'T->A',T204T,3
3331: 'T->C',T204T,115
3332: 'A->C',I205L,1
3332: 'A->G',I205V,37
3333: 'T->C',I205T,21
3333: 'T->G',I205S,8
3334: 'T->A',I205I,31
3334: 'T->C',I205I,63
3334: 'T->G',I205M,5
3335: 'G->A',E206K,143
3336: 'A->C',E206A,11
3336: 'A->G',E206G,34
3336: 'A->T',E206V,2
3337: 'A->C',E206D,43
3337: 'A->G',E206E,59
3337: 'A->T',E206D,27
3338: 'G->A',V207M,41
3338: 'G->C',V207L,2
3338: 'G->T',V207L,641
3339: 'T->A',V207E,2
3339: 'T->C',V207A,49
3339: 'T->G',V207G,1
3340: 'G->A',V207V,93
3340: 'G->C',V207V,32
3340: 'G->T',V207V,3445
3341: 'A->C',N208H,98
3341: 'A->G',N208D,102
3341: 'A->T',N208Y,5
3342: 'A->C',N208T,664
3342: 'A->G',N208S,87
3342: 'A->T',N208I,1
3343: 'T->A',N208K,5
3343: 'T->C',N208N,18
3343: 'T->G',N208K,3
3344: 'A->G',S209G,127
3344: 'A->T',S209C,1
3345: 'G->A',S209N,71
3345: 'G->C',S209T,3
3345: 'G->T',S209I,50
3346: 'T->C',S209S,198
3346: 'T->G',S209R,13
3347: 'T->A',F210I,1
3347: 'T->C',F210L,5
3347: 'T->G',F210V,1
3348: 'T->A',F210Y,13
3348: 'T->C',F210S,3
3348: 'T->G',F210C,4
3349: 'T->C',F210F,1
3350: 'A->G',S211G,1210
3350: 'A->T',S211C,1
3351: 'G->A',S211N,271
3351: 'G->C',S211T,5
3351: 'G->T',S211I,133
3352: 'T->A',S211R,19
3352: 'T->C',S211S,16
3352: 'T->G',S211R,33
3353: 'G->A',G212S,74
3353: 'G->T',G212C,20
3354: 'G->A',G212D,47
3354: 'G->C',G212A,2
3354: 'G->T',G212V,17
3355: 'T->C',G212G,13
3356: 'T->C',Y213H,2
3357: 'A->G',Y213C,7
3357: 'A->T',Y213F,3
3358: 'T->C',Y213Y,71
3359: 'T->C',L214L,97
3359: 'T->G',L214V,3
3360: 'T->C',L214S,2
3361: 'A->G',L214L,20
3362: 'A->C',K215Q,4
3362: 'A->G',K215E,15
3363: 'A->C',K215T,6
3363: 'A->G',K215R,26
3364: 'A->C',K215N,12
3364: 'A->G',K215K,30
3365: 'C->A',L216I,21
3365: 'C->G',L216V,18
3365: 'C->T',L216F,718
3366: 'T->C',L216P,2
3367: 'T->A',L216L,105
3367: 'T->C',L216L,50
3368: 'A->G',T217A,21
3369: 'C->A',T217N,23
3369: 'C->G',T217S,7
3369: 'C->T',T217I,694
3370: 'T->A',T217T,3
3370: 'T->C',T217T,55
3370: 'T->G',T217T,43
3371: 'G->A',D218N,244
3371: 'G->C',D218H,1
3371: 'G->T',D218Y,55
3372: 'A->C',D218A,270
3372: 'A->G',D218G,390
3373: 'C->A',D218E,1804
3373: 'C->G',D218E,25
3373: 'C->T',D218D,153
3374: 'A->C',N219H,7
3374: 'A->G',N219D,12
3374: 'A->T',N219Y,110
3375: 'A->C',N219T,33
3375: 'A->G',N219S,91
3375: 'A->T',N219I,1
3376: 'T->A',N219K,4
3376: 'T->C',N219N,18
3377: 'G->A',V220I,63
3377: 'G->T',V220L,6
3378: 'T->C',V220A,14
3379: 'A->C',V220V,33
3379: 'A->G',V220V,211
3380: 'T->C',Y221H,217
3381: 'A->C',Y221S,6
3381: 'A->G',Y221C,50
3382: 'C->T',Y221Y,228
3383: 'A->C',I222L,81
3383: 'A->G',I222V,33
3383: 'A->T',I222F,1
3385: 'T->A',I222I,7
3385: 'T->C',I222I,17
3387: 'A->C',K223T,29
3387: 'A->G',K223R,55
3388: 'A->C',K223N,2
3388: 'A->G',K223K,15
3389: 'A->C',N224H,26
3389: 'A->G',N224D,7
3389: 'A->T',N224Y,16
3390: 'A->C',N224T,19
3390: 'A->G',N224S,46
3390: 'A->T',N224I,13
3391: 'T->A',N224K,5
3391: 'T->C',N224N,441
3391: 'T->G',N224K,11
3392: 'G->A',A225T,90
3392: 'G->T',A225S,25
3393: 'C->A',A225E,50
3393: 'C->T',A225V,975
3394: 'A->C',A225A,12
3394: 'A->G',A225A,40
3394: 'A->T',A225A,518
3395: 'G->A',D226N,87
3395: 'G->C',D226H,10
3395: 'G->T',D226Y,290
3396: 'A->C',D226A,24
3396: 'A->G',D226G,27
3397: 'C->A',D226E,24
3397: 'C->T',D226D,2752
3398: 'A->C',I227L,4
3398: 'A->G',I227V,96
3398: 'A->T',I227F,3
3399: 'T->C',I227T,1
3400: 'T->A',I227I,5
3400: 'T->C',I227I,31
3401: 'G->A',V228M,854
3401: 'G->T',V228L,13
3402: 'T->A',V228E,1
3402: 'T->C',V228A,54
3402: 'T->G',V228G,2
3403: 'G->A',V228V,180
3403: 'G->C',V228V,18
3403: 'G->T',V228V,2141
3404: 'G->A',E229K,150
3404: 'G->C',E229Q,2
3405: 'A->C',E229A,24
3405: 'A->G',E229G,1022
3405: 'A->T',E229V,18
3406: 'A->C',E229D,34
3406: 'A->G',E229E,150
3406: 'A->T',E229D,93
3407: 'G->A',E230K,2
3407: 'G->C',E230Q,1
3408: 'A->G',E230G,1
3409: 'A->C',E230D,7
3409: 'A->G',E230E,41
3409: 'A->T',E230D,1
3410: 'G->A',A231T,32
3410: 'G->T',A231S,110
3411: 'C->A',A231D,1
3411: 'C->T',A231V,3434
3412: 'T->A',A231A,39
3412: 'T->C',A231A,37
3413: 'A->G',K232E,10
3414: 'A->C',K232T,42
3414: 'A->G',K232R,21
3415: 'A->C',K232N,5
3415: 'A->G',K232K,12
3415: 'A->T',K232N,2
3416: 'A->C',K233Q,9
3416: 'A->G',K233E,72
3417: 'A->C',K233T,17
3417: 'A->G',K233R,268
3418: 'G->A',K233K,441
3418: 'G->C',K233N,1
3418: 'G->T',K233N,549
3419: 'G->A',V234I,154
3419: 'G->T',V234L,31
3420: 'T->A',V234E,5
3420: 'T->C',V234A,88
3421: 'A->G',V234V,163
3421: 'A->T',V234V,28
3422: 'A->C',K235Q,9
3422: 'A->G',K235E,89
3423: 'A->C',K235T,92
3423: 'A->G',K235R,93
3424: 'A->C',K235N,22
3424: 'A->G',K235K,55
3425: 'C->A',P236T,21
3425: 'C->G',P236A,25
3425: 'C->T',P236S,665
3426: 'C->A',P236Q,1
3426: 'C->T',P236L,1270
3427: 'A->C',P236P,36
3427: 'A->G',P236P,87
3427: 'A->T',P236P,376
3428: 'A->C',T237P,34
3428: 'A->G',T237A,4426
3428: 'A->T',T237S,3
3429: 'C->A',T237K,55
3429: 'C->G',T237R,5
3429: 'C->T',T237I,1360
3430: 'A->C',T237T,37
3430: 'A->G',T237T,117
3430: 'A->T',T237T,17
3431: 'G->A',V238M,235
3431: 'G->C',V238L,23
3431: 'G->T',V238L,3169
3432: 'T->C',V238A,8
3432: 'T->G',V238G,1
3433: 'G->A',V238V,249
3433: 'G->T',V238V,1749
3434: 'G->A',V239I,132
3434: 'G->C',V239L,2
3434: 'G->T',V239F,99
3435: 'T->C',V239A,9
3436: 'T->A',V239V,1
3436: 'T->C',V239V,22
3436: 'T->G',V239V,4
3437: 'G->A',V240I,68
3438: 'T->C',V240A,24
3439: 'T->A',V240V,1
3439: 'T->C',V240V,103
3440: 'A->G',N241D,3
3441: 'A->C',N241T,7
3441: 'A->G',N241S,32
3442: 'T->C',N241N,142
3443: 'G->A',A242T,39
3443: 'G->T',A242S,39
3444: 'C->A',A242E,3
3444: 'C->T',A242V,185
3445: 'A->G',A242A,34
3445: 'A->T',A242A,11
3446: 'G->A',A243T,277
3446: 'G->T',A243S,60
3447: 'C->T',A243V,108
3448: 'C->A',A243A,25
3448: 'C->T',A243A,447
3449: 'A->C',N244H,4
3449: 'A->G',N244D,7
3450: 'A->C',N244T,25
3450: 'A->G',N244S,238
3451: 'T->C',N244N,62
3452: 'G->A',V245I,298
3452: 'G->T',V245F,40
3453: 'T->C',V245A,33
3453: 'T->G',V245G,266
3454: 'T->A',V245V,95
3454: 'T->C',V245V,70
3454: 'T->G',V245V,9
3455: 'T->A',Y246N,24
3455: 'T->C',Y246H,82
3456: 'A->G',Y246C,394
3457: 'C->T',Y246Y,3538
3458: 'C->A',L247I,3
3458: 'C->T',L247F,13
3459: 'T->C',L247P,1
3460: 'T->A',L247L,5
3460: 'T->C',L247L,84
3461: 'A->C',K248Q,1
3461: 'A->G',K248E,58
3462: 'A->C',K248T,1
3462: 'A->G',K248R,260
3462: 'A->T',K248I,13
3463: 'A->C',K248N,3
3463: 'A->G',K248K,47
3464: 'C->A',H249N,2
3464: 'C->G',H249D,1
3464: 'C->T',H249Y,349
3465: 'A->G',H249R,1
3466: 'T->A',H249Q,36
3466: 'T->C',H249H,297
3466: 'T->G',H249Q,15
3467: 'G->A',G250R,103
3468: 'G->A',G250E,328
3468: 'G->C',G250A,3
3468: 'G->T',G250V,717
3469: 'A->C',G250G,72
3469: 'A->G',G250G,32
3469: 'A->T',G250G,32
3470: 'G->A',G251R,262
3470: 'G->C',G251R,2
3471: 'G->A',G251E,508
3471: 'G->T',G251V,32
3472: 'A->C',G251G,27
3472: 'A->G',G251G,169
3472: 'A->T',G251G,23
3473: 'G->A',G252S,109
3473: 'G->T',G252C,150
3474: 'G->A',G252D,5
3474: 'G->T',G252V,20
3475: 'T->A',G252G,24
3475: 'T->C',G252G,160
3475: 'T->G',G252G,1
3476: 'G->A',V253I,545
3476: 'G->C',V253L,2
3476: 'G->T',V253F,36
3477: 'T->C',V253A,532
3477: 'T->G',V253G,1
3478: 'T->A',V253V,414
3478: 'T->C',V253V,106
3478: 'T->G',V253V,140
3479: 'G->A',A254T,13
3479: 'G->T',A254S,15
3480: 'C->A',A254E,2
3480: 'C->T',A254V,10
3481: 'A->C',A254A,2
3481: 'A->G',A254A,364
3481: 'A->T',A254A,84
3482: 'G->A',G255R,736
3482: 'G->C',G255R,5
3483: 'G->A',G255E,345
3483: 'G->C',G255A,4
3483: 'G->T',G255V,1040
3484: 'A->C',G255G,14
3484: 'A->G',G255G,338
3484: 'A->T',G255G,4
3485: 'G->A',A256T,764
3485: 'G->T',A256S,100
3486: 'C->A',A256D,68
3486: 'C->T',A256V,1925
3487: 'C->A',A256A,112
3487: 'C->G',A256A,1
3487: 'C->T',A256A,995
3488: 'T->A',L257I,75
3488: 'T->C',L257L,54
3488: 'T->G',L257V,9
3490: 'A->C',L257F,2
3490: 'A->G',L257L,148
3490: 'A->T',L257F,13
3491: 'A->C',N258H,1
3491: 'A->G',N258D,30
3492: 'A->C',N258T,12
3492: 'A->G',N258S,302
3493: 'T->A',N258K,1
3493: 'T->C',N258N,938
3494: 'A->G',K259E,23
3495: 'A->C',K259T,3
3495: 'A->G',K259R,55
3495: 'A->T',K259M,13
3496: 'G->A',K259K,231
3496: 'G->T',K259N,154
3497: 'G->A',A260T,143
3497: 'G->T',A260S,22
3498: 'C->A',A260D,38
3498: 'C->T',A260V,173
3499: 'T->A',A260A,9
3499: 'T->C',A260A,222
3499: 'T->G',A260A,2
3500: 'A->G',T261A,28
3501: 'C->G',T261S,2
3501: 'C->T',T261I,1
3502: 'T->A',T261T,2
3502: 'T->C',T261T,42
3502: 'T->G',T261T,9
3503: 'A->G',N262D,65
3503: 'A->T',N262Y,11
3504: 'A->C',N262T,16
3504: 'A->G',N262S,51
3505: 'C->A',N262K,3
3505: 'C->G',N262K,1
3505: 'C->T',N262N,693
3506: 'A->C',N263H,4
3506: 'A->G',N263D,72
3506: 'A->T',N263Y,5
3507: 'A->C',N263T,8
3507: 'A->G',N263S,58
3508: 'T->A',N263K,337
3508: 'T->C',N263N,185
3508: 'T->G',N263K,23
3509: 'G->A',A264T,181
3509: 'G->T',A264S,3
3510: 'C->A',A264D,41
3510: 'C->G',A264G,4
3510: 'C->T',A264V,780
3511: 'C->A',A264A,43
3511: 'C->G',A264A,4
3511: 'C->T',A264A,495
3512: 'A->C',M265L,7
3512: 'A->G',M265V,73
3512: 'A->T',M265L,44
3513: 'T->C',M265T,4
3513: 'T->G',M265R,2
3514: 'G->A',M265I,107
3514: 'G->T',M265I,384
3515: 'C->A',Q266K,15
3516: 'A->G',Q266R,4
3517: 'A->C',Q266H,1
3517: 'A->G',Q266Q,567
3518: 'G->A',V267I,158
3518: 'G->T',V267F,491
3519: 'T->A',V267D,2
3519: 'T->C',V267A,10
3519: 'T->G',V267G,7
3520: 'T->A',V267V,23
3520: 'T->C',V267V,35
3520: 'T->G',V267V,2
3521: 'G->A',E268K,6
3522: 'A->C',E268A,29
3522: 'A->G',E268G,25
3522: 'A->T',E268V,19
3523: 'A->C',E268D,237
3523: 'A->G',E268E,819
3523: 'A->T',E268D,2
3524: 'T->A',S269T,2
3524: 'T->C',S269P,2
3524: 'T->G',S269A,6
3525: 'C->G',S269C,2
3525: 'C->T',S269F,7
3526: 'T->A',S269S,951
3526: 'T->C',S269S,73
3526: 'T->G',S269S,15
3527: 'G->A',D270N,811
3527: 'G->C',D270H,2
3527: 'G->T',D270Y,69
3528: 'A->C',D270A,44
3528: 'A->G',D270G,104
3528: 'A->T',D270V,5
3529: 'T->A',D270E,27
3529: 'T->C',D270D,131
3529: 'T->G',D270E,8
3530: 'G->A',D271N,81
3530: 'G->C',D271H,2
3530: 'G->T',D271Y,53
3531: 'A->C',D271A,13
3531: 'A->G',D271G,148
3531: 'A->T',D271V,2
3532: 'T->A',D271E,5
3532: 'T->C',D271D,42
3532: 'T->G',D271E,12
3533: 'T->A',Y272N,2
3533: 'T->C',Y272H,41
3533: 'T->G',Y272D,1
3534: 'A->G',Y272C,16
3534: 'A->T',Y272F,2
3535: 'C->T',Y272Y,418
3536: 'A->C',I273L,6
3536: 'A->G',I273V,4625
3537: 'T->A',I273K,3
3537: 'T->C',I273T,78
3538: 'A->C',I273I,2
3538: 'A->G',I273M,591
3538: 'A->T',I273I,1
3539: 'G->A',A274T,221
3539: 'G->T',A274S,417
3540: 'C->A',A274D,7
3540: 'C->G',A274G,1
3540: 'C->T',A274V,290
3541: 'T->A',A274A,13
3541: 'T->C',A274A,164
3541: 'T->G',A274A,254
3542: 'A->G',T275A,418
3543: 'C->A',T275N,31
3543: 'C->G',T275S,2
3543: 'C->T',T275I,429
3544: 'T->A',T275T,1
3544: 'T->C',T275T,115
3544: 'T->G',T275T,4
3545: 'A->G',N276D,26
3545: 'A->T',N276Y,1
3546: 'A->C',N276T,11
3546: 'A->G',N276S,206
3546: 'A->T',N276I,129
3547: 'T->A',N276K,51
3547: 'T->C',N276N,517
3547: 'T->G',N276K,15
3548: 'G->A',G277R,97
3548: 'G->C',G277R,2
3549: 'G->A',G277E,207
3549: 'G->C',G277A,4
3549: 'G->T',G277V,5
3550: 'A->G',G277G,49
3550: 'A->T',G277G,1
3551: 'C->A',P278T,55
3551: 'C->G',P278A,6
3551: 'C->T',P278S,721
3552: 'C->A',P278Q,12
3552: 'C->T',P278L,209
3553: 'A->C',P278P,93
3553: 'A->G',P278P,35
3553: 'A->T',P278P,1
3554: 'C->A',L279I,66
3554: 'C->G',L279V,5
3554: 'C->T',L279F,8
3555: 'T->A',L279H,1
3555: 'T->G',L279R,2
3556: 'T->A',L279L,3
3556: 'T->C',L279L,254
3557: 'A->C',K280Q,5
3557: 'A->G',K280E,10
3558: 'A->C',K280T,20
3558: 'A->G',K280R,74
3558: 'A->T',K280I,5
3559: 'A->C',K280N,1005
3559: 'A->G',K280K,591
3559: 'A->T',K280N,25
3560: 'G->A',V281M,138
3560: 'G->C',V281L,4
3560: 'G->T',V281L,64
3561: 'T->A',V281E,1
3561: 'T->C',V281A,35
3562: 'G->A',V281V,213
3562: 'G->C',V281V,2
3562: 'G->T',V281V,302
3563: 'G->A',G282S,491
3563: 'G->T',G282C,102
3564: 'G->A',G282D,3
3564: 'G->C',G282A,1
3564: 'G->T',G282V,124
3565: 'T->A',G282G,2
3565: 'T->C',G282G,36
3566: 'G->A',G283S,146
3566: 'G->C',G283R,1
3566: 'G->T',G283C,30
3567: 'G->A',G283D,157
3567: 'G->T',G283V,98
3568: 'T->C',G283G,9
3569: 'A->G',S284G,941
3569: 'A->T',S284C,37
3570: 'G->A',S284N,68
3570: 'G->C',S284T,1
3570: 'G->T',S284I,11
3571: 'T->C',S284S,57
3571: 'T->G',S284R,22
3572: 'T->A',C285S,2
3572: 'T->C',C285R,17
3572: 'T->G',C285G,2
3573: 'G->A',C285Y,15
3573: 'G->C',C285S,2
3573: 'G->T',C285F,1
3574: 'T->C',C285C,205
3574: 'T->G',C285W,2
3575: 'G->A',V286I,116
3575: 'G->T',V286F,21
3576: 'T->C',V286A,152
3576: 'T->G',V286G,6
3577: 'T->A',V286V,4
3577: 'T->C',V286V,34
3578: 'T->A',L287I,4
3578: 'T->C',L287L,38
3579: 'T->C',L287S,11
3580: 'A->G',L287L,114
3580: 'A->T',L287F,1
3581: 'A->C',S288R,5
3581: 'A->G',S288G,102
3581: 'A->T',S288C,5
3582: 'G->A',S288N,280
3582: 'G->C',S288T,2
3582: 'G->T',S288I,33
3583: 'C->A',S288R,22
3583: 'C->G',S288R,2
3583: 'C->T',S288S,857
3584: 'G->A',G289R,1
3585: 'G->T',G289V,1
3586: 'A->C',G289G,1
3586: 'A->G',G289G,47
3586: 'A->T',G289G,11
3587: 'C->A',H290N,5
3587: 'C->T',H290Y,2978
3588: 'A->C',H290P,2
3588: 'A->G',H290R,9
3589: 'C->A',H290Q,14
3589: 'C->T',H290H,1554
3590: 'A->C',N291H,28
3590: 'A->G',N291D,363
3590: 'A->T',N291Y,2
3591: 'A->C',N291T,30
3591: 'A->G',N291S,68
3592: 'T->A',N291K,1
3592: 'T->C',N291N,1658
3592: 'T->G',N291K,42
3593: 'C->A',L292I,13
3593: 'C->T',L292F,560
3594: 'T->C',L292P,2
3595: 'T->A',L292L,21
3595: 'T->C',L292L,26
3595: 'T->G',L292L,6
3596: 'G->A',A293T,38
3596: 'G->T',A293S,8
3597: 'C->T',A293V,19
3598: 'T->A',A293A,3
3598: 'T->C',A293A,98
3599: 'A->G',K294E,5
3600: 'A->C',K294T,2
3600: 'A->G',K294R,117
3600: 'A->T',K294I,1
3601: 'A->C',K294N,4
3601: 'A->G',K294K,244
3601: 'A->T',K294N,1
3602: 'C->A',H295N,18
3602: 'C->G',H295D,14
3602: 'C->T',H295Y,11219
3603: 'A->G',H295R,97
3603: 'A->T',H295L,1
3604: 'C->A',H295Q,32
3604: 'C->G',H295Q,2
3604: 'C->T',H295H,671
3605: 'T->A',C296S,18
3605: 'T->C',C296R,4
3606: 'G->A',C296Y,7
3606: 'G->C',C296S,4
3606: 'G->T',C296F,551
3607: 'T->C',C296C,39
3607: 'T->G',C296W,1
3608: 'C->A',L297I,57
3608: 'C->G',L297V,3
3608: 'C->T',L297F,215
3609: 'T->A',L297H,21
3609: 'T->C',L297P,2
3609: 'T->G',L297R,6
3610: 'T->A',L297L,5
3610: 'T->C',L297L,249
3610: 'T->G',L297L,220
3611: 'C->G',H298D,1
3611: 'C->T',H298Y,28
3613: 'T->A',H298Q,4
3613: 'T->C',H298H,59
3613: 'T->G',H298Q,3
3614: 'G->A',V299I,241
3614: 'G->C',V299L,1
3614: 'G->T',V299F,1
3615: 'T->A',V299D,1
3615: 'T->C',V299A,38
3616: 'T->A',V299V,35
3616: 'T->C',V299V,49
3616: 'T->G',V299V,10
3617: 'G->A',V300I,284
3617: 'G->C',V300L,1
3617: 'G->T',V300F,3
3618: 'T->C',V300A,75
3619: 'C->A',V300V,433
3619: 'C->G',V300V,1
3619: 'C->T',V300V,4990
3620: 'G->A',G301S,893
3620: 'G->T',G301C,144
3621: 'G->A',G301D,44
3621: 'G->T',G301V,12
3622: 'C->A',G301G,45
3622: 'C->G',G301G,3
3622: 'C->T',G301G,401
3623: 'C->A',P302T,15
3623: 'C->G',P302A,1
3623: 'C->T',P302S,84
3624: 'C->A',P302Q,7
3624: 'C->T',P302L,49
3625: 'A->C',P302P,6
3625: 'A->G',P302P,637
3625: 'A->T',P302P,114
3626: 'A->C',N303H,22
3626: 'A->G',N303D,86
3626: 'A->T',N303Y,2
3627: 'A->C',N303T,24
3627: 'A->G',N303S,404
3627: 'A->T',N303I,3
3628: 'T->A',N303K,3
3628: 'T->C',N303N,140
3628: 'T->G',N303K,227
3629: 'G->A',V304I,110
3629: 'G->T',V304F,106
3630: 'T->C',V304A,63
3630: 'T->G',V304G,3
3631: 'T->C',V304V,35
3632: 'A->G',N305D,54
3632: 'A->T',N305Y,2
3633: 'A->C',N305T,8
3633: 'A->G',N305S,141
3633: 'A->T',N305I,1
3634: 'C->A',N305K,133
3634: 'C->T',N305N,1760
3635: 'A->C',K306Q,1
3635: 'A->G',K306E,126
3636: 'A->C',K306T,35
3636: 'A->G',K306R,171
3636: 'A->T',K306I,3
3637: 'A->C',K306N,11
3637: 'A->G',K306K,57
3637: 'A->T',K306N,5
3638: 'G->A',G307S,310
3638: 'G->C',G307R,104
3638: 'G->T',G307C,10107
3639: 'G->A',G307D,126
3639: 'G->C',G307A,2
3639: 'G->T',G307V,9
3640: 'T->A',G307G,1
3640: 'T->C',G307G,29
3640: 'T->G',G307G,20
3641: 'G->A',E308K,13
3641: 'G->C',E308Q,4
3642: 'A->C',E308A,8
3642: 'A->G',E308G,14
3643: 'A->C',E308D,48
3643: 'A->G',E308E,54
3643: 'A->T',E308D,3
3644: 'G->A',D309N,173
3644: 'G->C',D309H,1
3644: 'G->T',D309Y,4076
3645: 'A->C',D309A,13
3645: 'A->G',D309G,64
3645: 'A->T',D309V,4
3646: 'C->A',D309E,11
3646: 'C->T',D309D,939
3647: 'A->C',I310L,64
3647: 'A->G',I310V,203
3647: 'A->T',I310F,36
3648: 'T->A',I310N,4
3648: 'T->C',I310T,455
3648: 'T->G',I310S,15
3649: 'T->A',I310I,3
3649: 'T->C',I310I,106
3649: 'T->G',I310M,28
3650: 'C->A',Q311K,7
3650: 'C->G',Q311E,8
3651: 'A->G',Q311R,44
3651: 'A->T',Q311L,1
3652: 'A->G',Q311Q,55
3653: 'C->A',L312I,72
3653: 'C->G',L312V,21
3653: 'C->T',L312F,2634
3654: 'T->A',L312H,13
3654: 'T->C',L312P,12
3654: 'T->G',L312R,5
3655: 'T->A',L312L,2
3655: 'T->C',L312L,49
3655: 'T->G',L312L,14
3656: 'C->A',L313I,127
3656: 'C->G',L313V,8
3656: 'C->T',L313F,392
3657: 'T->C',L313P,2
3658: 'T->A',L313L,10
3658: 'T->C',L313L,76
3658: 'T->G',L313L,1
3659: 'A->G',K314E,27
3660: 'A->C',K314T,18
3660: 'A->G',K314R,208
3660: 'A->T',K314M,6
3661: 'G->A',K314K,34
3661: 'G->C',K314N,1
3661: 'G->T',K314N,38
3662: 'A->C',S315R,16
3662: 'A->G',S315G,29
3662: 'A->T',S315C,3
3663: 'G->A',S315N,51
3663: 'G->T',S315I,68
3664: 'T->C',S315S,20
3664: 'T->G',S315R,367
3665: 'G->A',A316T,56
3665: 'G->T',A316S,5
3666: 'C->T',A316V,88
3667: 'T->C',A316A,43
3667: 'T->G',A316A,1
3668: 'T->A',Y317N,1
3668: 'T->C',Y317H,1
3669: 'A->C',Y317S,1
3669: 'A->G',Y317C,1
3670: 'T->C',Y317Y,84
3671: 'G->A',E318K,155
3672: 'A->C',E318A,53
3672: 'A->G',E318G,37
3672: 'A->T',E318V,5
3673: 'A->C',E318D,10
3673: 'A->G',E318E,16
3674: 'A->C',N319H,24
3674: 'A->G',N319D,11
3674: 'A->T',N319Y,4
3675: 'A->C',N319T,72
3675: 'A->G',N319S,87
3675: 'A->T',N319I,3
3676: 'T->C',N319N,146
3676: 'T->G',N319K,1
3677: 'T->A',F320I,2
3677: 'T->C',F320L,26
3678: 'T->A',F320Y,1
3679: 'T->C',F320F,24
3680: 'A->C',N321H,1
3680: 'A->G',N321D,8
3680: 'A->T',N321Y,1
3681: 'A->C',N321T,1
3681: 'A->G',N321S,53
3681: 'A->T',N321I,1
3682: 'T->C',N321N,219
3682: 'T->G',N321K,1
3683: 'C->A',Q322K,9
3683: 'C->G',Q322E,9
3684: 'A->C',Q322P,17
3684: 'A->G',Q322R,251
3684: 'A->T',Q322L,46
3685: 'G->A',Q322Q,401
3685: 'G->T',Q322H,544
3686: 'C->A',H323N,132
3686: 'C->T',H323Y,449
3687: 'A->C',H323P,1
3687: 'A->G',H323R,96
3688: 'C->A',H323Q,34
3688: 'C->G',H323Q,3
3688: 'C->T',H323H,2045
3689: 'G->A',E324K,119
3689: 'G->C',E324Q,2
3690: 'A->C',E324A,15
3690: 'A->G',E324G,252
3690: 'A->T',E324V,5
3691: 'A->C',E324D,149
3691: 'A->G',E324E,80
3691: 'A->T',E324D,15
3692: 'G->A',V325I,88
3692: 'G->C',V325L,2
3692: 'G->T',V325F,2660
3693: 'T->C',V325A,23
3694: 'T->A',V325V,20
3694: 'T->C',V325V,107
3694: 'T->G',V325V,39
3695: 'C->A',L326I,24
3695: 'C->T',L326L,3347
3696: 'T->A',L326Q,5
3696: 'T->C',L326P,5
3697: 'A->G',L326L,46
3697: 'A->T',L326L,1
3698: 'C->A',L327I,38
3698: 'C->G',L327V,11
3698: 'C->T',L327F,294
3699: 'T->C',L327P,1
3700: 'T->A',L327L,472
3700: 'T->C',L327L,26
3700: 'T->G',L327L,53
3701: 'G->A',A328T,1296
3701: 'G->T',A328S,54
3702: 'C->A',A328E,1
3702: 'C->G',A328G,6
3702: 'C->T',A328V,110
3703: 'A->C',A328A,51
3703: 'A->G',A328A,37
3703: 'A->T',A328A,1
3704: 'C->A',P329T,17
3704: 'C->G',P329A,1
3704: 'C->T',P329S,164
3705: 'C->A',P329Q,8
3705: 'C->T',P329L,2
3706: 'A->C',P329P,1
3706: 'A->G',P329P,146
3706: 'A->T',P329P,83
3707: 'T->A',L330I,4
3707: 'T->C',L330L,44
3707: 'T->G',L330V,56
3708: 'T->C',L330S,1
3709: 'A->G',L330L,236
3709: 'A->T',L330F,1
3710: 'T->A',L331I,3
3710: 'T->C',L331L,81
3710: 'T->G',L331V,7
3712: 'A->G',L331L,141
3713: 'T->A',S332T,27
3713: 'T->C',S332P,90
3713: 'T->G',S332A,85
3714: 'C->T',S332L,149
3715: 'A->C',S332S,191
3715: 'A->G',S332S,62
3715: 'A->T',S332S,3
3716: 'G->A',A333T,188
3716: 'G->T',A333S,131
3717: 'C->A',A333D,41
3717: 'C->T',A333V,953
3718: 'T->A',A333A,164
3718: 'T->C',A333A,77
3718: 'T->G',A333A,15
3719: 'G->A',G334S,263
3719: 'G->C',G334R,1
3719: 'G->T',G334C,28
3720: 'G->A',G334D,120
3720: 'G->T',G334V,8
3721: 'T->A',G334G,1
3721: 'T->C',G334G,22
3722: 'A->C',I335L,3
3722: 'A->G',I335V,652
3722: 'A->T',I335F,4
3723: 'T->A',I335N,4
3723: 'T->G',I335S,2
3724: 'T->A',I335I,20
3724: 'T->C',I335I,47
3724: 'T->G',I335M,11
3725: 'T->A',F336I,2
3725: 'T->C',F336L,4
3725: 'T->G',F336V,5
3726: 'T->A',F336Y,9
3726: 'T->C',F336S,7
3726: 'T->G',F336C,19
3727: 'T->A',F336L,1
3727: 'T->C',F336F,47
3727: 'T->G',F336L,2
3728: 'G->A',G337S,347
3728: 'G->T',G337C,2110
3729: 'G->A',G337D,249
3729: 'G->C',G337A,2
3729: 'G->T',G337V,34
3730: 'T->A',G337G,7
3730: 'T->C',G337G,18
3730: 'T->G',G337G,1
3731: 'G->A',A338T,95
3731: 'G->T',A338S,11
3732: 'C->A',A338D,246
3732: 'C->G',A338G,3
3732: 'C->T',A338V,418
3733: 'T->A',A338A,74
3733: 'T->C',A338A,426
3733: 'T->G',A338A,10
3734: 'G->A',D339N,397
3734: 'G->T',D339Y,41
3735: 'A->C',D339A,2
3735: 'A->G',D339G,69
3736: 'C->A',D339E,131
3736: 'C->T',D339D,1559
3737: 'C->A',P340T,35
3737: 'C->G',P340A,1
3737: 'C->T',P340S,2490
3738: 'C->A',P340H,15
3738: 'C->G',P340R,3
3738: 'C->T',P340L,3090
3739: 'T->A',P340P,3
3739: 'T->C',P340P,39
3739: 'T->G',P340P,2
3740: 'A->C',I341L,1
3740: 'A->G',I341V,74
3740: 'A->T',I341L,6
3741: 'T->A',I341K,1
3741: 'T->C',I341T,326
3741: 'T->G',I341R,13
3742: 'A->C',I341I,3
3742: 'A->G',I341M,23
3743: 'C->A',H342N,3
3743: 'C->G',H342D,1
3743: 'C->T',H342Y,3463
3744: 'A->G',H342R,110
3744: 'A->T',H342L,1
3745: 'T->A',H342Q,7
3745: 'T->C',H342H,1111
3745: 'T->G',H342Q,18
3746: 'T->C',S343P,1
3746: 'T->G',S343A,16
3747: 'C->A',S343Y,1
3747: 'C->G',S343C,4
3747: 'C->T',S343F,22
3748: 'T->A',S343S,24
3748: 'T->C',S343S,32
3748: 'T->G',S343S,6
3749: 'T->C',L344L,168
3749: 'T->G',L344V,5
3750: 'T->C',L344S,6
3751: 'A->C',L344F,12
3751: 'A->G',L344L,59
3751: 'A->T',L344F,5
3752: 'A->C',R345R,8
3752: 'A->G',R345G,137
3753: 'G->A',R345K,830
3753: 'G->C',R345T,1
3753: 'G->T',R345I,34
3754: 'A->C',R345S,18
3754: 'A->G',R345R,36
3754: 'A->T',R345S,14
3755: 'G->A',V346I,72
3755: 'G->C',V346L,13
3755: 'G->T',V346F,398
3756: 'T->A',V346D,1
3756: 'T->C',V346A,78
3756: 'T->G',V346G,1
3757: 'T->C',V346V,9
3757: 'T->G',V346V,10
3758: 'T->C',C347R,1
3758: 'T->G',C347G,1
3759: 'G->T',C347F,9
3760: 'T->C',C347C,39
3761: 'G->A',V348I,56
3761: 'G->T',V348L,161
3762: 'T->A',V348E,2
3762: 'T->C',V348A,5
3762: 'T->G',V348G,2
3763: 'A->G',V348V,79
3763: 'A->T',V348V,4
3764: 'G->A',D349N,123
3764: 'G->C',D349H,7
3764: 'G->T',D349Y,39
3765: 'A->C',D349A,158
3765: 'A->G',D349G,188
3765: 'A->T',D349V,6
3766: 'T->A',D349E,1
3766: 'T->C',D349D,2047
3766: 'T->G',D349E,2
3767: 'A->C',T350P,2
3767: 'A->G',T350A,121
3767: 'A->T',T350S,3
3768: 'C->A',T350N,637
3768: 'C->G',T350S,12
3768: 'C->T',T350I,6024
3769: 'T->A',T350T,21
3769: 'T->C',T350T,53
3769: 'T->G',T350T,7
3770: 'G->A',V351I,105
3770: 'G->C',V351L,4
3770: 'G->T',V351F,9
3771: 'T->A',V351D,2
3771: 'T->C',V351A,232
3771: 'T->G',V351G,1
3772: 'T->A',V351V,2
3772: 'T->C',V351V,161
3772: 'T->G',V351V,79
3773: 'C->A',R352S,5
3773: 'C->G',R352G,2
3773: 'C->T',R352C,1798
3774: 'G->A',R352H,521
3774: 'G->T',R352L,44
3775: 'C->A',R352R,23
3775: 'C->G',R352R,1
3775: 'C->T',R352R,511
3776: 'A->C',T353P,4
3776: 'A->G',T353A,457
3776: 'A->T',T353S,1
3777: 'C->A',T353K,115
3777: 'C->G',T353R,3
3777: 'C->T',T353I,825
3778: 'A->C',T353T,5
3778: 'A->G',T353T,27
3778: 'A->T',T353T,2
3779: 'A->C',N354H,154
3779: 'A->G',N354D,35
3780: 'A->C',N354T,42
3780: 'A->G',N354S,65
3780: 'A->T',N354I,2
3781: 'T->A',N354K,1
3781: 'T->C',N354N,43
3782: 'G->A',V355I,450
3782: 'G->C',V355L,22
3782: 'G->T',V355F,3
3783: 'T->C',V355A,23
3783: 'T->G',V355G,1
3784: 'C->A',V355V,25
3784: 'C->G',V355V,13
3784: 'C->T',V355V,2406
3785: 'T->C',Y356H,154
3786: 'A->G',Y356C,26
3787: 'C->T',Y356Y,4071
3788: 'T->A',L357I,26
3788: 'T->C',L357L,69
3788: 'T->G',L357V,8
3790: 'A->C',L357F,2
3790: 'A->G',L357L,28
3790: 'A->T',L357F,670
3791: 'G->A',A358T,50
3791: 'G->C',A358P,1
3791: 'G->T',A358S,25
3792: 'C->G',A358G,9
3792: 'C->T',A358V,393
3793: 'T->A',A358A,18
3793: 'T->C',A358A,246
3793: 'T->G',A358A,3
3794: 'G->A',V359I,246
3794: 'G->C',V359L,1
3794: 'G->T',V359F,113
3795: 'T->A',V359D,1
3795: 'T->C',V359A,57
3795: 'T->G',V359G,3
3796: 'C->A',V359V,9
3796: 'C->G',V359V,1
3796: 'C->T',V359V,601
3797: 'T->A',F360I,4
3797: 'T->C',F360L,24
3797: 'T->G',F360V,4
3798: 'T->A',F360Y,2
3798: 'T->G',F360C,1
3799: 'T->C',F360F,49
3799: 'T->G',F360L,7
3800: 'G->A',D361N,67
3800: 'G->T',D361Y,50
3801: 'A->C',D361A,16
3801: 'A->G',D361G,271
3801: 'A->T',D361V,1
3802: 'T->A',D361E,93
3802: 'T->C',D361D,311
3803: 'A->G',K362E,14
3804: 'A->C',K362T,5
3804: 'A->G',K362R,7
3805: 'A->C',K362N,4
3805: 'A->G',K362K,22
3805: 'A->T',K362N,3
3806: 'A->C',N363H,1
3806: 'A->G',N363D,18
3806: 'A->T',N363Y,16
3807: 'A->C',N363T,9
3807: 'A->G',N363S,169
3808: 'T->A',N363K,1
3808: 'T->C',N363N,152
3808: 'T->G',N363K,48
3809: 'C->A',L364I,33
3809: 'C->G',L364V,8
3809: 'C->T',L364F,4204
3810: 'T->A',L364H,16
3810: 'T->C',L364P,33
3810: 'T->G',L364R,21
3811: 'C->A',L364L,26
3811: 'C->T',L364L,4385
3812: 'T->C',Y365H,75
3813: 'A->G',Y365C,284
3813: 'A->T',Y365F,1
3814: 'T->C',Y365Y,79
3815: 'G->A',D366N,69
3815: 'G->T',D366Y,6
3816: 'A->C',D366A,19
3816: 'A->G',D366G,138
3817: 'C->A',D366E,254
3817: 'C->T',D366D,6001
3818: 'A->C',K367Q,33
3818: 'A->G',K367E,44
3819: 'A->G',K367R,19
3820: 'A->G',K367K,19
3821: 'C->A',L368I,92
3821: 'C->T',L368F,110
3823: 'T->A',L368L,106
3823: 'T->C',L368L,17
3823: 'T->G',L368L,8
3824: 'G->A',V369I,119
3824: 'G->T',V369F,2
3825: 'T->C',V369A,9
3825: 'T->G',V369G,3
3826: 'T->C',V369V,34
3826: 'T->G',V369V,2
3827: 'T->A',S370T,3
3827: 'T->C',S370P,91
3827: 'T->G',S370A,39
3828: 'C->T',S370L,66698
3829: 'A->C',S370S,10
3829: 'A->G',S370S,60
3829: 'A->T',S370S,7
3830: 'A->C',S371R,7
3830: 'A->G',S371G,148
3830: 'A->T',S371C,1
3831: 'G->A',S371N,49
3831: 'G->C',S371T,1
3831: 'G->T',S371I,17
3832: 'C->A',S371R,12
3832: 'C->T',S371S,205
3833: 'T->C',F372L,42
3833: 'T->G',F372V,18
3834: 'T->A',F372Y,2
3834: 'T->C',F372S,11
3834: 'T->G',F372C,1
3835: 'T->C',F372F,114
3835: 'T->G',F372L,7
3836: 'T->A',L373M,12
3836: 'T->C',L373L,11
3836: 'T->G',L373V,13
3837: 'T->C',L373S,18
3837: 'T->G',L373W,18
3838: 'G->A',L373L,159
3838: 'G->C',L373F,8
3838: 'G->T',L373F,216
3839: 'G->A',E374K,228
3840: 'A->C',E374A,87
3840: 'A->G',E374G,103
3840: 'A->T',E374V,63
3841: 'A->C',E374D,22
3841: 'A->G',E374E,60
3841: 'A->T',E374D,43
3842: 'A->C',M375L,5
3842: 'A->G',M375V,68
3842: 'A->T',M375L,7
3843: 'T->A',M375K,2
3843: 'T->C',M375T,110
3843: 'T->G',M375R,8
3844: 'G->A',M375I,40
3844: 'G->C',M375I,5
3844: 'G->T',M375I,119
3845: 'A->C',K376Q,56
3845: 'A->G',K376E,81
3846: 'A->C',K376T,27
3846: 'A->G',K376R,39
3846: 'A->T',K376M,2
3847: 'G->A',K376K,51
3847: 'G->T',K376N,18
3848: 'A->C',S377R,75
3848: 'A->G',S377G,10
3849: 'G->A',S377N,48
3849: 'G->T',S377I,202
3850: 'T->C',S377S,62
3850: 'T->G',S377R,15
3851: 'G->A',E378K,16
3851: 'G->C',E378Q,1
3852: 'A->C',E378A,29
3852: 'A->G',E378G,85
3852: 'A->T',E378V,263
3853: 'A->C',E378D,29
3853: 'A->G',E378E,137
3853: 'A->T',E378D,41
3854: 'A->C',K379Q,12
3854: 'A->G',K379E,85
3855: 'A->C',K379T,3
3855: 'A->G',K379R,114
3855: 'A->T',K379M,96
3856: 'G->A',K379K,161
3856: 'G->C',K379N,2
3856: 'G->T',K379N,59
3857: 'C->A',Q380K,5
3858: 'A->C',Q380P,3
3858: 'A->G',Q380R,66
3858: 'A->T',Q380L,32
3859: 'A->C',Q380H,30
3859: 'A->G',Q380Q,72
3859: 'A->T',Q380H,5
3860: 'G->A',V381I,82
3860: 'G->T',V381F,169
3861: 'T->C',V381A,61
3862: 'T->A',V381V,21
3862: 'T->C',V381V,147
3862: 'T->G',V381V,6
3863: 'G->A',E382K,49
3863: 'G->C',E382Q,5
3864: 'A->C',E382A,87
3864: 'A->G',E382G,79
3864: 'A->T',E382V,30
3865: 'A->C',E382D,5
3865: 'A->G',E382E,62
3866: 'C->A',Q383K,26
3866: 'C->G',Q383E,6
3867: 'A->C',Q383P,11
3867: 'A->G',Q383R,36
3867: 'A->T',Q383L,30
3868: 'A->C',Q383H,6
3868: 'A->G',Q383Q,26
3868: 'A->T',Q383H,24
3869: 'A->C',K384Q,23
3869: 'A->G',K384E,205
3870: 'A->C',K384T,30
3870: 'A->G',K384R,93
3870: 'A->T',K384M,3
3871: 'G->A',K384K,113
3871: 'G->C',K384N,17
3871: 'G->T',K384N,6085
3872: 'A->C',I385L,196
3872: 'A->G',I385V,495
3872: 'A->T',I385F,5
3873: 'T->A',I385N,2
3873: 'T->C',I385T,560
3873: 'T->G',I385S,31
3874: 'C->A',I385I,71
3874: 'C->G',I385M,1
3874: 'C->T',I385I,3538
3875: 'G->A',A386T,438
3875: 'G->T',A386S,46
3876: 'C->A',A386D,14
3876: 'C->G',A386G,4
3876: 'C->T',A386V,377
3877: 'T->A',A386A,22
3877: 'T->C',A386A,166
3877: 'T->G',A386A,40
3878: 'G->A',E387K,89
3879: 'A->C',E387A,1212
3879: 'A->G',E387G,134
3879: 'A->T',E387V,4
3880: 'G->A',E387E,413
3880: 'G->C',E387D,19
3880: 'G->T',E387D,974
3881: 'A->C',I388L,11
3881: 'A->G',I388V,125
3881: 'A->T',I388F,27
3882: 'T->A',I388N,1
3882: 'T->C',I388T,2271
3882: 'T->G',I388S,20
3883: 'T->A',I388I,1
3883: 'T->C',I388I,70
3883: 'T->G',I388M,21
3884: 'C->A',P389T,97
3884: 'C->T',P389S,1668
3885: 'C->A',P389H,239
3885: 'C->G',P389R,2
3885: 'C->T',P389L,993
3886: 'T->A',P389P,22
3886: 'T->C',P389P,44
3887: 'A->C',K390Q,2
3887: 'A->G',K390E,10
3888: 'A->C',K390T,1
3888: 'A->G',K390R,53
3888: 'A->T',K390I,6
3889: 'A->C',K390N,7
3889: 'A->G',K390K,221
3889: 'A->T',K390N,10
3890: 'G->A',E391K,142
3890: 'G->C',E391Q,100
3891: 'A->G',E391G,80
3891: 'A->T',E391V,3
3892: 'G->A',E391E,261
3892: 'G->C',E391D,1
3892: 'G->T',E391D,822
3893: 'G->A',E392K,263
3894: 'A->C',E392A,8
3894: 'A->G',E392G,42
3894: 'A->T',E392V,8
3895: 'A->C',E392D,37
3895: 'A->G',E392E,291
3895: 'A->T',E392D,8
3896: 'G->A',V393I,798
3896: 'G->C',V393L,1
3896: 'G->T',V393F,1078
3897: 'T->A',V393D,1
3897: 'T->C',V393A,52
3897: 'T->G',V393G,3
3898: 'T->C',V393V,283
3899: 'A->C',K394Q,7
3899: 'A->G',K394E,189
3900: 'A->C',K394T,12
3900: 'A->G',K394R,64
3900: 'A->T',K394M,1
3901: 'G->A',K394K,146
3901: 'G->C',K394N,1
3901: 'G->T',K394N,219
3902: 'C->A',P395T,25
3902: 'C->T',P395S,511
3903: 'C->A',P395Q,5
3903: 'C->T',P395L,1730
3904: 'A->C',P395P,25
3904: 'A->G',P395P,469
3904: 'A->T',P395P,84
3905: 'T->A',F396I,6
3905: 'T->C',F396L,84
3905: 'T->G',F396V,8
3906: 'T->C',F396S,127
3906: 'T->G',F396C,5
3907: 'T->A',F396L,1
3907: 'T->C',F396F,42
3908: 'A->C',I397L,2
3908: 'A->G',I397V,199
3909: 'T->A',I397K,2
3909: 'T->C',I397T,508
3909: 'T->G',I397R,8
3910: 'A->G',I397M,19
3910: 'A->T',I397I,1
3911: 'A->C',T398P,3
3911: 'A->G',T398A,50
3912: 'C->A',T398N,171
3912: 'C->T',T398I,316
3913: 'T->A',T398T,25
3913: 'T->C',T398T,57
3913: 'T->G',T398T,15
3914: 'G->A',E399K,16
3915: 'A->C',E399A,28
3915: 'A->G',E399G,44
3915: 'A->T',E399V,20
3916: 'A->C',E399D,15
3916: 'A->G',E399E,67
3917: 'A->C',S400R,3
3917: 'A->G',S400G,564
3918: 'G->A',S400N,103
3918: 'G->C',S400T,1
3918: 'G->T',S400I,60
3919: 'T->C',S400S,65
3919: 'T->G',S400R,1
3920: 'A->G',K401E,582
3921: 'A->C',K401T,29
3921: 'A->G',K401R,70
3921: 'A->T',K401I,2
3922: 'A->G',K401K,29
3923: 'C->A',P402T,3943
3923: 'C->G',P402A,1
3923: 'C->T',P402S,1538
3924: 'C->A',P402H,618
3924: 'C->G',P402R,229
3924: 'C->T',P402L,1231
3925: 'T->A',P402P,33
3925: 'T->C',P402P,41
3925: 'T->G',P402P,24
3926: 'T->A',S403T,2
3926: 'T->C',S403P,85
3926: 'T->G',S403A,16
3927: 'C->T',S403L,283
3928: 'A->C',S403S,19
3928: 'A->G',S403S,64
3928: 'A->T',S403S,50
3929: 'G->A',V404I,62
3929: 'G->C',V404L,1
3929: 'G->T',V404F,128
3930: 'T->A',V404D,9
3930: 'T->C',V404A,32
3930: 'T->G',V404G,230
3931: 'T->A',V404V,5
3931: 'T->C',V404V,1333
3932: 'G->A',E405K,79
3932: 'G->C',E405Q,4
3933: 'A->C',E405A,5208
3933: 'A->G',E405G,77
3933: 'A->T',E405V,9
3934: 'A->C',E405D,4
3934: 'A->G',E405E,43
3934: 'A->T',E405D,1
3935: 'C->A',Q406K,78
3935: 'C->G',Q406E,6
3936: 'A->C',Q406P,7
3936: 'A->G',Q406R,105
3936: 'A->T',Q406L,4
3937: 'G->A',Q406Q,45
3937: 'G->C',Q406H,24
3937: 'G->T',Q406H,60
3938: 'A->C',R407R,64
3938: 'A->G',R407G,142
3939: 'G->A',R407K,70
3939: 'G->C',R407T,1
3939: 'G->T',R407I,333
3940: 'A->C',R407S,30
3940: 'A->G',R407R,488
3940: 'A->T',R407S,6
3941: 'A->C',K408Q,6
3941: 'A->G',K408E,32
3942: 'A->C',K408T,17
3942: 'A->G',K408R,279
3942: 'A->T',K408I,6
3943: 'A->C',K408N,65
3943: 'A->G',K408K,39
3943: 'A->T',K408N,1
3944: 'C->A',Q409K,231
3945: 'A->C',Q409P,1
3945: 'A->G',Q409R,47
3945: 'A->T',Q409L,2
3946: 'A->C',Q409H,6
3946: 'A->G',Q409Q,124
3946: 'A->T',Q409H,2
3947: 'G->A',D410N,79
3947: 'G->T',D410Y,396
3948: 'A->C',D410A,32
3948: 'A->G',D410G,33384
3948: 'A->T',D410V,3
3949: 'T->A',D410E,4
3949: 'T->C',D410D,69
3950: 'G->A',D411N,1082
3950: 'G->T',D411Y,41
3951: 'A->C',D411A,33
3951: 'A->G',D411G,129
3951: 'A->T',D411V,6
3952: 'T->A',D411E,10
3952: 'T->C',D411D,486
3953: 'A->C',K412Q,10
3953: 'A->G',K412E,14
3954: 'A->C',K412T,33
3954: 'A->G',K412R,98
3955: 'G->A',K412K,199
3955: 'G->C',K412N,50
3955: 'G->T',K412N,1312
3956: 'A->C',K413Q,9
3956: 'A->G',K413E,17
3957: 'A->C',K413T,101
3957: 'A->G',K413R,445
3958: 'A->C',K413N,191
3958: 'A->G',K413K,19
3958: 'A->T',K413N,4
3959: 'A->C',I414L,41
3959: 'A->G',I414V,302
3959: 'A->T',I414F,5
3960: 'T->A',I414N,5
3960: 'T->C',I414T,329
3960: 'T->G',I414S,29
3961: 'C->A',I414I,91
3961: 'C->T',I414I,1360
3962: 'A->C',K415Q,39
3962: 'A->G',K415E,49
3963: 'A->C',K415T,12
3963: 'A->G',K415R,118
3963: 'A->T',K415I,2
3964: 'A->C',K415N,58
3964: 'A->G',K415K,769
3964: 'A->T',K415N,10
3965: 'G->A',A416T,70
3965: 'G->C',A416P,30
3965: 'G->T',A416S,25
3966: 'C->A',A416D,37
3966: 'C->G',A416G,7
3966: 'C->T',A416V,808
3967: 'T->A',A416A,11
3967: 'T->C',A416A,378
3967: 'T->G',A416A,48
3968: 'T->A',C417S,9
3968: 'T->C',C417R,17
3968: 'T->G',C417G,12
3969: 'G->A',C417Y,154
3969: 'G->T',C417F,15
3970: 'T->C',C417C,23
3971: 'G->A',V418I,63
3971: 'G->T',V418F,594
3972: 'T->C',V418A,28
3973: 'T->A',V418V,20
3973: 'T->C',V418V,23
3973: 'T->G',V418V,9
3974: 'G->A',E419K,116
3974: 'G->C',E419Q,3
3975: 'A->C',E419A,25
3975: 'A->G',E419G,36
3975: 'A->T',E419V,5
3976: 'A->C',E419D,20
3976: 'A->G',E419E,27
3976: 'A->T',E419D,8
3977: 'G->A',E420K,35
3978: 'A->C',E420A,2
3979: 'A->C',E420D,36
3979: 'A->G',E420E,64
3979: 'A->T',E420D,41
3980: 'G->A',V421I,27
3980: 'G->T',V421F,65
3981: 'T->C',V421A,14
3982: 'T->A',V421V,13
3982: 'T->C',V421V,79
3983: 'A->C',T422P,1
3983: 'A->G',T422A,68
3983: 'A->T',T422S,11
3984: 'C->A',T422K,41
3984: 'C->T',T422I,3854
3985: 'A->C',T422T,3
3985: 'A->G',T422T,11
3985: 'A->T',T422T,119
3986: 'A->C',T423P,6
3986: 'A->G',T423A,6
3987: 'C->A',T423K,21
3987: 'C->T',T423I,891
3988: 'A->C',T423T,1
3988: 'A->G',T423T,74
3988: 'A->T',T423T,94
3989: 'A->C',T424P,4
3989: 'A->G',T424A,30
3990: 'C->A',T424N,162
3990: 'C->T',T424I,1019
3991: 'T->A',T424T,6
3991: 'T->C',T424T,61
3991: 'T->G',T424T,25
3992: 'C->A',L425M,42
3992: 'C->T',L425L,618
3993: 'T->A',L425Q,79
3993: 'T->C',L425P,61
3993: 'T->G',L425R,8
3994: 'G->A',L425L,2080
3994: 'G->T',L425L,3588
3995: 'G->A',E426K,140
3996: 'A->C',E426A,32
3996: 'A->G',E426G,67
3996: 'A->T',E426V,4
3997: 'A->C',E426D,20
3997: 'A->G',E426E,78
3997: 'A->T',E426D,21
3998: 'G->A',E427K,201
3998: 'G->C',E427Q,20
3999: 'A->C',E427A,59
3999: 'A->G',E427G,23
3999: 'A->T',E427V,3
4000: 'A->C',E427D,45
4000: 'A->G',E427E,32
4000: 'A->T',E427D,1
4001: 'A->G',T428A,33
4002: 'C->A',T428N,22
4002: 'C->G',T428S,1
4002: 'C->T',T428I,10718
4003: 'T->A',T428T,1
4003: 'T->C',T428T,43
4003: 'T->G',T428T,2
4004: 'A->C',K429Q,2
4004: 'A->G',K429E,8
4005: 'A->C',K429T,4
4005: 'A->G',K429R,31
4005: 'A->T',K429M,1
4006: 'G->A',K429K,142
4006: 'G->C',K429N,33
4006: 'G->T',K429N,1525
4007: 'T->A',F430I,3
4007: 'T->C',F430L,11
4007: 'T->G',F430V,3
4008: 'T->A',F430Y,1
4008: 'T->C',F430S,202
4008: 'T->G',F430C,5
4009: 'C->A',F430L,6
4009: 'C->G',F430L,21
4009: 'C->T',F430F,3545
4010: 'C->A',L431I,37
4010: 'C->T',L431F,580
4011: 'T->A',L431H,52
4011: 'T->C',L431P,65
4011: 'T->G',L431R,67
4012: 'C->A',L431L,3
4012: 'C->G',L431L,1
4012: 'C->T',L431L,3407
4013: 'A->G',T432A,174
4014: 'C->A',T432K,3
4014: 'C->T',T432I,451
4015: 'A->C',T432T,8
4015: 'A->G',T432T,183
4015: 'A->T',T432T,7
4016: 'G->A',E433K,82
4016: 'G->C',E433Q,1
4017: 'A->C',E433A,11
4017: 'A->G',E433G,192
4017: 'A->T',E433V,3
4018: 'A->C',E433D,10
4018: 'A->G',E433E,136
4018: 'A->T',E433D,5
4019: 'A->C',N434H,47
4020: 'A->C',N434T,6
4020: 'A->G',N434S,12
4021: 'C->A',N434K,43
4021: 'C->T',N434N,1991
4022: 'T->C',L435L,4
4022: 'T->G',L435V,5
4023: 'T->C',L435S,2
4024: 'G->A',L435L,182
4024: 'G->T',L435F,17
4025: 'T->C',L436L,80
4027: 'A->C',L436F,1
4027: 'A->G',L436L,48
4028: 'C->A',L437I,47
4028: 'C->G',L437V,2
4028: 'C->T',L437F,40
4029: 'T->C',L437P,1
4030: 'T->A',L437L,1
4030: 'T->C',L437L,9
4030: 'T->G',L437L,6
4032: 'A->T',Y438F,2
4033: 'T->C',Y438Y,216
4034: 'A->G',I439V,188
4035: 'T->C',I439T,15
4035: 'T->G',I439S,23
4036: 'T->A',I439I,4
4036: 'T->C',I439I,21
4036: 'T->G',I439M,4
4037: 'G->A',D440N,7
4039: 'C->T',D440D,664
4040: 'A->C',I441L,207
4040: 'A->G',I441V,1984
4040: 'A->T',I441F,16
4041: 'T->A',I441N,1
4041: 'T->C',I441T,114
4041: 'T->G',I441S,84
4042: 'T->C',I441I,44
4043: 'A->G',N442D,24
4044: 'A->C',N442T,33
4044: 'A->G',N442S,61
4044: 'A->T',N442I,1
4045: 'T->A',N442K,4
4045: 'T->C',N442N,257
4045: 'T->G',N442K,51
4046: 'G->A',G443S,5
4046: 'G->T',G443C,3
4047: 'G->A',G443D,1
4047: 'G->C',G443A,1
4048: 'C->A',G443G,10
4048: 'C->T',G443G,360
4049: 'A->C',N444H,6
4049: 'A->G',N444D,37
4049: 'A->T',N444Y,16
4050: 'A->C',N444T,140
4050: 'A->G',N444S,192
4050: 'A->T',N444I,2
4051: 'T->A',N444K,2
4051: 'T->C',N444N,318
4051: 'T->G',N444K,25
4052: 'C->A',L445I,35
4052: 'C->G',L445V,14
4052: 'C->T',L445F,2
4053: 'T->C',L445P,23
4054: 'T->A',L445L,1
4054: 'T->C',L445L,170
4054: 'T->G',L445L,70
4055: 'C->T',H446Y,250
4056: 'A->G',H446R,2
4057: 'T->A',H446Q,6
4057: 'T->C',H446H,1207
4057: 'T->G',H446Q,17
4058: 'C->A',P447T,4
4058: 'C->G',P447A,2
4058: 'C->T',P447S,573
4059: 'C->A',P447Q,9
4059: 'C->T',P447L,274
4060: 'A->C',P447P,14
4060: 'A->G',P447P,705
4060: 'A->T',P447P,204
4061: 'G->A',D448N,3
4061: 'G->T',D448Y,1
4063: 'T->C',D448D,121
4065: 'C->T',S449F,8
4066: 'T->A',S449S,149
4066: 'T->C',S449S,44
4066: 'T->G',S449S,4
4067: 'G->A',A450T,114
4067: 'G->T',A450S,19
4068: 'C->A',A450D,19
4068: 'C->G',A450G,1
4068: 'C->T',A450V,945
4069: 'C->A',A450A,26
4069: 'C->T',A450A,491
4070: 'A->C',T451P,5
4070: 'A->G',T451A,219
4070: 'A->T',T451S,2
4071: 'C->A',T451N,34
4072: 'T->A',T451T,30
4072: 'T->C',T451T,84
4072: 'T->G',T451T,5
4073: 'C->A',L452I,58
4073: 'C->T',L452F,381
4075: 'T->A',L452L,17
4075: 'T->C',L452L,29
4075: 'T->G',L452L,3
4076: 'G->A',V453I,136
4076: 'G->C',V453L,2
4076: 'G->T',V453F,10
4077: 'T->C',V453A,51
4078: 'T->A',V453V,11
4078: 'T->C',V453V,22
4078: 'T->G',V453V,2
4079: 'A->C',S454R,2
4079: 'A->G',S454G,280
4079: 'A->T',S454C,31
4080: 'G->A',S454N,62
4080: 'G->C',S454T,31
4080: 'G->T',S454I,89
4081: 'T->A',S454R,1267
4081: 'T->C',S454S,29
4081: 'T->G',S454R,1
4082: 'G->A',D455N,65
4082: 'G->C',D455H,1
4082: 'G->T',D455Y,57
4083: 'A->C',D455A,28
4083: 'A->G',D455G,95
4083: 'A->T',D455V,4
4084: 'C->A',D455E,14
4084: 'C->T',D455D,5647
4085: 'A->C',I456L,4
4085: 'A->G',I456V,36
4085: 'A->T',I456F,11
4086: 'T->C',I456T,78
4086: 'T->G',I456S,22
4087: 'T->A',I456I,106
4087: 'T->C',I456I,31
4087: 'T->G',I456M,14
4088: 'G->A',D457N,64
4088: 'G->T',D457Y,2
4089: 'A->C',D457A,7
4089: 'A->G',D457G,24
4090: 'C->A',D457E,8
4090: 'C->G',D457E,1
4090: 'C->T',D457D,353
4091: 'A->C',I458L,2
4091: 'A->G',I458V,36
4091: 'A->T',I458F,23
4092: 'T->A',I458N,126
4092: 'T->C',I458T,1195
4092: 'T->G',I458S,39
4093: 'C->A',I458I,5
4093: 'C->T',I458I,607
4094: 'A->C',T459P,13
4094: 'A->G',T459A,235
4094: 'A->T',T459S,1
4095: 'C->A',T459N,27
4095: 'C->T',T459I,136
4096: 'T->A',T459T,8
4096: 'T->C',T459T,99
4096: 'T->G',T459T,14
4097: 'T->A',F460I,5
4097: 'T->C',F460L,10
4097: 'T->G',F460V,7
4098: 'T->A',F460Y,1
4098: 'T->C',F460S,17
4098: 'T->G',F460C,12
4099: 'C->A',F460L,6
4099: 'C->T',F460F,1297
4100: 'T->A',L461I,3
4100: 'T->C',L461L,278
4100: 'T->G',L461V,1
4101: 'T->C',L461S,9
4102: 'A->G',L461L,63
4102: 'A->T',L461F,6
4103: 'A->C',K462Q,2
4103: 'A->G',K462E,27
4104: 'A->C',K462T,18
4104: 'A->G',K462R,59
4104: 'A->T',K462M,8
4105: 'G->A',K462K,99
4105: 'G->C',K462N,22
4105: 'G->T',K462N,1119
4106: 'A->C',K463Q,268
4106: 'A->G',K463E,41
4107: 'A->C',K463T,25
4107: 'A->G',K463R,22
4108: 'A->C',K463N,29
4108: 'A->G',K463K,144
4108: 'A->T',K463N,4
4109: 'G->A',D464N,92
4109: 'G->C',D464H,1
4109: 'G->T',D464Y,623
4110: 'A->C',D464A,12
4110: 'A->G',D464G,225
4110: 'A->T',D464V,2
4111: 'T->A',D464E,27
4111: 'T->C',D464D,170
4111: 'T->G',D464E,46
4112: 'G->A',A465T,131
4112: 'G->T',A465S,27
4113: 'C->A',A465D,17
4113: 'C->G',A465G,2
4113: 'C->T',A465V,4998
4114: 'T->C',A465A,73
4114: 'T->G',A465A,14
4115: 'C->A',P466T,9
4115: 'C->T',P466S,619
4116: 'C->T',P466L,90
4117: 'A->C',P466P,12
4117: 'A->G',P466P,429
4117: 'A->T',P466P,6
4118: 'T->C',Y467H,86
4119: 'A->T',Y467F,2
4120: 'T->C',Y467Y,421
4121: 'A->C',I468L,5
4121: 'A->G',I468V,40
4122: 'T->C',I468T,70
4122: 'T->G',I468R,2
4123: 'A->C',I468I,3
4123: 'A->G',I468M,54
4124: 'G->A',V469M,214
4124: 'G->T',V469L,109
4125: 'T->A',V469E,23
4125: 'T->C',V469A,298
4125: 'T->G',V469G,1
4126: 'G->A',V469V,122
4126: 'G->C',V469V,8
4126: 'G->T',V469V,120
4127: 'G->A',G470S,281
4127: 'G->T',G470C,17
4128: 'G->T',G470V,4
4129: 'T->A',G470G,3
4129: 'T->C',G470G,27
4130: 'G->A',D471N,29
4131: 'A->C',D471A,7
4131: 'A->G',D471G,11
4132: 'T->A',D471E,3
4132: 'T->C',D471D,49
4133: 'G->A',V472I,71
4133: 'G->T',V472F,50
4135: 'T->A',V472V,46
4135: 'T->C',V472V,79
4135: 'T->G',V472V,39
4136: 'G->A',V473I,806
4136: 'G->C',V473L,1
4136: 'G->T',V473F,8461
4137: 'T->A',V473D,2
4137: 'T->C',V473A,43
4138: 'T->A',V473V,10
4138: 'T->C',V473V,141
4138: 'T->G',V473V,27
4139: 'C->A',Q474K,8
4139: 'C->G',Q474E,1
4140: 'A->C',Q474P,2
4140: 'A->G',Q474R,118
4140: 'A->T',Q474L,3
4141: 'A->C',Q474H,12
4141: 'A->G',Q474Q,164
4141: 'A->T',Q474H,13
4142: 'G->A',E475K,71
4143: 'A->C',E475A,17
4143: 'A->G',E475G,61
4144: 'G->A',E475E,117
4144: 'G->C',E475D,1
4144: 'G->T',E475D,258
4145: 'G->A',G476S,110
4145: 'G->T',G476C,10
4146: 'G->A',G476D,51
4146: 'G->T',G476V,5
4147: 'T->A',G476G,1
4147: 'T->C',G476G,151
4148: 'G->A',V477I,461
4148: 'G->C',V477L,2
4148: 'G->T',V477F,1873
4149: 'T->A',V477D,1
4149: 'T->C',V477A,58
4149: 'T->G',V477G,34
4150: 'T->A',V477V,3
4150: 'T->C',V477V,201
4150: 'T->G',V477V,9
4151: 'T->A',L478I,4
4151: 'T->C',L478L,240
4151: 'T->G',L478V,9
4152: 'T->C',L478S,112
4153: 'A->G',L478L,9
4153: 'A->T',L478F,4
4154: 'A->T',T479S,2
4155: 'C->A',T479N,7
4155: 'C->T',T479I,477
4156: 'T->A',T479T,71
4156: 'T->C',T479T,120
4156: 'T->G',T479T,39
4157: 'G->A',A480T,3
4157: 'G->T',A480S,3
4158: 'C->A',A480D,2
4158: 'C->T',A480V,5661
4159: 'T->A',A480A,12
4159: 'T->C',A480A,57
4159: 'T->G',A480A,9
4160: 'G->T',V481L,390
4161: 'T->C',V481A,6
4162: 'G->A',V481V,92
4162: 'G->C',V481V,4
4162: 'G->T',V481V,1648
4163: 'G->A',V482I,1
4163: 'G->T',V482F,3
4164: 'T->C',V482A,160
4165: 'T->C',V482V,163
4165: 'T->G',V482V,3
4166: 'A->C',I483L,23
4166: 'A->G',I483V,654
4166: 'A->T',I483L,12
4167: 'T->C',I483T,68
4169: 'C->T',P484S,12
4171: 'T->A',P484P,6
4171: 'T->C',P484P,560
4172: 'A->G',T485A,17
4172: 'A->T',T485S,7
4173: 'C->A',T485N,16
4173: 'C->T',T485I,650
4174: 'T->A',T485T,11
4174: 'T->C',T485T,52
4176: 'A->G',K486R,7
4176: 'A->T',K486I,2
4177: 'A->G',K486K,81
4178: 'A->C',K487Q,7
4178: 'A->G',K487E,2
4179: 'A->C',K487T,8
4179: 'A->G',K487R,84
4179: 'A->T',K487M,1
4180: 'G->A',K487K,152
4180: 'G->C',K487N,3
4180: 'G->T',K487N,1022
4181: 'G->A',A488T,690
4181: 'G->T',A488S,880966
4182: 'C->A',A488D,90
4182: 'C->T',A488V,146
4183: 'T->A',A488A,32
4183: 'T->C',A488A,4388
4184: 'G->A',G489S,225
4184: 'G->T',G489C,32
4185: 'G->A',G489D,39
4185: 'G->C',G489A,22
4185: 'G->T',G489V,49
4186: 'T->C',G489G,49
4186: 'T->G',G489G,1
4187: 'G->A',G490S,81
4187: 'G->T',G490C,178
4188: 'G->A',G490D,19
4188: 'G->T',G490V,2
4189: 'C->A',G490G,14
4189: 'C->T',G490G,304
4191: 'C->A',T491N,14
4191: 'C->G',T491S,4
4191: 'C->T',T491I,1
4192: 'T->A',T491T,40
4192: 'T->C',T491T,344
4192: 'T->G',T491T,27
4194: 'C->A',T492N,1
4194: 'C->T',T492I,1057
4195: 'T->A',T492T,424
4195: 'T->C',T492T,78
4195: 'T->G',T492T,2
4196: 'G->A',E493K,31
4197: 'A->C',E493A,162
4197: 'A->G',E493G,306
4198: 'A->C',E493D,6
4198: 'A->G',E493E,27
4198: 'A->T',E493D,1
4199: 'A->C',M494L,12
4199: 'A->G',M494V,889
4200: 'T->A',M494K,7
4200: 'T->C',M494T,20
4200: 'T->G',M494R,3
4201: 'G->A',M494I,77
4201: 'G->C',M494I,20
4201: 'G->T',M494I,2563
4202: 'C->A',L495I,3
4202: 'C->T',L495L,1511
4204: 'A->C',L495L,4
4204: 'A->G',L495L,36
4204: 'A->T',L495L,19
4205: 'G->A',A496T,409
4205: 'G->T',A496S,105
4206: 'C->A',A496E,21
4206: 'C->T',A496V,6098
4207: 'G->A',A496A,205
4207: 'G->C',A496A,33
4207: 'G->T',A496A,1665
4208: 'A->C',K497Q,23
4208: 'A->G',K497E,11
4209: 'A->C',K497T,69
4209: 'A->G',K497R,129
4209: 'A->T',K497I,17
4210: 'A->C',K497N,4
4210: 'A->G',K497K,267
4210: 'A->T',K497N,2
4211: 'G->A',A498T,29
4211: 'G->T',A498S,75
4212: 'C->T',A498V,316
4213: 'T->A',A498A,7
4213: 'T->C',A498A,733
4213: 'T->G',A498A,163
4214: 'T->A',L499M,22
4214: 'T->C',L499L,32
4214: 'T->G',L499V,9
4216: 'G->A',L499L,93
4216: 'G->C',L499F,3
4216: 'G->T',L499F,181
4217: 'A->C',R500R,11
4217: 'A->G',R500G,69
4218: 'G->A',R500K,74
4218: 'G->C',R500T,5
4218: 'G->T',R500I,19
4219: 'A->C',R500S,5
4219: 'A->G',R500R,26
4219: 'A->T',R500S,1
4220: 'A->C',K501Q,7
4220: 'A->G',K501E,129
4221: 'A->C',K501T,17
4221: 'A->G',K501R,31
4221: 'A->T',K501I,16
4222: 'A->C',K501N,21
4222: 'A->G',K501K,26
4223: 'G->A',V502M,26
4223: 'G->T',V502L,624
4224: 'T->C',V502A,6
4225: 'G->A',V502V,95
4225: 'G->C',V502V,7
4225: 'G->T',V502V,79
4226: 'C->A',P503T,41
4226: 'C->G',P503A,2
4226: 'C->T',P503S,942
4227: 'C->A',P503Q,23
4227: 'C->T',P503L,4
4228: 'A->C',P503P,3
4228: 'A->G',P503P,128
4228: 'A->T',P503P,55
4229: 'A->C',T504P,118
4229: 'A->G',T504A,161
4230: 'C->A',T504K,11
4230: 'C->T',T504I,421
4231: 'A->C',T504T,138
4231: 'A->G',T504T,43
4231: 'A->T',T504T,29
4232: 'G->A',D505N,54
4232: 'G->C',D505H,1
4232: 'G->T',D505Y,239
4233: 'A->C',D505A,35
4233: 'A->G',D505G,302
4234: 'C->A',D505E,72
4234: 'C->T',D505D,859
4235: 'A->C',N506H,13
4235: 'A->G',N506D,78
4235: 'A->T',N506Y,83
4236: 'A->C',N506T,12
4236: 'A->G',N506S,112
4236: 'A->T',N506I,6
4237: 'T->A',N506K,183
4237: 'T->C',N506N,25567
4237: 'T->G',N506K,15
4239: 'A->T',Y507F,32
4240: 'T->C',Y507Y,779
4241: 'A->C',I508L,2
4241: 'A->G',I508V,85
4241: 'A->T',I508L,2
4242: 'T->C',I508T,62
4242: 'T->G',I508R,14
4243: 'A->G',I508M,10
4243: 'A->T',I508I,4
4244: 'A->G',T509A,6
4246: 'C->A',T509T,40
4246: 'C->G',T509T,3
4246: 'C->T',T509T,2192
4248: 'C->A',T510N,22
4248: 'C->T',T510I,2
4249: 'T->A',T510T,68
4249: 'T->C',T510T,70
4249: 'T->G',T510T,25
4250: 'T->C',Y511H,18
4251: 'A->G',Y511C,1
4252: 'C->T',Y511Y,934
4253: 'C->T',P512S,1
4254: 'C->A',P512Q,1
4254: 'C->G',P512R,1
4254: 'C->T',P512L,9
4255: 'G->A',P512P,13443
4255: 'G->C',P512P,12
4255: 'G->T',P512P,686
4256: 'G->A',G513S,4
4256: 'G->T',G513C,6
4257: 'G->A',G513D,3
4257: 'G->C',G513A,2
4257: 'G->T',G513V,2
4258: 'T->C',G513G,320
4258: 'T->G',G513G,10
4261: 'G->A',Q514Q,461
4261: 'G->T',Q514H,29
4262: 'G->A',G515S,13
4262: 'G->T',G515C,3
4263: 'G->T',G515V,2
4264: 'T->C',G515G,25
4265: 'T->A',L516I,6
4265: 'T->C',L516L,36
4265: 'T->G',L516V,1
4266: 'T->C',L516S,8
4267: 'A->C',L516F,2
4267: 'A->G',L516L,38
4268: 'A->C',N517H,3
4268: 'A->G',N517D,8
4269: 'A->C',N517T,18
4269: 'A->G',N517S,227
4270: 'T->C',N517N,601
4271: 'G->A',G518S,7
4271: 'G->T',G518C,1
4272: 'G->A',G518D,2
4272: 'G->T',G518V,1
4273: 'T->A',G518G,2
4273: 'T->C',G518G,20
4273: 'T->G',G518G,2
4274: 'T->A',Y519N,2
4274: 'T->C',Y519H,1
4276: 'C->T',Y519Y,5342
4277: 'A->G',T520A,1
4278: 'C->A',T520N,12
4278: 'C->T',T520I,48
4279: 'T->A',T520T,27
4279: 'T->C',T520T,37
4279: 'T->G',T520T,30
4280: 'G->A',V521I,378
4280: 'G->C',V521L,12
4280: 'G->T',V521L,23
4281: 'T->A',V521E,2
4281: 'T->C',V521A,1
4282: 'A->C',V521V,1
4282: 'A->G',V521V,250
4282: 'A->T',V521V,21
4283: 'G->A',E522K,23
4283: 'G->C',E522Q,5
4284: 'A->C',E522A,31
4284: 'A->G',E522G,56
4284: 'A->T',E522V,3
4285: 'G->A',E522E,1792
4285: 'G->C',E522D,4
4285: 'G->T',E522D,1977
4287: 'A->C',E523A,2
4287: 'A->T',E523V,1
4288: 'G->A',E523E,413
4288: 'G->C',E523D,9
4288: 'G->T',E523D,1205
4289: 'G->A',A524T,19
4289: 'G->T',A524S,158
4290: 'C->T',A524V,83
4291: 'A->C',A524A,1
4291: 'A->G',A524A,176
4291: 'A->T',A524A,1119
4292: 'A->C',K525Q,187
4292: 'A->G',K525E,13
4293: 'A->C',K525T,926
4293: 'A->G',K525R,547
4293: 'A->T',K525M,3
4294: 'G->A',K525K,174
4294: 'G->T',K525N,57
4295: 'A->G',T526A,48
4295: 'A->T',T526S,1
4296: 'C->A',T526K,6
4296: 'C->G',T526R,248
4296: 'C->T',T526I,1052
4297: 'A->C',T526T,18
4297: 'A->G',T526T,128
4297: 'A->T',T526T,15
4298: 'G->A',V527M,12
4298: 'G->C',V527L,6
4298: 'G->T',V527L,99
4299: 'T->A',V527E,2
4299: 'T->C',V527A,49
4299: 'T->G',V527G,2
4300: 'G->A',V527V,64
4300: 'G->C',V527V,204
4300: 'G->T',V527V,4210
4301: 'C->T',L528F,328
4302: 'T->G',L528R,1
4303: 'T->A',L528L,4
4303: 'T->C',L528L,170
4303: 'T->G',L528L,1
4304: 'A->G',K529E,7
4305: 'A->C',K529T,6
4305: 'A->G',K529R,53
4306: 'A->G',K529K,28
4307: 'A->C',K530Q,66
4307: 'A->G',K530E,15
4308: 'A->C',K530T,9
4308: 'A->G',K530R,50
4308: 'A->T',K530M,3
4309: 'G->A',K530K,61
4309: 'G->T',K530N,164
4310: 'T->C',C531R,1
4311: 'G->A',C531Y,128
4311: 'G->C',C531S,9
4311: 'G->T',C531F,10
4312: 'T->C',C531C,18
4313: 'A->G',K532E,54
4314: 'A->C',K532T,1
4314: 'A->G',K532R,21
4314: 'A->T',K532I,5
4315: 'A->C',K532N,29
4315: 'A->G',K532K,23
4316: 'A->G',S533G,40
4316: 'A->T',S533C,8
4317: 'G->A',S533N,21
4318: 'T->C',S533S,34
4319: 'G->A',A534T,467
4319: 'G->T',A534S,34
4320: 'C->A',A534D,10
4320: 'C->G',A534G,4
4320: 'C->T',A534V,3616
4321: 'C->A',A534A,55
4321: 'C->T',A534A,13427
4322: 'T->C',F535L,21
4323: 'T->A',F535Y,1
4324: 'T->A',F535L,6
4324: 'T->C',F535F,29
4324: 'T->G',F535L,7
4325: 'T->C',Y536H,253
4326: 'A->G',Y536C,24
4327: 'C->T',Y536Y,411
4328: 'A->C',I537L,3
4328: 'A->G',I537V,53
4330: 'T->A',I537I,15
4330: 'T->C',I537I,124
4330: 'T->G',I537M,3
4331: 'C->A',L538I,3
4331: 'C->G',L538V,2
4331: 'C->T',L538L,5833
4332: 'T->A',L538Q,8
4332: 'T->C',L538P,9
4333: 'A->C',L538L,1
4333: 'A->G',L538L,1665
4334: 'C->T',P539S,122
4335: 'C->A',P539Q,7
4335: 'C->T',P539L,5
4336: 'A->C',P539P,3
4336: 'A->G',P539P,1359
4336: 'A->T',P539P,215
4337: 'T->C',S540P,3
4337: 'T->G',S540A,11
4338: 'C->T',S540F,15
4339: 'T->A',S540S,1
4339: 'T->C',S540S,491
4340: 'A->C',I541L,1
4340: 'A->G',I541V,165
4341: 'T->C',I541T,27
4341: 'T->G',I541S,1
4342: 'T->A',I541I,5
4342: 'T->C',I541I,107
4342: 'T->G',I541M,2
4343: 'A->C',I542L,16
4343: 'A->G',I542V,50
4343: 'A->T',I542F,4
4344: 'T->A',I542N,1
4344: 'T->C',I542T,159
4344: 'T->G',I542S,39
4345: 'C->A',I542I,24
4345: 'C->G',I542M,1
4345: 'C->T',I542I,473
4346: 'T->A',S543T,10
4346: 'T->C',S543P,830
4346: 'T->G',S543A,34
4347: 'C->A',S543Y,12
4347: 'C->G',S543C,6
4347: 'C->T',S543F,468
4348: 'T->A',S543S,4
4348: 'T->C',S543S,33
4348: 'T->G',S543S,27
4350: 'A->G',N544S,3
4351: 'T->C',N544N,245
4352: 'G->A',E545K,19
4352: 'G->C',E545Q,1
4353: 'A->C',E545A,175
4353: 'A->G',E545G,1282
4353: 'A->T',E545V,10
4354: 'G->A',E545E,758
4354: 'G->C',E545D,3
4354: 'G->T',E545D,156
4355: 'A->C',K546Q,3
4356: 'A->G',K546R,34
4356: 'A->T',K546M,1
4357: 'G->A',K546K,91
4357: 'G->C',K546N,2
4357: 'G->T',K546N,189
4358: 'C->A',Q547K,1
4358: 'C->G',Q547E,1
4359: 'A->C',Q547P,3
4359: 'A->G',Q547R,31
4359: 'A->T',Q547L,110
4360: 'A->C',Q547H,4
4360: 'A->G',Q547Q,38
4361: 'G->A',E548K,1
4362: 'A->C',E548A,7
4362: 'A->G',E548G,9
4363: 'A->C',E548D,2
4363: 'A->G',E548E,21
4364: 'A->C',I549L,16
4364: 'A->G',I549V,67
4366: 'T->A',I549I,1
4366: 'T->C',I549I,89
4366: 'T->G',I549M,2
4367: 'C->A',L550I,40
4367: 'C->T',L550F,9
4369: 'T->A',L550L,59
4369: 'T->C',L550L,162
4369: 'T->G',L550L,4
4370: 'G->A',G551R,46
4371: 'G->A',G551E,6
4371: 'G->T',G551V,4
4372: 'A->C',G551G,38
4372: 'A->G',G551G,314
4372: 'A->T',G551G,6
4373: 'A->T',T552S,2
4374: 'C->T',T552I,7
4375: 'T->A',T552T,15
4375: 'T->C',T552T,55
4375: 'T->G',T552T,7
4376: 'G->A',V553I,18
4376: 'G->T',V553F,2
4377: 'T->C',V553A,2
4378: 'T->A',V553V,3
4378: 'T->C',V553V,71
4378: 'T->G',V553V,11
4379: 'T->A',S554T,3
4379: 'T->C',S554P,6
4379: 'T->G',S554A,33
4380: 'C->G',S554C,6
4380: 'C->T',S554F,13
4381: 'T->A',S554S,3
4381: 'T->C',S554S,67
4381: 'T->G',S554S,58
4383: 'G->T',W555L,38
4385: 'A->C',N556H,380
4385: 'A->G',N556D,5
4386: 'A->C',N556T,56
4386: 'A->G',N556S,176
4387: 'T->A',N556K,11
4387: 'T->C',N556N,88
4387: 'T->G',N556K,75
4388: 'T->C',L557L,6
4388: 'T->G',L557V,5
4389: 'T->C',L557S,8
4389: 'T->G',L557W,20
4390: 'G->A',L557L,74
4390: 'G->C',L557F,1
4390: 'G->T',L557F,179
4391: 'C->A',R558R,237
4391: 'C->G',R558G,1
4392: 'G->A',R558Q,64
4392: 'G->T',R558L,6
4393: 'A->C',R558R,185
4393: 'A->G',R558R,119
4393: 'A->T',R558R,7
4394: 'G->A',E559K,4
4395: 'A->C',E559A,3
4396: 'A->G',E559E,140
4396: 'A->T',E559D,18
4397: 'A->C',M560L,7
4397: 'A->G',M560V,63
4397: 'A->T',M560L,183
4398: 'T->C',M560T,4
4399: 'G->A',M560I,15
4399: 'G->C',M560I,4
4399: 'G->T',M560I,1887
4400: 'C->A',L561I,13
4400: 'C->T',L561F,81
4402: 'T->A',L561L,74
4402: 'T->C',L561L,141
4402: 'T->G',L561L,12
4403: 'G->A',A562T,484
4403: 'G->T',A562S,7
4404: 'C->A',A562E,9
4404: 'C->G',A562G,9
4404: 'C->T',A562V,166
4405: 'A->C',A562A,5
4405: 'A->G',A562A,31
4405: 'A->T',A562A,3373
4406: 'C->A',H563N,2
4406: 'C->T',H563Y,441
4407: 'A->C',H563P,1
4407: 'A->G',H563R,1
4408: 'T->C',H563H,324
4409: 'G->A',A564T,54
4409: 'G->C',A564P,2
4409: 'G->T',A564S,20
4410: 'C->A',A564E,4
4410: 'C->T',A564V,628
4411: 'A->C',A564A,9
4411: 'A->G',A564A,177
4411: 'A->T',A564A,70
4412: 'G->A',E565K,60
4412: 'G->C',E565Q,5
4413: 'A->C',E565A,41
4413: 'A->G',E565G,10
4413: 'A->T',E565V,8
4414: 'A->C',E565D,10
4414: 'A->G',E565E,73
4414: 'A->T',E565D,3
4415: 'G->A',E566K,29
4415: 'G->C',E566Q,1
4416: 'A->C',E566A,2
4416: 'A->G',E566G,27
4416: 'A->T',E566V,3
4417: 'A->C',E566D,16
4417: 'A->G',E566E,39
4417: 'A->T',E566D,1
4418: 'A->C',T567P,1
4418: 'A->G',T567A,13
4419: 'C->A',T567K,3
4419: 'C->T',T567I,1
4420: 'A->G',T567T,216
4420: 'A->T',T567T,2
4421: 'C->A',R568S,136
4421: 'C->G',R568G,5
4421: 'C->T',R568C,484
4422: 'G->A',R568H,291
4422: 'G->T',R568L,1
4423: 'C->A',R568R,69
4423: 'C->G',R568R,1
4423: 'C->T',R568R,2842
4424: 'A->C',K569Q,103
4424: 'A->G',K569E,3
4425: 'A->C',K569T,9
4425: 'A->G',K569R,20
4426: 'A->C',K569N,20
4426: 'A->G',K569K,685
4426: 'A->T',K569N,1
4427: 'T->A',L570I,5
4427: 'T->C',L570L,63
4427: 'T->G',L570V,29
4429: 'A->G',L570L,57
4430: 'A->C',M571L,7
4430: 'A->G',M571V,29
4430: 'A->T',M571L,1
4432: 'G->A',M571I,63
4432: 'G->T',M571I,48
4434: 'C->T',P572L,19
4435: 'T->A',P572P,26
4435: 'T->C',P572P,58
4435: 'T->G',P572P,16
4436: 'G->A',V573I,149
4436: 'G->T',V573F,1
4437: 'T->C',V573A,5
4438: 'C->A',V573V,107
4438: 'C->T',V573V,1166
4439: 'T->A',C574S,1
4440: 'G->A',C574Y,2
4440: 'G->T',C574F,1
4441: 'T->C',C574C,81
4442: 'G->A',V575M,48
4442: 'G->T',V575L,306
4443: 'T->C',V575A,10
4444: 'G->A',V575V,388
4444: 'G->C',V575V,6
4444: 'G->T',V575V,5414
4445: 'G->A',E576K,1
4445: 'G->C',E576Q,1
4446: 'A->C',E576A,3
4446: 'A->G',E576G,32
4447: 'A->C',E576D,3
4447: 'A->G',E576E,21
4447: 'A->T',E576D,7
4448: 'A->G',T577A,589
4449: 'C->A',T577N,42
4449: 'C->G',T577S,1
4449: 'C->T',T577I,97
4450: 'T->A',T577T,4
4450: 'T->C',T577T,37
4451: 'A->G',K578E,25
4452: 'A->C',K578T,42
4452: 'A->G',K578R,27
4452: 'A->T',K578I,2
4453: 'A->C',K578N,31
4453: 'A->G',K578K,147
4453: 'A->T',K578N,4
4454: 'G->A',A579T,136
4454: 'G->T',A579S,28
4455: 'C->A',A579D,10
4455: 'C->T',A579V,4881
4456: 'C->A',A579A,8
4456: 'C->G',A579A,1
4456: 'C->T',A579A,10024
4457: 'A->C',I580L,2
4457: 'A->G',I580V,819
4457: 'A->T',I580L,31
4458: 'T->C',I580T,34
4459: 'A->G',I580M,91
4460: 'G->A',V581I,125
4460: 'G->T',V581F,3
4461: 'T->C',V581A,3
4462: 'T->A',V581V,23
4462: 'T->C',V581V,54
4462: 'T->G',V581V,19
4463: 'T->A',S582T,18
4463: 'T->C',S582P,2
4463: 'T->G',S582A,7
4464: 'C->T',S582L,917
4465: 'A->C',S582S,3
4465: 'A->G',S582S,68
4465: 'A->T',S582S,22
4466: 'A->C',T583P,2
4466: 'A->G',T583A,27
4467: 'C->A',T583N,5
4467: 'C->G',T583S,4
4467: 'C->T',T583I,777
4468: 'T->A',T583T,2
4468: 'T->C',T583T,103
4468: 'T->G',T583T,1
4469: 'A->C',I584L,2
4469: 'A->G',I584V,14
4469: 'A->T',I584L,2
4472: 'C->A',Q585K,3
4472: 'C->G',Q585E,2
4473: 'A->G',Q585R,48
4473: 'A->T',Q585L,2
4474: 'G->A',Q585Q,65
4474: 'G->T',Q585H,328
4475: 'C->A',R586S,1
4475: 'C->T',R586C,1034
4476: 'G->A',R586H,293
4476: 'G->C',R586P,1
4476: 'G->T',R586L,12
4477: 'T->A',R586R,1
4477: 'T->C',R586R,17
4478: 'A->G',K587E,22
4479: 'A->C',K587T,6
4479: 'A->G',K587R,14
4479: 'A->T',K587I,2
4480: 'A->C',K587N,27
4480: 'A->G',K587K,81
4481: 'T->A',Y588N,1
4481: 'T->C',Y588H,8
4483: 'T->C',Y588Y,80
4484: 'A->G',K589E,41
4485: 'A->G',K589R,432
4485: 'A->T',K589M,3
4486: 'G->A',K589K,221
4486: 'G->C',K589N,29
4486: 'G->T',K589N,415
4487: 'G->A',G590S,97
4487: 'G->T',G590C,2
4488: 'G->A',G590D,67
4489: 'T->C',G590G,9
4490: 'A->G',I591V,94
4491: 'T->A',I591N,2
4491: 'T->C',I591T,1
4492: 'T->A',I591I,5
4492: 'T->C',I591I,63
4493: 'A->C',K592Q,3
4493: 'A->G',K592E,10
4494: 'A->C',K592T,7
4494: 'A->G',K592R,71
4494: 'A->T',K592I,5
4495: 'A->C',K592N,1
4495: 'A->G',K592K,36
4495: 'A->T',K592N,3
4496: 'A->C',I593L,1
4496: 'A->G',I593V,52
4496: 'A->T',I593L,5
4497: 'T->C',I593T,2
4497: 'T->G',I593R,1
4498: 'A->C',I593I,1
4498: 'A->G',I593M,19
4498: 'A->T',I593I,29
4499: 'C->A',Q594K,15
4499: 'C->G',Q594E,1
4500: 'A->G',Q594R,20
4500: 'A->T',Q594L,29
4501: 'A->C',Q594H,33
4501: 'A->G',Q594Q,169
4501: 'A->T',Q594H,3
4502: 'G->A',E595K,132
4502: 'G->C',E595Q,4
4503: 'A->C',E595A,99
4503: 'A->G',E595G,48
4503: 'A->T',E595V,30
4504: 'G->A',E595E,622
4504: 'G->C',E595D,1
4504: 'G->T',E595D,1733
4505: 'G->A',G596S,1
4505: 'G->T',G596C,3
4506: 'G->A',G596D,2
4506: 'G->T',G596V,1
4507: 'T->C',G596G,23
4508: 'G->A',V597M,231
4508: 'G->C',V597L,1
4508: 'G->T',V597L,68
4509: 'T->A',V597E,2
4509: 'T->C',V597A,17
4509: 'T->G',V597G,1
4510: 'G->A',V597V,825
4510: 'G->C',V597V,22
4510: 'G->T',V597V,2090
4511: 'G->A',V598I,152
4511: 'G->C',V598L,1
4511: 'G->T',V598F,23
4512: 'T->A',V598D,4
4512: 'T->C',V598A,7
4513: 'T->A',V598V,14
4513: 'T->C',V598V,47
4513: 'T->G',V598V,8
4514: 'G->A',D599N,70
4515: 'A->C',D599A,5
4515: 'A->G',D599G,2
4516: 'T->C',D599D,267
4516: 'T->G',D599E,16
4517: 'T->C',Y600H,27
4518: 'A->G',Y600C,116
4518: 'A->T',Y600F,3
4519: 'T->C',Y600Y,82
4520: 'G->A',G601S,9
4520: 'G->T',G601C,45
4521: 'G->A',G601D,15
4521: 'G->T',G601V,11
4522: 'T->C',G601G,14
4522: 'T->G',G601G,1
4523: 'G->A',A602T,78
4523: 'G->C',A602P,6
4523: 'G->T',A602S,20
4524: 'C->A',A602D,1
4524: 'C->G',A602G,6
4524: 'C->T',A602V,428
4525: 'T->A',A602A,4
4525: 'T->C',A602A,52
4525: 'T->G',A602A,5
4527: 'G->A',R603K,39
4528: 'A->G',R603R,322
4529: 'T->A',F604I,1
4529: 'T->C',F604L,2
4530: 'T->G',F604C,1
4531: 'T->C',F604F,56
4532: 'T->C',Y605H,1
4533: 'A->G',Y605C,6
4533: 'A->T',Y605F,1
4534: 'C->T',Y605Y,1461
4536: 'T->C',F606S,1
4537: 'T->C',F606F,113
4538: 'T->C',Y607H,1
4540: 'C->T',Y607Y,2193
4541: 'A->G',T608A,6
4541: 'A->T',T608S,2
4542: 'C->A',T608N,40
4542: 'C->T',T608I,1
4543: 'C->A',T608T,148
4543: 'C->G',T608T,1
4543: 'C->T',T608T,25072
4544: 'A->C',S609R,26
4544: 'A->G',S609G,59
4544: 'A->T',S609C,41
4545: 'G->A',S609N,84
4545: 'G->C',S609T,2
4545: 'G->T',S609I,40
4546: 'T->C',S609S,61
4547: 'A->C',K610Q,1
4547: 'A->G',K610E,516
4548: 'A->C',K610T,6
4548: 'A->G',K610R,1789
4549: 'A->C',K610N,16
4549: 'A->G',K610K,143
4549: 'A->T',K610N,7
4550: 'A->G',T611A,56
4551: 'C->A',T611K,192
4551: 'C->T',T611I,4022
4552: 'A->G',T611T,34
4552: 'A->T',T611T,3
4553: 'A->C',T612P,10
4553: 'A->G',T612A,48
4554: 'C->A',T612N,91
4554: 'C->G',T612S,8
4554: 'C->T',T612I,55
4555: 'T->A',T612T,6
4555: 'T->C',T612T,76
4555: 'T->G',T612T,3
4556: 'G->A',V613I,142
4556: 'G->C',V613L,1
4556: 'G->T',V613L,9
4557: 'T->C',V613A,3
4558: 'A->C',V613V,2
4558: 'A->G',V613V,97
4559: 'G->A',A614T,94
4559: 'G->T',A614S,33
4560: 'C->A',A614E,179
4560: 'C->T',A614V,385
4561: 'G->A',A614A,354
4561: 'G->C',A614A,1
4561: 'G->T',A614A,38
4562: 'T->A',S615T,17
4562: 'T->G',S615A,13
4563: 'C->T',S615L,338
4564: 'A->C',S615S,77
4564: 'A->G',S615S,98
4565: 'C->A',L616I,72
4565: 'C->T',L616F,6
4567: 'T->A',L616L,21
4567: 'T->C',L616L,40
4568: 'A->G',I617V,195
4570: 'C->A',I617I,61
4570: 'C->T',I617I,931
4571: 'A->C',N618H,5
4571: 'A->G',N618D,123
4571: 'A->T',N618Y,29
4572: 'A->C',N618T,12
4572: 'A->G',N618S,166
4573: 'C->A',N618K,11
4573: 'C->G',N618K,1
4573: 'C->T',N618N,2727
4574: 'A->G',T619A,19
4574: 'A->T',T619S,2
4575: 'C->A',T619K,41
4575: 'C->T',T619I,239
4576: 'A->C',T619T,3
4576: 'A->G',T619T,30
4576: 'A->T',T619T,1608
4577: 'C->A',L620I,15
4577: 'C->T',L620F,496
4579: 'T->A',L620L,2912
4579: 'T->C',L620L,46
4581: 'A->G',N621S,2
4582: 'C->T',N621N,12490
4583: 'G->A',D622N,1136
4583: 'G->C',D622H,4
4583: 'G->T',D622Y,16
4584: 'A->C',D622A,131
4584: 'A->G',D622G,100
4585: 'T->A',D622E,172
4585: 'T->C',D622D,123
4585: 'T->G',D622E,8
4586: 'C->A',L623I,24
4586: 'C->T',L623L,2542
4588: 'A->G',L623L,21
4588: 'A->T',L623L,1
4589: 'A->C',N624H,137
4589: 'A->G',N624D,16
4590: 'A->C',N624T,3
4590: 'A->G',N624S,66
4591: 'T->A',N624K,9
4591: 'T->C',N624N,75
4591: 'T->G',N624K,16
4592: 'G->C',E625Q,4
4593: 'A->C',E625A,1
4594: 'A->C',E625D,5
4594: 'A->G',E625E,41
4595: 'A->C',T626P,8
4595: 'A->G',T626A,383
4595: 'A->T',T626S,1
4596: 'C->A',T626N,220
4596: 'C->G',T626S,3
4596: 'C->T',T626I,332
4597: 'T->A',T626T,18
4597: 'T->C',T626T,181
4597: 'T->G',T626T,33
4598: 'C->A',L627I,48
4600: 'T->A',L627L,25
4600: 'T->C',L627L,198
4601: 'G->A',V628I,138
4601: 'G->T',V628F,1
4602: 'T->C',V628A,1
4603: 'T->A',V628V,1
4603: 'T->C',V628V,28
4604: 'A->G',T629A,24
4605: 'C->G',T629R,1
4605: 'C->T',T629I,6
4606: 'A->G',T629T,162
4606: 'A->T',T629T,6
4607: 'A->C',M630L,1
4607: 'A->G',M630V,64
4607: 'A->T',M630L,5
4608: 'T->A',M630K,8
4608: 'T->C',M630T,74
4608: 'T->G',M630R,1
4609: 'G->A',M630I,74
4609: 'G->T',M630I,27
4610: 'C->T',P631S,2
4612: 'A->C',P631P,15
4612: 'A->G',P631P,35
4612: 'A->T',P631P,4
4613: 'C->A',L632I,57
4613: 'C->G',L632V,3
4613: 'C->T',L632F,30
4615: 'T->A',L632L,4
4615: 'T->C',L632L,143
4615: 'T->G',L632L,10
4617: 'G->A',G633D,1
4618: 'C->A',G633G,7
4618: 'C->T',G633G,424
4619: 'T->C',Y634H,40
4621: 'T->C',Y634Y,166
4622: 'G->A',V635I,138
4622: 'G->T',V635L,10
4623: 'T->C',V635A,33
4624: 'A->G',V635V,115
4624: 'A->T',V635V,15
4625: 'A->G',T636A,1
4626: 'C->A',T636K,1
4627: 'A->G',T636T,82
4627: 'A->T',T636T,1
4630: 'T->C',H637H,338
4631: 'G->A',G638S,67
4631: 'G->T',G638C,17
4632: 'G->A',G638D,38
4632: 'G->T',G638V,1
4633: 'C->A',G638G,6
4633: 'C->T',G638G,1751
4634: 'T->A',L639I,1
4634: 'T->C',L639L,183
4635: 'T->C',L639S,1
4636: 'A->C',L639F,4
4636: 'A->G',L639L,363
4636: 'A->T',L639F,2
4637: 'A->G',N640D,19
4638: 'A->C',N640T,29
4638: 'A->G',N640S,103
4638: 'A->T',N640I,1
4639: 'T->A',N640K,5
4639: 'T->C',N640N,78
4639: 'T->G',N640K,11
4640: 'T->C',L641L,286
4640: 'T->G',L641V,1
4642: 'G->A',L641L,243
4642: 'G->T',L641F,24
4643: 'G->A',E642K,140
4644: 'A->C',E642A,24
4644: 'A->G',E642G,26
4645: 'A->C',E642D,24
4645: 'A->G',E642E,81
4645: 'A->T',E642D,1
4646: 'G->A',E643K,12
4647: 'A->C',E643A,4
4647: 'A->G',E643G,47
4648: 'A->C',E643D,23
4648: 'A->G',E643E,96
4648: 'A->T',E643D,6
4649: 'G->A',A644T,71
4649: 'G->T',A644S,235
4650: 'C->T',A644V,5
4651: 'T->A',A644A,36
4651: 'T->C',A644A,219
4651: 'T->G',A644A,12
4652: 'G->A',A645T,4
4652: 'G->T',A645S,95
4653: 'C->T',A645V,31
4654: 'T->A',A645A,8
4654: 'T->C',A645A,128
4654: 'T->G',A645A,10
4655: 'C->A',R646R,45
4655: 'C->G',R646G,9
4655: 'C->T',R646W,1149
4656: 'G->A',R646Q,560
4656: 'G->C',R646P,1
4656: 'G->T',R646L,16
4657: 'G->A',R646R,731
4657: 'G->T',R646R,139
4658: 'T->C',Y647H,25
4659: 'A->C',Y647S,3
4659: 'A->G',Y647C,3848
4659: 'A->T',Y647F,7
4660: 'T->C',Y647Y,122
4664: 'A->C',R649R,13
4664: 'A->G',R649G,1
4665: 'G->A',R649K,279
4665: 'G->T',R649I,4
4666: 'A->C',R649S,1
4666: 'A->G',R649R,437
4666: 'A->T',R649S,1
4667: 'T->A',S650T,6
4667: 'T->G',S650A,27
4668: 'C->A',S650Y,32
4668: 'C->G',S650C,2
4668: 'C->T',S650F,1159
4669: 'T->A',S650S,1
4669: 'T->C',S650S,83
4669: 'T->G',S650S,7
4670: 'C->G',L651V,9
4670: 'C->T',L651F,1
4672: 'C->A',L651L,46
4672: 'C->T',L651L,401
4673: 'A->C',K652Q,2
4673: 'A->G',K652E,13
4674: 'A->C',K652T,8
4674: 'A->G',K652R,28
4674: 'A->T',K652I,15
4675: 'A->G',K652K,85
4675: 'A->T',K652N,1
4676: 'G->A',V653M,9
4676: 'G->T',V653L,14
4677: 'T->C',V653A,1
4678: 'G->A',V653V,102
4678: 'G->C',V653V,4
4678: 'G->T',V653V,140
4679: 'C->A',P654T,2
4679: 'C->T',P654S,370
4680: 'C->A',P654Q,16
4680: 'C->G',P654R,2
4680: 'C->T',P654L,137
4681: 'A->C',P654P,20
4681: 'A->G',P654P,258
4681: 'A->T',P654P,82
4682: 'G->A',A655T,194
4682: 'G->T',A655S,35
4683: 'C->A',A655D,1
4683: 'C->T',A655V,2546
4684: 'T->A',A655A,106
4684: 'T->C',A655A,565
4684: 'T->G',A655A,2
4685: 'A->G',T656A,4
4686: 'C->A',T656K,1
4686: 'C->T',T656I,1436
4687: 'A->G',T656T,89
4687: 'A->T',T656T,24
4688: 'G->A',V657I,99
4688: 'G->T',V657F,1
4690: 'T->A',V657V,6
4690: 'T->C',V657V,41
4690: 'T->G',V657V,5
4691: 'T->A',S658T,9
4691: 'T->G',S658A,23
4692: 'C->A',S658Y,1
4692: 'C->G',S658C,1
4692: 'C->T',S658F,5
4693: 'T->A',S658S,317
4693: 'T->C',S658S,121
4693: 'T->G',S658S,13
4694: 'G->A',V659I,166
4694: 'G->T',V659F,9
4695: 'T->C',V659A,4
4696: 'T->A',V659V,3
4696: 'T->C',V659V,104
4696: 'T->G',V659V,7
4697: 'T->A',S660T,7
4697: 'T->C',S660P,14
4697: 'T->G',S660A,17
4698: 'C->A',S660Y,135
4698: 'C->T',S660F,758
4699: 'T->C',S660S,57
4699: 'T->G',S660S,128
4700: 'T->A',S661T,8
4700: 'T->C',S661P,9
4700: 'T->G',S661A,2
4701: 'C->T',S661L,37
4702: 'A->G',S661S,56
4703: 'C->A',P662T,26
4703: 'C->T',P662S,192
4704: 'C->A',P662H,4
4704: 'C->T',P662L,384
4705: 'T->A',P662P,67
4705: 'T->C',P662P,93
4705: 'T->G',P662P,2
4706: 'G->A',D663N,30
4706: 'G->C',D663H,1
4706: 'G->T',D663Y,43
4707: 'A->C',D663A,47
4707: 'A->G',D663G,64
4707: 'A->T',D663V,6
4708: 'T->A',D663E,16
4708: 'T->C',D663D,79
4708: 'T->G',D663E,6
4709: 'G->A',A664T,92
4709: 'G->T',A664S,14
4710: 'C->A',A664D,7
4710: 'C->G',A664G,6
4710: 'C->T',A664V,422
4711: 'T->A',A664A,14
4711: 'T->C',A664A,109
4711: 'T->G',A664A,6
4712: 'G->A',V665I,97
4712: 'G->C',V665L,9
4712: 'G->T',V665F,1
4713: 'T->C',V665A,39
4714: 'T->A',V665V,2
4714: 'T->C',V665V,355
4714: 'T->G',V665V,3
4715: 'A->G',T666A,1
4716: 'C->A',T666K,1
4716: 'C->T',T666I,62
4717: 'A->C',T666T,5
4717: 'A->G',T666T,170
4717: 'A->T',T666T,45
4718: 'G->A',A667T,131
4718: 'G->T',A667S,12
4719: 'C->A',A667E,19
4719: 'C->T',A667V,536
4720: 'G->A',A667A,319
4720: 'G->C',A667A,14
4720: 'G->T',A667A,1620
4721: 'T->C',Y668H,1
4722: 'A->T',Y668F,1
4723: 'T->C',Y668Y,212
4724: 'A->C',N669H,1
4725: 'A->C',N669T,1
4726: 'T->A',N669K,3
4726: 'T->C',N669N,103
4727: 'G->A',G670S,117
4727: 'G->C',G670R,4
4727: 'G->T',G670C,7
4728: 'G->A',G670D,58
4728: 'G->T',G670V,4
4729: 'T->A',G670G,3
4729: 'T->C',G670G,30
4730: 'T->C',Y671H,15
4731: 'A->G',Y671C,138
4732: 'T->C',Y671Y,355
4733: 'C->A',L672I,19
4733: 'C->G',L672V,8
4733: 'C->T',L672F,118
4734: 'T->C',L672P,2
4735: 'T->A',L672L,9
4735: 'T->C',L672L,67
4736: 'A->G',T673A,1
4737: 'C->A',T673N,3
4737: 'C->T',T673I,20
4738: 'T->C',T673T,12
4738: 'T->G',T673T,329
4739: 'T->C',S674P,1
4739: 'T->G',S674A,2
4740: 'C->G',S674C,1
4740: 'C->T',S674F,6
4741: 'T->A',S674S,11
4741: 'T->C',S674S,41
4741: 'T->G',S674S,18
4742: 'T->A',S675T,2
4742: 'T->C',S675P,4
4742: 'T->G',S675A,27
4743: 'C->G',S675C,1
4743: 'C->T',S675F,4
4744: 'T->A',S675S,1
4744: 'T->C',S675S,273
4744: 'T->G',S675S,19
4745: 'T->G',S676A,9
4746: 'C->A',S676Y,5
4746: 'C->T',S676F,235
4747: 'T->A',S676S,1
4747: 'T->C',S676S,55
4748: 'A->G',K677E,7
4749: 'A->C',K677T,6
4749: 'A->G',K677R,16
4749: 'A->T',K677I,2
4750: 'A->C',K677N,2
4750: 'A->G',K677K,33
4750: 'A->T',K677N,2
4751: 'A->G',T678A,75
4752: 'C->A',T678K,44
4752: 'C->G',T678R,5
4752: 'C->T',T678I,10548
4753: 'A->G',T678T,48
4754: 'C->A',P679T,27
4754: 'C->T',P679S,1555
4755: 'C->A',P679H,64
4755: 'C->G',P679R,2
4755: 'C->T',P679L,1463
4756: 'T->A',P679P,4
4756: 'T->C',P679P,163
4756: 'T->G',P679P,2
4757: 'G->A',E680K,69
4758: 'A->C',E680A,34
4758: 'A->G',E680G,49
4758: 'A->T',E680V,16
4759: 'A->C',E680D,12
4759: 'A->G',E680E,388
4759: 'A->T',E680D,12
4760: 'G->A',E681K,3
4760: 'G->C',E681Q,1
4761: 'A->C',E681A,8
4761: 'A->G',E681G,23
4762: 'A->C',E681D,3
4762: 'A->G',E681E,67
4763: 'C->A',H682N,5
4763: 'C->T',H682Y,1180
4764: 'A->G',H682R,150
4765: 'T->A',H682Q,2
4765: 'T->C',H682H,123
4765: 'T->G',H682Q,1
4766: 'T->C',F683L,7
4767: 'T->A',F683Y,9
4767: 'T->G',F683C,1
4768: 'T->C',F683F,30
4769: 'A->C',I684L,16
4769: 'A->G',I684V,217
4770: 'T->C',I684T,13
4771: 'T->A',I684I,67
4771: 'T->C',I684I,43
4771: 'T->G',I684M,38
4773: 'A->C',E685A,1
4773: 'A->G',E685G,1
4774: 'A->G',E685E,44
4774: 'A->T',E685D,1
4775: 'A->G',T686A,22
4776: 'C->A',T686N,93
4776: 'C->T',T686I,191
4777: 'C->A',T686T,55
4777: 'C->T',T686T,459
4778: 'A->C',I687L,14
4778: 'A->G',I687V,111
4778: 'A->T',I687F,5
4779: 'T->C',I687T,133
4779: 'T->G',I687S,53
4780: 'C->A',I687I,101
4780: 'C->G',I687M,2
4780: 'C->T',I687I,772
4781: 'T->A',S688T,5
4781: 'T->G',S688A,12
4782: 'C->T',S688L,1239
4783: 'A->C',S688S,15
4783: 'A->G',S688S,344
4784: 'C->A',L689I,129
4784: 'C->G',L689V,2
4784: 'C->T',L689F,7437
4786: 'T->A',L689L,27
4786: 'T->C',L689L,106
4786: 'T->G',L689L,12
4787: 'G->A',A690T,55
4787: 'G->T',A690S,18
4788: 'C->A',A690D,17
4788: 'C->T',A690V,777
4789: 'T->A',A690A,28
4789: 'T->C',A690A,615
4789: 'T->G',A690A,84
4790: 'G->A',G691S,59
4790: 'G->T',G691C,10
4791: 'G->A',G691D,21
4791: 'G->T',G691V,13
4792: 'T->A',G691G,1
4792: 'T->C',G691G,343
4792: 'T->G',G691G,2
4793: 'T->A',S692T,2
4793: 'T->G',S692A,9
4794: 'C->A',S692Y,14
4794: 'C->T',S692F,2645
4795: 'C->A',S692S,26
4795: 'C->G',S692S,25
4795: 'C->T',S692S,2789
4796: 'T->C',Y693H,7
4797: 'A->G',Y693C,40
4797: 'A->T',Y693F,14
4798: 'T->C',Y693Y,96
4799: 'A->G',K694E,3
4800: 'A->C',K694T,1
4800: 'A->G',K694R,28
4800: 'A->T',K694I,3
4801: 'A->C',K694N,6
4801: 'A->G',K694K,84
4801: 'A->T',K694N,17
4802: 'G->A',D695N,120
4802: 'G->T',D695Y,12
4803: 'A->C',D695A,19
4803: 'A->G',D695G,88
4804: 'T->A',D695E,1
4804: 'T->C',D695D,130
4804: 'T->G',D695E,13
4807: 'G->T',W696C,25
4808: 'T->A',S697T,2
4808: 'T->C',S697P,11
4809: 'C->A',S697Y,7
4809: 'C->T',S697F,614
4810: 'C->A',S697S,48
4810: 'C->T',S697S,1280
4811: 'T->C',Y698H,107
4812: 'A->G',Y698C,34
4812: 'A->T',Y698F,123
4813: 'T->C',Y698Y,98
4814: 'T->A',S699T,2
4814: 'T->G',S699A,4
4815: 'C->A',S699Y,3
4815: 'C->G',S699C,2
4815: 'C->T',S699F,1038
4816: 'T->A',S699S,58
4816: 'T->C',S699S,1076
4816: 'T->G',S699S,3
4817: 'G->A',G700R,2
4818: 'G->A',G700E,20
4818: 'G->T',G700V,1
4819: 'A->C',G700G,13
4819: 'A->G',G700G,34
4820: 'C->A',Q701K,1
4821: 'A->G',Q701R,188
4821: 'A->T',Q701L,77
4822: 'A->C',Q701H,8
4822: 'A->G',Q701Q,46
4822: 'A->T',Q701H,1
4823: 'T->C',S702P,67
4823: 'T->G',S702A,15
4824: 'C->A',S702Y,29
4824: 'C->G',S702C,1
4824: 'C->T',S702F,959
4825: 'T->A',S702S,5
4825: 'T->C',S702S,42
4826: 'A->G',T703A,14
4826: 'A->T',T703S,1
4827: 'C->A',T703K,3
4827: 'C->T',T703I,867
4828: 'A->C',T703T,14
4828: 'A->G',T703T,49
4829: 'C->A',Q704K,31
4829: 'C->G',Q704E,57
4830: 'A->C',Q704P,11
4830: 'A->G',Q704R,84
4830: 'A->T',Q704L,1
4831: 'A->G',Q704Q,32
4832: 'C->A',L705I,62
4832: 'C->G',L705V,2
4832: 'C->T',L705L,3356
4833: 'T->A',L705Q,2
4833: 'T->C',L705P,7
4834: 'A->C',L705L,1
4834: 'A->G',L705L,12
4834: 'A->T',L705L,63
4835: 'G->A',G706S,12
4835: 'G->T',G706C,9
4837: 'T->C',G706G,45
4838: 'A->C',I707L,1
4838: 'A->G',I707V,3994
4838: 'A->T',I707L,1
4839: 'T->A',I707K,8
4839: 'T->C',I707T,46
4839: 'T->G',I707R,1
4840: 'A->C',I707I,5
4840: 'A->G',I707M,99
4840: 'A->T',I707I,10
4841: 'G->A',E708K,152
4841: 'G->C',E708Q,1
4842: 'A->C',E708A,22
4842: 'A->G',E708G,3
4842: 'A->T',E708V,3
4843: 'A->C',E708D,2
4843: 'A->G',E708E,108
4844: 'T->A',F709I,11
4844: 'T->C',F709L,595
4844: 'T->G',F709V,4
4845: 'T->G',F709C,2
4846: 'T->C',F709F,25
4846: 'T->G',F709L,32
4847: 'C->A',L710I,30
4847: 'C->G',L710V,3
4847: 'C->T',L710F,4
4849: 'T->A',L710L,3
4849: 'T->C',L710L,14
4849: 'T->G',L710L,1
4850: 'A->G',K711E,9
4851: 'A->C',K711T,5
4851: 'A->G',K711R,422
4851: 'A->T',K711M,6
4852: 'G->A',K711K,8
4852: 'G->C',K711N,1
4852: 'G->T',K711N,39
4853: 'A->C',R712R,10
4854: 'G->A',R712K,34
4854: 'G->T',R712I,2
4855: 'A->C',R712S,14
4855: 'A->G',R712R,333
4855: 'A->T',R712S,4
4856: 'G->A',G713S,252
4856: 'G->C',G713R,1
4856: 'G->T',G713C,210
4857: 'G->A',G713D,6
4858: 'T->C',G713G,74
4858: 'T->G',G713G,1
4859: 'G->A',D714N,237
4859: 'G->T',D714Y,17
4860: 'A->C',D714A,108
4860: 'A->G',D714G,483
4860: 'A->T',D714V,95
4861: 'T->C',D714D,424
4862: 'A->G',K715E,9
4863: 'A->C',K715T,7
4863: 'A->G',K715R,16
4863: 'A->T',K715I,1
4864: 'A->C',K715N,9
4864: 'A->G',K715K,38
4865: 'A->C',S716R,7
4865: 'A->G',S716G,8
4865: 'A->T',S716C,15
4866: 'G->A',S716N,19
4866: 'G->T',S716I,184
4867: 'T->A',S716R,7
4867: 'T->C',S716S,13
4867: 'T->G',S716R,1
4868: 'G->A',V717I,122
4868: 'G->T',V717L,29
4870: 'A->C',V717V,9
4870: 'A->G',V717V,749
4870: 'A->T',V717V,12
4871: 'T->C',Y718H,236
4872: 'A->C',Y718S,1
4872: 'A->G',Y718C,210
4873: 'T->C',Y718Y,122
4874: 'T->C',Y719H,19
4875: 'A->G',Y719C,10
4876: 'C->T',Y719Y,444
4877: 'A->G',T720A,12
4878: 'C->A',T720N,266
4878: 'C->T',T720I,4800
4879: 'T->A',T720T,4
4879: 'T->C',T720T,14
4879: 'T->G',T720T,66
4880: 'A->C',S721R,2
4880: 'A->G',S721G,21
4880: 'A->T',S721C,3
4881: 'G->A',S721N,65
4881: 'G->T',S721I,89
4882: 'T->C',S721S,132
4883: 'A->G',N722D,20
4883: 'A->T',N722Y,34
4884: 'A->C',N722T,37
4884: 'A->G',N722S,87
4884: 'A->T',N722I,4
4885: 'T->C',N722N,346
4885: 'T->G',N722K,15
4886: 'C->A',P723T,4
4886: 'C->G',P723A,2
4886: 'C->T',P723S,702
4887: 'C->A',P723H,10
4887: 'C->T',P723L,368
4888: 'T->A',P723P,149
4888: 'T->C',P723P,152
4888: 'T->G',P723P,17
4889: 'A->C',T724P,1
4889: 'A->G',T724A,14
4890: 'C->A',T724N,67
4890: 'C->T',T724I,4712
4891: 'C->A',T724T,20
4891: 'C->T',T724T,10001
4892: 'A->G',T725A,90
4892: 'A->T',T725S,16
4893: 'C->A',T725K,89
4893: 'C->T',T725I,3309
4894: 'A->C',T725T,6
4894: 'A->G',T725T,70
4894: 'A->T',T725T,21
4895: 'T->C',F726L,40
4895: 'T->G',F726V,2
4896: 'T->A',F726Y,5
4897: 'C->A',F726L,9
4897: 'C->T',F726F,1905
4898: 'C->A',H727N,38
4898: 'C->G',H727D,3
4898: 'C->T',H727Y,1204
4899: 'A->G',H727R,54
4899: 'A->T',H727L,5
4900: 'C->A',H727Q,180
4900: 'C->G',H727Q,1
4900: 'C->T',H727H,11817
4901: 'C->A',L728I,101
4901: 'C->T',L728L,1699
4902: 'T->A',L728Q,5
4902: 'T->G',L728R,1
4903: 'A->C',L728L,7
4903: 'A->G',L728L,53
4903: 'A->T',L728L,11
4904: 'G->A',D729N,108
4904: 'G->C',D729H,9
4904: 'G->T',D729Y,1084
4905: 'A->C',D729A,23
4905: 'A->G',D729G,147
4905: 'A->T',D729V,2
4906: 'T->A',D729E,16
4906: 'T->C',D729D,327
4906: 'T->G',D729E,109
4907: 'G->A',G730S,536
4907: 'G->T',G730C,29
4908: 'G->A',G730D,153
4908: 'G->T',G730V,6
4909: 'T->A',G730G,1
4909: 'T->C',G730G,53
4910: 'G->A',E731K,50
4911: 'A->C',E731A,20
4911: 'A->G',E731G,89
4911: 'A->T',E731V,12
4912: 'A->C',E731D,85
4912: 'A->G',E731E,78
4912: 'A->T',E731D,20
4913: 'G->A',V732I,234
4913: 'G->T',V732F,1723
4914: 'T->C',V732A,31
4915: 'T->A',V732V,1
4915: 'T->C',V732V,39
4915: 'T->G',V732V,3
4916: 'A->C',I733L,3
4916: 'A->G',I733V,387
4917: 'T->C',I733T,788
4917: 'T->G',I733S,5
4918: 'C->A',I733I,25
4918: 'C->T',I733I,355
4919: 'A->C',T734P,2
4919: 'A->G',T734A,81
4920: 'C->A',T734N,41
4920: 'C->G',T734S,119
4920: 'C->T',T734I,415
4921: 'C->A',T734T,91
4921: 'C->T',T734T,420
4922: 'T->A',F735I,10
4922: 'T->C',F735L,57
4922: 'T->G',F735V,10
4923: 'T->A',F735Y,24
4923: 'T->C',F735S,17
4923: 'T->G',F735C,1
4924: 'T->A',F735L,20
4924: 'T->C',F735F,43
4924: 'T->G',F735L,4
4925: 'G->A',D736N,37
4925: 'G->C',D736H,4
4925: 'G->T',D736Y,291
4926: 'A->C',D736A,265
4926: 'A->G',D736G,80
4927: 'C->A',D736E,9
4927: 'C->T',D736D,6880
4928: 'A->G',N737D,1682
4928: 'A->T',N737Y,10
4929: 'A->C',N737T,74
4929: 'A->G',N737S,68
4930: 'T->C',N737N,366
4930: 'T->G',N737K,6
4931: 'C->A',L738I,122
4931: 'C->G',L738V,3
4931: 'C->T',L738F,405
4932: 'T->C',L738P,2
4933: 'T->C',L738L,37
4934: 'A->C',K739Q,1
4934: 'A->G',K739E,6
4935: 'A->C',K739T,35
4935: 'A->G',K739R,39
4935: 'A->T',K739M,1
4936: 'G->A',K739K,139
4936: 'G->C',K739N,4
4936: 'G->T',K739N,393
4937: 'A->G',T740A,28
4938: 'C->A',T740K,19
4938: 'C->T',T740I,200
4939: 'A->C',T740T,12
4939: 'A->G',T740T,37
4940: 'C->A',L741I,67
4940: 'C->T',L741F,1015
4941: 'T->A',L741H,7
4941: 'T->G',L741R,85
4942: 'T->A',L741L,1
4942: 'T->C',L741L,86
4942: 'T->G',L741L,27
4943: 'C->A',L742I,3
4943: 'C->T',L742F,53
4944: 'T->C',L742P,1
4945: 'T->A',L742L,2
4945: 'T->C',L742L,35
4945: 'T->G',L742L,3
4946: 'T->A',S743T,4
4946: 'T->C',S743P,21
4946: 'T->G',S743A,167
4947: 'C->A',S743Y,7
4947: 'C->G',S743C,121
4947: 'C->T',S743F,120
4948: 'T->A',S743S,3
4948: 'T->C',S743S,39
4948: 'T->G',S743S,23
4949: 'T->A',L744M,10
4949: 'T->C',L744L,98
4949: 'T->G',L744V,3
4950: 'T->C',L744S,157
4950: 'T->G',L744W,1
4951: 'G->A',L744L,160
4951: 'G->T',L744F,17
4952: 'A->C',R745R,11
4952: 'A->G',R745G,155
4953: 'G->A',R745K,61
4953: 'G->C',R745T,2
4953: 'G->T',R745I,14
4954: 'A->C',R745S,42
4954: 'A->G',R745R,133
4954: 'A->T',R745S,1
4955: 'G->A',E746K,174
4956: 'A->C',E746A,245
4956: 'A->G',E746G,34
4956: 'A->T',E746V,15
4957: 'A->C',E746D,71
4957: 'A->G',E746E,87
4957: 'A->T',E746D,7
4958: 'G->A',V747M,20
4958: 'G->T',V747L,160
4959: 'T->C',V747A,329
4960: 'G->A',V747V,40
4960: 'G->C',V747V,153
4960: 'G->T',V747V,1562
4961: 'A->C',R748R,29
4961: 'A->G',R748G,15
4962: 'G->A',R748K,82
4962: 'G->T',R748M,57
4963: 'G->A',R748R,86
4963: 'G->C',R748S,10
4963: 'G->T',R748S,985
4964: 'A->G',T749A,3816
4965: 'C->A',T749N,18
4965: 'C->T',T749I,5977
4966: 'T->C',T749T,79
4967: 'A->C',I750L,3
4967: 'A->G',I750V,209
4968: 'T->A',I750N,89
4968: 'T->C',I750T,59
4969: 'T->A',I750I,100
4969: 'T->C',I750I,45
4971: 'A->G',K751R,15
4972: 'G->A',K751K,33
4972: 'G->T',K751N,5
4973: 'G->A',V752M,51
4973: 'G->C',V752L,6
4973: 'G->T',V752L,66
4974: 'T->C',V752A,13
4975: 'G->A',V752V,1831
4975: 'G->C',V752V,2
4975: 'G->T',V752V,646
4976: 'T->C',F753L,130
4977: 'T->C',F753S,13
4977: 'T->G',F753C,2
4978: 'T->A',F753L,4
4978: 'T->C',F753F,13
4978: 'T->G',F753L,1
4979: 'A->G',T754A,46
4980: 'C->A',T754K,19
4980: 'C->T',T754I,995
4981: 'A->G',T754T,89
4981: 'A->T',T754T,27
4982: 'A->G',T755A,3
4984: 'A->C',T755T,18
4984: 'A->G',T755T,102
4984: 'A->T',T755T,596
4985: 'G->A',V756I,4
4985: 'G->C',V756L,1
4985: 'G->T',V756L,2
4986: 'T->C',V756A,1
4987: 'A->G',V756V,75
4987: 'A->T',V756V,29
4988: 'G->T',D757Y,1
4990: 'C->A',D757E,5
4990: 'C->G',D757E,1
4990: 'C->T',D757D,510
4991: 'A->C',N758H,2
4991: 'A->G',N758D,1
4991: 'A->T',N758Y,349
4992: 'A->G',N758S,71
4993: 'C->T',N758N,903
4994: 'A->C',I759L,2
4994: 'A->G',I759V,91
4994: 'A->T',I759F,6
4995: 'T->C',I759T,37
4995: 'T->G',I759S,3
4996: 'T->A',I759I,6
4996: 'T->C',I759I,136
4998: 'A->G',N760S,1
4999: 'C->T',N760N,5292
5000: 'C->A',L761I,49
5000: 'C->G',L761V,8
5000: 'C->T',L761F,333
5001: 'T->A',L761H,7
5001: 'T->G',L761R,6
5002: 'C->A',L761L,24
5002: 'C->T',L761L,378
5003: 'C->T',H762Y,62
5004: 'A->G',H762R,32
5005: 'C->A',H762Q,1
5005: 'C->T',H762H,189
5006: 'A->G',T763A,44
5006: 'A->T',T763S,1
5007: 'C->A',T763K,2
5007: 'C->T',T763M,863
5008: 'G->A',T763T,179
5008: 'G->C',T763T,24
5008: 'G->T',T763T,4028
5009: 'C->A',Q764K,36
5010: 'A->C',Q764P,2
5010: 'A->G',Q764R,115
5010: 'A->T',Q764L,59
5011: 'A->C',Q764H,1730
5011: 'A->G',Q764Q,37
5011: 'A->T',Q764H,10
5012: 'G->A',V765I,269
5012: 'G->C',V765L,5
5012: 'G->T',V765F,1450
5013: 'T->C',V765A,37
5013: 'T->G',V765G,13
5014: 'T->A',V765V,32
5014: 'T->C',V765V,147
5014: 'T->G',V765V,4
5015: 'G->A',V766M,1137
5015: 'G->C',V766L,1
5015: 'G->T',V766L,27
5016: 'T->C',V766A,39
5016: 'T->G',V766G,1
5017: 'G->A',V766V,344
5017: 'G->T',V766V,135
5018: 'G->A',D767N,100
5018: 'G->C',D767H,1
5018: 'G->T',D767Y,141
5019: 'A->C',D767A,12
5019: 'A->G',D767G,19
5019: 'A->T',D767V,1
5020: 'C->A',D767E,7
5020: 'C->G',D767E,2
5020: 'C->T',D767D,1843
5021: 'A->C',M768L,8
5021: 'A->G',M768V,72
5021: 'A->T',M768L,13
5022: 'T->A',M768K,29
5022: 'T->C',M768T,50
5022: 'T->G',M768R,11
5023: 'G->A',M768I,5117
5023: 'G->C',M768I,23
5023: 'G->T',M768I,1399
5024: 'T->A',S769T,1
5024: 'T->C',S769P,33
5024: 'T->G',S769A,23
5025: 'C->T',S769L,2511
5026: 'A->C',S769S,6
5026: 'A->G',S769S,51
5026: 'A->T',S769S,62
5027: 'A->C',M770L,7
5027: 'A->G',M770V,42
5027: 'A->T',M770L,1
5028: 'T->A',M770K,71
5028: 'T->C',M770T,176
5028: 'T->G',M770R,12
5029: 'G->A',M770I,53
5029: 'G->C',M770I,30
5029: 'G->T',M770I,168
5030: 'A->C',T771P,10
5030: 'A->G',T771A,66
5030: 'A->T',T771S,6
5031: 'C->A',T771K,3
5031: 'C->T',T771I,1283
5032: 'A->C',T771T,6
5032: 'A->G',T771T,108
5032: 'A->T',T771T,71
5033: 'T->C',Y772H,2
5034: 'A->G',Y772C,7
5034: 'A->T',Y772F,4
5035: 'T->C',Y772Y,194
5036: 'G->A',G773R,174
5036: 'G->C',G773R,3
5037: 'G->A',G773E,615
5037: 'G->C',G773A,1
5037: 'G->T',G773V,7
5038: 'A->C',G773G,11
5038: 'A->G',G773G,47
5038: 'A->T',G773G,2
5039: 'C->A',Q774K,23
5040: 'A->C',Q774P,2
5040: 'A->G',Q774R,449
5040: 'A->T',Q774L,33
5041: 'A->C',Q774H,15
5041: 'A->G',Q774Q,10313
5041: 'A->T',Q774H,1
5042: 'C->A',Q775K,20
5043: 'A->G',Q775R,33
5043: 'A->T',Q775L,2
5044: 'G->A',Q775Q,110
5044: 'G->C',Q775H,1
5044: 'G->T',Q775H,31
5045: 'T->A',F776I,1
5045: 'T->C',F776L,43
5045: 'T->G',F776V,1
5046: 'T->A',F776Y,3
5046: 'T->C',F776S,26
5046: 'T->G',F776C,6
5047: 'T->A',F776L,42
5047: 'T->C',F776F,111
5047: 'T->G',F776L,2
5048: 'G->A',G777S,55
5048: 'G->C',G777R,2
5048: 'G->T',G777C,153
5049: 'G->A',G777D,37
5049: 'G->T',G777V,4
5050: 'T->C',G777G,82
5051: 'C->A',P778T,2
5051: 'C->T',P778S,781
5052: 'C->A',P778Q,12
5052: 'C->T',P778L,286
5053: 'A->C',P778P,13
5053: 'A->G',P778P,77
5053: 'A->T',P778P,134
5054: 'A->G',T779A,11
5054: 'A->T',T779S,1
5055: 'C->T',T779I,2843
5056: 'T->A',T779T,3
5056: 'T->C',T779T,66
5056: 'T->G',T779T,8
5058: 'A->G',Y780C,34
5058: 'A->T',Y780F,6
5059: 'T->C',Y780Y,47
5060: 'T->A',L781M,3
5060: 'T->C',L781L,9
5060: 'T->G',L781V,5
5061: 'T->C',L781S,67
5062: 'G->A',L781L,164
5062: 'G->T',L781F,85
5063: 'G->A',D782N,666
5063: 'G->T',D782Y,11
5064: 'A->C',D782A,4
5064: 'A->G',D782G,331
5065: 'T->A',D782E,23
5065: 'T->C',D782D,175
5065: 'T->G',D782E,38
5067: 'G->A',G783E,2
5068: 'A->C',G783G,89
5068: 'A->G',G783G,152
5068: 'A->T',G783G,8
5069: 'G->T',A784S,83
5070: 'C->G',A784G,15
5071: 'T->A',A784A,18
5071: 'T->C',A784A,661
5071: 'T->G',A784A,2
5072: 'G->A',D785N,5
5072: 'G->T',D785Y,2
5073: 'A->C',D785A,43
5073: 'A->G',D785G,4
5073: 'A->T',D785V,4
5074: 'T->A',D785E,3
5074: 'T->C',D785D,77
5074: 'T->G',D785E,1
5075: 'G->A',V786I,10
5075: 'G->C',V786L,1
5075: 'G->T',V786F,12
5076: 'T->C',V786A,82
5077: 'T->A',V786V,2
5077: 'T->C',V786V,2447
5078: 'A->G',T787A,9
5078: 'A->T',T787S,13
5079: 'C->A',T787N,2
5079: 'C->G',T787S,1
5079: 'C->T',T787I,459
5080: 'T->A',T787T,44
5080: 'T->C',T787T,78
5080: 'T->G',T787T,4
5081: 'A->G',K788E,1
5082: 'A->G',K788R,11
5083: 'A->C',K788N,4
5083: 'A->G',K788K,43
5084: 'A->C',I789L,10
5084: 'A->G',I789V,49
5085: 'T->A',I789K,5
5085: 'T->C',I789T,96
5086: 'A->G',I789M,5
5086: 'A->T',I789I,3
5088: 'A->C',K790T,1
5088: 'A->G',K790R,37
5088: 'A->T',K790I,3
5089: 'A->C',K790N,1
5089: 'A->G',K790K,61
5090: 'C->A',P791T,4
5090: 'C->T',P791S,217
5091: 'C->T',P791L,32
5092: 'T->A',P791P,8
5092: 'T->C',P791P,36
5092: 'T->G',P791P,9
5093: 'C->A',H792N,2
5093: 'C->T',H792Y,610
5094: 'A->C',H792P,1
5094: 'A->G',H792R,251
5094: 'A->T',H792L,124
5095: 'T->A',H792Q,4
5095: 'T->C',H792H,293
5096: 'A->C',N793H,1
5096: 'A->G',N793D,63
5096: 'A->T',N793Y,3
5097: 'A->C',N793T,55
5097: 'A->G',N793S,424
5097: 'A->T',N793I,12
5098: 'T->A',N793K,4
5098: 'T->C',N793N,112
5098: 'T->G',N793K,23
5099: 'T->A',S794T,3
5099: 'T->C',S794P,34
5099: 'T->G',S794A,8
5100: 'C->T',S794L,2404
5101: 'A->C',S794S,6
5101: 'A->G',S794S,177
5101: 'A->T',S794S,15
5102: 'C->A',H795N,14
5102: 'C->T',H795Y,422
5103: 'A->G',H795R,6
5103: 'A->T',H795L,39
5104: 'T->A',H795Q,48
5104: 'T->C',H795H,180
5104: 'T->G',H795Q,6
5105: 'G->A',E796K,34
5105: 'G->C',E796Q,7
5106: 'A->C',E796A,64
5106: 'A->G',E796G,292
5106: 'A->T',E796V,4
5107: 'A->C',E796D,92
5107: 'A->G',E796E,27
5107: 'A->T',E796D,6
5108: 'G->A',G797S,22
5108: 'G->C',G797R,1
5108: 'G->T',G797C,148
5109: 'G->A',G797D,17
5109: 'G->T',G797V,5
5110: 'T->A',G797G,1
5110: 'T->C',G797G,6
5111: 'A->G',K798E,4
5112: 'A->G',K798R,188
5113: 'A->C',K798N,3
5113: 'A->G',K798K,75
5114: 'A->C',T799P,2
5114: 'A->G',T799A,191
5114: 'A->T',T799S,1
5115: 'C->T',T799I,105
5116: 'A->C',T799T,8
5116: 'A->G',T799T,204
5117: 'T->A',F800I,2
5117: 'T->C',F800L,26
5117: 'T->G',F800V,1
5118: 'T->C',F800S,1
5119: 'T->C',F800F,26
5119: 'T->G',F800L,1
5121: 'A->T',Y801F,3
5122: 'T->C',Y801Y,466
5123: 'G->A',V802I,60
5123: 'G->T',V802F,5
5124: 'T->C',V802A,19
5124: 'T->G',V802G,439
5125: 'T->A',V802V,89
5125: 'T->C',V802V,58
5125: 'T->G',V802V,7
5126: 'T->A',L803I,3
5126: 'T->C',L803L,1213
5126: 'T->G',L803V,1
5127: 'T->C',L803S,11
5128: 'A->G',L803L,410
5128: 'A->T',L803F,1
5129: 'C->A',P804T,1
5129: 'C->T',P804S,46
5130: 'C->A',P804H,1
5130: 'C->T',P804L,4
5131: 'T->A',P804P,2
5131: 'T->C',P804P,42
5132: 'A->G',N805D,16
5132: 'A->T',N805Y,1
5133: 'A->C',N805T,12
5133: 'A->G',N805S,34
5133: 'A->T',N805I,14
5134: 'T->A',N805K,9
5134: 'T->C',N805N,55
5134: 'T->G',N805K,7
5135: 'G->A',D806N,2
5135: 'G->C',D806H,1
5135: 'G->T',D806Y,1
5136: 'A->C',D806A,9
5136: 'A->G',D806G,93
5136: 'A->T',D806V,1
5137: 'T->A',D806E,2
5137: 'T->C',D806D,109
5137: 'T->G',D806E,1
5138: 'G->A',D807N,5
5138: 'G->C',D807H,6
5138: 'G->T',D807Y,174
5139: 'A->C',D807A,8
5139: 'A->G',D807G,36
5139: 'A->T',D807V,2
5140: 'C->A',D807E,500
5140: 'C->T',D807D,758
5141: 'A->C',T808P,5
5141: 'A->G',T808A,18
5142: 'C->A',T808N,16
5142: 'C->T',T808I,427
5143: 'T->A',T808T,8
5143: 'T->C',T808T,59
5143: 'T->G',T808T,34
5144: 'C->A',L809I,13
5144: 'C->G',L809V,3
5144: 'C->T',L809L,8450
5145: 'T->A',L809Q,24
5145: 'T->C',L809P,14
5146: 'A->G',L809L,592
5146: 'A->T',L809L,2
5147: 'C->A',R810S,33
5147: 'C->G',R810G,9
5147: 'C->T',R810C,739
5148: 'G->A',R810H,76
5148: 'G->T',R810L,109
5149: 'T->C',R810R,15
5149: 'T->G',R810R,12
5150: 'G->A',V811I,192
5150: 'G->T',V811F,142
5151: 'T->C',V811A,68
5151: 'T->G',V811G,3
5152: 'T->A',V811V,24
5152: 'T->C',V811V,81
5152: 'T->G',V811V,7
5155: 'G->A',E812E,349
5155: 'G->C',E812D,1
5155: 'G->T',E812D,34
5156: 'G->A',A813T,22
5156: 'G->T',A813S,105
5157: 'C->T',A813V,307
5158: 'T->A',A813A,19
5158: 'T->C',A813A,225
5158: 'T->G',A813A,23
5159: 'T->A',F814I,5
5159: 'T->C',F814L,84
5159: 'T->G',F814V,12
5160: 'T->A',F814Y,2
5160: 'T->C',F814S,18
5161: 'T->A',F814L,34
5161: 'T->C',F814F,64
5161: 'T->G',F814L,2
5162: 'G->A',E815K,37
5163: 'A->C',E815A,15
5163: 'A->G',E815G,82
5163: 'A->T',E815V,10
5164: 'G->A',E815E,258
5164: 'G->T',E815D,14465
5165: 'T->C',Y816H,21
5165: 'T->G',Y816D,1
5166: 'A->C',Y816S,7
5166: 'A->G',Y816C,2
5167: 'C->T',Y816Y,349
5168: 'T->C',Y817H,12
5168: 'T->G',Y817D,1
5169: 'A->T',Y817F,1
5170: 'C->T',Y817Y,4744
5171: 'C->A',H818N,21
5171: 'C->T',H818Y,111
5172: 'A->G',H818R,12
5173: 'C->A',H818Q,10
5173: 'C->T',H818H,2332
5174: 'A->G',T819A,42
5174: 'A->T',T819S,1
5175: 'C->A',T819K,1
5175: 'C->T',T819I,3053
5176: 'A->C',T819T,3
5176: 'A->G',T819T,52
5176: 'A->T',T819T,3
5177: 'A->C',T820P,2
5177: 'A->G',T820A,30
5178: 'C->T',T820I,1214
5179: 'T->A',T820T,37
5179: 'T->C',T820T,306
5179: 'T->G',T820T,13
5180: 'G->A',D821N,1857
5180: 'G->C',D821H,2
5180: 'G->T',D821Y,10
5181: 'A->C',D821A,3
5181: 'A->T',D821V,3
5182: 'T->A',D821E,13
5182: 'T->C',D821D,921
5182: 'T->G',D821E,10
5183: 'C->A',P822T,27
5183: 'C->T',P822S,5259
5184: 'C->A',P822H,822
5184: 'C->G',P822R,8
5184: 'C->T',P822L,146412
5185: 'T->A',P822P,5
5185: 'T->C',P822P,13
5186: 'A->G',S823G,370
5187: 'G->A',S823N,9
5188: 'T->C',S823S,17
5190: 'T->C',F824S,1
5191: 'T->C',F824F,19
5192: 'C->A',L825M,70
5192: 'C->T',L825L,6876
5193: 'T->A',L825Q,36
5193: 'T->C',L825P,2
5194: 'G->A',L825L,318
5194: 'G->C',L825L,7
5194: 'G->T',L825L,920
5195: 'G->T',G826C,39
5196: 'G->T',G826V,4
5197: 'T->C',G826G,29
5198: 'A->T',R827W,1
5199: 'G->A',R827K,3
5199: 'G->T',R827M,1
5200: 'G->A',R827R,209
5200: 'G->T',R827S,3
5201: 'T->C',Y828H,4
5202: 'A->T',Y828F,1
5203: 'C->T',Y828Y,1270
5204: 'A->G',M829V,33
5204: 'A->T',M829L,1
5205: 'T->C',M829T,16
5206: 'G->A',M829I,773
5206: 'G->C',M829I,95
5206: 'G->T',M829I,814
5208: 'C->T',S830L,1
5209: 'A->C',S830S,16
5209: 'A->G',S830S,110
5209: 'A->T',S830S,52
5210: 'G->A',A831T,91
5210: 'G->T',A831S,135
5211: 'C->T',A831V,129
5212: 'A->C',A831A,11
5212: 'A->G',A831A,77
5212: 'A->T',A831A,71
5213: 'T->C',L832L,395
5213: 'T->G',L832V,1
5214: 'T->C',L832S,4
5215: 'A->G',L832L,12
5216: 'A->C',N833H,4
5216: 'A->G',N833D,1
5217: 'A->C',N833T,9
5217: 'A->G',N833S,76
5217: 'A->T',N833I,2
5218: 'T->A',N833K,5
5218: 'T->C',N833N,1087
5218: 'T->G',N833K,9
5219: 'C->A',H834N,5
5219: 'C->T',H834Y,105
5220: 'A->G',H834R,37
5220: 'A->T',H834L,8
5221: 'C->A',H834Q,48
5221: 'C->T',H834H,2138
5222: 'A->G',T835A,8
5222: 'A->T',T835S,2
5223: 'C->T',T835I,160
5224: 'T->C',T835T,73
5225: 'A->G',K836E,9
5226: 'A->C',K836T,12
5226: 'A->G',K836R,36
5226: 'A->T',K836I,3
5227: 'A->C',K836N,2
5227: 'A->G',K836K,79
5228: 'A->C',K837Q,6
5228: 'A->G',K837E,10
5229: 'A->C',K837T,5
5229: 'A->G',K837R,49
5229: 'A->T',K837M,3
5230: 'G->A',K837K,81
5230: 'G->C',K837N,21
5230: 'G->T',K837N,11291
5233: 'G->T',W838C,3
5234: 'A->C',K839Q,24
5234: 'A->G',K839E,1199
5235: 'A->C',K839T,50
5235: 'A->G',K839R,220
5235: 'A->T',K839I,2
5236: 'A->C',K839N,15
5236: 'A->G',K839K,279
5236: 'A->T',K839N,6
5238: 'A->G',Y840C,4
5239: 'C->T',Y840Y,58911
5240: 'C->A',P841T,17
5240: 'C->G',P841A,10
5240: 'C->T',P841S,391
5241: 'C->A',P841Q,4
5241: 'C->G',P841R,2
5241: 'C->T',P841L,426
5242: 'A->C',P841P,2
5242: 'A->G',P841P,34
5242: 'A->T',P841P,5
5243: 'C->G',Q842E,5
5244: 'A->G',Q842R,2
5244: 'A->T',Q842L,14
5245: 'A->C',Q842H,16
5245: 'A->G',Q842Q,14
5245: 'A->T',Q842H,1
5246: 'G->A',V843I,80
5246: 'G->T',V843F,3
5247: 'T->C',V843A,4
5248: 'T->A',V843V,5
5248: 'T->C',V843V,503
5249: 'A->G',N844D,28
5249: 'A->T',N844Y,2
5250: 'A->C',N844T,18
5250: 'A->G',N844S,2883
5250: 'A->T',N844I,1
5251: 'T->A',N844K,2
5251: 'T->C',N844N,131
5251: 'T->G',N844K,1
5252: 'G->A',G845S,40
5252: 'G->C',G845R,2
5252: 'G->T',G845C,2
5253: 'G->A',G845D,153
5253: 'G->C',G845A,1
5254: 'T->C',G845G,11
5254: 'T->G',G845G,1
5255: 'T->A',L846I,1
5255: 'T->C',L846L,73
5256: 'T->C',L846S,3
5257: 'A->G',L846L,83
5257: 'A->T',L846F,8
5258: 'A->G',T847A,3
5259: 'C->T',T847I,692
5260: 'T->A',T847T,138
5260: 'T->C',T847T,23
5260: 'T->G',T847T,7
5261: 'T->A',S848T,3
5261: 'T->G',S848A,8
5262: 'C->A',S848Y,2
5263: 'T->A',S848S,1
5263: 'T->C',S848S,144
5263: 'T->G',S848S,1
5264: 'A->C',I849L,25
5264: 'A->G',I849V,135
5266: 'T->A',I849I,20
5266: 'T->C',I849I,53
5267: 'A->C',K850Q,2
5267: 'A->G',K850E,6
5268: 'A->C',K850T,6
5268: 'A->G',K850R,54
5269: 'A->C',K850N,88
5269: 'A->G',K850K,79
5269: 'A->T',K850N,12
5270: 'T->G',W851G,1
5271: 'G->T',W851L,5
5272: 'G->T',W851C,7
5273: 'G->A',A852T,156
5273: 'G->C',A852P,5
5273: 'G->T',A852S,95
5274: 'C->A',A852E,9
5274: 'C->T',A852V,527
5275: 'A->C',A852A,15
5275: 'A->G',A852A,51
5275: 'A->T',A852A,101
5276: 'G->A',D853N,19
5276: 'G->T',D853Y,41
5277: 'A->C',D853A,30
5277: 'A->G',D853G,129
5278: 'T->C',D853D,1246
5278: 'T->G',D853E,5
5279: 'A->G',N854D,6
5280: 'A->G',N854S,32
5281: 'C->T',N854N,667
5283: 'A->G',N855S,4
5284: 'C->T',N855N,8199
5287: 'T->C',C856C,42
5288: 'T->C',Y857H,3
5289: 'A->G',Y857C,5
5290: 'T->C',Y857Y,485
5291: 'C->A',L858I,37
5291: 'C->G',L858V,2
5293: 'T->A',L858L,175
5293: 'T->C',L858L,319
5293: 'T->G',L858L,1
5294: 'G->A',A859T,69
5294: 'G->T',A859S,13
5295: 'C->T',A859V,3
5296: 'C->A',A859A,240
5296: 'C->T',A859A,289
5297: 'A->G',T860A,77
5297: 'A->T',T860S,7
5298: 'C->A',T860N,91
5298: 'C->G',T860S,16
5298: 'C->T',T860I,270
5299: 'T->A',T860T,22
5299: 'T->C',T860T,72
5299: 'T->G',T860T,19
5300: 'G->A',A861T,81
5300: 'G->T',A861S,4483
5301: 'C->T',A861V,2482
5302: 'A->C',A861A,13
5302: 'A->G',A861A,163
5302: 'A->T',A861A,47
5303: 'T->C',L862L,105
5304: 'T->G',L862W,1
5305: 'G->A',L862L,1288
5305: 'G->C',L862F,89
5305: 'G->T',L862F,284
5306: 'T->C',L863L,80
5308: 'A->G',L863L,212
5309: 'A->G',T864A,215
5310: 'C->A',T864K,4
5310: 'C->T',T864I,5570
5311: 'A->C',T864T,6
5311: 'A->G',T864T,115
5311: 'A->T',T864T,5
5312: 'C->A',L865I,475
5312: 'C->T',L865F,154
5314: 'C->A',L865L,35
5314: 'C->T',L865L,655
5317: 'A->G',Q866Q,45
5317: 'A->T',Q866H,1
5318: 'C->A',Q867K,1
5320: 'A->C',Q867H,1
5320: 'A->G',Q867Q,104
5321: 'A->C',I868L,16
5321: 'A->G',I868V,66
5321: 'A->T',I868L,1
5322: 'T->A',I868K,6
5322: 'T->C',I868T,2
5323: 'A->C',I868I,12
5323: 'A->G',I868M,13
5323: 'A->T',I868I,16
5324: 'G->A',E869K,4
5324: 'G->C',E869Q,2
5325: 'A->C',E869A,5
5325: 'A->G',E869G,8
5325: 'A->T',E869V,1
5326: 'G->A',E869E,151
5326: 'G->T',E869D,496
5327: 'T->C',L870L,51
5327: 'T->G',L870V,4
5328: 'T->C',L870S,2
5329: 'G->A',L870L,38
5329: 'G->C',L870F,1
5329: 'G->T',L870F,29
5331: 'A->C',K871T,1
5331: 'A->G',K871R,47
5332: 'G->A',K871K,125
5332: 'G->T',K871N,8
5333: 'T->C',F872L,10
5334: 'T->C',F872S,1
5335: 'T->A',F872L,17
5335: 'T->C',F872F,70
5336: 'A->G',N873D,132
5336: 'A->T',N873Y,25
5337: 'A->C',N873T,18
5337: 'A->G',N873S,75
5338: 'T->A',N873K,5
5338: 'T->C',N873N,596
5339: 'C->A',P874T,37
5339: 'C->T',P874S,2094
5340: 'C->A',P874Q,1
5340: 'C->T',P874L,65
5341: 'A->C',P874P,1
5341: 'A->G',P874P,55
5342: 'C->A',P875T,2
5342: 'C->T',P875S,43
5343: 'C->A',P875H,30
5343: 'C->T',P875L,126
5344: 'T->A',P875P,14
5344: 'T->C',P875P,52
5344: 'T->G',P875P,39
5345: 'G->T',A876S,22
5346: 'C->A',A876D,2
5346: 'C->T',A876V,22
5347: 'T->A',A876A,37
5347: 'T->C',A876A,176
5347: 'T->G',A876A,25
5348: 'C->A',L877I,5
5348: 'C->T',L877L,282
5350: 'A->C',L877L,2
5350: 'A->G',L877L,71
5350: 'A->T',L877L,22
5352: 'A->G',Q878R,1
5352: 'A->T',Q878L,2
5353: 'A->G',Q878Q,272
5353: 'A->T',Q878H,1
5354: 'G->C',D879H,3
5356: 'T->A',D879E,11
5356: 'T->C',D879D,136
5356: 'T->G',D879E,6
5357: 'G->A',A880T,1
5357: 'G->T',A880S,63
5358: 'C->G',A880G,1
5358: 'C->T',A880V,8
5359: 'T->A',A880A,2
5359: 'T->C',A880A,29
5359: 'T->G',A880A,1577
5361: 'A->G',Y881C,1
5361: 'A->T',Y881F,1
5362: 'T->C',Y881Y,53
5365: 'C->T',Y882Y,33225
5366: 'A->C',R883R,3
5366: 'A->G',R883G,59
5367: 'G->A',R883K,503
5367: 'G->T',R883I,5
5368: 'A->C',R883S,22
5368: 'A->G',R883R,52
5368: 'A->T',R883S,28
5369: 'G->A',A884T,2
5369: 'G->T',A884S,59
5371: 'A->C',A884A,4
5371: 'A->G',A884A,145
5371: 'A->T',A884A,1154
5372: 'A->C',R885R,57
5373: 'G->A',R885K,16
5374: 'G->A',R885R,175
5375: 'G->T',A886S,5
5376: 'C->T',A886V,40
5377: 'T->A',A886A,38
5377: 'T->C',A886A,87
5377: 'T->G',A886A,2
5378: 'G->A',G887S,67
5378: 'G->T',G887C,55
5379: 'G->A',G887D,1
5379: 'G->C',G887A,42
5380: 'T->A',G887G,8
5380: 'T->C',G887G,58
5381: 'G->A',E888K,2
5381: 'G->C',E888Q,1
5382: 'A->C',E888A,16
5382: 'A->T',E888V,23
5383: 'A->C',E888D,47
5383: 'A->G',E888E,94
5383: 'A->T',E888D,51
5384: 'G->A',A889T,16
5384: 'G->T',A889S,13
5385: 'C->G',A889G,32
5385: 'C->T',A889V,41
5386: 'T->A',A889A,26
5386: 'T->C',A889A,108
5386: 'T->G',A889A,5
5387: 'G->A',A890T,38
5387: 'G->T',A890S,78
5388: 'C->A',A890D,738555
5388: 'C->G',A890G,109
5388: 'C->T',A890V,117
5389: 'T->A',A890A,68
5389: 'T->C',A890A,218
5389: 'T->G',A890A,9
5390: 'A->G',N891D,34
5391: 'A->C',N891T,1
5391: 'A->G',N891S,46
5392: 'C->A',N891K,28
5392: 'C->T',N891N,5453
5393: 'T->C',F892L,78
5394: 'T->G',F892C,2
5395: 'T->C',F892F,11
5395: 'T->G',F892L,12
5396: 'T->A',C893S,1
5398: 'T->C',C893C,48
5399: 'G->T',A894S,5
5400: 'C->T',A894V,1
5401: 'A->C',A894A,77
5401: 'A->G',A894A,9
5401: 'A->T',A894A,8
5402: 'C->A',L895I,13
5402: 'C->T',L895F,16
5403: 'T->C',L895P,1
5404: 'T->A',L895L,2
5404: 'T->C',L895L,40
5405: 'A->G',I896V,176
5406: 'T->C',I896T,75
5406: 'T->G',I896S,7
5407: 'C->A',I896I,46
5407: 'C->G',I896M,1
5407: 'C->T',I896I,524
5408: 'T->A',L897I,11
5408: 'T->C',L897L,58
5408: 'T->G',L897V,9
5409: 'T->C',L897S,1
5410: 'A->G',L897L,91
5410: 'A->T',L897F,59
5411: 'G->A',A898T,101
5411: 'G->C',A898P,2
5411: 'G->T',A898S,21
5412: 'C->A',A898D,1
5412: 'C->T',A898V,81
5413: 'C->A',A898A,33
5413: 'C->G',A898A,2
5413: 'C->T',A898A,443
5414: 'T->C',Y899H,21
5415: 'A->G',Y899C,3
5415: 'A->T',Y899F,4
5416: 'C->T',Y899Y,195
5417: 'T->A',C900S,3
5417: 'T->C',C900R,2
5417: 'T->G',C900G,4
5418: 'G->A',C900Y,54
5419: 'T->C',C900C,23
5420: 'A->G',N901D,16
5420: 'A->T',N901Y,3
5421: 'A->C',N901T,65
5421: 'A->G',N901S,68
5421: 'A->T',N901I,1
5422: 'T->A',N901K,4
5422: 'T->C',N901N,467
5422: 'T->G',N901K,145
5423: 'A->C',K902Q,1
5423: 'A->G',K902E,1
5424: 'A->C',K902T,6
5424: 'A->G',K902R,37
5425: 'G->A',K902K,139
5425: 'G->C',K902N,18
5425: 'G->T',K902N,722
5426: 'A->C',T903P,518
5426: 'A->G',T903A,41
5427: 'C->A',T903K,15
5427: 'C->G',T903R,2
5427: 'C->T',T903I,528
5428: 'A->C',T903T,2
5428: 'A->G',T903T,64
5428: 'A->T',T903T,140
5429: 'G->A',V904I,199
5429: 'G->T',V904L,9
5431: 'A->G',V904V,550
5431: 'A->T',V904V,1
5432: 'G->A',G905S,89
5432: 'G->T',G905C,25
5433: 'G->A',G905D,5
5433: 'G->C',G905A,4
5433: 'G->T',G905V,1
5434: 'T->A',G905G,1
5434: 'T->C',G905G,94
5434: 'T->G',G905G,3
5435: 'G->A',E906K,9
5436: 'A->C',E906A,17
5436: 'A->G',E906G,64
5436: 'A->T',E906V,8
5437: 'G->A',E906E,50
5437: 'G->T',E906D,8589
5438: 'T->C',L907L,41
5438: 'T->G',L907V,5
5439: 'T->C',L907S,6
5440: 'A->C',L907F,1
5440: 'A->G',L907L,108
5440: 'A->T',L907F,9
5441: 'G->A',G908S,30
5441: 'G->T',G908C,94
5443: 'T->C',G908G,18
5445: 'A->G',D909G,6
5446: 'T->A',D909E,8
5446: 'T->C',D909D,66
5446: 'T->G',D909E,2
5447: 'G->A',V910I,92
5447: 'G->T',V910F,44
5448: 'T->C',V910A,37
5449: 'T->A',V910V,16
5449: 'T->C',V910V,37
5450: 'A->C',R911R,18
5451: 'G->A',R911K,10
5452: 'A->G',R911R,290
5453: 'G->A',E912K,5
5454: 'A->C',E912A,4
5454: 'A->G',E912G,6
5455: 'A->C',E912D,9
5455: 'A->G',E912E,39
5455: 'A->T',E912D,1
5456: 'A->G',T913A,28
5457: 'C->A',T913K,1
5457: 'C->T',T913I,186
5458: 'A->C',T913T,1
5458: 'A->G',T913T,9
5458: 'A->T',T913T,11
5459: 'A->C',M914L,32
5459: 'A->G',M914V,6
5459: 'A->T',M914L,7
5460: 'T->C',M914T,1
5461: 'G->A',M914I,36
5461: 'G->C',M914I,43
5461: 'G->T',M914I,135
5462: 'A->C',S915R,366
5462: 'A->G',S915G,193
5462: 'A->T',S915C,959
5463: 'G->A',S915N,28
5463: 'G->T',S915I,1009
5464: 'T->A',S915R,3
5464: 'T->C',S915S,29
5464: 'T->G',S915R,4
5465: 'T->A',Y916N,8
5465: 'T->C',Y916H,115
5466: 'A->G',Y916C,33
5466: 'A->T',Y916F,18
5467: 'C->T',Y916Y,1652
5468: 'T->A',L917M,3
5468: 'T->C',L917L,54
5468: 'T->G',L917V,160
5469: 'T->G',L917W,1
5470: 'G->A',L917L,157
5471: 'T->C',F918L,36
5472: 'T->A',F918Y,1
5472: 'T->G',F918C,3
5473: 'T->A',F918L,4
5473: 'T->C',F918F,360
5473: 'T->G',F918L,28
5474: 'C->A',Q919K,17
5474: 'C->G',Q919E,2
5475: 'A->C',Q919P,2
5475: 'A->G',Q919R,143
5475: 'A->T',Q919L,30
5476: 'A->C',Q919H,17
5476: 'A->G',Q919Q,32
5477: 'C->T',H920Y,486
5478: 'A->G',H920R,178
5478: 'A->T',H920L,2
5479: 'T->A',H920Q,9
5479: 'T->C',H920H,387
5479: 'T->G',H920Q,16
5480: 'G->A',A921T,90
5480: 'G->T',A921S,8
5481: 'C->T',A921V,103
5482: 'C->A',A921A,94
5482: 'C->T',A921A,311
5483: 'A->C',N922H,13
5483: 'A->G',N922D,16
5483: 'A->T',N922Y,11
5484: 'A->C',N922T,39
5484: 'A->G',N922S,87
5485: 'T->A',N922K,1
5485: 'T->C',N922N,183
5485: 'T->G',N922K,11
5486: 'T->A',L923I,1
5486: 'T->C',L923L,15
5486: 'T->G',L923V,14
5487: 'T->C',L923S,2
5488: 'A->G',L923L,1327
5488: 'A->T',L923F,1
5489: 'G->A',D924N,197
5489: 'G->T',D924Y,15
5490: 'A->C',D924A,16
5490: 'A->G',D924G,87
5490: 'A->T',D924V,1
5491: 'T->A',D924E,1
5491: 'T->C',D924D,76
5491: 'T->G',D924E,40
5492: 'T->A',S925T,1
5492: 'T->C',S925P,36
5492: 'T->G',S925A,15
5493: 'C->A',S925Y,3
5493: 'C->G',S925C,1
5493: 'C->T',S925F,166
5494: 'T->C',S925S,62
5494: 'T->G',S925S,4
5495: 'T->A',C926S,12
5496: 'G->A',C926Y,154
5496: 'G->T',C926F,99
5497: 'C->G',C926W,2
5497: 'C->T',C926C,10318
5498: 'A->C',K927Q,3
5498: 'A->G',K927E,14
5499: 'A->C',K927T,5
5499: 'A->G',K927R,65
5499: 'A->T',K927I,156
5500: 'A->G',K927K,24
5501: 'A->C',R928R,8
5501: 'A->G',R928G,134
5502: 'G->A',R928K,2
5503: 'A->C',R928S,73
5503: 'A->G',R928R,63
5503: 'A->T',R928S,8
5504: 'G->A',V929I,183
5504: 'G->T',V929F,1
5505: 'T->C',V929A,14
5506: 'C->A',V929V,16
5506: 'C->T',V929V,307
5507: 'T->A',L930M,554
5507: 'T->C',L930L,36
5507: 'T->G',L930V,17
5508: 'T->C',L930S,23
5508: 'T->G',L930W,37
5509: 'G->A',L930L,430
5509: 'G->C',L930F,5
5509: 'G->T',L930F,5
5510: 'A->C',N931H,2
5510: 'A->G',N931D,20
5510: 'A->T',N931Y,1
5511: 'A->C',N931T,3
5511: 'A->G',N931S,155
5512: 'C->A',N931K,19
5512: 'C->T',N931N,9071
5513: 'G->A',V932M,576
5513: 'G->C',V932L,6
5513: 'G->T',V932L,70
5514: 'T->A',V932E,3
5514: 'T->C',V932A,55993
5515: 'G->A',V932V,90
5515: 'G->C',V932V,1
5515: 'G->T',V932V,2007
5516: 'G->A',V933M,37
5516: 'G->T',V933L,47
5517: 'T->C',V933A,5
5517: 'T->G',V933G,1
5518: 'G->A',V933V,138
5518: 'G->C',V933V,14
5518: 'G->T',V933V,158
5521: 'T->C',C934C,66
5522: 'A->G',K935E,15
5523: 'A->C',K935T,17
5523: 'A->G',K935R,82
5523: 'A->T',K935I,23
5524: 'A->C',K935N,5
5524: 'A->G',K935K,155
5525: 'A->G',T936A,40
5526: 'C->A',T936N,2598
5526: 'C->G',T936S,1
5526: 'C->T',T936I,4107
5527: 'T->A',T936T,100
5527: 'T->C',T936T,76
5527: 'T->G',T936T,379
5530: 'T->C',C937C,21
5531: 'G->A',G938R,13
5532: 'G->A',G938E,1
5532: 'G->T',G938V,34
5533: 'A->C',G938G,29
5533: 'A->G',G938G,177
5533: 'A->T',G938G,2
5534: 'C->A',Q939K,6
5534: 'C->G',Q939E,1
5535: 'A->C',Q939P,7
5535: 'A->G',Q939R,42
5535: 'A->T',Q939L,272
5536: 'A->G',Q939Q,467
5536: 'A->T',Q939H,3
5537: 'C->A',Q940K,14
5537: 'C->G',Q940E,2
5538: 'A->G',Q940R,69
5538: 'A->T',Q940L,76
5539: 'G->A',Q940Q,2701
5539: 'G->C',Q940H,1
5539: 'G->T',Q940H,850
5540: 'C->A',Q941K,19
5541: 'A->C',Q941P,29
5541: 'A->G',Q941R,64
5541: 'A->T',Q941L,175
5542: 'G->A',Q941Q,93
5542: 'G->C',Q941H,50
5542: 'G->T',Q941H,130
5543: 'A->G',T942A,43
5543: 'A->T',T942S,3
5544: 'C->A',T942K,27
5544: 'C->G',T942R,1
5544: 'C->T',T942I,1493
5545: 'A->C',T942T,1
5545: 'A->G',T942T,39
5545: 'A->T',T942T,519
5546: 'A->G',T943A,47
5547: 'C->A',T943N,66
5547: 'C->G',T943S,5
5547: 'C->T',T943I,438
5548: 'C->A',T943T,34
5548: 'C->T',T943T,1506
5549: 'C->A',L944I,95
5549: 'C->G',L944V,4
5549: 'C->T',L944F,218
5550: 'T->A',L944H,4
5550: 'T->C',L944P,3
5550: 'T->G',L944R,8
5551: 'T->A',L944L,19
5551: 'T->C',L944L,33
5551: 'T->G',L944L,1
5552: 'A->C',K945Q,1
5552: 'A->G',K945E,145
5553: 'A->C',K945T,65
5553: 'A->G',K945R,419
5553: 'A->T',K945M,12
5554: 'G->A',K945K,183
5554: 'G->C',K945N,4
5554: 'G->T',K945N,1008
5555: 'G->A',G946S,140
5555: 'G->T',G946C,96
5556: 'G->A',G946D,18
5557: 'T->C',G946G,90
5558: 'G->A',V947I,461
5558: 'G->T',V947L,50
5559: 'T->C',V947A,4
5559: 'T->G',V947G,8
5560: 'A->C',V947V,4
5560: 'A->G',V947V,639
5560: 'A->T',V947V,44
5561: 'G->A',E948K,97
5561: 'G->C',E948Q,3
5562: 'A->C',E948A,20
5562: 'A->G',E948G,38
5562: 'A->T',E948V,3
5563: 'A->C',E948D,13
5563: 'A->G',E948E,110
5563: 'A->T',E948D,24
5564: 'G->A',A949T,15
5564: 'G->C',A949P,1
5564: 'G->T',A949S,31
5566: 'T->A',A949A,112
5566: 'T->C',A949A,440
5566: 'T->G',A949A,89
5567: 'G->A',V950I,176
5567: 'G->T',V950F,5
5569: 'T->A',V950V,1
5569: 'T->C',V950V,42
5570: 'A->G',M951V,596
5570: 'A->T',M951L,2
5571: 'T->A',M951K,3
5571: 'T->C',M951T,19
5572: 'G->A',M951I,230
5572: 'G->C',M951I,2
5572: 'G->T',M951I,1476
5573: 'T->A',Y952N,8
5573: 'T->C',Y952H,125
5573: 'T->G',Y952D,1
5574: 'A->C',Y952S,1
5574: 'A->G',Y952C,19
5575: 'C->T',Y952Y,2121
5576: 'A->C',M953L,5
5576: 'A->G',M953V,77
5576: 'A->T',M953L,2
5577: 'T->A',M953K,6
5577: 'T->C',M953T,279
5577: 'T->G',M953R,3
5578: 'G->A',M953I,216
5578: 'G->C',M953I,3
5578: 'G->T',M953I,103
5579: 'G->A',G954S,13
5579: 'G->T',G954C,3
5580: 'G->A',G954D,13
5581: 'C->A',G954G,96
5581: 'C->G',G954G,12
5581: 'C->T',G954G,6287
5582: 'A->G',T955A,62
5582: 'A->T',T955S,30
5583: 'C->A',T955K,5
5583: 'C->T',T955I,213
5584: 'A->C',T955T,41
5584: 'A->G',T955T,98922
5584: 'A->T',T955T,731
5585: 'C->A',L956I,49
5585: 'C->G',L956V,1
5585: 'C->T',L956F,5
5586: 'T->C',L956P,25
5586: 'T->G',L956R,6
5587: 'T->A',L956L,11
5587: 'T->C',L956L,18
5587: 'T->G',L956L,2
5588: 'T->C',S957P,2
5588: 'T->G',S957A,5
5589: 'C->T',S957F,7
5590: 'T->A',S957S,8
5590: 'T->C',S957S,75
5590: 'T->G',S957S,3
5591: 'T->C',Y958H,1
5593: 'T->C',Y958Y,104
5594: 'G->A',E959K,21
5595: 'A->C',E959A,10
5595: 'A->G',E959G,60
5595: 'A->T',E959V,1
5596: 'A->C',E959D,2
5596: 'A->G',E959E,31
5597: 'C->A',Q960K,1
5597: 'C->G',Q960E,1
5598: 'A->G',Q960R,25
5598: 'A->T',Q960L,1
5599: 'A->C',Q960H,11
5599: 'A->G',Q960Q,103
5599: 'A->T',Q960H,2
5600: 'T->A',F961I,1
5600: 'T->C',F961L,205
5600: 'T->G',F961V,12
5601: 'T->A',F961Y,1
5601: 'T->G',F961C,1
5602: 'T->A',F961L,29
5602: 'T->C',F961F,97
5603: 'A->C',K962Q,1
5604: 'A->G',K962R,68
5604: 'A->T',K962M,1
5605: 'G->A',K962K,66
5605: 'G->T',K962N,1
5606: 'A->C',K963Q,37
5606: 'A->G',K963E,106
5607: 'A->C',K963T,14
5607: 'A->G',K963R,417
5607: 'A->T',K963I,3
5608: 'A->C',K963N,78
5608: 'A->G',K963K,561
5608: 'A->T',K963N,24
5609: 'G->A',G964S,13
5609: 'G->T',G964C,5
5610: 'G->T',G964V,1
5611: 'T->C',G964G,29
5612: 'G->A',V965I,281
5612: 'G->T',V965F,2075
5613: 'T->C',V965A,6
5614: 'T->A',V965V,2
5614: 'T->C',V965V,638
5614: 'T->G',V965V,8
5615: 'C->A',Q966K,3
5616: 'A->C',Q966P,1
5616: 'A->G',Q966R,77
5616: 'A->T',Q966L,1
5617: 'G->A',Q966Q,97
5617: 'G->C',Q966H,1
5617: 'G->T',Q966H,195
5618: 'A->C',I967L,21
5618: 'A->G',I967V,98
5619: 'T->A',I967K,3
5619: 'T->C',I967T,499
5620: 'A->G',I967M,50
5621: 'C->A',P968T,47
5621: 'C->T',P968S,1429
5622: 'C->A',P968H,62
5622: 'C->T',P968L,5163
5623: 'T->A',P968P,7
5623: 'T->C',P968P,26
5623: 'T->G',P968P,8
5626: 'T->C',C969C,26
5627: 'A->G',T970A,57
5628: 'C->A',T970K,6
5628: 'C->T',T970M,2288
5629: 'G->A',T970T,164
5629: 'G->C',T970T,14
5629: 'G->T',T970T,20818
5632: 'T->C',C971C,47
5632: 'T->G',C971W,3
5633: 'G->A',G972S,17
5633: 'G->T',G972C,5
5634: 'G->A',G972D,7
5635: 'T->A',G972G,1
5635: 'T->C',G972G,24
5636: 'A->C',K973Q,1
5636: 'A->G',K973E,41
5637: 'A->C',K973T,19
5637: 'A->G',K973R,34
5638: 'A->C',K973N,1
5638: 'A->G',K973K,3976
5638: 'A->T',K973N,4
5639: 'C->A',Q974K,12
5639: 'C->G',Q974E,1
5640: 'A->C',Q974P,6
5640: 'A->G',Q974R,71
5640: 'A->T',Q974L,2
5641: 'A->C',Q974H,60
5641: 'A->G',Q974Q,58
5641: 'A->T',Q974H,3
5642: 'G->A',A975T,2
5642: 'G->T',A975S,15
5643: 'C->G',A975G,1
5643: 'C->T',A975V,109
5644: 'T->C',A975A,798
5645: 'A->C',T976P,2
5645: 'A->G',T976A,10
5645: 'A->T',T976S,2
5646: 'C->A',T976K,22
5646: 'C->T',T976I,968
5647: 'A->C',T976T,6
5647: 'A->G',T976T,45
5647: 'A->T',T976T,23
5648: 'A->C',K977Q,64595
5648: 'A->G',K977E,13
5649: 'A->C',K977T,308
5649: 'A->G',K977R,40
5649: 'A->T',K977I,12
5650: 'A->C',K977N,9
5650: 'A->G',K977K,335
5650: 'A->T',K977N,2
5651: 'T->C',Y978H,1
5652: 'A->T',Y978F,1
5653: 'T->C',Y978Y,2027
5654: 'C->A',L979I,8
5654: 'C->G',L979V,2
5654: 'C->T',L979L,2742
5656: 'A->G',L979L,17
5656: 'A->T',L979L,3
5657: 'G->A',V980I,100
5657: 'G->T',V980L,194
5658: 'T->A',V980E,2
5658: 'T->C',V980A,52
5659: 'A->G',V980V,36
5660: 'C->A',Q981K,10
5661: 'A->G',Q981R,63
5661: 'A->T',Q981L,89
5662: 'A->C',Q981H,1
5662: 'A->G',Q981Q,34
5664: 'A->G',Q982R,4
5665: 'G->A',Q982Q,389
5666: 'G->A',E983K,38
5667: 'A->C',E983A,10
5667: 'A->G',E983G,28
5667: 'A->T',E983V,13
5668: 'G->A',E983E,201
5668: 'G->T',E983D,244
5669: 'T->G',S984A,9
5671: 'A->C',S984S,4
5671: 'A->G',S984S,82
5671: 'A->T',S984S,7
5672: 'C->A',P985T,200
5672: 'C->G',P985A,5
5672: 'C->T',P985S,2588
5673: 'C->A',P985H,45
5673: 'C->G',P985R,2
5673: 'C->T',P985L,504
5674: 'T->A',P985P,1
5674: 'T->C',P985P,47
5674: 'T->G',P985P,8
5675: 'T->G',F986V,2
5677: 'T->C',F986F,13
5678: 'G->A',V987I,153
5678: 'G->C',V987L,1
5678: 'G->T',V987F,1
5679: 'T->C',V987A,14
5680: 'T->C',V987V,38
5681: 'A->C',M988L,9
5681: 'A->G',M988V,87
5681: 'A->T',M988L,1
5682: 'T->A',M988K,1
5683: 'G->A',M988I,20
5683: 'G->C',M988I,4
5683: 'G->T',M988I,20
5684: 'A->C',M989L,32
5684: 'A->T',M989L,3
5685: 'T->C',M989T,2
5686: 'G->C',M989I,2
5687: 'T->G',S990A,1
5689: 'A->C',S990S,5
5689: 'A->G',S990S,1086
5689: 'A->T',S990S,179
5690: 'G->A',A991T,924
5690: 'G->T',A991S,19
5691: 'C->A',A991E,4
5691: 'C->G',A991G,4
5691: 'C->T',A991V,377
5692: 'A->G',A991A,57
5692: 'A->T',A991A,1
5693: 'C->A',P992T,63
5693: 'C->G',P992A,2
5693: 'C->T',P992S,459
5694: 'C->A',P992Q,12
5694: 'C->T',P992L,1247
5695: 'A->C',P992P,3
5695: 'A->G',P992P,74
5696: 'C->A',P993T,6
5696: 'C->T',P993S,67
5697: 'C->A',P993H,2
5697: 'C->T',P993L,37
5698: 'T->A',P993P,50
5698: 'T->C',P993P,63
5698: 'T->G',P993P,3
5699: 'G->A',A994T,62
5699: 'G->T',A994S,152
5700: 'C->A',A994D,4005
5700: 'C->G',A994G,3
5700: 'C->T',A994V,763
5701: 'T->A',A994A,116
5701: 'T->C',A994A,1742
5701: 'T->G',A994A,36
5702: 'C->A',Q995K,1
5702: 'C->G',Q995E,15
5703: 'A->C',Q995P,9
5703: 'A->G',Q995R,42
5703: 'A->T',Q995L,116
5704: 'G->A',Q995Q,165
5704: 'G->C',Q995H,43
5704: 'G->T',Q995H,367
5705: 'T->A',Y996N,43
5705: 'T->C',Y996H,7
5706: 'A->G',Y996C,273
5707: 'T->C',Y996Y,251
5708: 'G->A',E997K,30
5708: 'G->C',E997Q,2
5709: 'A->C',E997A,13
5709: 'A->G',E997G,8
5709: 'A->T',E997V,4
5710: 'A->C',E997D,2
5710: 'A->G',E997E,23
5710: 'A->T',E997D,2
5711: 'C->A',L998I,3
5711: 'C->T',L998F,7
5712: 'T->C',L998P,1
5712: 'T->G',L998R,1
5713: 'T->A',L998L,2
5713: 'T->C',L998L,294
5714: 'A->C',K999Q,3
5714: 'A->G',K999E,136
5715: 'A->C',K999T,29
5715: 'A->G',K999R,93
5715: 'A->T',K999M,6
5716: 'G->A',K999K,388
5716: 'G->T',K999N,479
5717: 'C->T',H1000Y,372
5718: 'A->G',H1000R,125
5719: 'T->A',H1000Q,13
5719: 'T->C',H1000H,52
5719: 'T->G',H1000Q,5
5720: 'G->A',G1001S,47
5720: 'G->T',G1001C,10
5721: 'G->A',G1001D,85
5721: 'G->C',G1001A,1
5721: 'G->T',G1001V,3
5722: 'T->C',G1001G,32
5723: 'A->G',T1002A,47
5723: 'A->T',T1002S,1
5724: 'C->G',T1002R,6
5724: 'C->T',T1002I,2047
5725: 'A->C',T1002T,9
5725: 'A->G',T1002T,202
5725: 'A->T',T1002T,10
5728: 'T->C',F1003F,88
5729: 'A->G',T1004A,24
5730: 'C->A',T1004N,30
5730: 'C->G',T1004S,4
5730: 'C->T',T1004I,5789
5731: 'T->A',T1004T,4
5731: 'T->C',T1004T,133
5731: 'T->G',T1004T,91
5734: 'T->C',C1005C,77
5735: 'G->T',A1006S,18
5736: 'C->G',A1006G,2
5736: 'C->T',A1006V,257
5737: 'T->A',A1006A,1
5737: 'T->C',A1006A,24
5737: 'T->G',A1006A,1
5738: 'A->T',S1007C,15
5739: 'G->A',S1007N,104
5739: 'G->T',S1007I,45
5740: 'T->C',S1007S,46
5741: 'G->A',E1008K,7
5742: 'A->C',E1008A,52
5742: 'A->G',E1008G,63
5742: 'A->T',E1008V,24
5743: 'G->A',E1008E,37
5743: 'G->C',E1008D,6
5743: 'G->T',E1008D,46
5744: 'T->A',Y1009N,3
5744: 'T->C',Y1009H,6
5746: 'C->T',Y1009Y,1250
5747: 'A->G',T1010A,1066
5748: 'C->A',T1010N,99
5748: 'C->T',T1010I,197
5749: 'T->A',T1010T,6
5749: 'T->C',T1010T,378
5749: 'T->G',T1010T,7
5750: 'G->A',G1011S,1
5751: 'G->A',G1011D,23
5752: 'T->C',G1011G,41
5753: 'A->G',N1012D,322
5753: 'A->T',N1012Y,1
5754: 'A->C',N1012T,7
5754: 'A->G',N1012S,41
5754: 'A->T',N1012I,1
5755: 'T->C',N1012N,36
5755: 'T->G',N1012K,63
5756: 'T->A',Y1013N,7
5756: 'T->C',Y1013H,63
5757: 'A->G',Y1013C,17
5758: 'C->T',Y1013Y,476
5759: 'C->A',Q1014K,19
5759: 'C->G',Q1014E,2
5760: 'A->G',Q1014R,100
5760: 'A->T',Q1014L,15
5761: 'G->A',Q1014Q,54
5761: 'G->T',Q1014H,1
5762: 'T->A',C1015S,4
5762: 'T->C',C1015R,2652
5763: 'G->A',C1015Y,225
5763: 'G->T',C1015F,15
5764: 'T->C',C1015C,139
5765: 'G->A',G1016S,4
5766: 'G->C',G1016A,4
5767: 'T->C',G1016G,71
5767: 'T->G',G1016G,4
5770: 'C->T',H1017H,94
5771: 'T->C',Y1018H,1
5772: 'A->G',Y1018C,1
5773: 'T->C',Y1018Y,264
5774: 'A->C',K1019Q,1
5775: 'A->C',K1019T,2
5775: 'A->G',K1019R,24
5775: 'A->T',K1019I,14
5776: 'A->G',K1019K,16
5777: 'C->T',H1020Y,816
5779: 'T->C',H1020H,2296
5780: 'A->C',I1021L,1
5780: 'A->G',I1021V,640
5780: 'A->T',I1021L,6
5782: 'A->G',I1021M,3
5782: 'A->T',I1021I,2
5783: 'A->C',T1022P,2
5783: 'A->G',T1022A,19
5784: 'C->A',T1022N,21
5784: 'C->G',T1022S,1
5784: 'C->T',T1022I,5043
5785: 'T->A',T1022T,4
5785: 'T->C',T1022T,63
5785: 'T->G',T1022T,21
5786: 'T->G',S1023A,1
5787: 'C->A',S1023Y,2
5787: 'C->T',S1023F,291
5788: 'T->A',S1023S,1
5788: 'T->C',S1023S,21
5788: 'T->G',S1023S,1
5789: 'A->G',K1024E,9
5790: 'A->C',K1024T,7
5790: 'A->G',K1024R,42
5791: 'A->C',K1024N,21
5791: 'A->G',K1024K,20
5791: 'A->T',K1024N,1
5792: 'G->A',E1025K,20
5792: 'G->C',E1025Q,1
5793: 'A->G',E1025G,17
5794: 'A->C',E1025D,41
5794: 'A->G',E1025E,18
5794: 'A->T',E1025D,5
5795: 'A->G',T1026A,96
5796: 'C->A',T1026N,35
5796: 'C->T',T1026I,233
5797: 'T->A',T1026T,39
5797: 'T->C',T1026T,54
5797: 'T->G',T1026T,16
5798: 'T->C',L1027L,15
5798: 'T->G',L1027V,5
5799: 'T->C',L1027S,1
5800: 'G->A',L1027L,74
5800: 'G->T',L1027F,33
5801: 'T->C',Y1028H,23
5801: 'T->G',Y1028D,1
5802: 'A->C',Y1028S,2
5802: 'A->G',Y1028C,202
5803: 'T->C',Y1028Y,15
5804: 'T->A',C1029S,409
5804: 'T->C',C1029R,857
5804: 'T->G',C1029G,1
5805: 'G->A',C1029Y,5
5805: 'G->T',C1029F,20
5806: 'C->G',C1029W,11
5806: 'C->T',C1029C,2822
5807: 'A->C',I1030L,9
5807: 'A->G',I1030V,84
5807: 'A->T',I1030L,4
5808: 'T->C',I1030T,2
5809: 'A->C',I1030I,12
5809: 'A->G',I1030M,11
5809: 'A->T',I1030I,3
5810: 'G->A',D1031N,85
5810: 'G->C',D1031H,2
5812: 'C->A',D1031E,17
5812: 'C->T',D1031D,9067
5813: 'G->A',G1032S,4
5813: 'G->T',G1032C,24
5814: 'G->A',G1032D,5
5815: 'T->A',G1032G,4
5815: 'T->C',G1032G,65
5816: 'G->A',A1033T,301
5816: 'G->C',A1033P,1
5816: 'G->T',A1033S,19
5817: 'C->A',A1033D,35
5817: 'C->T',A1033V,360
5818: 'T->A',A1033A,23
5818: 'T->C',A1033A,325
5818: 'T->G',A1033A,8
5819: 'T->A',L1034I,4
5819: 'T->C',L1034L,9
5819: 'T->G',L1034V,18
5820: 'T->C',L1034S,39
5821: 'A->G',L1034L,37
5821: 'A->T',L1034F,3
5822: 'C->A',L1035I,281
5822: 'C->G',L1035V,3
5822: 'C->T',L1035F,2346
5823: 'T->A',L1035H,3
5823: 'T->G',L1035R,27
5824: 'T->A',L1035L,1
5824: 'T->C',L1035L,126
5824: 'T->G',L1035L,1
5825: 'A->G',T1036A,32
5825: 'A->T',T1036S,1
5826: 'C->A',T1036K,37
5826: 'C->T',T1036I,3267
5827: 'A->G',T1036T,46
5827: 'A->T',T1036T,6
5828: 'A->C',K1037Q,9
5828: 'A->G',K1037E,37
5829: 'A->C',K1037T,115
5829: 'A->G',K1037R,80
5829: 'A->T',K1037M,26
5830: 'G->A',K1037K,574
5830: 'G->C',K1037N,1
5830: 'G->T',K1037N,140
5831: 'T->C',S1038P,28
5831: 'T->G',S1038A,46
5832: 'C->A',S1038Y,15
5832: 'C->G',S1038C,1
5832: 'C->T',S1038F,543
5833: 'C->A',S1038S,61
5833: 'C->G',S1038S,237
5833: 'C->T',S1038S,502
5834: 'T->A',S1039T,14
5834: 'T->C',S1039P,309
5834: 'T->G',S1039A,45
5835: 'C->T',S1039L,1140
5836: 'A->C',S1039S,23
5836: 'A->G',S1039S,143
5836: 'A->T',S1039S,38
5837: 'G->A',E1040K,77
5837: 'G->C',E1040Q,4
5838: 'A->C',E1040A,173
5838: 'A->G',E1040G,12
5838: 'A->T',E1040V,3
5839: 'A->C',E1040D,22
5839: 'A->G',E1040E,174
5839: 'A->T',E1040D,3
5840: 'T->C',Y1041H,410
5841: 'A->G',Y1041C,19
5841: 'A->T',Y1041F,1
5842: 'C->T',Y1041Y,562
5843: 'A->G',K1042E,149
5844: 'A->C',K1042T,12
5844: 'A->G',K1042R,26
5844: 'A->T',K1042I,7
5845: 'A->C',K1042N,14
5845: 'A->G',K1042K,80
5845: 'A->T',K1042N,5
5846: 'G->A',G1043S,2
5846: 'G->C',G1043R,17
5847: 'G->C',G1043A,10
5847: 'G->T',G1043V,8
5848: 'T->A',G1043G,2
5848: 'T->C',G1043G,25
5849: 'C->A',P1044T,43
5849: 'C->T',P1044S,3267
5850: 'C->A',P1044H,101
5850: 'C->G',P1044R,4
5850: 'C->T',P1044L,1704
5851: 'T->A',P1044P,22
5851: 'T->C',P1044P,30
5852: 'A->C',I1045L,1
5852: 'A->G',I1045V,605
5853: 'T->A',I1045N,1
5854: 'T->A',I1045I,5
5854: 'T->C',I1045I,35
5855: 'A->G',T1046A,29
5856: 'C->T',T1046M,2
5857: 'G->A',T1046T,407
5857: 'G->T',T1046T,191
5858: 'G->A',D1047N,42
5860: 'T->C',D1047D,95
5861: 'G->A',V1048I,385
5862: 'T->A',V1048D,1
5862: 'T->C',V1048A,7
5863: 'T->A',V1048V,7
5863: 'T->C',V1048V,144
5863: 'T->G',V1048V,9
5864: 'T->A',F1049I,9
5864: 'T->C',F1049L,87
5864: 'T->G',F1049V,2
5865: 'T->G',F1049C,1
5866: 'C->A',F1049L,7
5866: 'C->T',F1049F,1012
5867: 'T->C',Y1050H,37
5868: 'A->T',Y1050F,3
5869: 'C->T',Y1050Y,9133
5870: 'A->C',K1051Q,2
5870: 'A->G',K1051E,29
5871: 'A->C',K1051T,25
5871: 'A->G',K1051R,1140
5871: 'A->T',K1051I,1
5872: 'A->C',K1051N,4
5872: 'A->G',K1051K,91
5872: 'A->T',K1051N,1
5874: 'A->C',E1052A,5
5874: 'A->G',E1052G,3
5874: 'A->T',E1052V,1
5875: 'A->C',E1052D,27
5875: 'A->G',E1052E,27
5875: 'A->T',E1052D,1
5876: 'A->C',N1053H,8
5876: 'A->G',N1053D,57
5877: 'A->C',N1053T,20
5877: 'A->G',N1053S,1055
5878: 'C->A',N1053K,66
5878: 'C->G',N1053K,1
5878: 'C->T',N1053N,475
5879: 'A->C',S1054R,31
5879: 'A->G',S1054G,62
5879: 'A->T',S1054C,8
5880: 'G->A',S1054N,972
5880: 'G->C',S1054T,12
5880: 'G->T',S1054I,71
5881: 'T->C',S1054S,26
5881: 'T->G',S1054R,5
5882: 'T->C',Y1055H,6
5884: 'C->T',Y1055Y,4551
5885: 'A->G',T1056A,47
5886: 'C->A',T1056K,6
5886: 'C->T',T1056I,2482
5887: 'A->C',T1056T,2
5887: 'A->G',T1056T,62
5887: 'A->T',T1056T,10
5888: 'A->G',T1057A,3
5889: 'C->T',T1057I,7
5890: 'A->G',T1057T,48
5890: 'A->T',T1057T,26
5891: 'A->C',T1058P,1
5891: 'A->G',T1058A,324
5892: 'C->A',T1058N,145
5892: 'C->G',T1058S,2
5892: 'C->T',T1058I,167
5893: 'C->A',T1058T,5
5893: 'C->T',T1058T,321
5894: 'A->C',I1059L,4
5894: 'A->G',I1059V,65
5894: 'A->T',I1059L,3
5895: 'T->A',I1059K,5
5895: 'T->C',I1059T,79
5896: 'A->C',I1059I,2
5896: 'A->G',I1059M,7
5896: 'A->T',I1059I,21
5897: 'A->C',K1060Q,7
5897: 'A->G',K1060E,15
5898: 'A->C',K1060T,4
5898: 'A->G',K1060R,48
5898: 'A->T',K1060I,5
5899: 'A->G',K1060K,185
5900: 'C->A',P1061T,52
5900: 'C->G',P1061A,4
5900: 'C->T',P1061S,35
5901: 'C->T',P1061L,102
5902: 'A->G',P1061P,48
5902: 'A->T',P1061P,3
5903: 'G->A',V1062I,36
5903: 'G->T',V1062F,86
5904: 'T->A',V1062D,2
5904: 'T->C',V1062A,16
5904: 'T->G',V1062G,1
5905: 'T->A',V1062V,5
5905: 'T->C',V1062V,99
5906: 'A->G',T1063A,26
5906: 'A->T',T1063S,1
5907: 'C->A',T1063N,9
5907: 'C->G',T1063S,1
5907: 'C->T',T1063I,4253
5908: 'T->A',T1063T,1
5908: 'T->C',T1063T,89
5908: 'T->G',T1063T,4
5910: 'A->G',Y1064C,1
5911: 'T->C',Y1064Y,94
5912: 'A->G',K1065E,1
5913: 'A->G',K1065R,18
5913: 'A->T',K1065I,36
5914: 'A->C',K1065N,2
5914: 'A->G',K1065K,114
5914: 'A->T',K1065N,4
5915: 'T->C',L1066L,82
5915: 'T->G',L1066V,7
5916: 'T->C',L1066S,1
5917: 'G->A',L1066L,76
5918: 'G->A',D1067N,314
5918: 'G->T',D1067Y,15
5919: 'A->G',D1067G,2
5919: 'A->T',D1067V,1
5920: 'T->A',D1067E,2
5920: 'T->C',D1067D,72
5921: 'G->A',G1068S,1
5921: 'G->T',G1068C,1
5922: 'G->A',G1068D,1
5922: 'G->T',G1068V,3
5923: 'T->C',G1068G,68
5923: 'T->G',G1068G,2
5924: 'G->A',V1069I,505
5924: 'G->T',V1069F,80
5925: 'T->C',V1069A,58
5926: 'T->A',V1069V,17
5926: 'T->C',V1069V,65
5926: 'T->G',V1069V,2
5927: 'G->A',V1070I,190
5927: 'G->T',V1070F,23
5928: 'T->C',V1070A,14
5929: 'T->A',V1070V,2
5929: 'T->C',V1070V,29
5929: 'T->G',V1070V,10
5930: 'T->A',C1071S,5
5930: 'T->C',C1071R,13
5931: 'G->A',C1071Y,1690
5931: 'G->T',C1071F,24
5932: 'T->C',C1071C,63
5933: 'A->G',T1072A,8
5934: 'C->A',T1072K,1
5934: 'C->T',T1072I,1349
5935: 'A->C',T1072T,3
5935: 'A->G',T1072T,98
5936: 'G->A',E1073K,2
5937: 'A->C',E1073A,7
5937: 'A->G',E1073G,82
5938: 'A->C',E1073D,10
5938: 'A->G',E1073E,19
5939: 'A->C',I1074L,92
5939: 'A->G',I1074V,238
5939: 'A->T',I1074F,1
5940: 'T->A',I1074N,2
5940: 'T->C',I1074T,4
5940: 'T->G',I1074S,1
5941: 'T->A',I1074I,109
5941: 'T->C',I1074I,87
5941: 'T->G',I1074M,9
5942: 'G->A',D1075N,468
5942: 'G->C',D1075H,2
5942: 'G->T',D1075Y,291
5943: 'A->C',D1075A,3
5943: 'A->G',D1075G,35
5943: 'A->T',D1075V,13
5944: 'C->A',D1075E,38
5944: 'C->T',D1075D,57279
5945: 'C->A',P1076T,5
5945: 'C->G',P1076A,2
5945: 'C->T',P1076S,24
5946: 'C->A',P1076H,3
5946: 'C->T',P1076L,11
5947: 'T->A',P1076P,3
5947: 'T->C',P1076P,10
5947: 'T->G',P1076P,2
5948: 'A->C',K1077Q,3
5948: 'A->G',K1077E,15
5949: 'A->C',K1077T,8
5949: 'A->G',K1077R,2413
5949: 'A->T',K1077M,4
5950: 'G->A',K1077K,1057
5950: 'G->C',K1077N,59
5950: 'G->T',K1077N,2011
5951: 'T->C',L1078L,159
5951: 'T->G',L1078V,7
5952: 'T->G',L1078W,303
5953: 'G->A',L1078L,287
5953: 'G->C',L1078F,1
5953: 'G->T',L1078F,248
5954: 'G->A',D1079N,17
5954: 'G->T',D1079Y,36
5955: 'A->C',D1079A,3
5955: 'A->G',D1079G,32
5955: 'A->T',D1079V,1
5956: 'C->A',D1079E,5
5956: 'C->T',D1079D,359
5957: 'A->C',N1080H,12
5957: 'A->G',N1080D,26
5957: 'A->T',N1080Y,75
5958: 'A->C',N1080T,60
5958: 'A->G',N1080S,297
5958: 'A->T',N1080I,3
5959: 'T->C',N1080N,27
5959: 'T->G',N1080K,50
5960: 'T->A',Y1081N,1
5960: 'T->C',Y1081H,2
5961: 'A->G',Y1081C,9
5962: 'T->C',Y1081Y,160
5963: 'T->C',Y1082H,1
5964: 'A->G',Y1082C,1
5965: 'T->C',Y1082Y,649
5966: 'A->C',K1083Q,1
5966: 'A->G',K1083E,1
5967: 'A->G',K1083R,125
5967: 'A->T',K1083M,3
5968: 'G->A',K1083K,57
5968: 'G->T',K1083N,11
5970: 'A->C',K1084T,1
5970: 'A->G',K1084R,3
5971: 'A->G',K1084K,16
5971: 'A->T',K1084N,1
5972: 'G->A',D1085N,52
5972: 'G->T',D1085Y,206
5973: 'A->C',D1085A,12
5973: 'A->G',D1085G,22
5974: 'C->A',D1085E,1
5974: 'C->T',D1085D,2030
5975: 'A->C',N1086H,3
5975: 'A->G',N1086D,5
5975: 'A->T',N1086Y,41
5976: 'A->C',N1086T,7
5976: 'A->G',N1086S,12
5977: 'T->A',N1086K,8
5977: 'T->C',N1086N,104
5977: 'T->G',N1086K,1
5978: 'T->A',S1087T,1
5978: 'T->C',S1087P,1
5978: 'T->G',S1087A,16
5979: 'C->A',S1087Y,33
5979: 'C->G',S1087C,2
5979: 'C->T',S1087F,1517
5980: 'T->A',S1087S,36
5980: 'T->C',S1087S,74
5980: 'T->G',S1087S,10
5981: 'T->A',Y1088N,3
5981: 'T->C',Y1088H,7
5981: 'T->G',Y1088D,1
5982: 'A->G',Y1088C,28
5983: 'T->C',Y1088Y,163
5984: 'T->C',F1089L,9
5984: 'T->G',F1089V,1
5985: 'T->A',F1089Y,2
5985: 'T->C',F1089S,4
5986: 'C->A',F1089L,2
5986: 'C->T',F1089F,741074
5987: 'A->G',T1090A,1
5987: 'A->T',T1090S,8
5988: 'C->A',T1090K,4
5988: 'C->G',T1090R,1
5988: 'C->T',T1090I,139
5989: 'A->C',T1090T,8
5989: 'A->G',T1090T,95
5989: 'A->T',T1090T,26
5990: 'G->A',E1091K,25
5990: 'G->C',E1091Q,45
5991: 'A->C',E1091A,3319
5991: 'A->G',E1091G,67
5991: 'A->T',E1091V,5
5992: 'G->A',E1091E,267
5992: 'G->C',E1091D,1
5992: 'G->T',E1091D,70
5993: 'C->A',Q1092K,1
5993: 'C->G',Q1092E,1
5994: 'A->G',Q1092R,1
5995: 'A->G',Q1092Q,352
5995: 'A->T',Q1092H,2
5996: 'C->A',P1093T,1
5996: 'C->G',P1093A,2
5996: 'C->T',P1093S,10
5997: 'C->A',P1093Q,1
5997: 'C->T',P1093L,10
5998: 'A->C',P1093P,5
5998: 'A->G',P1093P,78
5998: 'A->T',P1093P,4
5999: 'A->G',I1094V,1331
5999: 'A->T',I1094F,7
6000: 'T->A',I1094N,5
6000: 'T->C',I1094T,83
6000: 'T->G',I1094S,3
6001: 'T->A',I1094I,36
6001: 'T->C',I1094I,25
6001: 'T->G',I1094M,1
6002: 'G->C',D1095H,1
6003: 'A->G',D1095G,103
6003: 'A->T',D1095V,1
6004: 'T->C',D1095D,296
6004: 'T->G',D1095E,1
6005: 'C->A',L1096I,83
6005: 'C->T',L1096F,7
6006: 'T->A',L1096H,2
6007: 'T->A',L1096L,14
6007: 'T->C',L1096L,107
6008: 'G->A',V1097I,130
6008: 'G->C',V1097L,18
6008: 'G->T',V1097L,30
6009: 'T->A',V1097E,1
6009: 'T->C',V1097A,7
6009: 'T->G',V1097G,2
6010: 'A->G',V1097V,70
6011: 'C->A',P1098T,5
6011: 'C->G',P1098A,4
6011: 'C->T',P1098S,234
6012: 'C->A',P1098Q,46
6012: 'C->G',P1098R,1
6012: 'C->T',P1098L,28
6013: 'A->C',P1098P,2
6013: 'A->G',P1098P,351
6013: 'A->T',P1098P,80
6014: 'A->C',N1099H,21
6014: 'A->G',N1099D,9
6014: 'A->T',N1099Y,1
6015: 'A->C',N1099T,2
6015: 'A->G',N1099S,182
6015: 'A->T',N1099I,1
6016: 'C->A',N1099K,14
6016: 'C->G',N1099K,1
6016: 'C->T',N1099N,542
6017: 'C->A',Q1100K,24
6017: 'C->G',Q1100E,4
6018: 'A->G',Q1100R,36
6018: 'A->T',Q1100L,85
6019: 'A->C',Q1100H,4
6019: 'A->G',Q1100Q,37
6019: 'A->T',Q1100H,2
6020: 'C->T',P1101S,57
6021: 'C->G',P1101R,20
6021: 'C->T',P1101L,10
6022: 'A->C',P1101P,4
6022: 'A->G',P1101P,1364
6022: 'A->T',P1101P,26
6023: 'T->A',Y1102N,4
6023: 'T->C',Y1102H,2553
6024: 'A->C',Y1102S,20
6024: 'A->G',Y1102C,194
6024: 'A->T',Y1102F,1
6025: 'T->C',Y1102Y,592
6026: 'C->A',P1103T,147
6026: 'C->G',P1103A,15
6026: 'C->T',P1103S,3672
6027: 'C->A',P1103Q,5842
6027: 'C->G',P1103R,4
6027: 'C->T',P1103L,3256
6028: 'A->C',P1103P,32
6028: 'A->G',P1103P,66
6028: 'A->T',P1103P,10
6029: 'A->C',N1104H,25
6029: 'A->G',N1104D,47
6029: 'A->T',N1104Y,3
6030: 'A->C',N1104T,2
6030: 'A->G',N1104S,85
6031: 'C->A',N1104K,78
6031: 'C->G',N1104K,23
6031: 'C->T',N1104N,4324
6032: 'G->A',A1105T,948
6032: 'G->C',A1105P,1
6032: 'G->T',A1105S,24
6033: 'C->A',A1105E,5
6033: 'C->T',A1105V,740
6034: 'A->C',A1105A,2
6034: 'A->G',A1105A,65
6034: 'A->T',A1105A,34
6035: 'A->C',S1106R,24
6035: 'A->G',S1106G,251
6035: 'A->T',S1106C,5
6036: 'G->A',S1106N,231
6036: 'G->C',S1106T,1
6036: 'G->T',S1106I,173
6037: 'C->A',S1106R,32
6037: 'C->T',S1106S,5860
6038: 'T->C',F1107L,40
6038: 'T->G',F1107V,13
6039: 'T->A',F1107Y,1
6039: 'T->C',F1107S,14
6039: 'T->G',F1107C,14
6040: 'C->A',F1107L,4
6040: 'C->T',F1107F,59151
6041: 'G->A',D1108N,46
6041: 'G->C',D1108H,4
6041: 'G->T',D1108Y,16
6042: 'A->C',D1108A,4
6042: 'A->G',D1108G,146
6043: 'T->A',D1108E,1
6043: 'T->C',D1108D,284
6043: 'T->G',D1108E,6
6044: 'A->G',N1109D,4
6045: 'A->C',N1109T,1
6045: 'A->G',N1109S,38
6046: 'T->C',N1109N,47
6046: 'T->G',N1109K,1
6047: 'T->C',F1110L,3
6047: 'T->G',F1110V,1
6048: 'T->C',F1110S,1
6049: 'T->A',F1110L,3
6049: 'T->C',F1110F,26
6050: 'A->G',K1111E,7
6051: 'A->C',K1111T,5
6051: 'A->G',K1111R,156
6052: 'G->A',K1111K,935
6052: 'G->C',K1111N,1
6052: 'G->T',K1111N,157
6053: 'T->C',F1112L,30
6053: 'T->G',F1112V,2
6055: 'T->A',F1112L,7
6055: 'T->C',F1112F,41
6056: 'G->A',V1113I,70
6056: 'G->T',V1113L,86
6058: 'A->C',V1113V,30
6058: 'A->G',V1113V,130
6059: 'T->A',C1114S,1
6059: 'T->C',C1114R,3
6059: 'T->G',C1114G,2
6061: 'T->C',C1114C,68
6062: 'G->A',D1115N,155
6062: 'G->C',D1115H,1
6062: 'G->T',D1115Y,5
6063: 'A->C',D1115A,74
6063: 'A->G',D1115G,218
6063: 'A->T',D1115V,2
6064: 'T->A',D1115E,1
6064: 'T->C',D1115D,90
6065: 'A->G',N1116D,32
6066: 'A->C',N1116T,35
6066: 'A->G',N1116S,74
6066: 'A->T',N1116I,1
6067: 'T->A',N1116K,1
6067: 'T->C',N1116N,1225
6068: 'A->C',I1117L,2
6068: 'A->G',I1117V,169
6069: 'T->A',I1117N,2
6069: 'T->C',I1117T,181
6069: 'T->G',I1117S,37
6070: 'C->A',I1117I,76
6070: 'C->G',I1117M,1
6070: 'C->T',I1117I,3940
6071: 'A->G',K1118E,14
6072: 'A->C',K1118T,15
6072: 'A->G',K1118R,94
6073: 'A->C',K1118N,11
6073: 'A->G',K1118K,117
6073: 'A->T',K1118N,4
6074: 'T->C',F1119L,32
6075: 'T->G',F1119C,1
6076: 'T->A',F1119L,24
6076: 'T->C',F1119F,20
6077: 'G->A',A1120T,29
6077: 'G->T',A1120S,627
6078: 'C->G',A1120G,1
6078: 'C->T',A1120V,132
6079: 'T->A',A1120A,19
6079: 'T->C',A1120A,105
6079: 'T->G',A1120A,10
6080: 'G->A',D1121N,808
6080: 'G->C',D1121H,25
6080: 'G->T',D1121Y,234
6081: 'A->C',D1121A,29
6081: 'A->G',D1121G,518
6081: 'A->T',D1121V,43
6082: 'T->A',D1121E,16
6082: 'T->C',D1121D,330
6082: 'T->G',D1121E,5
6083: 'G->A',D1122N,30
6083: 'G->C',D1122H,14
6083: 'G->T',D1122Y,11
6084: 'A->C',D1122A,18
6084: 'A->G',D1122G,291
6085: 'T->A',D1122E,1
6085: 'T->C',D1122D,78
6085: 'T->G',D1122E,3
6086: 'T->A',L1123I,1
6086: 'T->C',L1123L,15
6088: 'A->G',L1123L,31
6090: 'A->G',N1124S,13
6091: 'C->T',N1124N,743
6092: 'C->A',Q1125K,35
6093: 'A->G',Q1125R,30
6093: 'A->T',Q1125L,95
6094: 'G->A',Q1125Q,44
6094: 'G->C',Q1125H,4
6094: 'G->T',Q1125H,303
6095: 'T->C',L1126L,43
6095: 'T->G',L1126V,19
6096: 'T->C',L1126S,41
6097: 'A->G',L1126L,61
6098: 'A->C',T1127P,1
6098: 'A->G',T1127A,42
6099: 'C->A',T1127N,50
6099: 'C->G',T1127S,1
6099: 'C->T',T1127I,434
6100: 'T->A',T1127T,2
6100: 'T->C',T1127T,15
6100: 'T->G',T1127T,3
6101: 'G->A',G1128S,3301
6101: 'G->T',G1128C,8
6102: 'G->A',G1128D,36
6102: 'G->T',G1128V,27
6103: 'T->C',G1128G,15
6104: 'T->C',Y1129H,6
6105: 'A->G',Y1129C,201
6105: 'A->T',Y1129F,4
6106: 'T->C',Y1129Y,138
6107: 'A->G',K1130E,5
6108: 'A->C',K1130T,18
6108: 'A->G',K1130R,92
6108: 'A->T',K1130M,17
6109: 'G->A',K1130K,74
6109: 'G->T',K1130N,18
6110: 'A->C',K1131Q,4
6110: 'A->G',K1131E,3
6111: 'A->C',K1131T,3
6111: 'A->G',K1131R,45
6112: 'A->G',K1131K,93
6113: 'C->A',P1132T,24
6113: 'C->T',P1132S,596
6114: 'C->A',P1132H,53
6114: 'C->G',P1132R,5
6114: 'C->T',P1132L,574
6115: 'T->A',P1132P,65
6115: 'T->C',P1132P,140
6115: 'T->G',P1132P,13
6116: 'G->A',A1133T,26
6116: 'G->T',A1133S,37
6117: 'C->A',A1133D,5
6117: 'C->G',A1133G,1
6117: 'C->T',A1133V,138
6118: 'T->A',A1133A,18
6118: 'T->C',A1133A,39
6118: 'T->G',A1133A,17
6119: 'T->A',S1134T,4
6119: 'T->C',S1134P,116
6119: 'T->G',S1134A,4
6120: 'C->T',S1134L,1202
6121: 'A->C',S1134S,14
6121: 'A->G',S1134S,90
6121: 'A->T',S1134S,44
6122: 'A->C',R1135R,12
6122: 'A->G',R1135G,29
6123: 'G->A',R1135K,48
6123: 'G->T',R1135I,3
6124: 'A->C',R1135S,9
6124: 'A->G',R1135R,121
6124: 'A->T',R1135S,1
6125: 'G->A',E1136K,115
6126: 'A->G',E1136G,56
6127: 'G->A',E1136E,130
6127: 'G->C',E1136D,2
6127: 'G->T',E1136D,78
6128: 'C->A',L1137I,4
6128: 'C->T',L1137F,526
6130: 'T->C',L1137L,81
6130: 'T->G',L1137L,9
6131: 'A->G',K1138E,15
6132: 'A->C',K1138T,17
6132: 'A->G',K1138R,13
6133: 'A->C',K1138N,9
6133: 'A->G',K1138K,82
6133: 'A->T',K1138N,7
6134: 'G->A',V1139I,72
6134: 'G->T',V1139F,1
6136: 'T->A',V1139V,4
6136: 'T->C',V1139V,63
6137: 'A->G',T1140A,150
6138: 'C->T',T1140I,11
6139: 'A->G',T1140T,654
6140: 'T->A',F1141I,3
6140: 'T->C',F1141L,15
6140: 'T->G',F1141V,2
6141: 'T->A',F1141Y,16
6141: 'T->G',F1141C,1
6142: 'T->A',F1141L,19
6142: 'T->C',F1141F,106
6142: 'T->G',F1141L,1
6143: 'T->C',F1142L,17
6144: 'T->A',F1142Y,12
6144: 'T->C',F1142S,12
6144: 'T->G',F1142C,18
6145: 'C->A',F1142L,54
6145: 'C->T',F1142F,3565
6147: 'C->A',P1143H,2
6147: 'C->T',P1143L,3
6148: 'T->A',P1143P,40
6148: 'T->C',P1143P,252
6148: 'T->G',P1143P,5
6149: 'G->A',D1144N,28
6149: 'G->T',D1144Y,19
6150: 'A->C',D1144A,16
6150: 'A->G',D1144G,1
6150: 'A->T',D1144V,7
6151: 'C->A',D1144E,37
6151: 'C->T',D1144D,560
6152: 'T->A',L1145I,6
6152: 'T->C',L1145L,57
6152: 'T->G',L1145V,3
6154: 'A->G',L1145L,224
6155: 'A->C',N1146H,2
6155: 'A->G',N1146D,56
6156: 'A->C',N1146T,15
6156: 'A->G',N1146S,51
6156: 'A->T',N1146I,10
6157: 'T->C',N1146N,204
6157: 'T->G',N1146K,6
6158: 'G->A',G1147S,12
6158: 'G->T',G1147C,19
6159: 'G->A',G1147D,1
6160: 'T->A',G1147G,7
6160: 'T->C',G1147G,31
6160: 'T->G',G1147G,1
6161: 'G->A',D1148N,21
6161: 'G->C',D1148H,2
6162: 'A->C',D1148A,103
6163: 'T->A',D1148E,5
6163: 'T->C',D1148D,62
6163: 'T->G',D1148E,4
6164: 'G->T',V1149L,5
6165: 'T->C',V1149A,5
6166: 'G->A',V1149V,2276
6166: 'G->T',V1149V,51
6167: 'G->A',V1150M,2
6167: 'G->C',V1150L,2
6167: 'G->T',V1150L,4
6168: 'T->C',V1150A,13
6169: 'G->A',V1150V,256
6169: 'G->T',V1150V,160
6170: 'G->C',A1151P,1
6170: 'G->T',A1151S,37
6171: 'C->G',A1151G,2
6171: 'C->T',A1151V,2
6172: 'T->A',A1151A,1
6172: 'T->C',A1151A,66
6173: 'A->C',I1152L,1
6173: 'A->G',I1152V,24
6173: 'A->T',I1152F,1
6174: 'T->G',I1152S,9
6175: 'T->A',I1152I,14
6175: 'T->C',I1152I,25
6176: 'G->A',D1153N,35
6176: 'G->C',D1153H,1
6177: 'A->C',D1153A,13
6177: 'A->G',D1153G,15
6178: 'T->C',D1153D,154
6178: 'T->G',D1153E,4
6179: 'T->A',Y1154N,1
6179: 'T->C',Y1154H,22
6180: 'A->C',Y1154S,2
6180: 'A->G',Y1154C,2
6180: 'A->T',Y1154F,3
6181: 'T->C',Y1154Y,123
6182: 'A->C',K1155Q,10
6183: 'A->C',K1155T,14
6183: 'A->G',K1155R,145
6184: 'A->G',K1155K,110
6184: 'A->T',K1155N,1
6185: 'C->A',H1156N,6
6185: 'C->T',H1156Y,745
6186: 'A->G',H1156R,3
6186: 'A->T',H1156L,1
6187: 'C->A',H1156Q,6
6187: 'C->G',H1156Q,1
6187: 'C->T',H1156H,319
6188: 'T->C',Y1157H,61
6189: 'A->G',Y1157C,1
6190: 'C->T',Y1157Y,230
6191: 'A->G',T1158A,64
6191: 'A->T',T1158S,2
6192: 'C->A',T1158K,7
6192: 'C->T',T1158I,126
6193: 'A->C',T1158T,5
6193: 'A->G',T1158T,102
6193: 'A->T',T1158T,1
6194: 'C->A',P1159T,58
6194: 'C->T',P1159S,94
6195: 'C->A',P1159H,600
6195: 'C->T',P1159L,1686
6196: 'C->A',P1159P,82
6196: 'C->G',P1159P,1
6196: 'C->T',P1159P,6941
6197: 'T->A',S1160T,3
6197: 'T->C',S1160P,188
6197: 'T->G',S1160A,44
6198: 'C->A',S1160Y,41
6198: 'C->G',S1160C,2
6198: 'C->T',S1160F,1437
6199: 'T->A',S1160S,2
6199: 'T->C',S1160S,91
6199: 'T->G',S1160S,2
6200: 'T->C',F1161L,11
6201: 'T->A',F1161Y,118
6201: 'T->C',F1161S,1
6201: 'T->G',F1161C,1
6202: 'T->A',F1161L,1
6202: 'T->C',F1161F,8
6203: 'A->G',K1162E,2
6204: 'A->G',K1162R,100
6205: 'G->A',K1162K,593
6205: 'G->T',K1162N,11
6206: 'A->C',K1163Q,4
6206: 'A->G',K1163E,3
6207: 'A->C',K1163T,3
6207: 'A->G',K1163R,41
6208: 'A->C',K1163N,2
6208: 'A->G',K1163K,114
6210: 'G->T',G1164V,1
6211: 'A->C',G1164G,411
6211: 'A->G',G1164G,394
6211: 'A->T',G1164G,10
6212: 'G->A',A1165T,17
6212: 'G->T',A1165S,8
6213: 'C->A',A1165D,1
6213: 'C->G',A1165G,1
6213: 'C->T',A1165V,328
6214: 'T->A',A1165A,1
6214: 'T->C',A1165A,118
6216: 'A->C',K1166T,2
6216: 'A->G',K1166R,15
6217: 'A->C',K1166N,16
6217: 'A->G',K1166K,156
6217: 'A->T',K1166N,9
6218: 'T->C',L1167L,165
6220: 'G->A',L1167L,60
6221: 'T->C',L1168L,43
6221: 'T->G',L1168V,2
6222: 'T->C',L1168S,3
6223: 'A->G',L1168L,125
6223: 'A->T',L1168F,1
6224: 'C->T',H1169Y,68
6225: 'A->G',H1169R,1
6225: 'A->T',H1169L,2
6226: 'T->C',H1169H,275
6228: 'A->G',K1170R,54
6229: 'A->G',K1170K,480
6230: 'C->T',P1171S,1166
6231: 'C->A',P1171H,102
6231: 'C->T',P1171L,24
6232: 'T->C',P1171P,28
6232: 'T->G',P1171P,3
6233: 'A->G',I1172V,141
6234: 'T->C',I1172T,6
6235: 'T->A',I1172I,8
6235: 'T->C',I1172I,307
6236: 'G->T',V1173F,24
6238: 'T->C',V1173V,128
6238: 'T->G',V1173V,19
6241: 'G->T',W1174C,2
6242: 'C->T',H1175Y,5
6244: 'T->C',H1175H,36
6245: 'G->A',V1176I,142
6245: 'G->C',V1176L,89
6245: 'G->T',V1176F,44
6246: 'T->A',V1176D,2
6246: 'T->C',V1176A,79
6247: 'T->A',V1176V,94
6247: 'T->C',V1176V,172
6248: 'A->C',N1177H,96
6248: 'A->G',N1177D,223
6248: 'A->T',N1177Y,34
6249: 'A->C',N1177T,2
6249: 'A->G',N1177S,68
6250: 'C->A',N1177K,4
6250: 'C->G',N1177K,1
6250: 'C->T',N1177N,465
6251: 'A->G',N1178D,70
6251: 'A->T',N1178Y,5
6252: 'A->C',N1178T,28
6252: 'A->G',N1178S,31
6253: 'T->A',N1178K,130
6253: 'T->C',N1178N,165
6253: 'T->G',N1178K,4
6254: 'G->A',A1179T,96
6254: 'G->C',A1179P,86
6254: 'G->T',A1179S,31
6255: 'C->A',A1179E,85
6255: 'C->T',A1179V,3871
6256: 'A->C',A1179A,7
6256: 'A->G',A1179A,100
6256: 'A->T',A1179A,93
6257: 'A->C',T1180P,2
6257: 'A->G',T1180A,9
6258: 'C->A',T1180N,10
6258: 'C->T',T1180I,959
6259: 'T->C',T1180T,36
6260: 'A->G',N1181D,85
6261: 'A->C',N1181T,17
6261: 'A->G',N1181S,74
6261: 'A->T',N1181I,2
6262: 'T->C',N1181N,278
6262: 'T->G',N1181K,28
6263: 'A->C',K1182Q,1
6263: 'A->G',K1182E,1
6264: 'A->C',K1182T,2
6264: 'A->G',K1182R,44
6264: 'A->T',K1182I,1
6265: 'A->C',K1182N,7
6265: 'A->G',K1182K,126
6265: 'A->T',K1182N,16
6266: 'G->A',A1183T,1340
6266: 'G->C',A1183P,3
6266: 'G->T',A1183S,41
6267: 'C->A',A1183D,30
6267: 'C->G',A1183G,1
6267: 'C->T',A1183V,374
6268: 'C->A',A1183A,455
6268: 'C->G',A1183A,1
6268: 'C->T',A1183A,587
6269: 'A->G',T1184A,4
6270: 'C->A',T1184K,1
6270: 'C->T',T1184M,1542
6271: 'G->A',T1184T,297
6271: 'G->C',T1184T,37
6271: 'G->T',T1184T,114
6272: 'T->A',Y1185N,1733
6272: 'T->C',Y1185H,70
6272: 'T->G',Y1185D,2
6273: 'A->G',Y1185C,454
6273: 'A->T',Y1185F,56
6274: 'T->C',Y1185Y,1036
6275: 'A->C',K1186Q,1
6275: 'A->G',K1186E,11
6276: 'A->C',K1186T,15
6276: 'A->G',K1186R,158
6276: 'A->T',K1186I,5
6277: 'A->C',K1186N,1
6277: 'A->G',K1186K,30
6278: 'C->A',P1187T,13
6278: 'C->G',P1187A,2
6278: 'C->T',P1187S,391
6279: 'C->A',P1187Q,71
6279: 'C->G',P1187R,1
6279: 'C->T',P1187L,294
6280: 'A->C',P1187P,4
6280: 'A->G',P1187P,74
6280: 'A->T',P1187P,9
6281: 'A->G',N1188D,1
6282: 'A->G',N1188S,2
6282: 'A->T',N1188I,4
6283: 'T->A',N1188K,2
6283: 'T->C',N1188N,548
6284: 'A->G',T1189A,148
6285: 'C->A',T1189N,21
6285: 'C->G',T1189S,2
6285: 'C->T',T1189I,7890
6286: 'C->A',T1189T,260
6286: 'C->G',T1189T,17
6286: 'C->T',T1189T,95101
6287: 'T->G',W1190G,2
6288: 'G->T',W1190L,1
6289: 'G->T',W1190C,60
6290: 'T->G',C1191G,4
6291: 'G->C',C1191S,42
6292: 'T->C',C1191C,26
6293: 'A->G',I1192V,300
6294: 'T->C',I1192T,673
6295: 'A->G',I1192M,271
6296: 'C->A',R1193S,5
6296: 'C->T',R1193C,52
6297: 'G->A',R1193H,66
6297: 'G->T',R1193L,1
6298: 'T->A',R1193R,1
6298: 'T->C',R1193R,34
6298: 'T->G',R1193R,1
6299: 'T->A',C1194S,6
6299: 'T->G',C1194G,1
6300: 'G->A',C1194Y,23
6301: 'T->C',C1194C,37
6301: 'T->G',C1194W,1
6302: 'C->A',L1195I,25
6302: 'C->T',L1195F,11
6304: 'T->A',L1195L,6
6304: 'T->C',L1195L,67
6304: 'T->G',L1195L,81
6305: 'T->A',W1196R,70
6305: 'T->C',W1196R,44
6305: 'T->G',W1196G,3
6306: 'G->C',W1196S,2
6306: 'G->T',W1196L,42
6307: 'G->C',W1196C,1
6307: 'G->T',W1196C,36
6308: 'A->C',S1197R,39
6308: 'A->G',S1197G,139
6308: 'A->T',S1197C,4
6309: 'G->A',S1197N,206
6309: 'G->C',S1197T,111
6309: 'G->T',S1197I,546
6310: 'C->A',S1197R,882
6310: 'C->G',S1197R,4
6310: 'C->T',S1197S,7261
6311: 'A->C',T1198P,12
6311: 'A->G',T1198A,19
6311: 'A->T',T1198S,12
6312: 'C->A',T1198K,1960
6312: 'C->G',T1198R,2
6312: 'C->T',T1198I,3657
6313: 'A->C',T1198T,3
6313: 'A->G',T1198T,24
6313: 'A->T',T1198T,17
6314: 'A->C',K1199Q,4
6314: 'A->G',K1199E,27
6315: 'A->C',K1199T,11
6315: 'A->G',K1199R,48
6315: 'A->T',K1199I,4
6316: 'A->C',K1199N,2
6316: 'A->G',K1199K,112
6316: 'A->T',K1199N,1
6317: 'C->A',P1200T,72
6317: 'C->G',P1200A,3
6317: 'C->T',P1200S,2919
6318: 'C->A',P1200Q,73
6318: 'C->T',P1200L,1286
6319: 'A->C',P1200P,7
6319: 'A->G',P1200P,64776
6319: 'A->T',P1200P,46
6320: 'G->A',V1201I,211
6320: 'G->T',V1201F,864
6321: 'T->C',V1201A,52
6322: 'T->A',V1201V,164
6322: 'T->C',V1201V,201
6322: 'T->G',V1201V,16
6323: 'G->A',E1202K,109
6323: 'G->C',E1202Q,196
6324: 'A->C',E1202A,12
6324: 'A->G',E1202G,84
6324: 'A->T',E1202V,3
6325: 'A->G',E1202E,84
6326: 'A->C',T1203P,2
6326: 'A->G',T1203A,25
6327: 'C->A',T1203K,2
6327: 'C->T',T1203I,373
6328: 'A->C',T1203T,1
6328: 'A->G',T1203T,102
6328: 'A->T',T1203T,4
6329: 'T->A',S1204T,3
6329: 'T->C',S1204P,251
6329: 'T->G',S1204A,8
6330: 'C->T',S1204L,629
6331: 'A->C',S1204S,1
6331: 'A->G',S1204S,18
6331: 'A->T',S1204S,4
6332: 'A->C',N1205H,3
6332: 'A->G',N1205D,47
6332: 'A->T',N1205Y,1
6333: 'A->C',N1205T,6
6333: 'A->G',N1205S,26
6333: 'A->T',N1205I,2
6334: 'T->A',N1205K,6
6334: 'T->C',N1205N,652
6334: 'T->G',N1205K,11
6335: 'T->A',S1206T,65
6335: 'T->C',S1206P,44
6335: 'T->G',S1206A,260
6336: 'C->G',S1206W,1
6336: 'C->T',S1206L,2945
6337: 'G->A',S1206S,916
6337: 'G->C',S1206S,12
6337: 'G->T',S1206S,917
6338: 'T->C',F1207L,49
6339: 'T->A',F1207Y,1
6339: 'T->C',F1207S,32
6339: 'T->G',F1207C,3
6340: 'T->A',F1207L,24
6340: 'T->C',F1207F,27
6340: 'T->G',F1207L,3
6341: 'G->A',D1208N,70
6341: 'G->T',D1208Y,67
6342: 'A->C',D1208A,60
6342: 'A->G',D1208G,318
6342: 'A->T',D1208V,15
6343: 'T->A',D1208E,6
6343: 'T->C',D1208D,267
6343: 'T->G',D1208E,9
6344: 'G->A',V1209I,524
6344: 'G->T',V1209L,94
6345: 'T->C',V1209A,117
6345: 'T->G',V1209G,34
6346: 'A->G',V1209V,34
6347: 'C->A',L1210M,10
6347: 'C->T',L1210L,1268
6348: 'T->A',L1210Q,10
6348: 'T->C',L1210P,9
6348: 'T->G',L1210R,1
6349: 'G->A',L1210L,222
6349: 'G->C',L1210L,16
6349: 'G->T',L1210L,1012
6350: 'A->C',K1211Q,21
6350: 'A->G',K1211E,46
6351: 'A->C',K1211T,35
6351: 'A->G',K1211R,60
6351: 'A->T',K1211M,24
6352: 'G->A',K1211K,1309
6352: 'G->C',K1211N,10
6352: 'G->T',K1211N,2236
6353: 'T->A',S1212T,6
6353: 'T->C',S1212P,435
6353: 'T->G',S1212A,105
6354: 'C->T',S1212L,1855
6355: 'A->C',S1212S,30
6355: 'A->G',S1212S,107
6355: 'A->T',S1212S,151
6356: 'G->A',E1213K,90
6357: 'A->C',E1213A,64
6357: 'A->G',E1213G,40
6357: 'A->T',E1213V,4
6358: 'G->A',E1213E,395
6358: 'G->T',E1213D,247
6359: 'G->A',D1214N,225
6359: 'G->T',D1214Y,119
6360: 'A->C',D1214A,5
6360: 'A->G',D1214G,78
6361: 'C->A',D1214E,8
6361: 'C->T',D1214D,1462
6362: 'G->A',A1215T,698
6362: 'G->C',A1215P,2
6362: 'G->T',A1215S,260
6363: 'C->A',A1215E,35
6363: 'C->T',A1215V,1028
6364: 'G->A',A1215A,401
6364: 'G->C',A1215A,1
6364: 'G->T',A1215A,52
6365: 'C->A',Q1216K,15
6365: 'C->G',Q1216E,8
6366: 'A->C',Q1216P,5
6366: 'A->G',Q1216R,345
6366: 'A->T',Q1216L,221
6367: 'G->A',Q1216Q,74
6367: 'G->C',Q1216H,2
6367: 'G->T',Q1216H,1273
6368: 'G->A',G1217R,339
6369: 'G->A',G1217E,142
6369: 'G->T',G1217V,72
6370: 'A->C',G1217G,6
6370: 'A->G',G1217G,26
6371: 'A->C',M1218L,27
6371: 'A->G',M1218V,684
6371: 'A->T',M1218L,4
6372: 'T->A',M1218K,12
6372: 'T->C',M1218T,37
6373: 'G->A',M1218I,216
6373: 'G->C',M1218I,5
6373: 'G->T',M1218I,341
6374: 'G->A',D1219N,352
6374: 'G->C',D1219H,1
6374: 'G->T',D1219Y,170
6375: 'A->C',D1219A,21
6375: 'A->G',D1219G,133
6375: 'A->T',D1219V,2
6376: 'T->A',D1219E,3
6376: 'T->C',D1219D,654
6376: 'T->G',D1219E,58
6377: 'A->G',N1220D,28
6378: 'A->C',N1220T,20
6378: 'A->G',N1220S,36
6378: 'A->T',N1220I,3
6379: 'T->A',N1220K,17
6379: 'T->C',N1220N,755
6379: 'T->G',N1220K,4
6380: 'C->A',L1221I,10
6380: 'C->T',L1221F,1165
6381: 'T->A',L1221H,17
6381: 'T->C',L1221P,14
6381: 'T->G',L1221R,49
6382: 'T->A',L1221L,159
6382: 'T->C',L1221L,22
6382: 'T->G',L1221L,4
6383: 'G->A',A1222T,34
6383: 'G->C',A1222P,1
6383: 'G->T',A1222S,21
6384: 'C->A',A1222D,1
6384: 'C->T',A1222V,251
6385: 'C->A',A1222A,42
6385: 'C->G',A1222A,6
6385: 'C->T',A1222A,371
6386: 'T->A',C1223S,62
6386: 'T->C',C1223R,18
6386: 'T->G',C1223G,12
6387: 'G->A',C1223Y,198
6387: 'G->C',C1223S,7
6387: 'G->T',C1223F,20
6388: 'C->T',C1223C,1373
6389: 'G->A',E1224K,334
6389: 'G->C',E1224Q,2
6390: 'A->C',E1224A,35
6390: 'A->G',E1224G,54
6390: 'A->T',E1224V,27
6391: 'A->C',E1224D,70
6391: 'A->G',E1224E,270
6391: 'A->T',E1224D,5
6392: 'G->A',D1225N,222
6392: 'G->C',D1225H,3
6392: 'G->T',D1225Y,61
6393: 'A->C',D1225A,36
6393: 'A->G',D1225G,244
6393: 'A->T',D1225V,3
6394: 'T->A',D1225E,10
6394: 'T->C',D1225D,693
6394: 'T->G',D1225E,15
6395: 'C->A',L1226I,13
6395: 'C->T',L1226L,2072
6396: 'T->A',L1226Q,104
6396: 'T->C',L1226P,131
6397: 'A->C',L1226L,5
6397: 'A->G',L1226L,2
6397: 'A->T',L1226L,17
6398: 'A->C',K1227Q,48
6398: 'A->G',K1227E,53
6399: 'A->C',K1227T,4
6399: 'A->G',K1227R,38
6399: 'A->T',K1227I,6
6400: 'A->C',K1227N,2
6400: 'A->G',K1227K,43
6400: 'A->T',K1227N,4
6401: 'C->A',P1228T,63
6401: 'C->G',P1228A,18
6401: 'C->T',P1228S,3321
6402: 'C->A',P1228Q,10
6402: 'C->G',P1228R,340
6402: 'C->T',P1228L,908562
6403: 'A->C',P1228P,5
6403: 'A->G',P1228P,68
6403: 'A->T',P1228P,74
6404: 'G->A',V1229I,106
6404: 'G->C',V1229L,8
6404: 'G->T',V1229F,2131
6405: 'T->C',V1229A,7
6405: 'T->G',V1229G,11
6406: 'C->A',V1229V,120
6406: 'C->G',V1229V,1
6406: 'C->T',V1229V,1017
6407: 'T->A',S1230T,252
6407: 'T->C',S1230P,71
6407: 'T->G',S1230A,170
6408: 'C->A',S1230Y,313
6408: 'C->T',S1230F,14381
6409: 'T->A',S1230S,25
6409: 'T->C',S1230S,501
6409: 'T->G',S1230S,13
6410: 'G->A',E1231K,379
6411: 'A->C',E1231A,28
6411: 'A->G',E1231G,101
6411: 'A->T',E1231V,1082
6412: 'A->C',E1231D,32
6412: 'A->G',E1231E,75
6412: 'A->T',E1231D,15
6413: 'G->A',E1232K,119
6413: 'G->C',E1232Q,4
6414: 'A->C',E1232A,18
6414: 'A->G',E1232G,88
6414: 'A->T',E1232V,15
6415: 'A->C',E1232D,274
6415: 'A->G',E1232E,722
6415: 'A->T',E1232D,13
6416: 'G->A',V1233I,47
6416: 'G->T',V1233L,91
6417: 'T->A',V1233E,5
6417: 'T->C',V1233A,83
6417: 'T->G',V1233G,1
6418: 'A->G',V1233V,45
6418: 'A->T',V1233V,97
6419: 'G->A',V1234M,249
6419: 'G->C',V1234L,3
6419: 'G->T',V1234L,152
6420: 'T->A',V1234E,4
6420: 'T->C',V1234A,38
6420: 'T->G',V1234G,3
6421: 'G->A',V1234V,60
6421: 'G->C',V1234V,10
6421: 'G->T',V1234V,2690
6422: 'G->A',E1235K,297
6423: 'A->C',E1235A,2
6423: 'A->G',E1235G,21
6423: 'A->T',E1235V,3
6424: 'A->C',E1235D,116
6424: 'A->G',E1235E,198
6424: 'A->T',E1235D,14
6425: 'A->C',N1236H,3
6425: 'A->G',N1236D,342
6425: 'A->T',N1236Y,23
6426: 'A->C',N1236T,20
6426: 'A->G',N1236S,136
6426: 'A->T',N1236I,41
6427: 'T->A',N1236K,7
6427: 'T->C',N1236N,177
6427: 'T->G',N1236K,13
6428: 'C->A',P1237T,16
6428: 'C->G',P1237A,15
6428: 'C->T',P1237S,785
6429: 'C->A',P1237H,120
6429: 'C->T',P1237L,386
6430: 'T->A',P1237P,16
6430: 'T->C',P1237P,129
6431: 'A->G',T1238A,8
6432: 'C->A',T1238N,19
6432: 'C->T',T1238I,879
6433: 'C->A',T1238T,4
6433: 'C->T',T1238T,2023
6434: 'A->C',I1239L,5
6434: 'A->G',I1239V,47
6434: 'A->T',I1239L,94
6435: 'T->A',I1239K,1
6435: 'T->C',I1239T,225
6435: 'T->G',I1239R,2
6436: 'A->G',I1239M,28
6437: 'C->A',Q1240K,399
6438: 'A->C',Q1240P,2
6438: 'A->G',Q1240R,26
6438: 'A->T',Q1240L,6
6439: 'G->A',Q1240Q,51
6439: 'G->C',Q1240H,23
6439: 'G->T',Q1240H,118
6440: 'A->C',K1241Q,17
6440: 'A->G',K1241E,44
6441: 'A->C',K1241T,11
6441: 'A->G',K1241R,3855
6442: 'A->C',K1241N,32
6442: 'A->G',K1241K,187
6442: 'A->T',K1241N,2
6443: 'G->A',D1242N,78
6443: 'G->T',D1242Y,349
6444: 'A->C',D1242A,5
6444: 'A->G',D1242G,36
6444: 'A->T',D1242V,1
6445: 'C->A',D1242E,28
6445: 'C->T',D1242D,2469
6446: 'G->A',V1243I,484
6446: 'G->C',V1243L,32
6446: 'G->T',V1243F,1755
6447: 'T->C',V1243A,23
6447: 'T->G',V1243G,4
6448: 'T->A',V1243V,14
6448: 'T->C',V1243V,21
6448: 'T->G',V1243V,20
6449: 'C->A',L1244I,81
6449: 'C->T',L1244F,3775
6450: 'T->A',L1244H,2
6450: 'T->C',L1244P,45
6450: 'T->G',L1244R,5
6451: 'T->A',L1244L,24
6451: 'T->C',L1244L,83
6451: 'T->G',L1244L,3
6452: 'G->A',E1245K,98
6452: 'G->C',E1245Q,2
6453: 'A->C',E1245A,14
6453: 'A->G',E1245G,82
6453: 'A->T',E1245V,10
6454: 'G->A',E1245E,39
6454: 'G->C',E1245D,2
6454: 'G->T',E1245D,84
6455: 'T->C',C1246R,20
6455: 'T->G',C1246G,2
6456: 'G->A',C1246Y,34
6456: 'G->T',C1246F,9
6457: 'T->C',C1246C,25
6458: 'A->G',N1247D,34
6458: 'A->T',N1247Y,1
6459: 'A->C',N1247T,59
6459: 'A->G',N1247S,385
6459: 'A->T',N1247I,1
6460: 'T->A',N1247K,1
6460: 'T->C',N1247N,26
6460: 'T->G',N1247K,1
6461: 'G->A',V1248M,186
6461: 'G->C',V1248L,2
6461: 'G->T',V1248L,93
6462: 'T->C',V1248A,22
6462: 'T->G',V1248G,1
6463: 'G->A',V1248V,44
6463: 'G->C',V1248V,52
6463: 'G->T',V1248V,961
6464: 'A->C',K1249Q,10
6464: 'A->G',K1249E,54
6465: 'A->C',K1249T,14
6465: 'A->G',K1249R,17
6465: 'A->T',K1249I,1
6466: 'A->C',K1249N,8
6466: 'A->G',K1249K,280
6466: 'A->T',K1249N,3
6467: 'A->C',T1250P,80
6467: 'A->G',T1250A,31
6468: 'C->A',T1250N,123
6468: 'C->G',T1250S,1
6468: 'C->T',T1250I,1073
6469: 'T->A',T1250T,3
6469: 'T->C',T1250T,196
6469: 'T->G',T1250T,1
6470: 'A->G',T1251A,20
6471: 'C->A',T1251N,242
6471: 'C->T',T1251I,572
6472: 'C->A',T1251T,128
6472: 'C->T',T1251T,823
6473: 'G->A',E1252K,390
6473: 'G->C',E1252Q,1
6474: 'A->C',E1252A,113
6474: 'A->G',E1252G,83
6474: 'A->T',E1252V,16
6475: 'A->C',E1252D,29
6475: 'A->G',E1252E,34
6475: 'A->T',E1252D,8
6476: 'G->A',V1253I,228
6476: 'G->T',V1253F,1326
6477: 'T->A',V1253D,1
6477: 'T->C',V1253A,123
6477: 'T->G',V1253G,5
6478: 'T->A',V1253V,3
6478: 'T->C',V1253V,1061
6478: 'T->G',V1253V,1
6479: 'G->A',V1254I,133
6479: 'G->C',V1254L,2
6479: 'G->T',V1254L,93
6480: 'T->C',V1254A,7
6481: 'A->G',V1254V,38
6481: 'A->T',V1254V,4
6482: 'G->A',G1255R,64
6482: 'G->C',G1255R,12
6483: 'G->A',G1255E,26
6483: 'G->T',G1255V,140
6484: 'A->C',G1255G,5
6484: 'A->G',G1255G,314
6484: 'A->T',G1255G,75
6485: 'G->A',D1256N,251
6485: 'G->T',D1256Y,87
6486: 'A->G',D1256G,32
6487: 'C->A',D1256E,1
6487: 'C->G',D1256E,5
6487: 'C->T',D1256D,317
6488: 'A->C',I1257L,7
6488: 'A->G',I1257V,75
6488: 'A->T',I1257F,4
6489: 'T->A',I1257N,11
6489: 'T->C',I1257T,161
6489: 'T->G',I1257S,4
6490: 'T->A',I1257I,3
6490: 'T->C',I1257I,8
6490: 'T->G',I1257M,2
6491: 'A->G',I1258V,128
6492: 'T->A',I1258K,4
6492: 'T->C',I1258T,534
6492: 'T->G',I1258R,4
6493: 'A->G',I1258M,30
6493: 'A->T',I1258I,3
6494: 'C->A',L1259I,37
6494: 'C->G',L1259V,1
6494: 'C->T',L1259F,348
6495: 'T->A',L1259H,2
6495: 'T->C',L1259P,61
6495: 'T->G',L1259R,10
6496: 'T->A',L1259L,53
6496: 'T->C',L1259L,579
6497: 'A->G',K1260E,426
6498: 'A->C',K1260T,6
6498: 'A->G',K1260R,56
6498: 'A->T',K1260I,90
6499: 'A->G',K1260K,23
6500: 'C->A',P1261T,58
6500: 'C->T',P1261S,1691
6501: 'C->A',P1261Q,134
6501: 'C->G',P1261R,3
6501: 'C->T',P1261L,855
6502: 'A->C',P1261P,61
6502: 'A->G',P1261P,79
6502: 'A->T',P1261P,67
6503: 'G->A',A1262T,298
6503: 'G->C',A1262P,22
6503: 'G->T',A1262S,111
6504: 'C->A',A1262E,21
6504: 'C->G',A1262G,4
6504: 'C->T',A1262V,424
6505: 'A->G',A1262A,91
6505: 'A->T',A1262A,36
6506: 'A->C',N1263H,38
6506: 'A->G',N1263D,52
6506: 'A->T',N1263Y,3
6507: 'A->C',N1263T,41
6507: 'A->G',N1263S,70
6507: 'A->T',N1263I,12
6508: 'T->A',N1263K,3
6508: 'T->C',N1263N,53
6509: 'A->G',N1264D,66
6510: 'A->C',N1264T,6
6510: 'A->G',N1264S,34
6510: 'A->T',N1264I,4
6511: 'T->C',N1264N,89
6511: 'T->G',N1264K,4
6512: 'A->C',S1265R,49
6512: 'A->G',S1265G,20
6512: 'A->T',S1265C,4
6513: 'G->A',S1265N,335
6513: 'G->C',S1265T,1
6513: 'G->T',S1265I,117
6514: 'T->C',S1265S,9
6514: 'T->G',S1265R,5
6515: 'T->A',L1266I,4
6515: 'T->C',L1266L,70
6515: 'T->G',L1266V,3
6516: 'T->C',L1266S,14
6517: 'A->C',L1266F,1
6517: 'A->G',L1266L,23
6517: 'A->T',L1266F,29
6518: 'A->C',K1267Q,52
6518: 'A->G',K1267E,30
6519: 'A->C',K1267T,80
6519: 'A->G',K1267R,23
6520: 'A->C',K1267N,2
6520: 'A->G',K1267K,190
6520: 'A->T',K1267N,11
6521: 'A->C',I1268L,15
6521: 'A->G',I1268V,334
6521: 'A->T',I1268F,2
6522: 'T->A',I1268N,217
6522: 'T->C',I1268T,57
6522: 'T->G',I1268S,9
6523: 'T->A',I1268I,6
6523: 'T->C',I1268I,64
6524: 'A->G',T1269A,57
6525: 'C->A',T1269K,14
6525: 'C->T',T1269I,3401
6526: 'A->C',T1269T,8
6526: 'A->G',T1269T,122
6526: 'A->T',T1269T,29
6527: 'G->A',E1270K,49
6527: 'G->C',E1270Q,133
6528: 'A->C',E1270A,99
6528: 'A->G',E1270G,515
6529: 'A->C',E1270D,35
6529: 'A->G',E1270E,130
6529: 'A->T',E1270D,15
6530: 'G->A',E1271K,117
6530: 'G->C',E1271Q,3
6531: 'A->C',E1271A,15
6531: 'A->G',E1271G,67
6531: 'A->T',E1271V,8
6532: 'G->A',E1271E,98
6532: 'G->C',E1271D,4
6532: 'G->T',E1271D,1123
6533: 'G->A',V1272I,110
6533: 'G->T',V1272F,113
6534: 'T->C',V1272A,56
6535: 'T->A',V1272V,318
6535: 'T->C',V1272V,31
6535: 'T->G',V1272V,6
6536: 'G->A',G1273S,272
6536: 'G->T',G1273C,443
6537: 'G->A',G1273D,147
6537: 'G->C',G1273A,1
6537: 'G->T',G1273V,197
6538: 'C->A',G1273G,21
6538: 'C->G',G1273G,3
6538: 'C->T',G1273G,1592
6539: 'C->A',H1274N,41
6539: 'C->G',H1274D,9
6539: 'C->T',H1274Y,11109
6540: 'A->C',H1274P,5
6540: 'A->G',H1274R,83
6540: 'A->T',H1274L,12
6541: 'C->A',H1274Q,13
6541: 'C->G',H1274Q,1
6541: 'C->T',H1274H,5554
6542: 'A->C',T1275P,2
6542: 'A->G',T1275A,46
6542: 'A->T',T1275S,2
6543: 'C->G',T1275R,5
6543: 'C->T',T1275I,2319
6544: 'A->C',T1275T,4
6544: 'A->G',T1275T,30
6545: 'G->A',D1276N,204
6545: 'G->C',D1276H,1
6545: 'G->T',D1276Y,21
6546: 'A->C',D1276A,21
6546: 'A->G',D1276G,327
6546: 'A->T',D1276V,3
6547: 'T->A',D1276E,19
6547: 'T->C',D1276D,254
6547: 'T->G',D1276E,43
6548: 'C->A',L1277I,75
6548: 'C->G',L1277V,1
6548: 'C->T',L1277L,765
6549: 'T->A',L1277Q,5
6549: 'T->C',L1277P,17
6549: 'T->G',L1277R,1
6550: 'A->C',L1277L,2
6550: 'A->G',L1277L,80
6550: 'A->T',L1277L,3
6551: 'A->C',M1278L,26
6551: 'A->G',M1278V,295
6551: 'A->T',M1278L,10
6552: 'T->A',M1278K,62
6552: 'T->C',M1278T,131
6552: 'T->G',M1278R,35
6553: 'G->A',M1278I,156
6553: 'G->T',M1278I,109
6554: 'G->A',A1279T,208
6554: 'G->C',A1279P,2
6554: 'G->T',A1279S,278
6555: 'C->A',A1279D,30
6555: 'C->T',A1279V,1014
6556: 'T->A',A1279A,14
6556: 'T->C',A1279A,133
6556: 'T->G',A1279A,65
6557: 'G->A',A1280T,34
6557: 'G->T',A1280S,45
6558: 'C->A',A1280D,16
6558: 'C->G',A1280G,1
6558: 'C->T',A1280V,554
6559: 'T->A',A1280A,3
6559: 'T->C',A1280A,140
6559: 'T->G',A1280A,953
6560: 'T->C',Y1281H,71
6560: 'T->G',Y1281D,5
6561: 'A->C',Y1281S,9
6561: 'A->G',Y1281C,214
6561: 'A->T',Y1281F,17
6562: 'T->C',Y1281Y,6
6563: 'G->A',V1282I,32
6563: 'G->C',V1282L,10
6563: 'G->T',V1282L,14
6564: 'T->A',V1282E,2
6564: 'T->C',V1282A,13
6565: 'A->G',V1282V,30
6565: 'A->T',V1282V,3
6566: 'G->A',D1283N,135
6566: 'G->C',D1283H,31
6566: 'G->T',D1283Y,582
6567: 'A->C',D1283A,5
6567: 'A->G',D1283G,26
6567: 'A->T',D1283V,4
6568: 'C->A',D1283E,46
6568: 'C->G',D1283E,1
6568: 'C->T',D1283D,5508
6569: 'A->C',N1284H,3
6569: 'A->G',N1284D,72
6569: 'A->T',N1284Y,1
6570: 'A->C',N1284T,32
6570: 'A->G',N1284S,53
6571: 'T->A',N1284K,2
6571: 'T->C',N1284N,37
6571: 'T->G',N1284K,6
6572: 'T->A',S1285T,2
6572: 'T->C',S1285P,30
6572: 'T->G',S1285A,1003
6573: 'C->A',S1285Y,31
6573: 'C->T',S1285F,9605
6574: 'T->A',S1285S,3
6574: 'T->C',S1285S,66
6574: 'T->G',S1285S,1
6575: 'A->C',S1286R,1
6575: 'A->G',S1286G,24
6575: 'A->T',S1286C,16
6576: 'G->A',S1286N,28
6576: 'G->C',S1286T,1
6576: 'G->T',S1286I,121
6577: 'T->C',S1286S,65
6577: 'T->G',S1286R,9
6578: 'C->A',L1287I,14
6578: 'C->G',L1287V,10
6578: 'C->T',L1287F,1089
6579: 'T->A',L1287H,76
6579: 'T->C',L1287P,1806
6579: 'T->G',L1287R,46
6580: 'T->A',L1287L,6
6580: 'T->C',L1287L,86
6581: 'A->C',T1288P,2
6581: 'A->G',T1288A,33
6582: 'C->A',T1288N,7
6582: 'C->G',T1288S,18
6582: 'C->T',T1288I,2192
6583: 'T->A',T1288T,6
6583: 'T->C',T1288T,29
6583: 'T->G',T1288T,1
6584: 'A->C',I1289L,21
6584: 'A->G',I1289V,60
6585: 'T->C',I1289T,34
6585: 'T->G',I1289S,2
6586: 'T->A',I1289I,73
6586: 'T->C',I1289I,37
6586: 'T->G',I1289M,9
6587: 'A->C',K1290Q,38
6587: 'A->G',K1290E,5
6588: 'A->C',K1290T,55
6588: 'A->G',K1290R,17
6588: 'A->T',K1290M,3
6589: 'G->A',K1290K,142
6589: 'G->C',K1290N,15
6589: 'G->T',K1290N,76
6590: 'A->C',K1291Q,38
6590: 'A->G',K1291E,1039
6591: 'A->C',K1291T,138
6591: 'A->G',K1291R,32
6591: 'A->T',K1291I,7
6592: 'A->G',K1291K,628
6593: 'C->A',P1292T,36
6593: 'C->G',P1292A,1
6593: 'C->T',P1292S,751
6594: 'C->A',P1292H,125
6594: 'C->T',P1292L,267
6595: 'T->C',P1292P,22
6596: 'A->G',N1293D,11
6596: 'A->T',N1293Y,1
6597: 'A->C',N1293T,30
6597: 'A->G',N1293S,202
6598: 'T->A',N1293K,12
6598: 'T->C',N1293N,183
6598: 'T->G',N1293K,1
6599: 'G->A',E1294K,12
6599: 'G->C',E1294Q,1
6600: 'A->C',E1294A,31
6600: 'A->G',E1294G,173
6601: 'A->C',E1294D,29
6601: 'A->G',E1294E,323
6601: 'A->T',E1294D,2
6602: 'T->C',L1295L,57
6602: 'T->G',L1295V,3
6603: 'T->C',L1295S,11
6604: 'A->G',L1295L,989
6605: 'T->C',S1296P,56
6605: 'T->G',S1296A,18
6606: 'C->A',S1296Y,10
6606: 'C->G',S1296C,42
6606: 'C->T',S1296F,2705
6607: 'T->A',S1296S,21
6607: 'T->C',S1296S,39
6607: 'T->G',S1296S,1
6608: 'A->C',R1297R,2
6608: 'A->G',R1297G,95
6609: 'G->A',R1297K,46
6609: 'G->C',R1297T,7
6609: 'G->T',R1297I,734
6610: 'A->C',R1297S,74
6610: 'A->G',R1297R,133
6610: 'A->T',R1297S,58
6611: 'G->A',V1298I,34
6611: 'G->T',V1298L,182
6612: 'T->C',V1298A,309
6613: 'A->G',V1298V,64816
6613: 'A->T',V1298V,2
6614: 'T->A',L1299I,4
6614: 'T->C',L1299L,161
6614: 'T->G',L1299V,7
6615: 'T->C',L1299S,2
6616: 'A->G',L1299L,1487
6616: 'A->T',L1299F,5
6617: 'G->A',G1300S,201
6617: 'G->C',G1300R,1
6617: 'G->T',G1300C,144
6618: 'G->A',G1300D,2589
6618: 'G->T',G1300V,23
6619: 'T->C',G1300G,242
6619: 'T->G',G1300G,1
6620: 'T->A',L1301M,9
6620: 'T->C',L1301L,12
6620: 'T->G',L1301V,2
6621: 'T->C',L1301S,20
6621: 'T->G',L1301W,1
6622: 'G->A',L1301L,1028
6622: 'G->C',L1301F,745
6622: 'G->T',L1301F,143
6623: 'A->C',K1302Q,18
6623: 'A->G',K1302E,162
6624: 'A->C',K1302T,77
6624: 'A->G',K1302R,42
6624: 'A->T',K1302I,1
6625: 'A->C',K1302N,32
6625: 'A->G',K1302K,75
6625: 'A->T',K1302N,2
6626: 'A->G',T1303A,90
6627: 'C->A',T1303N,18
6627: 'C->G',T1303S,2
6627: 'C->T',T1303I,3944
6628: 'C->A',T1303T,43
6628: 'C->G',T1303T,11
6628: 'C->T',T1303T,2203
6629: 'C->A',L1304I,36
6629: 'C->G',L1304V,13
6629: 'C->T',L1304F,2200
6630: 'T->C',L1304P,16
6630: 'T->G',L1304R,5
6631: 'T->A',L1304L,130
6631: 'T->C',L1304L,51
6631: 'T->G',L1304L,6
6632: 'G->A',A1305T,78
6632: 'G->T',A1305S,24
6633: 'C->A',A1305D,26
6633: 'C->G',A1305G,1
6633: 'C->T',A1305V,6566
6634: 'T->A',A1305A,1
6634: 'T->C',A1305A,392
6635: 'A->C',T1306P,3
6635: 'A->G',T1306A,17
6635: 'A->T',T1306S,1
6636: 'C->A',T1306N,63
6636: 'C->T',T1306I,6809
6637: 'T->A',T1306T,92
6637: 'T->C',T1306T,1108
6637: 'T->G',T1306T,50
6638: 'C->A',H1307N,34
6638: 'C->G',H1307D,20
6638: 'C->T',H1307Y,20542
6639: 'A->C',H1307P,1
6639: 'A->G',H1307R,52
6639: 'A->T',H1307L,8
6640: 'T->A',H1307Q,137
6640: 'T->C',H1307H,174
6640: 'T->G',H1307Q,18
6641: 'G->A',G1308S,41
6641: 'G->C',G1308R,2
6641: 'G->T',G1308C,70
6642: 'G->A',G1308D,25
6642: 'G->T',G1308V,484
6643: 'T->C',G1308G,73
6644: 'T->A',L1309I,1
6644: 'T->C',L1309L,28
6644: 'T->G',L1309V,5
6645: 'T->C',L1309S,19
6646: 'A->G',L1309L,470
6646: 'A->T',L1309F,7
6647: 'G->A',A1310T,330
6647: 'G->T',A1310S,33
6648: 'C->A',A1310D,54
6648: 'C->G',A1310G,1
6648: 'C->T',A1310V,374
6649: 'T->A',A1310A,41
6649: 'T->C',A1310A,68
6649: 'T->G',A1310A,44
6650: 'G->A',A1311T,108
6650: 'G->C',A1311P,1
6650: 'G->T',A1311S,47
6651: 'C->A',A1311D,12
6651: 'C->G',A1311G,3
6651: 'C->T',A1311V,1493
6652: 'T->A',A1311A,38
6652: 'T->C',A1311A,107
6652: 'T->G',A1311A,4
6653: 'G->A',V1312I,236
6653: 'G->C',V1312L,1
6653: 'G->T',V1312F,229
6654: 'T->C',V1312A,292
6655: 'T->A',V1312V,1
6655: 'T->C',V1312V,9
6655: 'T->G',V1312V,15
6656: 'A->G',N1313D,76
6657: 'A->C',N1313T,14
6657: 'A->G',N1313S,60
6658: 'T->A',N1313K,4
6658: 'T->C',N1313N,321
6658: 'T->G',N1313K,1
6659: 'A->G',S1314G,1083
6659: 'A->T',S1314C,3
6660: 'G->A',S1314N,59
6660: 'G->T',S1314I,47
6661: 'T->A',S1314R,3
6661: 'T->C',S1314S,5198
6661: 'T->G',S1314R,12
6662: 'G->A',V1315I,538
6662: 'G->C',V1315L,46
6662: 'G->T',V1315F,13
6663: 'T->A',V1315D,2
6663: 'T->C',V1315A,117
6664: 'C->A',V1315V,8
6664: 'C->G',V1315V,12
6664: 'C->T',V1315V,754
6665: 'C->A',P1316T,8
6665: 'C->T',P1316S,336
6666: 'C->A',P1316H,63
6666: 'C->G',P1316R,2
6666: 'C->T',P1316L,313
6667: 'T->A',P1316P,4
6667: 'T->C',P1316P,116
6667: 'T->G',P1316P,57
6668: 'T->A',W1317R,20
6668: 'T->C',W1317R,57
6668: 'T->G',W1317G,4
6669: 'G->T',W1317L,35
6670: 'G->T',W1317C,22
6671: 'G->A',D1318N,626
6671: 'G->T',D1318Y,17
6672: 'A->C',D1318A,27
6672: 'A->G',D1318G,382
6672: 'A->T',D1318V,3
6673: 'T->A',D1318E,3
6673: 'T->C',D1318D,456
6674: 'A->G',T1319A,58
6675: 'C->A',T1319N,10
6675: 'C->T',T1319I,1550
6676: 'T->A',T1319T,1
6676: 'T->C',T1319T,9
6677: 'A->G',I1320V,169
6678: 'T->C',I1320T,17
6679: 'A->C',I1320I,1
6679: 'A->G',I1320M,113
6679: 'A->T',I1320I,3
6680: 'G->A',A1321T,18
6680: 'G->T',A1321S,20
6681: 'C->A',A1321D,10
6681: 'C->T',A1321V,890
6682: 'T->C',A1321A,66
6683: 'A->C',N1322H,1
6683: 'A->G',N1322D,111
6684: 'A->C',N1322T,32
6684: 'A->G',N1322S,89
6684: 'A->T',N1322I,1
6685: 'T->A',N1322K,2
6685: 'T->C',N1322N,82
6685: 'T->G',N1322K,25
6686: 'T->A',Y1323N,2
6686: 'T->C',Y1323H,20
6687: 'A->C',Y1323S,2
6687: 'A->G',Y1323C,84
6688: 'T->C',Y1323Y,31
6689: 'G->A',A1324T,37
6689: 'G->T',A1324S,14
6690: 'C->A',A1324D,1
6690: 'C->T',A1324V,256
6691: 'T->A',A1324A,7
6691: 'T->C',A1324A,53
6692: 'A->G',K1325E,40
6693: 'A->C',K1325T,10
6693: 'A->G',K1325R,537
6693: 'A->T',K1325M,2
6694: 'G->A',K1325K,382
6694: 'G->C',K1325N,2
6694: 'G->T',K1325N,273
6695: 'C->A',P1326T,52
6695: 'C->T',P1326S,402
6696: 'C->A',P1326H,52
6696: 'C->G',P1326R,2
6696: 'C->T',P1326L,1291
6697: 'T->A',P1326P,3
6697: 'T->C',P1326P,31
6697: 'T->G',P1326P,17
6698: 'T->A',F1327I,3
6698: 'T->C',F1327L,32
6698: 'T->G',F1327V,8
6699: 'T->C',F1327S,29
6699: 'T->G',F1327C,3
6700: 'T->C',F1327F,26
6700: 'T->G',F1327L,14
6701: 'C->A',L1328I,42
6701: 'C->G',L1328V,2
6701: 'C->T',L1328F,2255
6702: 'T->A',L1328H,2
6702: 'T->C',L1328P,28
6702: 'T->G',L1328R,2
6703: 'T->A',L1328L,2
6703: 'T->C',L1328L,33
6704: 'A->G',N1329D,2237
6704: 'A->T',N1329Y,24
6705: 'A->C',N1329T,39
6705: 'A->G',N1329S,402
6705: 'A->T',N1329I,1
6706: 'C->A',N1329K,33
6706: 'C->G',N1329K,2
6706: 'C->T',N1329N,9582
6707: 'A->C',K1330Q,6
6707: 'A->G',K1330E,65
6708: 'A->C',K1330T,13
6708: 'A->G',K1330R,107
6708: 'A->T',K1330I,14
6709: 'A->C',K1330N,87
6709: 'A->G',K1330K,83
6709: 'A->T',K1330N,19
6710: 'G->A',V1331I,172
6710: 'G->C',V1331L,4
6710: 'G->T',V1331F,461
6711: 'T->C',V1331A,28
6712: 'T->A',V1331V,2
6712: 'T->C',V1331V,15
6712: 'T->G',V1331V,2
6713: 'G->A',V1332I,207
6713: 'G->T',V1332F,146
6714: 'T->C',V1332A,15
6714: 'T->G',V1332G,1
6715: 'T->A',V1332V,3
6715: 'T->C',V1332V,23
6716: 'A->G',S1333G,572
6716: 'A->T',S1333C,11
6717: 'G->A',S1333N,56
6717: 'G->C',S1333T,1
6717: 'G->T',S1333I,389
6718: 'T->C',S1333S,32
6719: 'A->G',T1334A,94
6720: 'C->A',T1334K,6
6720: 'C->T',T1334I,1299
6721: 'A->C',T1334T,102
6721: 'A->G',T1334T,20
6721: 'A->T',T1334T,6
6722: 'A->G',T1335A,7
6722: 'A->T',T1335S,1
6723: 'C->A',T1335N,3
6723: 'C->G',T1335S,1
6723: 'C->T',T1335I,1362
6724: 'T->A',T1335T,2
6724: 'T->C',T1335T,148
6725: 'A->G',T1336A,6
6726: 'C->A',T1336N,106
6726: 'C->T',T1336I,1516
6727: 'T->A',T1336T,2
6727: 'T->C',T1336T,7
6728: 'A->G',N1337D,33
6729: 'A->C',N1337T,8
6729: 'A->G',N1337S,60
6730: 'C->A',N1337K,1
6730: 'C->T',N1337N,12163
6731: 'A->C',I1338L,4
6731: 'A->G',I1338V,145
6731: 'A->T',I1338L,36
6732: 'T->A',I1338K,2
6732: 'T->C',I1338T,44
6733: 'A->C',I1338I,8
6733: 'A->G',I1338M,49
6733: 'A->T',I1338I,1
6734: 'G->A',V1339I,557
6734: 'G->T',V1339F,28
6735: 'T->C',V1339A,40
6735: 'T->G',V1339G,205
6736: 'T->A',V1339V,13
6736: 'T->C',V1339V,264
6736: 'T->G',V1339V,1
6737: 'A->G',T1340A,53
6738: 'C->A',T1340K,13
6738: 'C->T',T1340I,151
6739: 'A->C',T1340T,2
6739: 'A->G',T1340T,94
6739: 'A->T',T1340T,3
6740: 'C->A',R1341R,2
6740: 'C->G',R1341G,1
6740: 'C->T',R1341W,607
6741: 'G->A',R1341Q,207
6741: 'G->T',R1341L,18
6742: 'G->A',R1341R,48
6742: 'G->C',R1341R,1
6742: 'G->T',R1341R,24
6743: 'T->C',C1342R,2
6744: 'G->A',C1342Y,35
6744: 'G->C',C1342S,1
6744: 'G->T',C1342F,65
6745: 'T->C',C1342C,57
6745: 'T->G',C1342W,1
6746: 'T->A',L1343I,7
6746: 'T->C',L1343L,20
6747: 'T->C',L1343S,43
6748: 'A->G',L1343L,44
6748: 'A->T',L1343F,9
6749: 'A->C',N1344H,2
6749: 'A->G',N1344D,17
6749: 'A->T',N1344Y,2
6750: 'A->G',N1344S,96
6751: 'C->A',N1344K,7
6751: 'C->T',N1344N,454
6752: 'C->A',R1345S,60
6752: 'C->T',R1345C,541
6753: 'G->A',R1345H,107
6753: 'G->T',R1345L,4
6754: 'T->C',R1345R,196
6754: 'T->G',R1345R,11
6755: 'G->A',V1346I,58
6755: 'G->C',V1346L,1
6755: 'G->T',V1346F,21
6756: 'T->C',V1346A,56
6757: 'T->C',V1346V,16
6758: 'T->A',C1347S,1
6758: 'T->C',C1347R,11
6759: 'G->A',C1347Y,48
6759: 'G->T',C1347F,385
6760: 'T->C',C1347C,37
6760: 'T->G',C1347W,1138
6761: 'A->G',T1348A,57
6762: 'C->A',T1348N,8
6762: 'C->T',T1348I,3311
6763: 'T->A',T1348T,4
6763: 'T->C',T1348T,109
6763: 'T->G',T1348T,1
6764: 'A->G',N1349D,44
6765: 'A->C',N1349T,4
6765: 'A->G',N1349S,11
6766: 'T->A',N1349K,1
6766: 'T->C',N1349N,22
6767: 'T->A',Y1350N,1
6767: 'T->C',Y1350H,34
6767: 'T->G',Y1350D,2
6768: 'A->G',Y1350C,69
6769: 'T->C',Y1350Y,195
6770: 'A->C',M1351L,1
6770: 'A->G',M1351V,64
6770: 'A->T',M1351L,1
6771: 'T->A',M1351K,6
6771: 'T->C',M1351T,73
6771: 'T->G',M1351R,10
6772: 'G->A',M1351I,29
6772: 'G->T',M1351I,4
6773: 'C->T',P1352S,26
6774: 'C->T',P1352L,3
6775: 'T->A',P1352P,8
6775: 'T->C',P1352P,21
6775: 'T->G',P1352P,32
6776: 'T->C',Y1353H,4
6777: 'A->G',Y1353C,26
6777: 'A->T',Y1353F,64
6778: 'T->C',Y1353Y,554
6779: 'T->A',F1354I,3
6779: 'T->C',F1354L,54
6779: 'T->G',F1354V,2
6780: 'T->A',F1354Y,1
6780: 'T->C',F1354S,12
6780: 'T->G',F1354C,3
6781: 'C->A',F1354L,6
6781: 'C->G',F1354L,1
6781: 'C->T',F1354F,3170
6782: 'T->A',F1355I,6
6782: 'T->C',F1355L,76
6782: 'T->G',F1355V,11
6783: 'T->C',F1355S,3
6784: 'T->A',F1355L,3
6784: 'T->C',F1355F,36
6785: 'A->G',T1356A,14
6786: 'C->A',T1356N,1
6786: 'C->G',T1356S,1
6786: 'C->T',T1356I,1482
6787: 'T->A',T1356T,4
6787: 'T->C',T1356T,10
6787: 'T->G',T1356T,1
6788: 'T->A',L1357I,6
6788: 'T->C',L1357L,5
6788: 'T->G',L1357V,1
6790: 'A->G',L1357L,1747
6791: 'T->A',L1358M,33
6791: 'T->C',L1358L,20
6791: 'T->G',L1358V,103
6792: 'T->C',L1358S,28
6793: 'G->A',L1358L,43
6793: 'G->T',L1358F,96
6794: 'C->A',L1359I,5
6794: 'C->G',L1359V,2
6794: 'C->T',L1359L,528
6795: 'T->C',L1359P,8
6795: 'T->G',L1359R,2
6796: 'A->G',L1359L,3010
6796: 'A->T',L1359L,5
6797: 'C->A',Q1360K,1
6797: 'C->G',Q1360E,2
6798: 'A->G',Q1360R,12
6798: 'A->T',Q1360L,8
6799: 'A->C',Q1360H,21
6799: 'A->G',Q1360Q,74
6799: 'A->T',Q1360H,2
6800: 'T->A',L1361M,1
6800: 'T->C',L1361L,84
6800: 'T->G',L1361V,4
6801: 'T->C',L1361S,1
6802: 'G->A',L1361L,109
6802: 'G->C',L1361F,9
6802: 'G->T',L1361F,236
6803: 'T->A',C1362S,2
6803: 'T->C',C1362R,40
6803: 'T->G',C1362G,1
6804: 'G->A',C1362Y,45
6804: 'G->T',C1362F,44
6805: 'T->C',C1362C,52
6805: 'T->G',C1362W,1
6806: 'A->G',T1363A,183
6807: 'C->A',T1363N,68
6807: 'C->G',T1363S,4
6807: 'C->T',T1363I,2458
6808: 'T->A',T1363T,1
6808: 'T->C',T1363T,50
6808: 'T->G',T1363T,46
6809: 'T->C',F1364L,15
6809: 'T->G',F1364V,8
6810: 'T->A',F1364Y,1
6810: 'T->C',F1364S,45
6811: 'T->A',F1364L,5
6811: 'T->C',F1364F,26
6812: 'A->C',T1365P,2
6812: 'A->G',T1365A,322
6813: 'C->A',T1365N,1
6813: 'C->G',T1365S,2
6813: 'C->T',T1365I,3343
6814: 'T->A',T1365T,3
6814: 'T->C',T1365T,52
6815: 'A->G',R1366G,12
6816: 'G->A',R1366K,366
6816: 'G->T',R1366I,3
6817: 'A->C',R1366S,7
6817: 'A->G',R1366R,35
6818: 'A->C',S1367R,14
6818: 'A->G',S1367G,8
6818: 'A->T',S1367C,1
6819: 'G->A',S1367N,29
6819: 'G->T',S1367I,219
6820: 'T->C',S1367S,15
6820: 'T->G',S1367R,1
6821: 'A->G',T1368A,416
6822: 'C->A',T1368K,62
6822: 'C->G',T1368R,1
6822: 'C->T',T1368I,124
6823: 'A->C',T1368T,1
6823: 'A->G',T1368T,29
6823: 'A->T',T1368T,2
6824: 'A->C',N1369H,8
6824: 'A->G',N1369D,7
6824: 'A->T',N1369Y,1
6825: 'A->C',N1369T,66
6825: 'A->G',N1369S,198
6825: 'A->T',N1369I,1
6826: 'T->C',N1369N,75
6827: 'T->C',S1370P,7
6827: 'T->G',S1370A,3
6828: 'C->A',S1370Y,17
6828: 'C->G',S1370C,1
6828: 'C->T',S1370F,710
6829: 'T->A',S1370S,5
6829: 'T->C',S1370S,35
6830: 'A->G',R1371G,5
6831: 'G->A',R1371K,67
6831: 'G->T',R1371I,35
6832: 'A->C',R1371S,13
6832: 'A->G',R1371R,26
6833: 'A->C',I1372L,7
6833: 'A->G',I1372V,67
6833: 'A->T',I1372F,5
6834: 'T->A',I1372N,1
6834: 'T->C',I1372T,1
6834: 'T->G',I1372S,1
6835: 'T->A',I1372I,2
6835: 'T->C',I1372I,26
6836: 'A->G',K1373E,5
6837: 'A->C',K1373T,3
6837: 'A->G',K1373R,272
6837: 'A->T',K1373I,1
6838: 'A->C',K1373N,4
6838: 'A->G',K1373K,103
6838: 'A->T',K1373N,19
6839: 'G->A',A1374T,31
6839: 'G->T',A1374S,21
6840: 'C->A',A1374E,5
6840: 'C->G',A1374G,1
6840: 'C->T',A1374V,761
6841: 'A->C',A1374A,6
6841: 'A->G',A1374A,177
6841: 'A->T',A1374A,17
6842: 'T->A',S1375T,33
6842: 'T->C',S1375P,37
6842: 'T->G',S1375A,14
6843: 'C->A',S1375Y,74
6843: 'C->G',S1375C,59
6843: 'C->T',S1375F,2996
6844: 'T->A',S1375S,11
6844: 'T->C',S1375S,68
6844: 'T->G',S1375S,1
6845: 'A->C',M1376L,2
6845: 'A->G',M1376V,31
6845: 'A->T',M1376L,6
6846: 'T->A',M1376K,3
6846: 'T->C',M1376T,25
6846: 'T->G',M1376R,6
6847: 'G->A',M1376I,75
6847: 'G->T',M1376I,179
6848: 'C->A',P1377T,24
6848: 'C->G',P1377A,4
6848: 'C->T',P1377S,136
6849: 'C->A',P1377Q,95
6849: 'C->T',P1377L,17
6850: 'G->A',P1377P,166
6850: 'G->C',P1377P,83
6850: 'G->T',P1377P,129
6851: 'A->C',T1378P,1047
6851: 'A->G',T1378A,6
6851: 'A->T',T1378S,2
6852: 'C->A',T1378N,164
6852: 'C->G',T1378S,1
6852: 'C->T',T1378I,49
6853: 'T->A',T1378T,5
6853: 'T->C',T1378T,348
6853: 'T->G',T1378T,10
6854: 'A->G',T1379A,50
6854: 'A->T',T1379S,1
6855: 'C->A',T1379N,36
6855: 'C->T',T1379I,438
6856: 'T->A',T1379T,4
6856: 'T->C',T1379T,22
6857: 'A->G',I1380V,6
6857: 'A->T',I1380L,1
6858: 'T->C',I1380T,13
6858: 'T->G',I1380R,1
6859: 'A->C',I1380I,5
6859: 'A->G',I1380M,36
6859: 'A->T',I1380I,22
6860: 'G->A',A1381T,110
6860: 'G->C',A1381P,2
6860: 'G->T',A1381S,12
6861: 'C->T',A1381V,356
6862: 'A->C',A1381A,3
6862: 'A->G',A1381A,37
6862: 'A->T',A1381A,42
6863: 'A->C',K1382Q,8
6863: 'A->G',K1382E,7
6864: 'A->C',K1382T,7
6864: 'A->G',K1382R,59
6865: 'G->A',K1382K,117
6865: 'G->C',K1382N,10
6865: 'G->T',K1382N,2739
6866: 'A->C',N1383H,10
6866: 'A->T',N1383Y,14
6867: 'A->C',N1383T,10
6867: 'A->G',N1383S,62
6868: 'T->C',N1383N,755
6869: 'A->G',T1384A,5
6869: 'A->T',T1384S,116
6870: 'C->A',T1384N,7
6870: 'C->G',T1384S,8
6870: 'C->T',T1384I,64
6871: 'T->C',T1384T,32
6871: 'T->G',T1384T,2
6872: 'G->A',V1385I,186
6872: 'G->T',V1385F,15
6873: 'T->C',V1385A,76
6873: 'T->G',V1385G,29
6874: 'T->A',V1385V,6
6874: 'T->C',V1385V,30
6874: 'T->G',V1385V,65
6875: 'A->G',K1386E,18
6876: 'A->C',K1386T,4
6876: 'A->G',K1386R,24
6877: 'G->A',K1386K,83
6877: 'G->C',K1386N,3
6877: 'G->T',K1386N,377
6878: 'A->C',S1387R,1
6878: 'A->G',S1387G,139
6879: 'G->A',S1387N,14
6879: 'G->T',S1387I,25
6880: 'T->A',S1387R,1
6880: 'T->C',S1387S,34
6880: 'T->G',S1387R,1
6881: 'G->A',V1388I,557
6881: 'G->T',V1388F,9
6882: 'T->C',V1388A,30
6882: 'T->G',V1388G,1
6883: 'C->A',V1388V,16
6883: 'C->T',V1388V,1856
6884: 'G->A',G1389S,699
6884: 'G->T',G1389C,435
6885: 'G->A',G1389D,2
6885: 'G->T',G1389V,85
6886: 'T->A',G1389G,1
6886: 'T->C',G1389G,203
6886: 'T->G',G1389G,17
6887: 'A->G',K1390E,47
6888: 'A->C',K1390T,10
6888: 'A->G',K1390R,24
6888: 'A->T',K1390I,4
6889: 'A->C',K1390N,56
6889: 'A->G',K1390K,142
6889: 'A->T',K1390N,1
6890: 'T->C',F1391L,62
6890: 'T->G',F1391V,2
6891: 'T->C',F1391S,2
6891: 'T->G',F1391C,2
6892: 'T->A',F1391L,3
6892: 'T->C',F1391F,72
6892: 'T->G',F1391L,27
6893: 'T->A',C1392S,3
6893: 'T->C',C1392R,2
6894: 'G->A',C1392Y,136
6894: 'G->T',C1392F,1107
6895: 'T->C',C1392C,68
6895: 'T->G',C1392W,6
6896: 'C->A',L1393I,33
6896: 'C->G',L1393V,5
6896: 'C->T',L1393L,4636
6897: 'T->A',L1393Q,6
6898: 'A->C',L1393L,2
6898: 'A->G',L1393L,17
6898: 'A->T',L1393L,1
6899: 'G->A',E1394K,4
6899: 'G->C',E1394Q,2
6900: 'A->C',E1394A,3
6900: 'A->G',E1394G,37
6900: 'A->T',E1394V,3
6901: 'G->A',E1394E,185
6901: 'G->C',E1394D,1
6901: 'G->T',E1394D,41
6902: 'G->A',A1395T,19
6902: 'G->T',A1395S,29
6903: 'C->A',A1395D,1
6903: 'C->T',A1395V,84
6904: 'T->A',A1395A,1
6904: 'T->C',A1395A,340
6904: 'T->G',A1395A,118
6905: 'T->A',S1396T,3
6905: 'T->C',S1396P,2
6905: 'T->G',S1396A,208
6906: 'C->T',S1396L,245
6907: 'A->C',S1396S,292
6907: 'A->G',S1396S,239
6907: 'A->T',S1396S,4
6908: 'T->A',F1397I,1
6908: 'T->C',F1397L,276
6908: 'T->G',F1397V,16
6909: 'T->A',F1397Y,11
6909: 'T->C',F1397S,8
6910: 'T->C',F1397F,93
6910: 'T->G',F1397L,1
6911: 'A->G',N1398D,49
6912: 'A->C',N1398T,6
6912: 'A->G',N1398S,75
6912: 'A->T',N1398I,1
6913: 'T->C',N1398N,28
6913: 'T->G',N1398K,3
6914: 'T->A',Y1399N,1
6914: 'T->C',Y1399H,3
6915: 'A->G',Y1399C,14
6916: 'T->C',Y1399Y,56
6917: 'T->A',L1400M,3
6917: 'T->C',L1400L,3
6918: 'T->C',L1400S,2
6918: 'T->G',L1400W,2
6919: 'G->A',L1400L,72
6919: 'G->C',L1400F,4
6919: 'G->T',L1400F,209
6920: 'A->C',K1401Q,19
6920: 'A->G',K1401E,2
6921: 'A->C',K1401T,8
6921: 'A->G',K1401R,183
6921: 'A->T',K1401M,3
6922: 'G->A',K1401K,162
6922: 'G->C',K1401N,1
6922: 'G->T',K1401N,26
6923: 'T->C',S1402P,1
6924: 'C->T',S1402L,10
6925: 'A->G',S1402S,80
6925: 'A->T',S1402S,2
6926: 'C->A',P1403T,16
6926: 'C->T',P1403S,1261
6927: 'C->A',P1403H,31
6927: 'C->T',P1403L,506
6928: 'T->C',P1403P,29
6929: 'A->G',N1404D,2
6930: 'A->C',N1404T,2
6930: 'A->G',N1404S,35
6931: 'T->A',N1404K,1
6931: 'T->C',N1404N,56
6931: 'T->G',N1404K,13
6932: 'T->A',F1405I,1
6932: 'T->C',F1405L,14
6933: 'T->G',F1405C,40
6934: 'T->A',F1405L,1
6934: 'T->C',F1405F,182
6935: 'T->C',S1406P,283
6935: 'T->G',S1406A,318
6936: 'C->A',S1406Y,2
6936: 'C->G',S1406C,2
6936: 'C->T',S1406F,3458
6937: 'T->A',S1406S,34
6937: 'T->C',S1406S,66
6938: 'A->G',K1407E,1
6939: 'A->C',K1407T,1
6939: 'A->G',K1407R,19
6940: 'A->C',K1407N,1
6940: 'A->G',K1407K,18
6941: 'C->A',L1408M,69
6941: 'C->G',L1408V,1
6941: 'C->T',L1408L,8896
6942: 'T->A',L1408Q,1
6943: 'G->A',L1408L,18
6943: 'G->C',L1408L,30
6943: 'G->T',L1408L,844
6944: 'A->C',I1409L,26
6944: 'A->G',I1409V,228
6944: 'A->T',I1409L,1
6945: 'T->C',I1409T,81
6946: 'A->G',I1409M,23
6947: 'A->C',N1410H,1
6947: 'A->G',N1410D,12
6947: 'A->T',N1410Y,1
6948: 'A->C',N1410T,171
6948: 'A->G',N1410S,375
6948: 'A->T',N1410I,1
6949: 'T->A',N1410K,6
6949: 'T->C',N1410N,154
6950: 'A->C',I1411L,1
6950: 'A->G',I1411V,109
6951: 'T->C',I1411T,17
6951: 'T->G',I1411S,5
6952: 'T->C',I1411I,48
6952: 'T->G',I1411M,6
6953: 'A->C',I1412L,2
6953: 'A->G',I1412V,33
6953: 'A->T',I1412L,4
6954: 'T->C',I1412T,737395
6955: 'A->C',I1412I,3
6955: 'A->G',I1412M,118
6956: 'A->C',I1413L,3
6956: 'A->G',I1413V,29
6956: 'A->T',I1413F,143
6957: 'T->C',I1413T,148
6957: 'T->G',I1413S,40
6958: 'T->C',I1413I,181
6958: 'T->G',I1413M,3
6959: 'T->A',W1414R,2
6959: 'T->C',W1414R,21
6960: 'G->C',W1414S,1
6960: 'G->T',W1414L,72
6961: 'G->C',W1414C,61
6961: 'G->T',W1414C,291
6962: 'T->C',F1415L,10
6962: 'T->G',F1415V,23
6963: 'T->C',F1415S,17
6964: 'T->C',F1415F,455
6964: 'T->G',F1415L,2
6965: 'T->C',L1416L,17
6965: 'T->G',L1416V,3
6967: 'A->G',L1416L,717
6968: 'C->A',L1417I,10
6968: 'C->G',L1417V,20
6968: 'C->T',L1417L,9532
6969: 'T->A',L1417Q,1
6969: 'T->C',L1417P,30
6970: 'A->C',L1417L,2
6970: 'A->G',L1417L,18
6971: 'T->A',L1418I,4
6971: 'T->C',L1418L,166
6971: 'T->G',L1418V,3
6972: 'T->C',L1418S,25
6973: 'A->G',L1418L,26
6973: 'A->T',L1418F,24
6974: 'A->C',S1419R,21
6974: 'A->G',S1419G,13
6975: 'G->T',S1419I,235
6976: 'T->C',S1419S,30
6977: 'G->A',V1420I,300
6977: 'G->C',V1420L,1
6977: 'G->T',V1420F,128
6978: 'T->C',V1420A,70
6978: 'T->G',V1420G,3
6979: 'T->A',V1420V,101
6979: 'T->C',V1420V,20
6979: 'T->G',V1420V,94
6980: 'T->A',C1421S,96
6980: 'T->G',C1421G,2
6981: 'G->A',C1421Y,115
6981: 'G->T',C1421F,141
6982: 'C->T',C1421C,2228
6983: 'C->A',L1422I,131
6983: 'C->T',L1422L,613
6984: 'T->C',L1422P,1
6985: 'A->G',L1422L,18
6985: 'A->T',L1422L,390
6986: 'G->A',G1423S,121
6986: 'G->T',G1423C,149
6987: 'G->T',G1423V,71
6988: 'T->G',G1423G,1
6989: 'T->A',S1424T,1
6989: 'T->C',S1424P,72
6989: 'T->G',S1424A,34
6990: 'C->A',S1424Y,18
6990: 'C->G',S1424C,53
6990: 'C->T',S1424F,4747
6991: 'T->A',S1424S,2
6991: 'T->C',S1424S,221
6991: 'T->G',S1424S,5
6992: 'T->A',L1425I,2
6992: 'T->C',L1425L,35
6992: 'T->G',L1425V,2
6993: 'T->C',L1425S,40
6994: 'A->G',L1425L,29
6994: 'A->T',L1425F,12
6995: 'A->C',I1426L,26
6995: 'A->G',I1426V,13
6996: 'T->A',I1426N,2
6996: 'T->C',I1426T,239
6996: 'T->G',I1426S,14
6997: 'C->A',I1426I,28
6997: 'C->T',I1426I,960
6998: 'T->A',Y1427N,2
6998: 'T->C',Y1427H,180
6999: 'A->G',Y1427C,10
7000: 'C->T',Y1427Y,443
7001: 'T->A',S1428T,154
7001: 'T->C',S1428P,55
7001: 'T->G',S1428A,27
7002: 'C->T',S1428L,484
7003: 'A->C',S1428S,1
7003: 'A->G',S1428S,45
7003: 'A->T',S1428S,6
7004: 'A->C',T1429P,48
7004: 'A->G',T1429A,35
7004: 'A->T',T1429S,2
7005: 'C->A',T1429N,63
7005: 'C->T',T1429I,455
7006: 'C->A',T1429T,35
7006: 'C->G',T1429T,22
7006: 'C->T',T1429T,948
7007: 'G->A',A1430T,135
7007: 'G->T',A1430S,42
7008: 'C->A',A1430D,1
7008: 'C->T',A1430V,217
7009: 'T->A',A1430A,121
7009: 'T->C',A1430A,60
7009: 'T->G',A1430A,4
7010: 'G->A',A1431T,70
7010: 'G->T',A1431S,27
7011: 'C->A',A1431D,10
7011: 'C->G',A1431G,2
7011: 'C->T',A1431V,2257
7012: 'T->A',A1431A,19
7012: 'T->C',A1431A,48
7012: 'T->G',A1431A,29
7013: 'T->C',L1432L,203
7013: 'T->G',L1432V,6
7014: 'T->C',L1432S,12
7015: 'A->C',L1432F,113
7015: 'A->G',L1432L,20
7015: 'A->T',L1432F,1
7016: 'G->A',G1433S,40
7016: 'G->C',G1433R,2
7016: 'G->T',G1433C,175
7017: 'G->A',G1433D,11
7017: 'G->C',G1433A,3
7017: 'G->T',G1433V,158
7018: 'T->A',G1433G,6
7018: 'T->C',G1433G,41
7019: 'G->A',V1434I,99
7019: 'G->T',V1434F,87
7020: 'T->A',V1434D,1
7020: 'T->C',V1434A,17
7020: 'T->G',V1434G,144
7021: 'T->A',V1434V,5
7021: 'T->C',V1434V,22
7021: 'T->G',V1434V,12
7022: 'T->A',L1435I,1
7022: 'T->C',L1435L,110
7022: 'T->G',L1435V,1
7023: 'T->C',L1435S,17
7024: 'A->G',L1435L,32
7024: 'A->T',L1435F,140
7025: 'A->C',M1436L,66
7025: 'A->G',M1436V,186
7026: 'T->A',M1436K,3
7026: 'T->C',M1436T,138
7026: 'T->G',M1436R,3
7027: 'G->A',M1436I,30
7027: 'G->T',M1436I,366
7028: 'T->A',S1437T,1
7028: 'T->C',S1437P,11
7028: 'T->G',S1437A,19
7029: 'C->A',S1437Y,45
7029: 'C->T',S1437F,4334
7030: 'T->A',S1437S,31
7030: 'T->C',S1437S,27
7030: 'T->G',S1437S,3
7031: 'A->C',N1438H,6
7031: 'A->G',N1438D,69
7031: 'A->T',N1438Y,3
7032: 'A->C',N1438T,40
7032: 'A->G',N1438S,57
7032: 'A->T',N1438I,7
7033: 'T->A',N1438K,7
7033: 'T->C',N1438N,315
7033: 'T->G',N1438K,31
7034: 'T->A',L1439I,7
7034: 'T->C',L1439L,31
7034: 'T->G',L1439V,35
7035: 'T->C',L1439S,9
7036: 'A->G',L1439L,7
7036: 'A->T',L1439F,30
7037: 'G->A',G1440S,229
7037: 'G->C',G1440R,6
7037: 'G->T',G1440C,536
7038: 'G->A',G1440D,449
7038: 'G->C',G1440A,2
7038: 'G->T',G1440V,48
7039: 'C->A',G1440G,24
7039: 'C->G',G1440G,1
7039: 'C->T',G1440G,766
7040: 'A->C',M1441L,16
7040: 'A->G',M1441V,59
7040: 'A->T',M1441L,87
7041: 'T->A',M1441K,18
7041: 'T->C',M1441T,125
7041: 'T->G',M1441R,4
7042: 'G->A',M1441I,84
7042: 'G->T',M1441I,43980
7043: 'C->A',P1442T,9
7043: 'C->T',P1442S,468
7044: 'C->A',P1442H,40
7044: 'C->T',P1442L,545
7045: 'T->A',P1442P,1
7045: 'T->C',P1442P,204
7045: 'T->G',P1442P,66
7046: 'T->C',S1443P,1
7046: 'T->G',S1443A,4
7047: 'C->A',S1443Y,31
7047: 'C->G',S1443C,1
7047: 'C->T',S1443F,394
7048: 'T->A',S1443S,3
7048: 'T->C',S1443S,209
7048: 'T->G',S1443S,6
7049: 'T->C',Y1444H,139
7049: 'T->G',Y1444D,1
7050: 'A->C',Y1444S,4
7050: 'A->G',Y1444C,101
7051: 'C->T',Y1444Y,354
7052: 'T->C',C1445R,3
7052: 'T->G',C1445G,30
7053: 'G->A',C1445Y,1
7054: 'T->C',C1445C,21
7055: 'A->G',T1446A,24
7056: 'C->A',T1446N,54
7056: 'C->T',T1446I,1179
7057: 'T->A',T1446T,16
7057: 'T->C',T1446T,124
7057: 'T->G',T1446T,147
7058: 'G->A',G1447S,249
7058: 'G->T',G1447C,229
7059: 'G->A',G1447D,482
7059: 'G->T',G1447V,229
7060: 'T->C',G1447G,98
7060: 'T->G',G1447G,1
7061: 'T->A',Y1448N,11
7061: 'T->C',Y1448H,203
7062: 'A->G',Y1448C,40
7063: 'C->T',Y1448Y,307
7064: 'A->C',R1449R,5
7064: 'A->G',R1449G,120
7065: 'G->A',R1449K,43
7065: 'G->C',R1449T,1
7065: 'G->T',R1449I,15
7066: 'A->C',R1449S,17
7066: 'A->G',R1449R,729
7066: 'A->T',R1449S,2
7067: 'G->A',E1450K,322
7067: 'G->C',E1450Q,11
7068: 'A->C',E1450A,44
7068: 'A->G',E1450G,89
7068: 'A->T',E1450V,1
7069: 'A->C',E1450D,616
7069: 'A->G',E1450E,94
7069: 'A->T',E1450D,11
7070: 'G->A',G1451S,48
7070: 'G->C',G1451R,12
7070: 'G->T',G1451C,183
7071: 'G->A',G1451D,61
7071: 'G->T',G1451V,113
7072: 'C->A',G1451G,4
7072: 'C->T',G1451G,255
7074: 'A->G',Y1452C,11
7075: 'T->C',Y1452Y,120
7076: 'T->A',L1453M,1
7076: 'T->C',L1453L,20
7076: 'T->G',L1453V,2
7077: 'T->C',L1453S,26
7077: 'T->G',L1453W,2
7078: 'G->A',L1453L,110
7078: 'G->C',L1453F,1
7078: 'G->T',L1453F,64
7079: 'A->C',N1454H,10
7079: 'A->G',N1454D,84
7079: 'A->T',N1454Y,7
7080: 'A->C',N1454T,17
7080: 'A->G',N1454S,24
7081: 'C->A',N1454K,32
7081: 'C->G',N1454K,2
7081: 'C->T',N1454N,1383
7082: 'T->A',S1455T,3
7082: 'T->C',S1455P,21
7082: 'T->G',S1455A,22
7083: 'C->A',S1455Y,20
7083: 'C->T',S1455F,1014
7084: 'T->A',S1455S,17
7084: 'T->C',S1455S,107
7085: 'A->C',T1456P,4
7085: 'A->G',T1456A,28
7085: 'A->T',T1456S,9
7086: 'C->A',T1456N,10
7086: 'C->T',T1456I,4463
7087: 'T->A',T1456T,3
7087: 'T->C',T1456T,194
7088: 'A->G',N1457D,14
7088: 'A->T',N1457Y,28
7089: 'A->C',N1457T,36
7089: 'A->G',N1457S,86
7089: 'A->T',N1457I,4
7090: 'T->A',N1457K,6
7090: 'T->C',N1457N,100
7090: 'T->G',N1457K,4
7091: 'G->A',V1458I,41
7091: 'G->C',V1458L,20
7091: 'G->T',V1458F,57
7092: 'T->A',V1458D,1
7092: 'T->C',V1458A,91
7092: 'T->G',V1458G,90
7093: 'C->A',V1458V,4
7093: 'C->G',V1458V,5
7093: 'C->T',V1458V,1136
7094: 'A->G',T1459A,13
7095: 'C->A',T1459N,7
7095: 'C->T',T1459I,162
7096: 'T->A',T1459T,2
7096: 'T->C',T1459T,51
7096: 'T->G',T1459T,1
7097: 'A->G',I1460V,2579
7098: 'T->C',I1460T,50
7098: 'T->G',I1460S,5
7099: 'T->A',I1460I,59
7099: 'T->C',I1460I,30
7099: 'T->G',I1460M,5
7100: 'G->A',A1461T,562
7100: 'G->T',A1461S,10
7101: 'C->A',A1461E,24
7101: 'C->T',A1461V,1083
7102: 'A->C',A1461A,1
7102: 'A->G',A1461A,96
7102: 'A->T',A1461A,13
7103: 'A->C',T1462P,1
7103: 'A->G',T1462A,59
7104: 'C->A',T1462N,55
7104: 'C->T',T1462I,834
7105: 'C->A',T1462T,146
7105: 'C->G',T1462T,3
7105: 'C->T',T1462T,1915
7106: 'T->C',Y1463H,162
7107: 'A->C',Y1463S,2
7107: 'A->G',Y1463C,6
7108: 'C->T',Y1463Y,2000
7109: 'T->A',C1464S,3
7110: 'G->A',C1464Y,3
7111: 'T->C',C1464C,42
7112: 'A->G',T1465A,62
7113: 'C->A',T1465N,11
7113: 'C->G',T1465S,1
7113: 'C->T',T1465I,3357
7114: 'T->A',T1465T,46
7114: 'T->C',T1465T,72
7114: 'T->G',T1465T,4
7115: 'G->A',G1466S,65
7115: 'G->T',G1466C,5
7116: 'G->A',G1466D,108
7116: 'G->T',G1466V,59
7117: 'T->A',G1466G,2
7117: 'T->C',G1466G,169
7118: 'T->A',S1467T,122
7118: 'T->C',S1467P,8
7118: 'T->G',S1467A,4
7119: 'C->A',S1467Y,20
7119: 'C->G',S1467C,4
7119: 'C->T',S1467F,1899
7120: 'T->A',S1467S,5
7120: 'T->C',S1467S,231
7120: 'T->G',S1467S,11
7121: 'A->G',I1468V,149
7121: 'A->T',I1468L,8
7122: 'T->A',I1468K,2
7122: 'T->C',I1468T,538
7122: 'T->G',I1468R,1
7123: 'A->C',I1468I,10
7123: 'A->G',I1468M,75
7123: 'A->T',I1468I,4
7124: 'C->A',P1469T,470
7124: 'C->G',P1469A,13
7124: 'C->T',P1469S,905053
7125: 'C->A',P1469H,45
7125: 'C->G',P1469R,1
7125: 'C->T',P1469L,447
7126: 'T->A',P1469P,4
7126: 'T->C',P1469P,44
7126: 'T->G',P1469P,339
7127: 'T->A',C1470S,3
7127: 'T->C',C1470R,3
7128: 'G->A',C1470Y,4
7128: 'G->C',C1470S,1
7128: 'G->T',C1470F,1
7129: 'T->C',C1470C,7
7130: 'A->C',S1471R,4
7130: 'A->G',S1471G,64
7130: 'A->T',S1471C,7
7131: 'G->C',S1471T,12
7131: 'G->T',S1471I,29
7132: 'T->C',S1471S,22
7132: 'T->G',S1471R,2
7133: 'G->A',V1472I,85
7133: 'G->T',V1472F,43
7134: 'T->C',V1472A,59
7134: 'T->G',V1472G,3
7135: 'T->A',V1472V,14
7135: 'T->C',V1472V,255
7135: 'T->G',V1472V,10
7136: 'T->A',C1473S,2
7136: 'T->G',C1473G,3
7137: 'G->A',C1473Y,6
7137: 'G->T',C1473F,3
7138: 'T->C',C1473C,56
7138: 'T->G',C1473W,1
7139: 'C->A',L1474I,21
7139: 'C->G',L1474V,3
7139: 'C->T',L1474F,6
7141: 'T->A',L1474L,28
7141: 'T->C',L1474L,7
7142: 'A->C',S1475R,2
7142: 'A->G',S1475G,1034
7142: 'A->T',S1475C,8
7143: 'G->A',S1475N,33
7143: 'G->T',S1475I,164
7144: 'T->A',S1475R,7
7144: 'T->C',S1475S,36
7145: 'G->A',G1476S,351
7145: 'G->T',G1476C,31
7146: 'G->A',G1476D,138
7146: 'G->T',G1476V,33
7147: 'T->C',G1476G,32
7148: 'T->A',L1477I,1
7148: 'T->C',L1477L,100
7148: 'T->G',L1477V,3
7149: 'T->C',L1477S,6
7150: 'A->C',L1477F,5
7150: 'A->G',L1477L,129
7150: 'A->T',L1477F,7
7152: 'A->C',D1478A,1
7153: 'T->A',D1478E,2
7153: 'T->C',D1478D,1704
7153: 'T->G',D1478E,1
7154: 'T->A',S1479T,7
7154: 'T->C',S1479P,1
7154: 'T->G',S1479A,10
7155: 'C->A',S1479Y,167
7155: 'C->T',S1479F,10
7156: 'T->A',S1479S,79
7156: 'T->C',S1479S,62
7156: 'T->G',S1479S,5
7157: 'T->A',L1480I,6
7157: 'T->C',L1480L,130
7157: 'T->G',L1480V,2
7158: 'T->C',L1480S,6
7159: 'A->G',L1480L,20
7160: 'G->A',D1481N,286
7160: 'G->C',D1481H,49
7160: 'G->T',D1481Y,42
7161: 'A->C',D1481A,2
7161: 'A->G',D1481G,51
7162: 'C->A',D1481E,308
7162: 'C->G',D1481E,12
7162: 'C->T',D1481D,2279
7163: 'A->G',T1482A,59
7164: 'C->A',T1482N,44
7164: 'C->T',T1482I,1956
7165: 'C->A',T1482T,116
7165: 'C->G',T1482T,20
7165: 'C->T',T1482T,3679
7167: 'A->G',Y1483C,1
7168: 'T->C',Y1483Y,718
7169: 'C->T',P1484S,174
7170: 'C->A',P1484H,2
7170: 'C->T',P1484L,64
7171: 'T->A',P1484P,2
7171: 'T->C',P1484P,284
7171: 'T->G',P1484P,92
7172: 'T->A',S1485T,1
7172: 'T->C',S1485P,2
7172: 'T->G',S1485A,31
7173: 'C->A',S1485Y,22
7173: 'C->G',S1485C,1
7173: 'C->T',S1485F,1005
7174: 'T->A',S1485S,4
7174: 'T->C',S1485S,34
7174: 'T->G',S1485S,2
7175: 'T->A',L1486I,1
7175: 'T->C',L1486L,55
7176: 'T->C',L1486S,7
7177: 'A->G',L1486L,55
7177: 'A->T',L1486F,2
7178: 'G->A',E1487K,70
7178: 'G->C',E1487Q,2
7179: 'A->C',E1487A,11
7179: 'A->G',E1487G,2
7179: 'A->T',E1487V,3
7180: 'A->C',E1487D,9
7180: 'A->G',E1487E,17
7181: 'A->G',T1488A,13
7182: 'C->A',T1488N,4
7182: 'C->T',T1488I,174
7183: 'T->C',T1488T,55
7184: 'A->C',I1489L,4
7184: 'A->G',I1489V,17
7184: 'A->T',I1489L,2
7185: 'T->A',I1489K,24
7185: 'T->C',I1489T,104
7185: 'T->G',I1489R,8
7186: 'A->G',I1489M,23
7186: 'A->T',I1489I,7
7189: 'A->G',Q1490Q,19
7190: 'A->C',I1491L,6
7190: 'A->G',I1491V,522
7190: 'A->T',I1491F,2
7191: 'T->C',I1491T,7
7192: 'T->A',I1491I,10
7192: 'T->C',I1491I,114
7192: 'T->G',I1491M,2
7193: 'A->G',T1492A,5
7194: 'C->A',T1492N,71
7194: 'C->T',T1492I,642
7195: 'C->A',T1492T,5
7195: 'C->G',T1492T,8
7195: 'C->T',T1492T,864
7196: 'A->C',I1493L,3
7196: 'A->G',I1493V,40
7197: 'T->A',I1493N,1
7197: 'T->C',I1493T,2
7198: 'T->A',I1493I,1
7198: 'T->C',I1493I,42
7198: 'T->G',I1493M,1
7199: 'T->C',S1494P,5
7199: 'T->G',S1494A,23
7200: 'C->T',S1494L,762
7201: 'A->C',S1494S,9
7201: 'A->G',S1494S,3588
7201: 'A->T',S1494S,9
7202: 'T->C',S1495P,87
7202: 'T->G',S1495A,21
7203: 'C->A',S1495Y,12
7203: 'C->G',S1495C,4
7203: 'C->T',S1495F,260
7204: 'T->A',S1495S,79
7204: 'T->C',S1495S,211
7204: 'T->G',S1495S,1
7205: 'T->A',F1496I,1
7205: 'T->C',F1496L,32
7206: 'T->C',F1496S,4
7206: 'T->G',F1496C,1
7207: 'T->A',F1496L,5
7207: 'T->C',F1496F,27
7208: 'A->G',K1497E,1
7209: 'A->C',K1497T,8
7209: 'A->G',K1497R,30
7210: 'A->C',K1497N,24
7210: 'A->G',K1497K,74
7211: 'T->A',W1498R,6
7211: 'T->C',W1498R,36
7212: 'G->C',W1498S,1
7212: 'G->T',W1498L,3
7213: 'G->C',W1498C,2
7213: 'G->T',W1498C,129
7214: 'G->A',D1499N,54
7214: 'G->T',D1499Y,1
7215: 'A->C',D1499A,1
7215: 'A->G',D1499G,2
7216: 'T->C',D1499D,128
7217: 'T->C',L1500L,102
7217: 'T->G',L1500V,2
7218: 'T->C',L1500S,1
7219: 'A->G',L1500L,706
7219: 'A->T',L1500F,1
7220: 'A->G',T1501A,4
7221: 'C->A',T1501N,12
7221: 'C->G',T1501S,1
7221: 'C->T',T1501I,1
7222: 'T->A',T1501T,29
7222: 'T->C',T1501T,41
7222: 'T->G',T1501T,4
7223: 'G->A',A1502T,150
7223: 'G->T',A1502S,9
7224: 'C->A',A1502D,5
7224: 'C->G',A1502G,1
7224: 'C->T',A1502V,2074
7225: 'T->A',A1502A,3
7225: 'T->C',A1502A,55
7225: 'T->G',A1502A,17
7226: 'T->A',F1503I,16
7226: 'T->C',F1503L,13
7226: 'T->G',F1503V,5
7227: 'T->A',F1503Y,8
7227: 'T->C',F1503S,9
7227: 'T->G',F1503C,21
7228: 'T->A',F1503L,28
7228: 'T->C',F1503F,68
7228: 'T->G',F1503L,2
7229: 'G->A',G1504S,43
7229: 'G->T',G1504C,93
7230: 'G->A',G1504D,1
7230: 'G->T',G1504V,7
7231: 'C->A',G1504G,35
7231: 'C->T',G1504G,471
7232: 'T->A',L1505I,2
7232: 'T->C',L1505L,19
7232: 'T->G',L1505V,3
7233: 'T->C',L1505S,91
7234: 'A->G',L1505L,87
7235: 'G->A',V1506I,65
7235: 'G->C',V1506L,4
7235: 'G->T',V1506F,303
7236: 'T->C',V1506A,11
7236: 'T->G',V1506G,39
7237: 'T->A',V1506V,18
7237: 'T->C',V1506V,61
7237: 'T->G',V1506V,7
7238: 'G->A',A1507T,81
7238: 'G->C',A1507P,1
7238: 'G->T',A1507S,15
7239: 'C->A',A1507E,1
7239: 'C->G',A1507G,11
7239: 'C->T',A1507V,216
7240: 'A->C',A1507A,62
7240: 'A->G',A1507A,86
7240: 'A->T',A1507A,59
7241: 'G->A',E1508K,1
7243: 'G->A',E1508E,86
7244: 'T->G',W1509G,3
7245: 'G->C',W1509S,1
7245: 'G->T',W1509L,7
7246: 'G->T',W1509C,1551
7247: 'T->C',F1510L,35
7247: 'T->G',F1510V,22
7248: 'T->C',F1510S,21
7248: 'T->G',F1510C,16
7249: 'T->C',F1510F,190
7249: 'T->G',F1510L,1
7250: 'T->C',L1511L,9
7250: 'T->G',L1511V,383
7251: 'T->C',L1511S,8
7252: 'G->A',L1511L,1092
7252: 'G->C',L1511F,2
7252: 'G->T',L1511F,367
7253: 'G->T',A1512S,100
7254: 'C->G',A1512G,2
7255: 'A->C',A1512A,6
7255: 'A->G',A1512A,51
7255: 'A->T',A1512A,17
7256: 'T->A',Y1513N,2
7256: 'T->C',Y1513H,8
7257: 'A->C',Y1513S,1
7257: 'A->G',Y1513C,7
7257: 'A->T',Y1513F,38
7258: 'T->C',Y1513Y,389
7259: 'A->C',I1514L,15
7259: 'A->G',I1514V,683
7259: 'A->T',I1514F,3
7260: 'T->A',I1514N,3
7260: 'T->C',I1514T,77
7260: 'T->G',I1514S,5
7261: 'T->A',I1514I,2
7261: 'T->C',I1514I,17
7261: 'T->G',I1514M,2
7262: 'C->A',L1515I,147
7262: 'C->G',L1515V,1
7262: 'C->T',L1515F,2690
7263: 'T->A',L1515H,1
7263: 'T->C',L1515P,1
7264: 'T->A',L1515L,6
7264: 'T->C',L1515L,298
7264: 'T->G',L1515L,12
7265: 'T->C',F1516L,143
7265: 'T->G',F1516V,2
7266: 'T->A',F1516Y,24
7266: 'T->C',F1516S,1
7266: 'T->G',F1516C,14
7267: 'C->A',F1516L,2
7267: 'C->T',F1516F,4101
7268: 'A->G',T1517A,8
7269: 'C->A',T1517N,6
7269: 'C->T',T1517I,2
7270: 'T->A',T1517T,6
7270: 'T->C',T1517T,16
7271: 'A->C',R1518R,3
7271: 'A->G',R1518G,51
7272: 'G->A',R1518K,4437
7272: 'G->T',R1518M,2
7273: 'G->A',R1518R,76
7273: 'G->T',R1518S,118
7274: 'T->C',F1519L,19
7274: 'T->G',F1519V,43
7275: 'T->A',F1519Y,1
7275: 'T->C',F1519S,29
7275: 'T->G',F1519C,19
7276: 'T->C',F1519F,34
7276: 'T->G',F1519L,16
7277: 'T->C',F1520L,20
7278: 'T->A',F1520Y,2
7278: 'T->G',F1520C,1
7279: 'C->A',F1520L,8
7279: 'C->G',F1520L,1
7279: 'C->T',F1520F,3238
7280: 'T->C',Y1521H,2
7281: 'A->G',Y1521C,17
7282: 'T->C',Y1521Y,191
7283: 'G->A',V1522I,146
7283: 'G->C',V1522L,3
7283: 'G->T',V1522L,4
7284: 'T->C',V1522A,146
7285: 'A->C',V1522V,2
7285: 'A->G',V1522V,68
7286: 'C->A',L1523I,17
7286: 'C->T',L1523F,4
7287: 'T->A',L1523H,1
7288: 'T->A',L1523L,199
7288: 'T->C',L1523L,243
7288: 'T->G',L1523L,25
7289: 'G->A',G1524R,13
7290: 'G->A',G1524E,243
7290: 'G->C',G1524A,1
7290: 'G->T',G1524V,42
7291: 'A->C',G1524G,12
7291: 'A->G',G1524G,199
7291: 'A->T',G1524G,3
7292: 'T->A',L1525M,10
7292: 'T->C',L1525L,1006
7292: 'T->G',L1525V,41
7293: 'T->C',L1525S,47
7293: 'T->G',L1525W,27
7294: 'G->A',L1525L,123
7294: 'G->T',L1525F,76
7295: 'G->A',A1526T,1243
7295: 'G->T',A1526S,90
7296: 'C->T',A1526V,579
7297: 'T->A',A1526A,21
7297: 'T->C',A1526A,59
7297: 'T->G',A1526A,4
7298: 'G->A',A1527T,48
7298: 'G->T',A1527S,33
7299: 'C->A',A1527E,2
7299: 'C->T',A1527V,13417
7300: 'A->C',A1527A,5
7300: 'A->G',A1527A,41
7300: 'A->T',A1527A,21
7301: 'A->C',I1528L,10
7301: 'A->G',I1528V,348
7301: 'A->T',I1528F,1
7302: 'T->C',I1528T,94
7302: 'T->G',I1528S,9
7303: 'C->A',I1528I,84
7303: 'C->G',I1528M,1
7303: 'C->T',I1528I,2525
7304: 'A->C',M1529L,11
7304: 'A->G',M1529V,6
7304: 'A->T',M1529L,32
7305: 'T->A',M1529K,1
7305: 'T->C',M1529T,32
7305: 'T->G',M1529R,13
7306: 'G->A',M1529I,12
7306: 'G->C',M1529I,18
7306: 'G->T',M1529I,597
7307: 'C->A',Q1530K,5
7307: 'C->G',Q1530E,1
7308: 'A->C',Q1530P,1
7308: 'A->G',Q1530R,18
7308: 'A->T',Q1530L,2
7309: 'A->C',Q1530H,5
7309: 'A->G',Q1530Q,67
7309: 'A->T',Q1530H,2
7310: 'T->A',L1531M,3
7310: 'T->C',L1531L,29
7310: 'T->G',L1531V,13
7311: 'T->C',L1531S,2
7311: 'T->G',L1531W,1
7312: 'G->A',L1531L,247
7312: 'G->C',L1531F,12
7312: 'G->T',L1531F,94
7313: 'T->C',F1532L,2
7313: 'T->G',F1532V,6
7314: 'T->A',F1532Y,3
7314: 'T->G',F1532C,1
7315: 'T->C',F1532F,93
7315: 'T->G',F1532L,2
7316: 'T->A',F1533I,3
7316: 'T->C',F1533L,7
7316: 'T->G',F1533V,2
7317: 'T->C',F1533S,79
7317: 'T->G',F1533C,8
7318: 'C->A',F1533L,1
7318: 'C->G',F1533L,1
7318: 'C->T',F1533F,851
7319: 'A->C',S1534R,4
7319: 'A->G',S1534G,92
7319: 'A->T',S1534C,4
7320: 'G->A',S1534N,108
7320: 'G->C',S1534T,22
7320: 'G->T',S1534I,104
7321: 'C->A',S1534R,4
7321: 'C->G',S1534R,1
7321: 'C->T',S1534S,653
7322: 'T->A',Y1535N,9
7322: 'T->C',Y1535H,29
7323: 'A->G',Y1535C,44
7323: 'A->T',Y1535F,1
7324: 'T->C',Y1535Y,166
7325: 'T->C',F1536L,1
7326: 'T->C',F1536S,13
7326: 'T->G',F1536C,2
7327: 'T->A',F1536L,1
7327: 'T->C',F1536F,70
7327: 'T->G',F1536L,4
7328: 'G->A',A1537T,51
7328: 'G->T',A1537S,289
7329: 'C->A',A1537E,8
7329: 'C->G',A1537G,1
7329: 'C->T',A1537V,67
7330: 'A->C',A1537A,12
7330: 'A->G',A1537A,54
7330: 'A->T',A1537A,23
7331: 'G->A',V1538I,75
7331: 'G->T',V1538L,29
7332: 'T->C',V1538A,111
7333: 'A->G',V1538V,74
7333: 'A->T',V1538V,1
7334: 'C->A',H1539N,1
7334: 'C->T',H1539Y,797
7335: 'A->G',H1539R,16
7336: 'T->A',H1539Q,3
7336: 'T->C',H1539H,152
7336: 'T->G',H1539Q,1
7337: 'T->A',F1540I,4
7337: 'T->C',F1540L,35
7337: 'T->G',F1540V,17
7338: 'T->A',F1540Y,1
7339: 'T->A',F1540L,1
7339: 'T->C',F1540F,6
7339: 'T->G',F1540L,1
7340: 'A->G',I1541V,408
7341: 'T->A',I1541N,1
7341: 'T->C',I1541T,150
7341: 'T->G',I1541S,32
7342: 'T->A',I1541I,1
7342: 'T->C',I1541I,4
7343: 'A->G',S1542G,12
7343: 'A->T',S1542C,13
7344: 'G->A',S1542N,48
7344: 'G->T',S1542I,12
7345: 'T->C',S1542S,31
7346: 'A->G',N1543D,4
7347: 'A->C',N1543T,5
7347: 'A->G',N1543S,18
7348: 'T->A',N1543K,3238
7348: 'T->C',N1543N,78
7348: 'T->G',N1543K,62
7350: 'C->A',S1544Y,1
7350: 'C->T',S1544F,6
7351: 'T->A',S1544S,1
7351: 'T->C',S1544S,16
7351: 'T->G',S1544S,12
7352: 'T->A',W1545R,1
7353: 'G->T',W1545L,19
7354: 'G->T',W1545C,6
7355: 'C->A',L1546I,13
7355: 'C->T',L1546F,97
7357: 'T->A',L1546L,1
7357: 'T->C',L1546L,106
7357: 'T->G',L1546L,25
7358: 'A->G',M1547V,276
7358: 'A->T',M1547L,2
7359: 'T->C',M1547T,10
7359: 'T->G',M1547R,1
7360: 'G->A',M1547I,101
7360: 'G->C',M1547I,8
7360: 'G->T',M1547I,1515
7362: 'G->T',W1548L,2
7364: 'T->C',L1549L,153
7365: 'T->C',L1549S,17
7366: 'A->G',L1549L,53
7366: 'A->T',L1549F,1
7367: 'A->C',I1550L,69
7367: 'A->G',I1550V,34
7368: 'T->C',I1550T,28
7369: 'A->G',I1550M,12
7370: 'A->G',I1551V,13
7372: 'T->C',I1551I,225
7374: 'A->C',N1552T,5
7374: 'A->G',N1552S,32
7375: 'T->A',N1552K,1
7375: 'T->C',N1552N,257
7375: 'T->G',N1552K,33
7376: 'C->A',L1553I,9
7376: 'C->T',L1553F,240
7378: 'T->A',L1553L,41
7378: 'T->C',L1553L,35
7379: 'G->A',V1554I,53
7379: 'G->C',V1554L,1
7379: 'G->T',V1554L,44
7380: 'T->C',V1554A,9
7381: 'A->C',V1554V,2
7381: 'A->G',V1554V,48
7382: 'C->A',Q1555K,74
7383: 'A->G',Q1555R,15
7383: 'A->T',Q1555L,7
7384: 'A->G',Q1555Q,31
7384: 'A->T',Q1555H,241
7385: 'A->C',M1556L,52
7385: 'A->G',M1556V,32
7385: 'A->T',M1556L,2
7386: 'T->A',M1556K,190
7386: 'T->C',M1556T,113
7386: 'T->G',M1556R,6
7387: 'G->A',M1556I,338
7387: 'G->C',M1556I,4
7387: 'G->T',M1556I,17
7388: 'G->A',A1557T,346
7388: 'G->T',A1557S,37
7389: 'C->T',A1557V,147
7390: 'C->A',A1557A,54
7390: 'C->G',A1557A,1
7390: 'C->T',A1557A,1508
7391: 'C->G',P1558A,1
7391: 'C->T',P1558S,42
7392: 'C->A',P1558Q,17
7392: 'C->T',P1558L,83
7393: 'G->A',P1558P,463
7393: 'G->C',P1558P,37
7393: 'G->T',P1558P,10371
7394: 'A->C',I1559L,8
7394: 'A->G',I1559V,47
7395: 'T->C',I1559T,88
7395: 'T->G',I1559S,2
7396: 'T->A',I1559I,3
7396: 'T->C',I1559I,54
7396: 'T->G',I1559M,8
7397: 'T->A',S1560T,3
7397: 'T->C',S1560P,192
7397: 'T->G',S1560A,28
7398: 'C->T',S1560L,72
7399: 'A->C',S1560S,18
7399: 'A->G',S1560S,1072
7399: 'A->T',S1560S,27
7400: 'G->A',A1561T,21
7400: 'G->T',A1561S,18
7401: 'C->T',A1561V,568
7402: 'T->A',A1561A,6
7402: 'T->C',A1561A,155
7402: 'T->G',A1561A,1
7403: 'A->G',M1562V,6
7403: 'A->T',M1562L,1
7404: 'T->A',M1562K,4
7404: 'T->C',M1562T,9
7405: 'G->A',M1562I,22
7405: 'G->C',M1562I,1
7405: 'G->T',M1562I,432
7406: 'G->A',V1563I,14
7406: 'G->T',V1563F,3
7407: 'T->A',V1563D,2
7407: 'T->C',V1563A,2
7408: 'T->A',V1563V,1
7408: 'T->C',V1563V,8
7409: 'A->C',R1564R,1
7410: 'G->A',R1564K,2
7411: 'A->C',R1564S,1
7411: 'A->G',R1564R,29
7415: 'T->C',Y1566H,2
7417: 'C->T',Y1566Y,446
7418: 'A->G',I1567V,261
7419: 'T->C',I1567T,27
7420: 'C->A',I1567I,134
7420: 'C->T',I1567I,9414
7422: 'T->G',F1568C,2
7423: 'C->T',F1568F,746
7424: 'T->A',F1569I,12
7424: 'T->C',F1569L,15
7424: 'T->G',F1569V,2890
7425: 'T->A',F1569Y,5
7425: 'T->C',F1569S,3
7425: 'T->G',F1569C,32
7426: 'T->A',F1569L,26
7426: 'T->C',F1569F,36
7426: 'T->G',F1569L,4
7427: 'G->A',A1570T,151
7427: 'G->T',A1570S,15
7428: 'C->T',A1570V,285
7429: 'A->C',A1570A,4
7429: 'A->G',A1570A,287
7429: 'A->T',A1570A,21
7430: 'T->A',S1571T,3
7430: 'T->G',S1571A,19
7431: 'C->T',S1571L,477
7432: 'A->C',S1571S,4
7432: 'A->G',S1571S,79
7432: 'A->T',S1571S,10
7433: 'T->C',F1572L,9
7433: 'T->G',F1572V,18
7434: 'T->A',F1572Y,23
7434: 'T->C',F1572S,3
7435: 'T->C',F1572F,114
7435: 'T->G',F1572L,3
7436: 'T->C',Y1573H,11
7437: 'A->G',Y1573C,28
7437: 'A->T',Y1573F,2
7438: 'T->C',Y1573Y,399
7439: 'T->C',Y1574H,113
7440: 'A->G',Y1574C,61
7440: 'A->T',Y1574F,1
7441: 'T->C',Y1574Y,70
7442: 'G->A',V1575I,15
7442: 'G->T',V1575L,8
7443: 'T->C',V1575A,31
7444: 'A->C',V1575V,4
7444: 'A->G',V1575V,149
7444: 'A->T',V1575V,2
7445: 'T->A',W1576R,4
7445: 'T->C',W1576R,9
7445: 'T->G',W1576G,7
7446: 'G->T',W1576L,5
7447: 'G->T',W1576C,28
7448: 'A->C',K1577Q,32
7448: 'A->G',K1577E,82
7449: 'A->C',K1577T,11
7449: 'A->G',K1577R,39
7450: 'A->C',K1577N,5
7450: 'A->G',K1577K,34
7450: 'A->T',K1577N,5
7451: 'A->G',S1578G,227
7451: 'A->T',S1578C,4
7452: 'G->A',S1578N,29
7452: 'G->C',S1578T,1
7452: 'G->T',S1578I,1411
7453: 'T->C',S1578S,246
7454: 'T->C',Y1579H,6
7455: 'A->G',Y1579C,85
7455: 'A->T',Y1579F,2
7456: 'T->C',Y1579Y,33
7457: 'G->A',V1580M,16
7457: 'G->T',V1580L,4
7458: 'T->A',V1580E,2
7458: 'T->C',V1580A,29
7459: 'G->A',V1580V,105
7459: 'G->T',V1580V,87
7462: 'T->C',H1581H,64
7463: 'G->A',V1582I,42
7463: 'G->T',V1582F,58
7464: 'T->C',V1582A,9
7465: 'T->A',V1582V,12
7465: 'T->C',V1582V,217
7465: 'T->G',V1582V,2
7466: 'G->A',V1583I,59
7466: 'G->C',V1583L,1
7466: 'G->T',V1583L,17
7467: 'T->C',V1583A,7
7468: 'A->G',V1583V,70
7468: 'A->T',V1583V,43
7469: 'G->A',D1584N,17
7469: 'G->C',D1584H,10
7469: 'G->T',D1584Y,8
7470: 'A->C',D1584A,3
7470: 'A->G',D1584G,11
7471: 'C->A',D1584E,11
7471: 'C->T',D1584D,613
7472: 'G->A',G1585S,18
7472: 'G->T',G1585C,2
7473: 'G->T',G1585V,3
7474: 'T->C',G1585G,24
7477: 'T->C',C1586C,39
7478: 'A->C',N1587H,1
7478: 'A->G',N1587D,44
7478: 'A->T',N1587Y,1
7479: 'A->C',N1587T,6
7479: 'A->G',N1587S,704
7479: 'A->T',N1587I,2
7480: 'T->A',N1587K,4
7480: 'T->C',N1587N,51
7480: 'T->G',N1587K,36
7481: 'T->A',S1588T,6
7481: 'T->G',S1588A,10
7482: 'C->T',S1588L,850
7483: 'A->C',S1588S,5
7483: 'A->G',S1588S,168
7483: 'A->T',S1588S,26
7484: 'T->C',S1589P,590
7484: 'T->G',S1589A,20
7485: 'C->T',S1589L,72
7486: 'A->G',S1589S,36
7487: 'A->C',T1590P,3
7487: 'A->G',T1590A,8
7488: 'C->A',T1590N,249
7488: 'C->G',T1590S,1
7488: 'C->T',T1590I,1608
7489: 'T->A',T1590T,5
7489: 'T->C',T1590T,47
7489: 'T->G',T1590T,28
7492: 'T->C',C1591C,22
7493: 'A->G',M1592V,228
7494: 'T->A',M1592K,3
7494: 'T->C',M1592T,12
7495: 'G->A',M1592I,8
7495: 'G->C',M1592I,15
7495: 'G->T',M1592I,39
7496: 'A->C',M1593L,23
7496: 'A->G',M1593V,2
7497: 'T->C',M1593T,1
7498: 'G->A',M1593I,2
7498: 'G->T',M1593I,2
7501: 'T->C',C1594C,11
7502: 'T->C',Y1595H,5
7503: 'A->G',Y1595C,53
7504: 'C->T',Y1595Y,2247
7506: 'A->G',K1596R,43
7507: 'A->G',K1596K,37
7508: 'C->T',R1597C,45
7509: 'G->A',R1597H,6
7510: 'T->C',R1597R,13
7512: 'A->C',N1598T,1
7512: 'A->G',N1598S,36
7513: 'T->C',N1598N,115
7515: 'G->A',R1599K,5
7516: 'A->G',R1599R,114
7517: 'G->A',A1600T,10
7517: 'G->C',A1600P,1
7517: 'G->T',A1600S,10
7518: 'C->T',A1600V,168
7519: 'A->C',A1600A,326
7519: 'A->G',A1600A,31
7519: 'A->T',A1600A,45
7520: 'A->G',T1601A,2
7521: 'C->T',T1601I,261
7522: 'A->C',T1601T,2
7522: 'A->G',T1601T,61
7522: 'A->T',T1601T,1
7523: 'A->C',R1602R,18
7525: 'A->G',R1602R,49
7526: 'G->A',V1603I,96
7526: 'G->T',V1603F,9
7527: 'T->C',V1603A,7
7528: 'C->A',V1603V,342
7528: 'C->T',V1603V,6984
7530: 'A->G',E1604G,7
7531: 'A->C',E1604D,4
7531: 'A->G',E1604E,100
7531: 'A->T',E1604D,4
7532: 'T->C',C1605R,1
7532: 'T->G',C1605G,1
7533: 'G->A',C1605Y,1
7534: 'T->C',C1605C,370
7535: 'A->G',T1606A,46
7535: 'A->T',T1606S,3
7536: 'C->A',T1606K,4
7536: 'C->T',T1606I,270
7537: 'A->C',T1606T,1
7537: 'A->G',T1606T,4598
7537: 'A->T',T1606T,3
7539: 'C->T',T1607I,2
7540: 'T->C',T1607T,7576
7541: 'A->G',I1608V,4
7543: 'T->A',I1608I,7
7543: 'T->C',I1608I,582
7544: 'G->A',V1609I,20
7544: 'G->T',V1609F,48
7545: 'T->C',V1609A,3
7546: 'T->A',V1609V,16
7546: 'T->C',V1609V,45
7547: 'A->C',N1610H,1
7548: 'A->C',N1610T,1
7548: 'A->G',N1610S,352
7548: 'A->T',N1610I,1
7549: 'T->A',N1610K,4
7549: 'T->C',N1610N,62
7549: 'T->G',N1610K,23
7550: 'G->A',G1611S,1
7550: 'G->T',G1611C,1
7551: 'G->C',G1611A,3
7552: 'T->C',G1611G,13
7552: 'T->G',G1611G,2
7553: 'G->A',V1612I,251
7553: 'G->C',V1612L,1
7553: 'G->T',V1612F,78
7554: 'T->C',V1612A,217
7554: 'T->G',V1612G,9
7555: 'T->C',V1612V,16
7557: 'G->A',R1613K,49
7557: 'G->T',R1613I,2
7558: 'A->G',R1613R,52
7559: 'A->C',R1614R,32
7560: 'G->A',R1614K,415
7561: 'G->A',R1614R,172
7561: 'G->T',R1614S,3
7562: 'T->C',S1615P,47
7562: 'T->G',S1615A,3
7563: 'C->G',S1615C,5
7563: 'C->T',S1615F,5
7564: 'C->A',S1615S,75
7564: 'C->G',S1615S,2
7564: 'C->T',S1615S,5921
7565: 'T->C',F1616L,3
7566: 'T->C',F1616S,1
7566: 'T->G',F1616C,1
7567: 'T->C',F1616F,42
7567: 'T->G',F1616L,2
7570: 'T->C',Y1617Y,70
7571: 'G->A',V1618I,25
7573: 'C->A',V1618V,59
7573: 'C->G',V1618V,20
7573: 'C->T',V1618V,455
7574: 'T->A',Y1619N,1
7574: 'T->C',Y1619H,86
7575: 'A->C',Y1619S,3
7575: 'A->G',Y1619C,8
7575: 'A->T',Y1619F,1
7576: 'T->C',Y1619Y,60
7577: 'G->A',A1620T,2
7577: 'G->T',A1620S,7
7578: 'C->A',A1620D,1
7578: 'C->T',A1620V,1
7579: 'T->A',A1620A,6
7579: 'T->C',A1620A,48
7579: 'T->G',A1620A,1
7581: 'A->G',N1621S,17
7582: 'T->A',N1621K,3
7582: 'T->C',N1621N,178
7582: 'T->G',N1621K,1
7585: 'A->C',G1622G,68
7585: 'A->G',G1622G,69
7585: 'A->T',G1622G,3
7586: 'G->A',G1623S,1
7586: 'G->T',G1623C,1
7587: 'G->T',G1623V,1
7588: 'T->A',G1623G,1
7588: 'T->C',G1623G,21
7589: 'A->C',K1624Q,2
7589: 'A->G',K1624E,24
7590: 'A->C',K1624T,12
7590: 'A->G',K1624R,215
7590: 'A->T',K1624I,3
7591: 'A->C',K1624N,33
7591: 'A->G',K1624K,232
7591: 'A->T',K1624N,1
7592: 'G->A',G1625S,22
7592: 'G->T',G1625C,59
7594: 'C->A',G1625G,6
7594: 'C->T',G1625G,332
7595: 'T->C',F1626L,5
7596: 'T->A',F1626Y,15
7597: 'T->C',F1626F,37
7597: 'T->G',F1626L,1
7599: 'G->A',C1627Y,1
7600: 'C->T',C1627C,5553
7601: 'A->C',K1628Q,1
7601: 'A->G',K1628E,3
7602: 'A->C',K1628T,1
7602: 'A->G',K1628R,36
7602: 'A->T',K1628I,1
7603: 'A->C',K1628N,7
7603: 'A->G',K1628K,141
7603: 'A->T',K1628N,2
7604: 'C->A',L1629I,28
7604: 'C->G',L1629V,4
7604: 'C->T',L1629L,1386
7605: 'T->A',L1629Q,64
7605: 'T->C',L1629P,37
7605: 'T->G',L1629R,1
7606: 'A->G',L1629L,21
7606: 'A->T',L1629L,28
7609: 'C->T',H1630H,1126
7610: 'A->C',N1631H,1
7610: 'A->G',N1631D,1
7610: 'A->T',N1631Y,5
7611: 'A->G',N1631S,44
7612: 'T->C',N1631N,52
7612: 'T->G',N1631K,5
7613: 'T->G',W1632G,1
7614: 'G->C',W1632S,1
7614: 'G->T',W1632L,1
7615: 'G->C',W1632C,1
7617: 'A->G',N1633S,1
7618: 'T->C',N1633N,87
7621: 'T->C',C1634C,58
7622: 'G->A',V1635I,27
7622: 'G->T',V1635F,4
7623: 'T->A',V1635D,2
7623: 'T->C',V1635A,7
7623: 'T->G',V1635G,30
7624: 'T->C',V1635V,495
7624: 'T->G',V1635V,1
7625: 'A->G',N1636D,8
7626: 'A->C',N1636T,17
7626: 'A->G',N1636S,66
7627: 'T->C',N1636N,29
7627: 'T->G',N1636K,1
7630: 'T->C',C1637C,74
7631: 'G->A',D1638N,12
7631: 'G->T',D1638Y,4
7632: 'A->C',D1638A,10
7632: 'A->G',D1638G,6
7632: 'A->T',D1638V,1
7633: 'T->A',D1638E,1
7633: 'T->C',D1638D,834
7633: 'T->G',D1638E,6
7635: 'C->A',T1639K,1
7635: 'C->G',T1639R,1
7635: 'C->T',T1639I,101
7636: 'A->C',T1639T,60
7636: 'A->G',T1639T,115
7636: 'A->T',T1639T,5
7637: 'T->C',F1640L,2
7637: 'T->G',F1640V,12
7638: 'T->A',F1640Y,16
7638: 'T->C',F1640S,28
7638: 'T->G',F1640C,26
7639: 'C->A',F1640L,3
7639: 'C->T',F1640F,803
7640: 'T->A',C1641S,5
7640: 'T->C',C1641R,6
7641: 'G->A',C1641Y,123
7641: 'G->C',C1641S,6
7641: 'G->T',C1641F,34
7642: 'T->C',C1641C,263
7642: 'T->G',C1641W,2
7643: 'G->A',A1642T,16
7643: 'G->T',A1642S,220
7644: 'C->G',A1642G,2
7644: 'C->T',A1642V,709
7645: 'T->A',A1642A,27
7645: 'T->C',A1642A,43
7645: 'T->G',A1642A,17
7646: 'G->A',G1643S,83
7646: 'G->T',G1643C,3
7647: 'G->A',G1643D,19
7647: 'G->C',G1643A,8
7647: 'G->T',G1643V,12
7648: 'T->C',G1643G,65
7649: 'A->G',S1644G,85
7649: 'A->T',S1644C,3
7650: 'G->A',S1644N,12
7651: 'T->C',S1644S,19
7654: 'A->C',T1645T,3
7654: 'A->G',T1645T,46
7654: 'A->T',T1645T,15
7656: 'T->A',F1646Y,80
7657: 'T->C',F1646F,19
7658: 'A->G',I1647V,1
7660: 'T->A',I1647I,1
7660: 'T->C',I1647I,3
7661: 'A->C',S1648R,1
7661: 'A->G',S1648G,36
7661: 'A->T',S1648C,3
7662: 'G->A',S1648N,1
7663: 'T->C',S1648S,24
7664: 'G->A',D1649N,1
7665: 'A->G',D1649G,4
7666: 'T->C',D1649D,188
7666: 'T->G',D1649E,3
7669: 'A->C',E1650D,5
7669: 'A->G',E1650E,145
7669: 'A->T',E1650D,4
7670: 'G->A',V1651I,20
7671: 'T->A',V1651D,1
7672: 'T->A',V1651V,31
7672: 'T->C',V1651V,30
7672: 'T->G',V1651V,1
7673: 'G->T',A1652S,25
7674: 'C->T',A1652V,1
7675: 'G->A',A1652A,240
7675: 'G->C',A1652A,604
7675: 'G->T',A1652A,2977
7676: 'A->C',R1653R,14
7676: 'A->G',R1653G,26
7677: 'G->A',R1653K,4
7677: 'G->C',R1653T,10
7677: 'G->T',R1653I,9
7678: 'A->C',R1653S,11
7678: 'A->G',R1653R,142
7678: 'A->T',R1653S,13
7679: 'G->T',D1654Y,6
7681: 'C->A',D1654E,11
7681: 'C->T',D1654D,264
7682: 'T->C',L1655L,185
7684: 'G->A',L1655L,158
7684: 'G->T',L1655F,6
7685: 'T->A',S1656T,1
7685: 'T->G',S1656A,243
7687: 'A->C',S1656S,6
7687: 'A->G',S1656S,24
7687: 'A->T',S1656S,2
7688: 'C->A',L1657I,29
7688: 'C->T',L1657L,322
7690: 'A->G',L1657L,18
7692: 'A->G',Q1658R,1
7692: 'A->T',Q1658L,4
7693: 'G->T',Q1658H,384
7694: 'T->C',F1659L,5
7694: 'T->G',F1659V,23
7695: 'T->A',F1659Y,3
7695: 'T->C',F1659S,9
7696: 'T->C',F1659F,42
7698: 'A->G',K1660R,9
7699: 'A->G',K1660K,142
7700: 'A->C',R1661R,8
7701: 'G->A',R1661K,8
7701: 'G->C',R1661T,1
7701: 'G->T',R1661I,1
7702: 'A->G',R1661R,383
7703: 'C->A',P1662T,17
7703: 'C->T',P1662S,277
7704: 'C->A',P1662Q,1
7704: 'C->T',P1662L,16
7705: 'A->C',P1662P,5
7705: 'A->G',P1662P,17
7706: 'A->G',I1663V,70
7708: 'A->T',I1663I,5
7709: 'A->C',N1664H,2
7709: 'A->G',N1664D,5
7710: 'A->G',N1664S,8
7710: 'A->T',N1664I,1
7711: 'T->C',N1664N,303
7711: 'T->G',N1664K,1
7712: 'C->T',P1665S,1087
7714: 'T->C',P1665P,136
7714: 'T->G',P1665P,5
7716: 'C->G',T1666S,2
7716: 'C->T',T1666I,173
7717: 'T->A',T1666T,11
7717: 'T->C',T1666T,205
7717: 'T->G',T1666T,5
7720: 'C->A',D1667E,7
7720: 'C->T',D1667D,214
7721: 'C->A',Q1668K,4
7721: 'C->G',Q1668E,1
7722: 'A->C',Q1668P,1
7722: 'A->G',Q1668R,1
7722: 'A->T',Q1668L,2
7723: 'G->A',Q1668Q,73
7724: 'T->C',S1669P,1
7724: 'T->G',S1669A,6
7726: 'T->A',S1669S,8
7726: 'T->C',S1669S,42
7726: 'T->G',S1669S,40
7727: 'T->A',S1670T,2
7727: 'T->G',S1670A,11
7728: 'C->A',S1670Y,8
7728: 'C->G',S1670C,18
7728: 'C->T',S1670F,3139
7729: 'T->A',S1670S,3
7729: 'T->C',S1670S,20
7729: 'T->G',S1670S,5
7730: 'T->C',Y1671H,68
7731: 'A->G',Y1671C,19
7732: 'C->T',Y1671Y,3800
7733: 'A->C',I1672L,1
7733: 'A->G',I1672V,75
7734: 'T->A',I1672N,4
7734: 'T->C',I1672T,76
7734: 'T->G',I1672S,64
7735: 'C->A',I1672I,8
7735: 'C->G',I1672M,1
7735: 'C->T',I1672I,5909
7736: 'G->A',V1673I,432
7737: 'T->C',V1673A,25
7738: 'T->A',V1673V,13
7738: 'T->C',V1673V,63
7739: 'G->A',D1674N,150
7739: 'G->T',D1674Y,1
7740: 'A->C',D1674A,7
7740: 'A->G',D1674G,89
7740: 'A->T',D1674V,4
7741: 'T->C',D1674D,55
7741: 'T->G',D1674E,2
7742: 'A->G',S1675G,53
7742: 'A->T',S1675C,7
7743: 'G->A',S1675N,10
7743: 'G->C',S1675T,1
7743: 'G->T',S1675I,1241
7744: 'T->A',S1675R,2
7744: 'T->C',S1675S,46
7744: 'T->G',S1675R,39
7745: 'G->A',V1676I,711
7745: 'G->T',V1676F,13
7746: 'T->C',V1676A,36
7746: 'T->G',V1676G,1
7747: 'T->A',V1676V,5
7747: 'T->C',V1676V,248
7747: 'T->G',V1676V,65
7748: 'A->G',T1677A,37
7749: 'C->A',T1677K,4
7749: 'C->G',T1677R,1
7749: 'C->T',T1677I,2829
7750: 'A->C',T1677T,4
7750: 'A->G',T1677T,55
7750: 'A->T',T1677T,14
7751: 'G->A',V1678M,18
7751: 'G->C',V1678L,2
7751: 'G->T',V1678L,104
7752: 'T->C',V1678A,436
7752: 'T->G',V1678G,12
7753: 'G->A',V1678V,21
7753: 'G->T',V1678V,97
7754: 'A->C',K1679Q,10
7754: 'A->G',K1679E,83
7755: 'A->C',K1679T,45
7755: 'A->G',K1679R,669
7755: 'A->T',K1679M,4
7756: 'G->A',K1679K,42
7756: 'G->C',K1679N,1
7756: 'G->T',K1679N,1437
7757: 'A->C',N1680H,539
7757: 'A->G',N1680D,24
7758: 'A->C',N1680T,10
7758: 'A->G',N1680S,86
7758: 'A->T',N1680I,23
7759: 'T->A',N1680K,31
7759: 'T->C',N1680N,66
7759: 'T->G',N1680K,14
7760: 'G->A',G1681S,87
7760: 'G->C',G1681R,1
7760: 'G->T',G1681C,9
7761: 'G->A',G1681D,182
7761: 'G->T',G1681V,22
7762: 'T->A',G1681G,1
7762: 'T->C',G1681G,60
7763: 'T->A',S1682T,4
7763: 'T->G',S1682A,14
7764: 'C->A',S1682Y,14
7764: 'C->T',S1682F,6546
7765: 'C->A',S1682S,164
7765: 'C->G',S1682S,23
7765: 'C->T',S1682S,4277
7766: 'A->C',I1683L,21
7766: 'A->G',I1683V,161
7766: 'A->T',I1683F,6
7767: 'T->C',I1683T,15098
7768: 'C->A',I1683I,13
7768: 'C->G',I1683M,1
7768: 'C->T',I1683I,7604
7769: 'C->A',H1684N,33
7769: 'C->G',H1684D,2
7769: 'C->T',H1684Y,27
7770: 'A->G',H1684R,254
7771: 'T->A',H1684Q,4
7771: 'T->C',H1684H,362
7771: 'T->G',H1684Q,103
7772: 'C->A',L1685I,7
7772: 'C->G',L1685V,3
7772: 'C->T',L1685F,427
7774: 'T->A',L1685L,4
7774: 'T->C',L1685L,21
7774: 'T->G',L1685L,18
7775: 'T->A',Y1686N,4
7775: 'T->C',Y1686H,32
7776: 'A->G',Y1686C,18
7777: 'C->T',Y1686Y,256
7778: 'T->C',F1687L,5
7778: 'T->G',F1687V,3
7779: 'T->G',F1687C,1
7780: 'T->C',F1687F,47
7780: 'T->G',F1687L,1
7781: 'G->A',D1688N,30
7781: 'G->C',D1688H,1
7781: 'G->T',D1688Y,6
7782: 'A->C',D1688A,100
7782: 'A->G',D1688G,192
7782: 'A->T',D1688V,9
7783: 'T->A',D1688E,2
7783: 'T->C',D1688D,415
7785: 'A->G',K1689R,1395
7786: 'A->C',K1689N,105
7786: 'A->G',K1689K,270
7786: 'A->T',K1689N,1
7787: 'G->A',A1690T,350
7787: 'G->C',A1690P,1
7787: 'G->T',A1690S,11
7788: 'C->A',A1690D,102
7788: 'C->T',A1690V,326
7789: 'T->A',A1690A,51
7789: 'T->C',A1690A,208
7790: 'G->A',G1691S,146
7790: 'G->C',G1691R,6
7790: 'G->T',G1691C,30
7791: 'G->A',G1691D,157
7791: 'G->T',G1691V,22
7792: 'T->C',G1691G,113
7793: 'C->A',Q1692K,389
7794: 'A->C',Q1692P,37
7794: 'A->G',Q1692R,111
7794: 'A->T',Q1692L,41
7795: 'A->C',Q1692H,13
7795: 'A->G',Q1692Q,39
7795: 'A->T',Q1692H,1
7796: 'A->C',K1693Q,71
7796: 'A->G',K1693E,26
7797: 'A->C',K1693T,19
7797: 'A->G',K1693R,245
7798: 'G->A',K1693K,166
7798: 'G->C',K1693N,35
7798: 'G->T',K1693N,2971
7799: 'A->C',T1694P,4
7799: 'A->G',T1694A,7
7799: 'A->T',T1694S,3
7800: 'C->A',T1694N,5
7800: 'C->G',T1694S,3
7800: 'C->T',T1694I,679
7801: 'T->A',T1694T,2
7801: 'T->C',T1694T,20
7801: 'T->G',T1694T,2
7802: 'T->C',Y1695H,15
7803: 'A->C',Y1695S,14
7803: 'A->G',Y1695C,16
7804: 'T->C',Y1695Y,119
7805: 'G->A',E1696K,1
7806: 'A->C',E1696A,9
7806: 'A->G',E1696G,6
7807: 'A->C',E1696D,10
7807: 'A->G',E1696E,95
7807: 'A->T',E1696D,1
7808: 'A->C',R1697R,3
7808: 'A->G',R1697G,11
7809: 'G->A',R1697K,40
7809: 'G->C',R1697T,18
7809: 'G->T',R1697I,9
7810: 'A->C',R1697S,10
7810: 'A->G',R1697R,22
7810: 'A->T',R1697S,2
7811: 'C->A',H1698N,10
7811: 'C->T',H1698Y,95
7812: 'A->G',H1698R,13
7812: 'A->T',H1698L,71
7813: 'T->C',H1698H,713
7813: 'T->G',H1698Q,30
7814: 'T->A',S1699T,1
7814: 'T->C',S1699P,520
7814: 'T->G',S1699A,37
7815: 'C->A',S1699Y,8
7815: 'C->T',S1699F,712
7816: 'T->A',S1699S,9
7816: 'T->C',S1699S,109
7816: 'T->G',S1699S,20
7817: 'C->A',L1700I,59
7817: 'C->G',L1700V,5
7817: 'C->T',L1700F,317
7818: 'T->C',L1700P,16
7818: 'T->G',L1700R,11
7819: 'C->A',L1700L,30
7819: 'C->G',L1700L,2
7819: 'C->T',L1700L,565
7820: 'T->A',S1701T,6
7820: 'T->C',S1701P,89
7820: 'T->G',S1701A,35
7821: 'C->G',S1701C,2
7821: 'C->T',S1701F,240
7822: 'T->A',S1701S,16
7822: 'T->C',S1701S,83
7822: 'T->G',S1701S,31
7823: 'C->A',H1702N,21
7823: 'C->T',H1702Y,210
7824: 'A->C',H1702P,3
7824: 'A->G',H1702R,53
7824: 'A->T',H1702L,74
7825: 'T->C',H1702H,49
7825: 'T->G',H1702Q,127
7826: 'T->A',F1703I,1
7826: 'T->C',F1703L,57
7826: 'T->G',F1703V,1
7828: 'T->A',F1703L,5
7828: 'T->C',F1703F,35
7828: 'T->G',F1703L,1
7829: 'G->A',V1704I,155
7829: 'G->C',V1704L,18
7829: 'G->T',V1704F,433
7830: 'T->A',V1704D,90
7830: 'T->C',V1704A,162
7831: 'T->A',V1704V,81
7831: 'T->C',V1704V,691
7832: 'A->G',N1705D,9
7832: 'A->T',N1705Y,90
7833: 'A->C',N1705T,1410
7833: 'A->G',N1705S,37
7833: 'A->T',N1705I,2
7834: 'C->A',N1705K,24
7834: 'C->G',N1705K,1
7834: 'C->T',N1705N,5343
7835: 'T->C',L1706L,114
7835: 'T->G',L1706V,20
7836: 'T->C',L1706S,11
7837: 'A->C',L1706F,682
7837: 'A->G',L1706L,207
7837: 'A->T',L1706F,6
7838: 'G->A',D1707N,50
7838: 'G->C',D1707H,5
7838: 'G->T',D1707Y,112
7839: 'A->C',D1707A,3
7839: 'A->G',D1707G,17
7840: 'C->A',D1707E,14
7840: 'C->T',D1707D,991
7841: 'A->C',N1708H,1
7841: 'A->G',N1708D,19
7841: 'A->T',N1708Y,43
7842: 'A->G',N1708S,50
7843: 'C->A',N1708K,20
7843: 'C->G',N1708K,1
7843: 'C->T',N1708N,1892
7844: 'C->A',L1709M,71
7844: 'C->G',L1709V,1
7844: 'C->T',L1709L,1269
7846: 'G->A',L1709L,207
7846: 'G->T',L1709L,49
7847: 'A->C',R1710R,196
7847: 'A->G',R1710G,3
7848: 'G->A',R1710K,43
7848: 'G->T',R1710I,7
7849: 'A->C',R1710S,2
7849: 'A->G',R1710R,64
7850: 'G->A',A1711T,116
7850: 'G->T',A1711S,51
7851: 'C->G',A1711G,16
7851: 'C->T',A1711V,300901
7852: 'T->A',A1711A,3
7852: 'T->C',A1711A,28
7853: 'A->C',N1712H,5
7853: 'A->T',N1712Y,8
7854: 'A->C',N1712T,10
7854: 'A->G',N1712S,122
7855: 'T->C',N1712N,224
7856: 'A->G',N1713D,6
7856: 'A->T',N1713Y,2
7857: 'A->G',N1713S,329
7858: 'C->A',N1713K,1
7858: 'C->T',N1713N,651
7859: 'A->C',T1714P,13
7859: 'A->G',T1714A,33
7860: 'C->A',T1714N,30
7860: 'C->G',T1714S,1
7860: 'C->T',T1714I,946
7861: 'T->A',T1714T,6
7861: 'T->C',T1714T,40
7861: 'T->G',T1714T,2
7863: 'A->G',K1715R,1611
7864: 'A->C',K1715N,2
7864: 'A->G',K1715K,84
7865: 'G->A',G1716S,132
7865: 'G->T',G1716C,168
7866: 'G->A',G1716D,2
7866: 'G->C',G1716A,2
7866: 'G->T',G1716V,98
7867: 'T->C',G1716G,16
7867: 'T->G',G1716G,4
7868: 'T->A',S1717T,7
7868: 'T->C',S1717P,1
7868: 'T->G',S1717A,7
7869: 'C->T',S1717L,3649
7870: 'A->C',S1717S,4
7870: 'A->G',S1717S,428
7870: 'A->T',S1717S,62
7871: 'T->C',L1718L,28
7871: 'T->G',L1718V,21
7872: 'T->G',L1718W,1
7873: 'G->A',L1718L,37
7873: 'G->T',L1718F,116
7874: 'C->A',P1719T,8
7874: 'C->T',P1719S,187
7875: 'C->A',P1719H,10
7875: 'C->T',P1719L,241
7876: 'T->A',P1719P,8
7876: 'T->C',P1719P,19
7876: 'T->G',P1719P,7
7877: 'A->G',I1720V,203
7878: 'T->C',I1720T,25
7878: 'T->G',I1720S,9
7879: 'T->C',I1720I,7
7880: 'A->G',N1721D,80
7881: 'A->G',N1721S,318
7882: 'T->C',N1721N,87
7883: 'G->A',V1722I,303
7883: 'G->T',V1722F,14
7884: 'T->C',V1722A,6
7884: 'T->G',V1722G,14
7885: 'T->C',V1722V,6
7886: 'A->G',I1723V,2544
7888: 'A->G',I1723M,186
7888: 'A->T',I1723I,1
7889: 'G->A',V1724I,74
7889: 'G->T',V1724F,5
7890: 'T->C',V1724A,15
7891: 'T->A',V1724V,4
7891: 'T->C',V1724V,20
7891: 'T->G',V1724V,15
7892: 'T->A',F1725I,1
7892: 'T->C',F1725L,4
7894: 'T->A',F1725L,1
7894: 'T->C',F1725F,6
7894: 'T->G',F1725L,2
7895: 'G->A',D1726N,31
7895: 'G->T',D1726Y,2
7896: 'A->C',D1726A,1
7896: 'A->G',D1726G,10
7897: 'T->A',D1726E,3
7897: 'T->C',D1726D,123
7898: 'G->A',G1727S,30
7898: 'G->T',G1727C,10
7899: 'G->A',G1727D,12
7899: 'G->T',G1727V,34
7900: 'T->C',G1727G,75
7901: 'A->C',K1728Q,9
7901: 'A->G',K1728E,11
7902: 'A->C',K1728T,2
7902: 'A->G',K1728R,83
7903: 'A->C',K1728N,9
7903: 'A->G',K1728K,261
7904: 'T->A',S1729T,3
7904: 'T->G',S1729A,14
7905: 'C->T',S1729L,301
7906: 'A->C',S1729S,63
7906: 'A->G',S1729S,138
7906: 'A->T',S1729S,94
7908: 'A->G',K1730R,2
7909: 'A->G',K1730K,1695
7910: 'T->A',C1731S,3
7910: 'T->G',C1731G,2
7911: 'G->A',C1731Y,17
7911: 'G->T',C1731F,108
7912: 'T->C',C1731C,105
7914: 'A->C',E1732A,4
7915: 'A->C',E1732D,50
7915: 'A->G',E1732E,216
7915: 'A->T',E1732D,10
7916: 'G->A',E1733K,11
7917: 'A->C',E1733A,11
7917: 'A->G',E1733G,314
7918: 'A->C',E1733D,201
7918: 'A->G',E1733E,215
7918: 'A->T',E1733D,4
7919: 'T->A',S1734T,1
7919: 'T->C',S1734P,355
7919: 'T->G',S1734A,90
7920: 'C->T',S1734L,5
7921: 'A->C',S1734S,10
7921: 'A->G',S1734S,167
7921: 'A->T',S1734S,14
7922: 'T->A',S1735T,3
7922: 'T->C',S1735P,3
7922: 'T->G',S1735A,16
7923: 'C->A',S1735Y,3
7923: 'C->T',S1735F,344
7924: 'T->A',S1735S,38
7924: 'T->C',S1735S,114
7924: 'T->G',S1735S,8
7925: 'G->A',A1736T,112
7925: 'G->T',A1736S,79
7926: 'C->T',A1736V,47525
7927: 'A->C',A1736A,2
7927: 'A->G',A1736A,18
7927: 'A->T',A1736A,6
7928: 'A->C',K1737Q,2
7929: 'A->C',K1737T,5
7929: 'A->G',K1737R,88
7929: 'A->T',K1737I,1
7930: 'A->C',K1737N,5
7930: 'A->G',K1737K,131
7930: 'A->T',K1737N,2
7931: 'T->A',S1738T,11
7931: 'T->C',S1738P,20
7931: 'T->G',S1738A,44
7932: 'C->T',S1738L,446
7933: 'A->C',S1738S,16
7933: 'A->G',S1738S,392
7933: 'A->T',S1738S,4
7934: 'G->A',A1739T,57
7934: 'G->C',A1739P,1
7934: 'G->T',A1739S,25
7935: 'C->G',A1739G,18
7935: 'C->T',A1739V,85
7936: 'G->C',A1739A,224
7936: 'G->T',A1739A,3970
7937: 'T->G',S1740A,2
7938: 'C->G',S1740C,1
7939: 'T->A',S1740S,41
7939: 'T->C',S1740S,238
7939: 'T->G',S1740S,2
7940: 'G->A',V1741I,122
7940: 'G->C',V1741L,1
7941: 'T->C',V1741A,2
7941: 'T->G',V1741G,1
7942: 'T->A',V1741V,1
7942: 'T->C',V1741V,1401
7942: 'T->G',V1741V,6
7943: 'T->C',Y1742H,1
7945: 'C->T',Y1742Y,5105
7946: 'T->C',Y1743H,4
7947: 'A->G',Y1743C,1
7948: 'C->T',Y1743Y,811
7949: 'A->G',S1744G,44
7949: 'A->T',S1744C,3
7951: 'T->C',S1744S,32
7954: 'G->A',Q1745Q,76
7954: 'G->C',Q1745H,1
7954: 'G->T',Q1745H,731
7955: 'C->A',L1746I,19
7955: 'C->T',L1746F,375
7956: 'T->A',L1746H,1
7957: 'T->A',L1746L,37
7957: 'T->C',L1746L,87
7957: 'T->G',L1746L,20
7958: 'A->G',M1747V,146
7959: 'T->A',M1747K,1
7959: 'T->C',M1747T,3
7960: 'G->A',M1747I,22
7960: 'G->T',M1747I,474
7961: 'T->G',C1748G,3
7962: 'G->A',C1748Y,7
7962: 'G->C',C1748S,21
7963: 'T->C',C1748C,121
7965: 'A->G',Q1749R,6
7966: 'A->G',Q1749Q,153
7967: 'C->A',P1750T,23
7967: 'C->T',P1750S,627
7968: 'C->A',P1750H,4
7968: 'C->T',P1750L,1
7969: 'T->A',P1750P,9
7969: 'T->C',P1750P,31
7969: 'T->G',P1750P,7
7970: 'A->G',I1751V,24
7971: 'T->C',I1751T,34
7972: 'A->G',I1751M,343
7973: 'C->A',L1752M,19
7973: 'C->T',L1752L,310
7975: 'G->A',L1752L,226
7975: 'G->T',L1752L,52
7976: 'T->C',L1753L,44
7976: 'T->G',L1753V,3
7978: 'A->G',L1753L,461
7979: 'C->A',L1754I,202
7979: 'C->T',L1754L,214
7980: 'T->C',L1754P,1
7981: 'A->G',L1754L,767
7981: 'A->T',L1754L,9
7982: 'G->A',D1755N,44
7983: 'A->G',D1755G,9
7984: 'T->A',D1755E,22
7984: 'T->C',D1755D,20441
7984: 'T->G',D1755E,196
7985: 'C->A',Q1756K,20
7985: 'C->G',Q1756E,101
7986: 'A->G',Q1756R,189
7986: 'A->T',Q1756L,2
7987: 'G->A',Q1756Q,631
7987: 'G->C',Q1756H,2
7987: 'G->T',Q1756H,309
7988: 'G->A',A1757T,87
7988: 'G->T',A1757S,11
7989: 'C->T',A1757V,103
7990: 'A->C',A1757A,13
7990: 'A->G',A1757A,128
7990: 'A->T',A1757A,26
7991: 'T->A',L1758I,1
7991: 'T->C',L1758L,41
7991: 'T->G',L1758V,2
7993: 'A->C',L1758F,19
7993: 'A->G',L1758L,96
7993: 'A->T',L1758F,30
7994: 'G->A',V1759M,112
7994: 'G->T',V1759L,76
7995: 'T->C',V1759A,21
7996: 'G->A',V1759V,234
7996: 'G->C',V1759V,1
7996: 'G->T',V1759V,188
7997: 'T->C',S1760P,1
7997: 'T->G',S1760A,5
7998: 'C->A',S1760Y,21
7998: 'C->T',S1760F,158
7999: 'T->A',S1760S,17
7999: 'T->C',S1760S,89
7999: 'T->G',S1760S,13
8000: 'G->A',D1761N,16
8000: 'G->T',D1761Y,37
8001: 'A->C',D1761A,23
8001: 'A->G',D1761G,444
8001: 'A->T',D1761V,2
8002: 'T->C',D1761D,39
8003: 'G->A',V1762I,62
8003: 'G->C',V1762L,1
8003: 'G->T',V1762F,348
8004: 'T->A',V1762D,2
8004: 'T->C',V1762A,46
8004: 'T->G',V1762G,21
8005: 'T->A',V1762V,11
8005: 'T->C',V1762V,73
8005: 'T->G',V1762V,12
8006: 'G->A',G1763S,179
8006: 'G->T',G1763C,38
8007: 'G->A',G1763D,22
8007: 'G->T',G1763V,5
8008: 'T->A',G1763G,2
8008: 'T->C',G1763G,14
8009: 'G->A',D1764N,49
8009: 'G->T',D1764Y,4
8010: 'A->C',D1764A,106
8010: 'A->G',D1764G,304
8010: 'A->T',D1764V,21
8011: 'T->A',D1764E,13
8011: 'T->C',D1764D,136
8012: 'A->G',S1765G,18
8012: 'A->T',S1765C,23
8013: 'G->A',S1765N,30
8013: 'G->C',S1765T,2
8013: 'G->T',S1765I,10
8014: 'T->A',S1765R,8
8014: 'T->C',S1765S,84
8014: 'T->G',S1765R,4
8015: 'G->A',A1766T,154
8015: 'G->T',A1766S,6
8016: 'C->A',A1766E,22
8016: 'C->T',A1766V,2399
8017: 'G->A',A1766A,230
8017: 'G->C',A1766A,4
8017: 'G->T',A1766A,3095
8018: 'G->A',E1767K,133
8019: 'A->C',E1767A,116
8019: 'A->G',E1767G,63
8019: 'A->T',E1767V,25
8020: 'A->C',E1767D,20
8020: 'A->G',E1767E,905
8020: 'A->T',E1767D,27
8021: 'G->A',V1768I,30
8021: 'G->T',V1768F,141
8022: 'T->C',V1768A,21
8022: 'T->G',V1768G,50
8023: 'T->A',V1768V,7
8023: 'T->C',V1768V,376
8023: 'T->G',V1768V,19
8024: 'G->A',A1769T,99
8024: 'G->C',A1769P,1
8024: 'G->T',A1769S,85
8025: 'C->T',A1769V,1724
8026: 'A->C',A1769A,121
8026: 'A->G',A1769A,73
8026: 'A->T',A1769A,96
8027: 'G->A',V1770I,41
8027: 'G->C',V1770L,2
8027: 'G->T',V1770F,1586
8028: 'T->C',V1770A,20
8029: 'T->A',V1770V,1
8029: 'T->C',V1770V,61
8031: 'A->G',K1771R,1368
8032: 'A->G',K1771K,138
8033: 'A->C',M1772L,5
8033: 'A->G',M1772V,3
8033: 'A->T',M1772L,6
8034: 'T->C',M1772T,5
8034: 'T->G',M1772R,1
8035: 'G->T',M1772I,72
8036: 'T->C',F1773L,32
8038: 'T->A',F1773L,4
8038: 'T->C',F1773F,55
8038: 'T->G',F1773L,1
8039: 'G->A',D1774N,176
8039: 'G->T',D1774Y,85
8040: 'A->C',D1774A,36
8040: 'A->G',D1774G,274
8040: 'A->T',D1774V,71
8041: 'T->A',D1774E,9
8041: 'T->C',D1774D,718
8041: 'T->G',D1774E,2
8042: 'G->A',A1775T,92
8042: 'G->T',A1775S,12
8043: 'C->A',A1775D,1
8043: 'C->T',A1775V,567
8044: 'T->A',A1775A,6
8044: 'T->C',A1775A,25
8044: 'T->G',A1775A,5
8045: 'T->C',Y1776H,6
8046: 'A->T',Y1776F,3
8047: 'C->T',Y1776Y,15283
8048: 'G->A',V1777I,305
8048: 'G->T',V1777F,33
8049: 'T->C',V1777A,53
8050: 'T->C',V1777V,45
8051: 'A->G',N1778D,131
8052: 'A->C',N1778T,5
8052: 'A->G',N1778S,762
8052: 'A->T',N1778I,2
8053: 'T->A',N1778K,18
8053: 'T->C',N1778N,869
8053: 'T->G',N1778K,6
8054: 'A->G',T1779A,24
8055: 'C->A',T1779K,3
8055: 'C->G',T1779R,2
8055: 'C->T',T1779M,58
8056: 'G->A',T1779T,428
8056: 'G->T',T1779T,407
8057: 'T->C',F1780L,19
8058: 'T->A',F1780Y,1
8059: 'T->C',F1780F,30
8060: 'T->G',S1781A,4
8061: 'C->T',S1781L,9
8062: 'A->C',S1781S,12
8062: 'A->G',S1781S,895
8062: 'A->T',S1781S,9
8063: 'T->A',S1782T,4
8063: 'T->C',S1782P,7
8063: 'T->G',S1782A,30
8064: 'C->T',S1782L,133
8065: 'A->C',S1782S,1
8065: 'A->G',S1782S,9
8065: 'A->T',S1782S,5
8066: 'A->G',T1783A,7
8067: 'C->A',T1783N,2
8067: 'C->G',T1783S,5
8067: 'C->T',T1783I,133
8068: 'T->C',T1783T,106
8068: 'T->G',T1783T,12
8069: 'T->A',F1784I,1
8071: 'T->C',F1784F,457
8072: 'A->G',N1785D,625
8073: 'A->G',N1785S,1204
8074: 'C->T',N1785N,601
8075: 'G->A',V1786I,233
8075: 'G->C',V1786L,3
8075: 'G->T',V1786L,33
8076: 'T->C',V1786A,128
8077: 'A->G',V1786V,82
8078: 'C->A',P1787T,1
8078: 'C->G',P1787A,12
8078: 'C->T',P1787S,2000
8079: 'C->A',P1787Q,2
8079: 'C->T',P1787L,1
8080: 'A->C',P1787P,70
8080: 'A->G',P1787P,56
8080: 'A->T',P1787P,94
8081: 'A->C',M1788L,20
8081: 'A->G',M1788V,96
8081: 'A->T',M1788L,1
8082: 'T->A',M1788K,2
8082: 'T->C',M1788T,408
8082: 'T->G',M1788R,4
8083: 'G->A',M1788I,23653
8083: 'G->C',M1788I,6
8083: 'G->T',M1788I,243
8084: 'G->A',E1789K,5176
8085: 'A->C',E1789A,304
8085: 'A->G',E1789G,16
8085: 'A->T',E1789V,1
8086: 'A->C',E1789D,7
8086: 'A->G',E1789E,85
8086: 'A->T',E1789D,4
8087: 'A->C',K1790Q,12
8087: 'A->G',K1790E,10
8088: 'A->C',K1790T,4
8088: 'A->G',K1790R,180
8088: 'A->T',K1790I,95
8089: 'A->C',K1790N,3
8089: 'A->G',K1790K,41
8090: 'C->A',L1791I,53
8090: 'C->G',L1791V,16
8090: 'C->T',L1791F,2284
8091: 'T->A',L1791H,15
8091: 'T->C',L1791P,1
8091: 'T->G',L1791R,1
8092: 'C->A',L1791L,90
8092: 'C->G',L1791L,19
8092: 'C->T',L1791L,2786
8093: 'A->C',K1792Q,1
8094: 'A->C',K1792T,3
8094: 'A->G',K1792R,11
8095: 'A->C',K1792N,22
8095: 'A->G',K1792K,42
8095: 'A->T',K1792N,4
8096: 'A->C',T1793P,5
8096: 'A->G',T1793A,54
8097: 'C->A',T1793K,5
8097: 'C->T',T1793I,549
8098: 'A->C',T1793T,4
8098: 'A->G',T1793T,50
8099: 'C->A',L1794I,45
8099: 'C->T',L1794L,389
8101: 'A->G',L1794L,104
8101: 'A->T',L1794L,4
8102: 'G->A',V1795I,40
8102: 'G->C',V1795L,51
8102: 'G->T',V1795F,1530
8103: 'T->C',V1795A,10
8104: 'T->A',V1795V,89
8104: 'T->C',V1795V,76
8104: 'T->G',V1795V,13
8105: 'G->A',A1796T,47
8105: 'G->T',A1796S,23
8106: 'C->A',A1796E,1
8106: 'C->G',A1796G,2
8106: 'C->T',A1796V,1104
8107: 'A->C',A1796A,54
8107: 'A->G',A1796A,168
8107: 'A->T',A1796A,28
8108: 'A->G',T1797A,4
8108: 'A->T',T1797S,1
8109: 'C->A',T1797N,32
8109: 'C->G',T1797S,5
8109: 'C->T',T1797I,1430
8110: 'T->A',T1797T,53
8110: 'T->C',T1797T,1050
8110: 'T->G',T1797T,5
8111: 'G->A',A1798T,80
8111: 'G->T',A1798S,57
8112: 'C->T',A1798V,1993
8113: 'A->C',A1798A,2
8113: 'A->G',A1798A,59
8113: 'A->T',A1798A,263
8114: 'G->A',E1799K,27
8114: 'G->C',E1799Q,63
8115: 'A->C',E1799A,7
8115: 'A->G',E1799G,33
8115: 'A->T',E1799V,1
8116: 'A->C',E1799D,32
8116: 'A->G',E1799E,65
8116: 'A->T',E1799D,4
8117: 'G->A',A1800T,37
8117: 'G->C',A1800P,1
8117: 'G->T',A1800S,89
8118: 'C->A',A1800D,9
8118: 'C->T',A1800V,678
8119: 'T->A',A1800A,16
8119: 'T->C',A1800A,262
8119: 'T->G',A1800A,7
8120: 'G->A',E1801K,47
8120: 'G->C',E1801Q,47
8121: 'A->C',E1801A,117
8121: 'A->G',E1801G,156
8121: 'A->T',E1801V,1
8122: 'A->C',E1801D,12
8122: 'A->G',E1801E,51
8123: 'C->A',L1802I,31
8123: 'C->G',L1802V,11
8123: 'C->T',L1802F,2908
8124: 'T->C',L1802P,3
8125: 'T->A',L1802L,4
8125: 'T->C',L1802L,75
8126: 'G->A',A1803T,28
8126: 'G->T',A1803S,68
8127: 'C->A',A1803E,20
8127: 'C->G',A1803G,1
8127: 'C->T',A1803V,211
8128: 'A->G',A1803A,69
8128: 'A->T',A1803A,41
8129: 'A->C',K1804Q,2
8129: 'A->G',K1804E,2
8130: 'A->C',K1804T,6
8130: 'A->G',K1804R,72
8130: 'A->T',K1804M,1
8131: 'G->A',K1804K,35
8131: 'G->C',K1804N,17
8131: 'G->T',K1804N,2308
8132: 'A->C',N1805H,17
8132: 'A->G',N1805D,79
8132: 'A->T',N1805Y,11
8133: 'A->C',N1805T,45
8133: 'A->G',N1805S,94
8134: 'T->A',N1805K,7
8134: 'T->C',N1805N,836
8134: 'T->G',N1805K,2
8135: 'G->A',V1806M,188
8135: 'G->T',V1806L,15
8136: 'T->A',V1806E,2
8136: 'T->C',V1806A,22
8136: 'T->G',V1806G,2
8137: 'G->A',V1806V,109
8137: 'G->C',V1806V,7
8137: 'G->T',V1806V,752
8138: 'T->C',S1807P,17
8138: 'T->G',S1807A,2
8139: 'C->A',S1807Y,52
8139: 'C->T',S1807F,3352
8140: 'C->A',S1807S,64
8140: 'C->G',S1807S,24
8140: 'C->T',S1807S,9556
8141: 'T->A',L1808I,3
8141: 'T->C',L1808L,23
8141: 'T->G',L1808V,39
8142: 'T->C',L1808S,25
8143: 'A->C',L1808F,1
8143: 'A->G',L1808L,50
8143: 'A->T',L1808F,17
8144: 'G->A',D1809N,350
8144: 'G->C',D1809H,18
8144: 'G->T',D1809Y,70
8145: 'A->C',D1809A,5
8145: 'A->G',D1809G,25
8146: 'C->A',D1809E,22
8146: 'C->T',D1809D,464
8147: 'A->C',N1810H,68
8147: 'A->G',N1810D,39
8147: 'A->T',N1810Y,5
8148: 'A->C',N1810T,7
8148: 'A->G',N1810S,14
8149: 'T->A',N1810K,8
8149: 'T->C',N1810N,214
8149: 'T->G',N1810K,5
8150: 'G->A',V1811I,362
8150: 'G->T',V1811F,1
8151: 'T->A',V1811D,1
8151: 'T->C',V1811A,77
8152: 'C->A',V1811V,6
8152: 'C->T',V1811V,9064
8153: 'T->A',L1812I,10
8153: 'T->C',L1812L,31
8153: 'T->G',L1812V,37
8154: 'T->C',L1812S,1
8155: 'A->C',L1812F,2
8155: 'A->G',L1812L,167
8156: 'T->A',S1813T,4
8156: 'T->C',S1813P,329
8156: 'T->G',S1813A,56
8157: 'C->A',S1813Y,4
8157: 'C->G',S1813C,5
8157: 'C->T',S1813F,298
8158: 'T->A',S1813S,8
8158: 'T->C',S1813S,225
8158: 'T->G',S1813S,4
8159: 'A->G',T1814A,62
8160: 'C->A',T1814N,33
8160: 'C->G',T1814S,8
8160: 'C->T',T1814I,187
8161: 'T->A',T1814T,7
8161: 'T->C',T1814T,15
8161: 'T->G',T1814T,5
8162: 'T->C',F1815L,43
8162: 'T->G',F1815V,1
8163: 'T->G',F1815C,3
8164: 'T->A',F1815L,5
8164: 'T->C',F1815F,47
8165: 'A->G',I1816V,105
8165: 'A->T',I1816F,16
8166: 'T->C',I1816T,160
8167: 'T->A',I1816I,17
8167: 'T->C',I1816I,64
8167: 'T->G',I1816M,3
8168: 'T->A',S1817T,12
8168: 'T->C',S1817P,41
8168: 'T->G',S1817A,25
8169: 'C->T',S1817L,384
8170: 'A->C',S1817S,11
8170: 'A->G',S1817S,490
8170: 'A->T',S1817S,36
8171: 'G->A',A1818T,332
8171: 'G->T',A1818S,8
8172: 'C->T',A1818V,190
8173: 'A->C',A1818A,2
8173: 'A->G',A1818A,51
8173: 'A->T',A1818A,5
8174: 'G->A',A1819T,338
8174: 'G->T',A1819S,33
8175: 'C->A',A1819D,1
8175: 'C->T',A1819V,816
8176: 'T->A',A1819A,14
8176: 'T->C',A1819A,78
8176: 'T->G',A1819A,22
8177: 'C->A',R1820R,32
8177: 'C->G',R1820G,3
8177: 'C->T',R1820W,1
8178: 'G->A',R1820Q,105
8179: 'G->A',R1820R,729
8179: 'G->C',R1820R,30
8179: 'G->T',R1820R,4153
8180: 'C->A',Q1821K,15
8181: 'A->C',Q1821P,12
8181: 'A->G',Q1821R,716
8181: 'A->T',Q1821L,32
8182: 'A->C',Q1821H,18
8182: 'A->G',Q1821Q,331
8182: 'A->T',Q1821H,9
8183: 'G->A',G1822R,72
8183: 'G->T',G1822W,11
8184: 'G->A',G1822E,478
8184: 'G->T',G1822V,1
8185: 'G->A',G1822G,92
8185: 'G->T',G1822G,245
8186: 'T->A',F1823I,1
8186: 'T->C',F1823L,18
8186: 'T->G',F1823V,1
8187: 'T->C',F1823S,21
8187: 'T->G',F1823C,9
8188: 'T->A',F1823L,77
8188: 'T->C',F1823F,30
8188: 'T->G',F1823L,1
8189: 'G->A',V1824I,333
8189: 'G->C',V1824L,1
8189: 'G->T',V1824F,103
8190: 'T->C',V1824A,1
8191: 'T->A',V1824V,18
8191: 'T->C',V1824V,157
8191: 'T->G',V1824V,2
8193: 'A->G',D1825G,3
8194: 'T->C',D1825D,83
8194: 'T->G',D1825E,10
8195: 'T->A',S1826T,1
8196: 'C->T',S1826L,2
8197: 'A->C',S1826S,8
8197: 'A->G',S1826S,179
8197: 'A->T',S1826S,10
8199: 'A->G',D1827G,1
8200: 'T->C',D1827D,48
8201: 'G->A',V1828I,84
8201: 'G->T',V1828L,40
8202: 'T->C',V1828A,77
8203: 'A->C',V1828V,8
8203: 'A->G',V1828V,257
8203: 'A->T',V1828V,2
8205: 'A->C',E1829A,3
8205: 'A->G',E1829G,3
8206: 'A->C',E1829D,19
8206: 'A->G',E1829E,61
8206: 'A->T',E1829D,3
8207: 'A->G',T1830A,29
8208: 'C->A',T1830N,17
8208: 'C->G',T1830S,1
8208: 'C->T',T1830I,7107
8209: 'T->A',T1830T,1
8209: 'T->C',T1830T,81
8210: 'A->C',K1831Q,1
8211: 'A->C',K1831T,1
8211: 'A->G',K1831R,38
8212: 'A->C',K1831N,1
8212: 'A->G',K1831K,69
8213: 'G->A',D1832N,46
8213: 'G->T',D1832Y,7
8214: 'A->C',D1832A,25
8214: 'A->G',D1832G,52
8215: 'T->A',D1832E,1
8215: 'T->C',D1832D,144
8216: 'G->A',V1833I,43
8216: 'G->T',V1833F,47
8218: 'T->A',V1833V,3
8218: 'T->C',V1833V,53
8218: 'T->G',V1833V,1
8219: 'G->A',V1834I,100
8219: 'G->T',V1834F,179
8220: 'T->C',V1834A,15
8221: 'T->A',V1834V,8
8221: 'T->C',V1834V,27
8222: 'G->A',E1835K,4
8223: 'A->C',E1835A,67
8223: 'A->G',E1835G,30
8223: 'A->T',E1835V,6
8224: 'A->C',E1835D,13
8224: 'A->G',E1835E,50
8225: 'T->A',C1836S,1
8226: 'G->C',C1836S,1
8227: 'T->C',C1836C,71
8227: 'T->G',C1836W,2
8228: 'C->A',L1837I,8
8228: 'C->T',L1837F,301
8230: 'T->A',L1837L,2
8230: 'T->C',L1837L,34
8231: 'A->G',K1838E,2
8232: 'A->G',K1838R,80
8233: 'A->C',K1838N,1
8233: 'A->G',K1838K,93
8234: 'T->C',L1839L,102
8234: 'T->G',L1839V,1
8235: 'T->C',L1839S,113
8235: 'T->G',L1839W,1
8236: 'G->A',L1839L,64
8236: 'G->C',L1839F,22
8236: 'G->T',L1839F,28
8237: 'T->G',S1840A,5
8239: 'A->C',S1840S,11
8239: 'A->G',S1840S,159
8239: 'A->T',S1840S,5
8240: 'C->A',H1841N,7
8240: 'C->T',H1841Y,2293
8241: 'A->G',H1841R,22
8241: 'A->T',H1841L,1
8242: 'T->A',H1841Q,5
8242: 'T->C',H1841H,137
8242: 'T->G',H1841Q,10
8243: 'C->A',Q1842K,15
8244: 'A->G',Q1842R,60
8244: 'A->T',Q1842L,3
8245: 'A->C',Q1842H,13
8245: 'A->G',Q1842Q,25
8245: 'A->T',Q1842H,61
8246: 'T->A',S1843T,2
8246: 'T->G',S1843A,7
8247: 'C->A',S1843Y,4
8247: 'C->G',S1843C,1
8247: 'C->T',S1843F,2681
8248: 'T->A',S1843S,30
8248: 'T->C',S1843S,256
8248: 'T->G',S1843S,3
8249: 'G->A',D1844N,1
8249: 'G->T',D1844Y,8
8250: 'A->C',D1844A,14
8250: 'A->G',D1844G,119
8251: 'C->A',D1844E,3
8251: 'C->T',D1844D,1261
8252: 'A->C',I1845L,38
8252: 'A->G',I1845V,185
8252: 'A->T',I1845L,12
8253: 'T->C',I1845T,6
8254: 'A->C',I1845I,1
8254: 'A->G',I1845M,145
8254: 'A->T',I1845I,2
8255: 'G->A',E1846K,3
8255: 'G->C',E1846Q,1
8256: 'A->C',E1846A,7
8256: 'A->G',E1846G,15
8256: 'A->T',E1846V,2
8257: 'A->C',E1846D,515
8257: 'A->G',E1846E,23
8257: 'A->T',E1846D,10
8258: 'G->A',V1847I,97
8258: 'G->C',V1847L,1
8258: 'G->T',V1847F,364
8259: 'T->C',V1847A,8
8260: 'T->A',V1847V,4
8260: 'T->C',V1847V,2906
8261: 'A->T',T1848S,1
8262: 'C->T',T1848I,28
8263: 'T->A',T1848T,187
8263: 'T->C',T1848T,205
8263: 'T->G',T1848T,26
8264: 'G->A',G1849S,172
8264: 'G->T',G1849C,2630
8265: 'G->A',G1849D,21
8265: 'G->T',G1849V,64
8266: 'C->A',G1849G,4
8266: 'C->T',G1849G,3314
8267: 'G->A',D1850N,1
8268: 'A->C',D1850A,2
8269: 'T->A',D1850E,5
8269: 'T->C',D1850D,135
8270: 'A->G',S1851G,1
8270: 'A->T',S1851C,1
8272: 'T->C',S1851S,23
8273: 'T->A',C1852S,1
8273: 'T->C',C1852R,3
8274: 'G->A',C1852Y,35
8274: 'G->T',C1852F,7
8275: 'T->C',C1852C,13
8275: 'T->G',C1852W,2
8276: 'A->T',N1853Y,2
8278: 'T->C',N1853N,286
8279: 'A->G',N1854D,5
8281: 'C->T',N1854N,573
8284: 'T->C',Y1855Y,635
8285: 'A->C',M1856L,2
8285: 'A->G',M1856V,139
8285: 'A->T',M1856L,1
8287: 'G->A',M1856I,47
8287: 'G->C',M1856I,1
8287: 'G->T',M1856I,547
8288: 'C->T',L1857F,1
8289: 'T->C',L1857P,17
8290: 'C->A',L1857L,21
8290: 'C->G',L1857L,129
8290: 'C->T',L1857L,3075
8293: 'C->A',T1858T,119
8293: 'C->G',T1858T,4
8293: 'C->T',T1858T,4555
8296: 'T->C',Y1859Y,494
8299: 'C->T',N1860N,3821
8301: 'A->C',K1861T,1
8301: 'A->G',K1861R,23
8302: 'A->C',K1861N,1
8302: 'A->G',K1861K,43
8303: 'G->A',V1862I,1094
8303: 'G->C',V1862L,1
8303: 'G->T',V1862F,3
8304: 'T->C',V1862A,5
8305: 'T->A',V1862V,28
8305: 'T->C',V1862V,115
8306: 'G->A',E1863K,2
8306: 'G->C',E1863Q,3
8307: 'A->C',E1863A,6
8307: 'A->G',E1863G,126
8307: 'A->T',E1863V,1
8308: 'A->C',E1863D,21
8308: 'A->G',E1863E,33
8308: 'A->T',E1863D,3
8309: 'A->C',N1864H,59
8309: 'A->T',N1864Y,6
8310: 'A->C',N1864T,6
8310: 'A->G',N1864S,12
8310: 'A->T',N1864I,1
8311: 'C->A',N1864K,6
8311: 'C->T',N1864N,3249
8312: 'A->C',M1865L,2
8312: 'A->T',M1865L,4
8314: 'G->A',M1865I,23
8314: 'G->C',M1865I,1
8315: 'A->C',T1866P,16
8315: 'A->G',T1866A,131
8316: 'C->A',T1866K,2
8316: 'C->G',T1866R,1
8316: 'C->T',T1866I,652
8317: 'A->G',T1866T,45
8317: 'A->T',T1866T,4
8318: 'C->A',P1867T,2168
8318: 'C->G',P1867A,2
8318: 'C->T',P1867S,750
8319: 'C->T',P1867L,3
8320: 'C->A',P1867P,81
8320: 'C->G',P1867P,29
8320: 'C->T',P1867P,1548
8321: 'C->A',R1868S,2
8321: 'C->T',R1868C,1
8322: 'G->A',R1868H,275
8323: 'T->A',R1868R,8
8323: 'T->C',R1868R,800
8323: 'T->G',R1868R,8
8326: 'C->T',D1869D,5150
8327: 'C->A',L1870I,134
8327: 'C->G',L1870V,4
8327: 'C->T',L1870F,1672
8328: 'T->G',L1870R,3
8329: 'T->A',L1870L,39
8329: 'T->C',L1870L,172
8329: 'T->G',L1870L,3
8330: 'G->C',G1871R,1
8332: 'T->C',G1871G,15
8332: 'T->G',G1871G,1
8334: 'C->T',A1872V,1000
8335: 'T->A',A1872A,12
8335: 'T->C',A1872A,50
8335: 'T->G',A1872A,34
8336: 'T->A',C1873S,4
8337: 'G->C',C1873S,1
8338: 'T->C',C1873C,30
8339: 'A->G',I1874V,1
8339: 'A->T',I1874F,1
8340: 'T->A',I1874N,1
8340: 'T->G',I1874S,1
8341: 'T->A',I1874I,51
8341: 'T->C',I1874I,105
8341: 'T->G',I1874M,3
8342: 'G->T',D1875Y,6
8343: 'A->C',D1875A,8
8343: 'A->G',D1875G,2
8343: 'A->T',D1875V,1
8344: 'C->T',D1875D,1976
8345: 'T->A',C1876S,8
8347: 'T->C',C1876C,27
8348: 'A->C',S1877R,2
8348: 'A->G',S1877G,117
8348: 'A->T',S1877C,6
8349: 'G->A',S1877N,2789
8349: 'G->C',S1877T,1
8349: 'G->T',S1877I,7
8350: 'T->A',S1877R,1
8350: 'T->C',S1877S,27
8350: 'T->G',S1877R,6
8351: 'G->T',A1878S,4
8352: 'C->T',A1878V,587
8353: 'G->A',A1878A,785
8353: 'G->C',A1878A,1
8353: 'G->T',A1878A,204
8354: 'C->G',R1879G,10
8356: 'T->C',R1879R,55
8356: 'T->G',R1879R,81
8357: 'C->T',H1880Y,539
8358: 'A->G',H1880R,261
8358: 'A->T',H1880L,4
8359: 'T->A',H1880Q,2
8359: 'T->C',H1880H,126
8360: 'A->C',I1881L,1
8360: 'A->G',I1881V,741
8362: 'T->A',I1881I,76
8362: 'T->C',I1881I,98
8363: 'A->C',N1882H,1
8365: 'T->C',N1882N,954
8366: 'G->A',A1883T,35
8366: 'G->T',A1883S,10
8367: 'C->G',A1883G,1
8367: 'C->T',A1883V,268
8368: 'G->A',A1883A,258
8368: 'G->C',A1883A,3
8368: 'G->T',A1883A,153
8371: 'G->A',Q1884Q,110
8371: 'G->C',Q1884H,9
8371: 'G->T',Q1884H,3260
8372: 'G->A',V1885I,135
8372: 'G->C',V1885L,5
8372: 'G->T',V1885L,18
8373: 'T->C',V1885A,1
8374: 'A->C',V1885V,4
8374: 'A->G',V1885V,292
8374: 'A->T',V1885V,32
8375: 'G->A',A1886T,4
8377: 'A->C',A1886A,8
8377: 'A->G',A1886A,19
8377: 'A->T',A1886A,3
8378: 'A->C',K1887Q,1
8379: 'A->G',K1887R,56
8380: 'A->G',K1887K,154
8381: 'A->G',S1888G,53
8381: 'A->T',S1888C,1
8382: 'G->A',S1888N,2
8382: 'G->C',S1888T,2
8382: 'G->T',S1888I,53
8383: 'T->C',S1888S,111
8384: 'C->A',H1889N,1
8384: 'C->T',H1889Y,1
8385: 'A->T',H1889L,3
8386: 'C->T',H1889H,948
8387: 'A->G',N1890D,9
8387: 'A->T',N1890Y,1
8388: 'A->C',N1890T,1
8388: 'A->G',N1890S,27
8388: 'A->T',N1890I,2
8389: 'C->T',N1890N,3012
8390: 'A->G',I1891V,146
8391: 'T->C',I1891T,12
8392: 'T->A',I1891I,365
8392: 'T->C',I1891I,148
8392: 'T->G',I1891M,10
8393: 'G->A',A1892T,26
8393: 'G->T',A1892S,14
8394: 'C->G',A1892G,6
8394: 'C->T',A1892V,366
8395: 'T->A',A1892A,3
8395: 'T->C',A1892A,95
8395: 'T->G',A1892A,35
8396: 'T->C',L1893L,8
8398: 'G->A',L1893L,116
8399: 'A->G',I1894V,124
8400: 'T->C',I1894T,93
8401: 'A->C',I1894I,2
8401: 'A->T',I1894I,8
8404: 'G->T',W1895C,1
8405: 'A->C',N1896H,15
8405: 'A->T',N1896Y,2
8406: 'A->C',N1896T,1
8406: 'A->G',N1896S,2
8407: 'C->A',N1896K,1
8407: 'C->T',N1896N,1626
8408: 'G->A',V1897I,257
8408: 'G->T',V1897F,41
8409: 'T->C',V1897A,65
8410: 'T->A',V1897V,3
8410: 'T->C',V1897V,239
8410: 'T->G',V1897V,3
8411: 'A->G',K1898E,1
8412: 'A->G',K1898R,36
8413: 'A->C',K1898N,5
8413: 'A->G',K1898K,559
8413: 'A->T',K1898N,5
8414: 'G->A',D1899N,44
8414: 'G->C',D1899H,17
8415: 'A->C',D1899A,16
8416: 'T->C',D1899D,74
8417: 'T->C',F1900L,1
8418: 'T->A',F1900Y,1
8419: 'C->T',F1900F,366
8420: 'A->C',M1901L,5
8420: 'A->G',M1901V,153
8420: 'A->T',M1901L,30
8421: 'T->A',M1901K,1
8421: 'T->C',M1901T,32
8421: 'T->G',M1901R,1
8422: 'G->A',M1901I,66
8422: 'G->T',M1901I,3
8423: 'T->C',S1902P,2
8423: 'T->G',S1902A,23
8424: 'C->T',S1902L,7
8425: 'A->C',S1902S,12
8425: 'A->G',S1902S,343
8425: 'A->T',S1902S,50
8426: 'T->A',L1903M,2
8426: 'T->C',L1903L,65
8426: 'T->G',L1903V,3
8428: 'G->A',L1903L,440
8428: 'G->C',L1903F,7
8429: 'T->C',S1904P,1
8431: 'T->A',S1904S,14
8431: 'T->C',S1904S,64
8431: 'T->G',S1904S,8
8432: 'G->A',E1905K,1
8432: 'G->C',E1905Q,1
8434: 'A->G',E1905E,104
8435: 'C->A',Q1906K,19
8436: 'A->G',Q1906R,39
8436: 'A->T',Q1906L,6
8437: 'A->C',Q1906H,6
8437: 'A->G',Q1906Q,29
8437: 'A->T',Q1906H,1
8438: 'C->A',L1907I,4
8438: 'C->T',L1907L,388
8439: 'T->A',L1907Q,1
8440: 'A->G',L1907L,44
8441: 'C->A',R1908R,24
8442: 'G->A',R1908Q,99
8442: 'G->T',R1908L,1
8443: 'A->C',R1908R,25
8443: 'A->G',R1908R,111
8443: 'A->T',R1908R,4
8445: 'A->G',K1909R,18
8445: 'A->T',K1909I,1
8446: 'A->G',K1909K,121
8447: 'C->A',Q1910K,64
8448: 'A->G',Q1910R,10
8448: 'A->T',Q1910L,1
8449: 'A->C',Q1910H,6
8449: 'A->G',Q1910Q,33
8450: 'A->C',I1911L,9
8450: 'A->G',I1911V,203
8451: 'T->C',I1911T,1
8452: 'A->G',I1911M,14
8453: 'C->A',R1912S,2
8453: 'C->T',R1912C,72
8454: 'G->A',R1912H,493
8455: 'T->C',R1912R,10
8456: 'A->C',S1913R,22
8456: 'A->G',S1913G,424
8456: 'A->T',S1913C,22
8457: 'G->A',S1913N,42
8457: 'G->T',S1913I,46
8458: 'T->A',S1913R,2
8458: 'T->C',S1913S,56
8458: 'T->G',S1913R,5
8459: 'G->T',A1914S,10
8460: 'C->A',A1914D,19
8460: 'C->T',A1914V,1
8461: 'T->A',A1914A,1
8461: 'T->C',A1914A,58
8461: 'T->G',A1914A,1
8462: 'G->A',A1915T,1
8462: 'G->T',A1915S,14
8463: 'C->T',A1915V,4
8464: 'T->A',A1915A,5
8464: 'T->C',A1915A,123
8466: 'A->G',K1916R,28
8467: 'A->C',K1916N,1
8467: 'A->G',K1916K,35
8467: 'A->T',K1916N,3
8469: 'A->G',K1917R,22
8470: 'G->A',K1917K,32
8470: 'G->C',K1917N,2
8470: 'G->T',K1917N,1
8471: 'A->C',N1918H,5
8472: 'A->C',N1918T,5
8472: 'A->G',N1918S,28
8473: 'T->C',N1918N,3115
8474: 'A->C',N1919H,1
8474: 'A->G',N1919D,1
8475: 'A->C',N1919T,7
8475: 'A->G',N1919S,65
8475: 'A->T',N1919I,1
8476: 'C->A',N1919K,3
8476: 'C->T',N1919N,770
8477: 'T->A',L1920I,1
8477: 'T->C',L1920L,94
8477: 'T->G',L1920V,393
8478: 'T->C',L1920S,1
8479: 'A->G',L1920L,115
8480: 'C->A',P1921T,50
8480: 'C->T',P1921S,1540
8481: 'C->A',P1921H,15
8481: 'C->T',P1921L,772
8482: 'T->C',P1921P,102
8482: 'T->G',P1921P,34
8483: 'T->C',F1922L,96
8485: 'T->A',F1922L,1
8485: 'T->C',F1922F,23
8486: 'A->G',K1923E,1
8487: 'A->G',K1923R,53
8487: 'A->T',K1923M,9
8488: 'G->A',K1923K,668
8488: 'G->T',K1923N,20
8489: 'T->C',L1924L,8
8489: 'T->G',L1924V,1
8491: 'G->A',L1924L,590
8491: 'G->T',L1924F,1
8493: 'C->A',T1925K,1
8494: 'A->C',T1925T,8
8494: 'A->G',T1925T,54
8494: 'A->T',T1925T,3
8495: 'T->G',C1926G,154
8496: 'G->A',C1926Y,1
8497: 'T->C',C1926C,43
8497: 'T->G',C1926W,1
8498: 'G->A',A1927T,67
8498: 'G->T',A1927S,7
8499: 'C->A',A1927E,1
8499: 'C->T',A1927V,506
8500: 'A->C',A1927A,11
8500: 'A->G',A1927A,138
8500: 'A->T',A1927A,44
8501: 'A->G',T1928A,91
8502: 'C->A',T1928N,24
8502: 'C->G',T1928S,202
8502: 'C->T',T1928I,455
8503: 'T->A',T1928T,2
8503: 'T->C',T1928T,49
8505: 'C->A',T1929N,3
8505: 'C->T',T1929I,6
8506: 'T->A',T1929T,4
8506: 'T->C',T1929T,27
8508: 'G->A',R1930K,43
8509: 'A->G',R1930R,37
8511: 'A->G',Q1931R,1
8511: 'A->T',Q1931L,2
8512: 'A->G',Q1931Q,4506
8512: 'A->T',Q1931H,2
8513: 'G->A',V1932I,320
8513: 'G->C',V1932L,98
8513: 'G->T',V1932F,58
8514: 'T->A',V1932D,2
8514: 'T->C',V1932A,1
8514: 'T->G',V1932G,1
8515: 'T->A',V1932V,1
8515: 'T->C',V1932V,56
8515: 'T->G',V1932V,2
8516: 'G->A',V1933I,133
8516: 'G->T',V1933F,103
8517: 'T->C',V1933A,4
8518: 'T->C',V1933V,15
8519: 'A->G',N1934D,68
8519: 'A->T',N1934Y,6
8520: 'A->C',N1934T,16
8520: 'A->G',N1934S,104
8520: 'A->T',N1934I,2
8521: 'T->C',N1934N,138
8522: 'G->A',V1935I,33
8523: 'T->C',V1935A,1
8524: 'T->A',V1935V,11
8524: 'T->C',V1935V,88
8525: 'G->A',V1936I,128
8525: 'G->T',V1936L,57
8526: 'T->C',V1936A,1
8526: 'T->G',V1936G,2
8527: 'A->G',V1936V,114
8527: 'A->T',V1936V,23
8528: 'A->G',T1937A,59
8529: 'C->T',T1937I,1
8530: 'A->G',T1937T,33
8530: 'A->T',T1937T,3
8531: 'A->G',T1938A,79
8532: 'C->T',T1938I,20
8533: 'A->G',T1938T,52
8533: 'A->T',T1938T,6


==> data/MutationSummary_10312021/NSP4_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
10000: 'T->A',G482G,1
10000: 'T->C',G482G,44
10000: 'T->G',G482G,3
10001: 'T->A',S483T,35
10001: 'T->G',S483A,9
10002: 'C->A',S483Y,3
10002: 'C->G',S483C,17
10002: 'C->T',S483F,160
10003: 'T->A',S483S,8
10003: 'T->C',S483S,540
10003: 'T->G',S483S,4
10004: 'G->T',D484Y,3
10005: 'A->T',D484V,1
10006: 'T->A',D484E,83
10006: 'T->C',D484D,172
10006: 'T->G',D484E,4
10007: 'G->A',V485I,47
10007: 'G->C',V485L,6
10007: 'G->T',V485F,8
10008: 'T->C',V485A,3
10009: 'T->A',V485V,28
10009: 'T->C',V485V,159
10009: 'T->G',V485V,81
10010: 'C->A',L486I,22
10010: 'C->G',L486V,18
10012: 'T->A',L486L,211
10012: 'T->C',L486L,103
10012: 'T->G',L486L,8
10015: 'C->T',Y487Y,1440
10018: 'A->G',Q488Q,132
10020: 'C->T',P489L,2
10021: 'A->C',P489P,3
10021: 'A->G',P489P,43
10021: 'A->T',P489P,3
10024: 'A->C',P490P,20
10024: 'A->G',P490P,64
10024: 'A->T',P490P,11
10026: 'A->T',Q491L,55
10027: 'A->C',Q491H,49
10027: 'A->G',Q491Q,36
10027: 'A->T',Q491H,1
10028: 'A->G',T492A,170
10029: 'C->T',T492I,919266
10030: 'C->A',T492T,39
10030: 'C->G',T492T,2
10030: 'C->T',T492T,3459
10031: 'T->A',S493T,18
10031: 'T->C',S493P,1
10031: 'T->G',S493A,34
10033: 'T->A',S493S,19
10033: 'T->C',S493S,163
10033: 'T->G',S493S,1
8555: 'A->C',K1Q,1
8555: 'A->G',K1E,2
8556: 'A->C',K1T,2
8556: 'A->G',K1R,27
8556: 'A->T',K1I,5
8557: 'A->C',K1N,8
8557: 'A->G',K1K,36
8557: 'A->T',K1N,4
8558: 'A->C',I2L,10
8558: 'A->G',I2V,142
8559: 'T->A',I2N,41
8559: 'T->C',I2T,31
8559: 'T->G',I2S,82
8560: 'T->A',I2I,4
8560: 'T->C',I2I,34
8560: 'T->G',I2M,1
8561: 'G->A',V3I,129
8561: 'G->C',V3L,2
8561: 'G->T',V3F,4316
8562: 'T->A',V3D,3
8562: 'T->C',V3A,84
8562: 'T->G',V3G,7
8563: 'T->A',V3V,1
8563: 'T->C',V3V,5
8564: 'A->C',N4H,1
8564: 'A->G',N4D,141
8565: 'A->C',N4T,3
8565: 'A->G',N4S,66
8565: 'A->T',N4I,4
8566: 'T->C',N4N,604
8566: 'T->G',N4K,2
8567: 'A->G',N5D,48
8567: 'A->T',N5Y,41
8568: 'A->C',N5T,58
8568: 'A->G',N5S,111
8569: 'T->A',N5K,1
8569: 'T->C',N5N,25
8569: 'T->G',N5K,17
8570: 'T->A',W6R,14
8570: 'T->C',W6R,8
8570: 'T->G',W6G,2
8571: 'G->C',W6S,1
8571: 'G->T',W6L,46
8572: 'G->C',W6C,1
8572: 'G->T',W6C,3442
8573: 'T->A',L7M,3
8573: 'T->C',L7L,6
8574: 'T->C',L7S,16
8574: 'T->G',L7W,2
8575: 'G->A',L7L,44
8575: 'G->T',L7F,28
8576: 'A->C',K8Q,358
8576: 'A->G',K8E,245
8577: 'A->C',K8T,46
8577: 'A->G',K8R,26
8577: 'A->T',K8M,8
8578: 'G->A',K8K,266
8578: 'G->C',K8N,4
8578: 'G->T',K8N,474
8579: 'C->A',Q9K,13
8580: 'A->C',Q9P,4
8580: 'A->G',Q9R,62
8580: 'A->T',Q9L,14
8581: 'G->A',Q9Q,59
8581: 'G->T',Q9H,64
8582: 'T->C',L10L,29
8583: 'T->C',L10S,23
8584: 'A->C',L10F,1
8584: 'A->G',L10L,181
8585: 'A->C',I11L,7
8585: 'A->G',I11V,26
8585: 'A->T',I11F,3
8586: 'T->A',I11N,2
8586: 'T->C',I11T,11
8586: 'T->G',I11S,3
8587: 'T->A',I11I,1
8587: 'T->C',I11I,21
8588: 'A->G',K12E,233
8589: 'A->C',K12T,1
8589: 'A->G',K12R,569
8590: 'A->C',K12N,5
8590: 'A->G',K12K,359
8590: 'A->T',K12N,2
8591: 'G->A',V13I,134
8591: 'G->C',V13L,1
8591: 'G->T',V13F,225
8592: 'T->C',V13A,21
8592: 'T->G',V13G,19
8593: 'T->A',V13V,1
8593: 'T->C',V13V,2543
8594: 'A->G',T14A,93
8595: 'C->A',T14K,8
8595: 'C->T',T14I,1097
8596: 'A->G',T14T,59
8597: 'C->T',L15F,774
8599: 'T->A',L15L,8
8599: 'T->C',L15L,405
8599: 'T->G',L15L,1
8600: 'G->A',V16M,144
8600: 'G->C',V16L,1
8600: 'G->T',V16L,327
8601: 'T->A',V16E,3
8601: 'T->C',V16A,20
8601: 'T->G',V16G,9
8602: 'G->A',V16V,186
8602: 'G->C',V16V,80
8602: 'G->T',V16V,294
8603: 'T->A',F17I,6
8603: 'T->C',F17L,23449
8604: 'T->C',F17S,1189
8604: 'T->G',F17C,3
8605: 'C->A',F17L,9
8605: 'C->T',F17F,837
8606: 'C->A',L18I,70
8606: 'C->G',L18V,2
8606: 'C->T',L18F,510
8607: 'T->A',L18H,1
8607: 'T->C',L18P,32
8608: 'T->A',L18L,4
8608: 'T->C',L18L,105
8608: 'T->G',L18L,14
8609: 'T->C',F19L,32
8609: 'T->G',F19V,4
8610: 'T->C',F19S,1
8610: 'T->G',F19C,1
8611: 'T->A',F19L,17
8611: 'T->C',F19F,16
8612: 'G->A',V20I,80
8612: 'G->C',V20L,1
8612: 'G->T',V20F,596
8613: 'T->C',V20A,15
8613: 'T->G',V20G,12
8614: 'T->A',V20V,31
8614: 'T->C',V20V,169
8614: 'T->G',V20V,5
8615: 'G->A',A21T,95
8615: 'G->T',A21S,24
8616: 'C->A',A21D,6
8616: 'C->G',A21G,1
8616: 'C->T',A21V,272
8617: 'T->A',A21A,49
8617: 'T->C',A21A,18
8617: 'T->G',A21A,60
8618: 'G->A',A22T,561
8618: 'G->T',A22S,131
8619: 'C->A',A22D,3
8619: 'C->G',A22G,2
8619: 'C->T',A22V,1587
8620: 'T->A',A22A,4
8620: 'T->C',A22A,59
8620: 'T->G',A22A,5
8621: 'A->C',I23L,5
8621: 'A->G',I23V,167
8621: 'A->T',I23F,2
8622: 'T->A',I23N,1
8622: 'T->C',I23T,1188
8622: 'T->G',I23S,3
8623: 'T->A',I23I,1
8623: 'T->C',I23I,60
8624: 'T->A',F24I,2
8624: 'T->C',F24L,30
8624: 'T->G',F24V,9
8625: 'T->A',F24Y,4
8625: 'T->C',F24S,17
8625: 'T->G',F24C,12
8626: 'C->A',F24L,34
8626: 'C->G',F24L,1
8626: 'C->T',F24F,1706
8627: 'T->C',Y25H,12
8628: 'A->C',Y25S,6
8628: 'A->G',Y25C,25
8628: 'A->T',Y25F,3
8629: 'T->C',Y25Y,64
8630: 'T->C',L26L,2
8630: 'T->G',L26V,3
8631: 'T->C',L26S,13
8632: 'A->C',L26F,1
8632: 'A->G',L26L,114
8632: 'A->T',L26F,5
8633: 'A->C',I27L,108
8633: 'A->G',I27V,59
8633: 'A->T',I27L,2
8634: 'T->C',I27T,828
8635: 'A->G',I27M,18
8635: 'A->T',I27I,6
8636: 'A->C',T28P,1
8636: 'A->G',T28A,91
8636: 'A->T',T28S,1
8637: 'C->A',T28K,12
8637: 'C->G',T28R,1
8637: 'C->T',T28I,819
8638: 'A->G',T28T,79
8639: 'C->A',P29T,18
8639: 'C->T',P29S,365
8640: 'C->A',P29H,78
8640: 'C->G',P29R,1
8640: 'C->T',P29L,114
8641: 'T->A',P29P,15
8641: 'T->C',P29P,70
8642: 'G->A',V30I,171
8642: 'G->T',V30F,13
8643: 'T->C',V30A,51
8643: 'T->G',V30G,5
8644: 'T->A',V30V,13
8644: 'T->C',V30V,152
8644: 'T->G',V30V,8
8645: 'C->A',H31N,6
8645: 'C->T',H31Y,950
8646: 'A->G',H31R,3
8647: 'T->A',H31Q,1
8647: 'T->C',H31H,460
8647: 'T->G',H31Q,1
8648: 'G->A',V32I,329
8648: 'G->C',V32L,2
8648: 'G->T',V32F,9
8649: 'T->C',V32A,35
8649: 'T->G',V32G,17
8650: 'C->A',V32V,15
8650: 'C->G',V32V,2
8650: 'C->T',V32V,514
8651: 'A->C',M33L,805
8651: 'A->G',M33V,968
8651: 'A->T',M33L,3
8652: 'T->C',M33T,49
8653: 'G->A',M33I,95
8653: 'G->C',M33I,286
8653: 'G->T',M33I,1586
8654: 'T->C',S34P,12
8654: 'T->G',S34A,5
8655: 'C->A',S34Y,9
8655: 'C->T',S34F,4931
8656: 'T->C',S34S,1807
8657: 'A->G',K35E,8
8658: 'A->C',K35T,5
8658: 'A->G',K35R,484
8658: 'A->T',K35I,1
8659: 'A->C',K35N,5
8659: 'A->G',K35K,339
8659: 'A->T',K35N,1
8660: 'C->A',H36N,7
8660: 'C->G',H36D,1
8660: 'C->T',H36Y,2000
8661: 'A->G',H36R,23
8661: 'A->T',H36L,8
8662: 'T->A',H36Q,4
8662: 'T->C',H36H,194
8663: 'A->C',T37P,1
8663: 'A->G',T37A,20
8664: 'C->A',T37N,71
8664: 'C->G',T37S,4
8664: 'C->T',T37I,1558
8665: 'T->A',T37T,35
8665: 'T->C',T37T,62
8665: 'T->G',T37T,1
8666: 'G->A',D38N,400
8666: 'G->C',D38H,2
8666: 'G->T',D38Y,8
8667: 'A->C',D38A,16
8667: 'A->G',D38G,71
8668: 'C->A',D38E,52
8668: 'C->G',D38E,3
8668: 'C->T',D38D,508
8669: 'T->A',F39I,6
8669: 'T->C',F39L,64
8669: 'T->G',F39V,10
8670: 'T->A',F39Y,5
8670: 'T->C',F39S,90
8670: 'T->G',F39C,1
8671: 'T->A',F39L,74
8671: 'T->C',F39F,38
8671: 'T->G',F39L,6
8672: 'T->A',S40T,3
8672: 'T->C',S40P,96
8672: 'T->G',S40A,85
8673: 'C->T',S40L,364
8674: 'A->C',S40S,52
8674: 'A->G',S40S,34
8674: 'A->T',S40S,14
8675: 'A->C',S41R,37
8675: 'A->G',S41G,37
8675: 'A->T',S41C,1
8676: 'G->A',S41N,3
8676: 'G->C',S41T,5
8676: 'G->T',S41I,125
8677: 'T->A',S41R,1
8677: 'T->C',S41S,101
8677: 'T->G',S41R,14
8679: 'A->C',E42A,11
8679: 'A->G',E42G,12
8679: 'A->T',E42V,21
8680: 'A->C',E42D,36
8680: 'A->G',E42E,97
8680: 'A->T',E42D,6
8681: 'A->C',I43L,9
8681: 'A->G',I43V,152
8681: 'A->T',I43F,12
8682: 'T->A',I43N,2
8682: 'T->C',I43T,120
8682: 'T->G',I43S,3
8683: 'C->A',I43I,19
8683: 'C->T',I43I,5026
8684: 'A->C',I44L,2
8684: 'A->G',I44V,123
8684: 'A->T',I44L,4
8685: 'T->C',I44T,4
8686: 'A->C',I44I,3
8686: 'A->G',I44M,13
8686: 'A->T',I44I,4
8687: 'G->A',G45R,11
8688: 'G->A',G45E,11
8688: 'G->T',G45V,12
8689: 'A->C',G45G,34
8689: 'A->G',G45G,290
8691: 'A->T',Y46F,15
8692: 'C->T',Y46Y,712
8694: 'A->C',K47T,2
8694: 'A->G',K47R,61
8694: 'A->T',K47M,6
8695: 'G->A',K47K,122
8695: 'G->T',K47N,8
8696: 'G->A',A48T,204
8696: 'G->T',A48S,6
8697: 'C->T',A48V,347
8698: 'T->A',A48A,6
8698: 'T->C',A48A,53
8698: 'T->G',A48A,2
8699: 'A->C',I49L,1
8699: 'A->G',I49V,246
8699: 'A->T',I49F,1
8700: 'T->C',I49T,3
8701: 'T->A',I49I,35
8701: 'T->C',I49I,51
8701: 'T->G',I49M,4
8702: 'G->A',D50N,2
8702: 'G->T',D50Y,9
8703: 'A->C',D50A,349
8703: 'A->G',D50G,34
8703: 'A->T',D50V,7
8704: 'T->A',D50E,12
8704: 'T->C',D50D,393
8704: 'T->G',D50E,3
8705: 'G->A',G51S,132
8705: 'G->C',G51R,1
8705: 'G->T',G51C,10
8706: 'G->A',G51D,26
8706: 'G->C',G51A,1
8706: 'G->T',G51V,1
8707: 'T->C',G51G,331
8708: 'G->A',G52S,7
8708: 'G->T',G52C,15
8709: 'G->T',G52V,2
8710: 'T->C',G52G,62
8711: 'G->A',V53I,161
8711: 'G->T',V53F,13
8712: 'T->C',V53A,90
8713: 'C->A',V53V,7
8713: 'C->T',V53V,297
8714: 'A->G',T54A,5
8714: 'A->T',T54S,2
8715: 'C->T',T54I,141
8716: 'T->A',T54T,2
8716: 'T->C',T54T,53
8716: 'T->G',T54T,35
8717: 'C->A',R55S,3
8717: 'C->G',R55G,1
8717: 'C->T',R55C,131
8718: 'G->A',R55H,51
8718: 'G->T',R55L,37
8719: 'T->C',R55R,80
8719: 'T->G',R55R,10
8720: 'G->A',D56N,567
8720: 'G->T',D56Y,7
8721: 'A->C',D56A,1
8721: 'A->G',D56G,8
8722: 'C->A',D56E,12
8722: 'C->T',D56D,329
8723: 'A->C',I57L,1
8723: 'A->G',I57V,113
8723: 'A->T',I57L,1
8724: 'T->C',I57T,1
8725: 'A->G',I57M,7
8725: 'A->T',I57I,8
8726: 'G->A',A58T,206
8726: 'G->T',A58S,53
8727: 'C->A',A58E,6
8727: 'C->T',A58V,355
8728: 'A->C',A58A,20
8728: 'A->G',A58A,111
8728: 'A->T',A58A,15
8729: 'T->A',S59T,35
8729: 'T->C',S59P,245
8729: 'T->G',S59A,209
8730: 'C->A',S59Y,5
8730: 'C->G',S59C,7
8730: 'C->T',S59F,296
8731: 'T->A',S59S,237
8731: 'T->C',S59S,83
8731: 'T->G',S59S,3
8732: 'A->G',T60A,11
8732: 'A->T',T60S,3
8733: 'C->A',T60K,15
8733: 'C->T',T60I,1739
8734: 'A->C',T60T,3
8734: 'A->G',T60T,73
8734: 'A->T',T60T,1
8735: 'G->A',D61N,7
8735: 'G->T',D61Y,2
8736: 'A->C',D61A,4
8736: 'A->G',D61G,8
8737: 'T->C',D61D,1990
8737: 'T->G',D61E,7
8738: 'A->C',T62P,1
8738: 'A->G',T62A,71
8739: 'C->A',T62N,26
8739: 'C->G',T62S,10
8739: 'C->T',T62I,552
8740: 'T->C',T62T,19
8740: 'T->G',T62T,17
8743: 'T->C',C63C,43
8744: 'T->C',F64L,11
8746: 'T->A',F64L,18
8746: 'T->C',F64F,44
8747: 'G->A',A65T,230
8747: 'G->T',A65S,241
8748: 'C->G',A65G,1
8749: 'T->A',A65A,9
8749: 'T->C',A65A,51
8749: 'T->G',A65A,99
8750: 'A->G',N66D,3
8751: 'A->C',N66T,1
8751: 'A->G',N66S,12
8751: 'A->T',N66I,7
8752: 'C->T',N66N,4545
8753: 'A->G',K67E,1
8754: 'A->G',K67R,5
8755: 'A->C',K67N,2
8755: 'A->G',K67K,114
8756: 'C->A',H68N,6
8756: 'C->T',H68Y,367
8757: 'A->G',H68R,66
8758: 'T->A',H68Q,2
8759: 'G->A',A69T,92
8759: 'G->T',A69S,65
8760: 'C->A',A69D,15
8760: 'C->T',A69V,1096
8761: 'T->A',A69A,56
8761: 'T->C',A69A,92
8761: 'T->G',A69A,16
8762: 'G->A',D70N,260
8762: 'G->C',D70H,3
8762: 'G->T',D70Y,17
8763: 'A->G',D70G,262
8764: 'T->A',D70E,4
8764: 'T->G',D70E,6
8765: 'T->C',F71L,4
8766: 'T->A',F71Y,1
8767: 'T->C',F71F,149
8768: 'G->A',D72N,18
8768: 'G->T',D72Y,187
8769: 'A->C',D72A,9
8769: 'A->G',D72G,15
8770: 'C->A',D72E,5
8770: 'C->T',D72D,762
8771: 'A->G',T73A,48
8771: 'A->T',T73S,2
8772: 'C->A',T73K,3
8772: 'C->G',T73R,3
8772: 'C->T',T73I,2580
8773: 'A->C',T73T,11
8773: 'A->G',T73T,473
8773: 'A->T',T73T,25
8774: 'T->C',W74R,4
8775: 'G->T',W74L,2
8777: 'T->A',F75I,2
8777: 'T->C',F75L,41
8777: 'T->G',F75V,1
8778: 'T->A',F75Y,2
8778: 'T->G',F75C,2
8779: 'T->A',F75L,1
8779: 'T->C',F75F,19
8779: 'T->G',F75L,1
8780: 'A->C',S76R,4
8780: 'A->G',S76G,56
8781: 'G->A',S76N,1328
8781: 'G->C',S76T,1
8781: 'G->T',S76I,2
8782: 'C->A',S76R,4
8782: 'C->T',S76S,9410
8783: 'C->A',Q77K,7
8784: 'A->C',Q77P,1
8784: 'A->G',Q77R,114
8784: 'A->T',Q77L,223
8785: 'G->A',Q77Q,217
8785: 'G->T',Q77H,25
8786: 'C->A',R78S,9
8786: 'C->G',R78G,1
8786: 'C->T',R78C,47
8787: 'G->A',R78H,93
8787: 'G->T',R78L,1
8788: 'T->A',R78R,11
8788: 'T->C',R78R,257
8788: 'T->G',R78R,4
8789: 'G->A',G79S,15
8789: 'G->T',G79C,10
8790: 'G->T',G79V,33
8791: 'T->A',G79G,37
8791: 'T->C',G79G,30
8791: 'T->G',G79G,1
8792: 'G->A',G80S,34
8792: 'G->T',G80C,17
8793: 'G->A',G80D,1
8793: 'G->T',G80V,74
8794: 'T->C',G80G,93
8794: 'T->G',G80G,1
8795: 'A->G',S81G,178
8795: 'A->T',S81C,31
8796: 'G->C',S81T,2
8796: 'G->T',S81I,192
8797: 'T->A',S81R,1
8797: 'T->C',S81S,38
8798: 'T->C',Y82H,4
8799: 'A->C',Y82S,1
8799: 'A->G',Y82C,15
8799: 'A->T',Y82F,2
8800: 'T->C',Y82Y,421
8801: 'A->G',T83A,31
8802: 'C->A',T83N,21
8802: 'C->G',T83S,1
8802: 'C->T',T83I,4463
8803: 'T->C',T83T,63
8804: 'A->G',N84D,15
8804: 'A->T',N84Y,1
8805: 'A->C',N84T,8
8805: 'A->G',N84S,91
8805: 'A->T',N84I,1
8806: 'T->C',N84N,284
8806: 'T->G',N84K,1
8807: 'G->A',D85N,51
8807: 'G->C',D85H,8
8807: 'G->T',D85Y,2
8808: 'A->C',D85A,26
8808: 'A->G',D85G,16
8808: 'A->T',D85V,2
8809: 'C->T',D85D,3217
8810: 'A->C',K86Q,1
8810: 'A->G',K86E,196
8811: 'A->G',K86R,111
8811: 'A->T',K86I,3
8812: 'A->C',K86N,18
8812: 'A->G',K86K,315
8812: 'A->T',K86N,13
8813: 'G->A',A87T,149
8813: 'G->C',A87P,2
8813: 'G->T',A87S,210
8814: 'C->A',A87D,153
8814: 'C->G',A87G,2
8814: 'C->T',A87V,797
8815: 'T->A',A87A,7
8815: 'T->C',A87A,282
8815: 'T->G',A87A,19
8817: 'G->C',C88S,1
8818: 'C->T',C88C,1976
8819: 'C->G',P89A,1
8819: 'C->T',P89S,161
8820: 'C->T',P89L,6
8821: 'A->C',P89P,24
8821: 'A->G',P89P,284
8821: 'A->T',P89P,238
8822: 'T->C',L90L,200
8822: 'T->G',L90V,11
8823: 'T->C',L90S,14
8824: 'G->A',L90L,46
8825: 'A->C',I91L,11
8825: 'A->G',I91V,204
8826: 'T->C',I91T,103
8827: 'T->A',I91I,45
8827: 'T->C',I91I,75
8828: 'G->A',A92T,151
8828: 'G->T',A92S,23
8829: 'C->A',A92D,17
8829: 'C->G',A92G,8
8829: 'C->T',A92V,8828
8830: 'T->A',A92A,55
8830: 'T->C',A92A,112
8830: 'T->G',A92A,4
8831: 'G->A',A93T,17
8831: 'G->T',A93S,32
8832: 'C->T',A93V,445
8833: 'A->C',A93A,167
8833: 'A->G',A93A,65
8833: 'A->T',A93A,38
8834: 'G->A',V94I,183
8834: 'G->T',V94F,48
8835: 'T->C',V94A,1667
8836: 'C->A',V94V,3
8836: 'C->G',V94V,6
8836: 'C->T',V94V,969
8837: 'A->C',I95L,3
8837: 'A->G',I95V,88
8837: 'A->T',I95L,2
8838: 'T->C',I95T,124
8839: 'A->G',I95M,24
8839: 'A->T',I95I,2
8840: 'A->G',T96A,112
8840: 'A->T',T96S,2
8841: 'C->G',T96R,1
8841: 'C->T',T96I,1072
8842: 'A->C',T96T,4
8842: 'A->G',T96T,195
8842: 'A->T',T96T,6
8843: 'A->C',R97R,78
8843: 'A->G',R97G,120
8844: 'G->A',R97K,54
8844: 'G->C',R97T,17
8844: 'G->T',R97I,71
8845: 'A->C',R97S,6
8845: 'A->G',R97R,320
8845: 'A->T',R97S,10
8846: 'G->A',E98K,66
8848: 'A->C',E98D,14
8848: 'A->G',E98E,213
8848: 'A->T',E98D,30
8849: 'G->A',V99M,300
8849: 'G->C',V99L,7
8849: 'G->T',V99L,183
8850: 'T->C',V99A,27
8850: 'T->G',V99G,12
8851: 'G->A',V99V,225
8851: 'G->T',V99V,158
8852: 'G->A',G100S,13
8852: 'G->C',G100R,1
8853: 'G->A',G100D,38
8853: 'G->T',G100V,1
8854: 'T->A',G100G,1
8854: 'T->C',G100G,298
8854: 'T->G',G100G,4
8855: 'T->A',F101I,9
8855: 'T->C',F101L,575
8855: 'T->G',F101V,6
8856: 'T->A',F101Y,8
8856: 'T->C',F101S,22
8856: 'T->G',F101C,10
8857: 'T->A',F101L,11
8857: 'T->C',F101F,25
8857: 'T->G',F101L,3
8858: 'G->A',V102I,149
8858: 'G->T',V102F,11
8859: 'T->C',V102A,2
8860: 'C->A',V102V,39
8860: 'C->T',V102V,423
8861: 'G->A',V103M,590
8861: 'G->T',V103L,60
8862: 'T->A',V103E,4
8862: 'T->C',V103A,42
8863: 'G->A',V103V,790
8863: 'G->T',V103V,98
8864: 'C->A',P104T,1
8866: 'T->A',P104P,26
8866: 'T->C',P104P,185
8866: 'T->G',P104P,2
8867: 'G->A',G105S,312
8867: 'G->C',G105R,1
8867: 'G->T',G105C,4
8868: 'G->A',G105D,13
8869: 'T->C',G105G,133
8870: 'T->A',L106M,10
8870: 'T->C',L106L,89
8871: 'T->C',L106S,14
8871: 'T->G',L106W,6
8872: 'G->A',L106L,79
8872: 'G->C',L106F,589
8872: 'G->T',L106F,246
8873: 'C->A',P107T,12
8873: 'C->G',P107A,14
8873: 'C->T',P107S,17
8874: 'C->T',P107L,8
8875: 'T->A',P107P,175
8875: 'T->C',P107P,47
8875: 'T->G',P107P,7
8876: 'G->A',G108S,54
8876: 'G->T',G108C,36
8877: 'G->A',G108D,3
8877: 'G->T',G108V,67
8878: 'C->A',G108G,76
8878: 'C->T',G108G,1665
8879: 'A->G',T109A,205
8879: 'A->T',T109S,54
8880: 'C->A',T109K,16
8880: 'C->T',T109M,1199
8881: 'G->A',T109T,433
8881: 'G->T',T109T,50
8882: 'A->C',I110L,10
8882: 'A->G',I110V,124
8882: 'A->T',I110L,8
8883: 'T->C',I110T,317
8884: 'A->C',I110I,3
8884: 'A->G',I110M,347
8884: 'A->T',I110I,3
8885: 'T->A',L111I,277
8885: 'T->C',L111L,617
8885: 'T->G',L111V,20
8886: 'T->C',L111S,99
8887: 'A->C',L111F,2
8887: 'A->G',L111L,389
8887: 'A->T',L111F,1
8888: 'C->A',R112S,17
8888: 'C->G',R112G,9
8888: 'C->T',R112C,105
8889: 'G->A',R112H,371
8889: 'G->C',R112P,2
8889: 'G->T',R112L,5
8890: 'C->A',R112R,10
8890: 'C->T',R112R,727
8891: 'A->C',T113P,2
8891: 'A->G',T113A,66
8891: 'A->T',T113S,1
8892: 'C->T',T113I,294
8893: 'A->C',T113T,2
8893: 'A->G',T113T,782
8893: 'A->T',T113T,15
8894: 'A->C',T114P,7
8894: 'A->G',T114A,18
8895: 'C->A',T114N,44
8895: 'C->T',T114I,1886
8896: 'T->A',T114T,1
8896: 'T->C',T114T,57
8897: 'A->G',N115D,14
8897: 'A->T',N115Y,8
8898: 'A->C',N115T,9
8898: 'A->G',N115S,231
8898: 'A->T',N115I,25
8899: 'T->A',N115K,3
8899: 'T->C',N115N,109
8899: 'T->G',N115K,1
8900: 'G->A',G116S,177
8901: 'G->A',G116D,1
8901: 'G->T',G116V,7
8902: 'T->A',G116G,20
8902: 'T->C',G116G,32
8903: 'G->A',D117N,58
8903: 'G->C',D117H,1
8904: 'A->C',D117A,21
8904: 'A->G',D117G,21
8905: 'C->A',D117E,23
8905: 'C->T',D117D,944
8906: 'T->A',F118I,5
8906: 'T->C',F118L,105
8906: 'T->G',F118V,3
8907: 'T->A',F118Y,1
8907: 'T->C',F118S,27
8907: 'T->G',F118C,4
8908: 'T->A',F118L,3
8908: 'T->C',F118F,171
8908: 'T->G',F118L,8
8909: 'T->A',L119M,1
8909: 'T->C',L119L,12
8909: 'T->G',L119V,837
8910: 'T->C',L119S,15
8911: 'G->A',L119L,393
8911: 'G->C',L119F,1
8911: 'G->T',L119F,98
8912: 'C->A',H120N,12
8912: 'C->T',H120Y,24
8913: 'A->C',H120P,3
8913: 'A->T',H120L,2
8914: 'T->A',H120Q,3
8914: 'T->C',H120H,315
8914: 'T->G',H120Q,10
8915: 'T->A',F121I,10
8915: 'T->C',F121L,58
8915: 'T->G',F121V,3
8916: 'T->G',F121C,1
8917: 'C->A',F121L,29
8917: 'C->G',F121L,1
8917: 'C->T',F121F,7245
8918: 'T->A',L122I,4
8918: 'T->C',L122L,100
8918: 'T->G',L122V,1
8920: 'A->G',L122L,20
8921: 'C->A',P123T,6
8921: 'C->T',P123S,77
8922: 'C->T',P123L,7
8923: 'T->A',P123P,4
8923: 'T->C',P123P,23
8923: 'T->G',P123P,3
8924: 'A->G',R124G,1
8926: 'A->C',R124S,1
8926: 'A->G',R124R,88
8926: 'A->T',R124S,1
8927: 'G->A',V125I,37
8927: 'G->C',V125L,13
8927: 'G->T',V125F,169
8928: 'T->C',V125A,3
8928: 'T->G',V125G,11
8929: 'T->C',V125V,121
8929: 'T->G',V125V,6
8930: 'T->C',F126L,1
8932: 'T->C',F126F,8
8933: 'A->G',S127G,14
8934: 'G->A',S127N,24
8934: 'G->T',S127I,14
8935: 'T->C',S127S,72
8936: 'G->A',A128T,603
8936: 'G->T',A128S,7
8937: 'C->A',A128E,1
8937: 'C->G',A128G,3
8937: 'C->T',A128V,1059
8938: 'A->C',A128A,6
8938: 'A->G',A128A,36
8938: 'A->T',A128A,10
8939: 'G->A',V129I,159
8939: 'G->T',V129F,645
8940: 'T->C',V129A,10
8940: 'T->G',V129G,1
8941: 'T->A',V129V,29
8941: 'T->C',V129V,198
8941: 'T->G',V129V,7
8942: 'G->A',G130S,106
8942: 'G->T',G130C,5
8943: 'G->A',G130D,3
8943: 'G->T',G130V,131
8944: 'T->A',G130G,14
8944: 'T->C',G130G,135
8945: 'A->C',N131H,1
8945: 'A->G',N131D,25
8945: 'A->T',N131Y,3
8946: 'A->G',N131S,120
8947: 'C->G',N131K,5
8947: 'C->T',N131N,16130
8948: 'A->C',I132L,20
8948: 'A->G',I132V,92
8949: 'T->A',I132N,1
8949: 'T->C',I132T,44
8950: 'C->A',I132I,53
8950: 'C->G',I132M,2
8950: 'C->T',I132I,19121
8953: 'T->C',C133C,91
8954: 'T->C',Y134H,2
8955: 'A->G',Y134C,2
8956: 'C->T',Y134Y,6977
8957: 'A->G',T135A,10
8958: 'C->A',T135K,3
8958: 'C->T',T135I,104
8959: 'A->G',T135T,53
8960: 'C->T',P136S,80
8961: 'C->G',P136R,1
8961: 'C->T',P136L,49
8962: 'A->C',P136P,19
8962: 'A->G',P136P,82
8962: 'A->T',P136P,7
8963: 'T->A',S137T,3
8963: 'T->C',S137P,57
8963: 'T->G',S137A,20
8964: 'C->T',S137L,7923
8965: 'A->G',S137S,243
8965: 'A->T',S137S,17
8966: 'A->C',K138Q,1
8966: 'A->G',K138E,27
8967: 'A->C',K138T,2
8967: 'A->G',K138R,109
8968: 'A->C',K138N,32
8968: 'A->G',K138K,19
8969: 'C->A',L139I,24
8969: 'C->T',L139F,11
8970: 'T->C',L139P,45
8971: 'T->C',L139L,36
8972: 'A->C',I140L,39
8972: 'A->G',I140V,247
8973: 'T->A',I140K,2
8973: 'T->C',I140T,38
8974: 'A->C',I140I,287
8974: 'A->G',I140M,16
8974: 'A->T',I140I,36
8975: 'G->A',E141K,8
8976: 'A->C',E141A,28
8976: 'A->G',E141G,132
8976: 'A->T',E141V,9
8977: 'G->A',E141E,56
8977: 'G->C',E141D,11
8977: 'G->T',E141D,59
8978: 'T->C',Y142H,1
8980: 'C->T',Y142Y,1003
8981: 'A->G',T143A,52
8981: 'A->T',T143S,2
8982: 'C->A',T143N,29
8982: 'C->G',T143S,3
8982: 'C->T',T143I,1354
8983: 'T->A',T143T,183
8983: 'T->C',T143T,73
8983: 'T->G',T143T,4058
8984: 'G->A',D144N,241
8984: 'G->C',D144H,1
8984: 'G->T',D144Y,4
8985: 'A->C',D144A,2
8985: 'A->G',D144G,44
8985: 'A->T',D144V,2
8986: 'C->A',D144E,25
8986: 'C->G',D144E,4
8986: 'C->T',D144D,911268
8987: 'T->A',F145I,2
8987: 'T->C',F145L,2
8989: 'T->C',F145F,61
8990: 'G->A',A146T,61
8990: 'G->T',A146S,243
8991: 'C->A',A146E,3
8992: 'A->C',A146A,2
8992: 'A->G',A146A,68
8992: 'A->T',A146A,19
8993: 'A->C',T147P,1
8993: 'A->G',T147A,34
8994: 'C->A',T147K,4
8994: 'C->T',T147I,3100
8995: 'A->C',T147T,12
8995: 'A->G',T147T,101
8995: 'A->T',T147T,3
8996: 'T->A',S148T,2
8996: 'T->C',S148P,25
8996: 'T->G',S148A,33
8997: 'C->T',S148L,28
8998: 'A->C',S148S,25
8998: 'A->G',S148S,116
8998: 'A->T',S148S,3
8999: 'G->A',A149T,12
8999: 'G->C',A149P,8
8999: 'G->T',A149S,111
9000: 'C->G',A149G,1
9000: 'C->T',A149V,8
9001: 'T->A',A149A,1
9001: 'T->C',A149A,42
9001: 'T->G',A149A,123
9004: 'T->C',C150C,76
9004: 'T->G',C150W,2
9005: 'G->A',V151I,8
9005: 'G->C',V151L,3
9005: 'G->T',V151F,1
9006: 'T->C',V151A,14
9007: 'T->A',V151V,5
9007: 'T->C',V151V,183
9007: 'T->G',V151V,20
9008: 'T->A',L152M,16
9008: 'T->C',L152L,8
9008: 'T->G',L152V,19
9009: 'T->C',L152S,1
9010: 'G->A',L152L,146
9010: 'G->C',L152F,1
9010: 'G->T',L152F,15
9011: 'G->A',A153T,1
9011: 'G->T',A153S,23
9012: 'C->T',A153V,3
9013: 'T->A',A153A,93
9013: 'T->C',A153A,83
9013: 'T->G',A153A,26
9014: 'G->A',A154T,53
9014: 'G->T',A154S,20
9015: 'C->T',A154V,3
9016: 'T->A',A154A,3
9016: 'T->C',A154A,2277
9016: 'T->G',A154A,3
9017: 'G->A',E155K,6
9018: 'A->C',E155A,10
9018: 'A->G',E155G,16
9018: 'A->T',E155V,97
9019: 'A->G',E155E,206
9020: 'T->C',C156R,1
9022: 'T->C',C156C,63
9023: 'A->G',T157A,21
9024: 'C->T',T157I,78
9025: 'A->G',T157T,73
9025: 'A->T',T157T,21
9026: 'A->C',I158L,9
9026: 'A->G',I158V,20
9026: 'A->T',I158F,30
9027: 'T->A',I158N,4
9027: 'T->C',I158T,52
9028: 'T->A',I158I,7
9028: 'T->C',I158I,16
9028: 'T->G',I158M,6
9029: 'T->C',F159L,16
9030: 'T->C',F159S,2
9031: 'T->C',F159F,11
9032: 'A->G',K160E,10
9033: 'A->C',K160T,5
9033: 'A->G',K160R,30
9034: 'A->C',K160N,2
9034: 'A->G',K160K,98
9034: 'A->T',K160N,4
9035: 'G->A',D161N,36
9035: 'G->T',D161Y,2
9036: 'A->C',D161A,7
9036: 'A->G',D161G,26
9037: 'T->A',D161E,15
9037: 'T->C',D161D,802
9037: 'T->G',D161E,16
9038: 'G->A',A162T,8
9038: 'G->T',A162S,11
9039: 'C->T',A162V,411
9040: 'T->A',A162A,32
9040: 'T->C',A162A,93
9040: 'T->G',A162A,8
9041: 'T->A',S163T,3
9041: 'T->C',S163P,5
9041: 'T->G',S163A,70
9042: 'C->A',S163Y,39
9042: 'C->G',S163C,1
9042: 'C->T',S163F,744
9043: 'T->A',S163S,15
9043: 'T->C',S163S,50
9043: 'T->G',S163S,1
9044: 'G->A',G164S,43
9044: 'G->T',G164C,8
9045: 'G->A',G164D,17
9045: 'G->T',G164V,1
9046: 'T->C',G164G,19
9047: 'A->C',K165Q,1
9047: 'A->G',K165E,67
9048: 'A->C',K165T,3
9048: 'A->G',K165R,61
9049: 'G->A',K165K,294
9049: 'G->C',K165N,4
9049: 'G->T',K165N,1069
9050: 'C->A',P166T,2
9050: 'C->T',P166S,920
9051: 'C->A',P166Q,7
9051: 'C->T',P166L,362
9052: 'A->C',P166P,12
9052: 'A->G',P166P,147
9052: 'A->T',P166P,22
9053: 'G->A',V167I,7
9053: 'G->C',V167L,22
9053: 'G->T',V167L,904423
9054: 'T->C',V167A,5
9055: 'A->G',V167V,93
9056: 'C->A',P168T,1
9056: 'C->T',P168S,196
9057: 'C->T',P168L,43
9058: 'A->C',P168P,3
9058: 'A->G',P168P,59
9058: 'A->T',P168P,49
9060: 'A->G',Y169C,6
9061: 'T->C',Y169Y,55
9063: 'G->A',C170Y,8
9064: 'T->C',C170C,62
9065: 'T->C',Y171H,25
9066: 'A->G',Y171C,4
9066: 'A->T',Y171F,4
9067: 'T->C',Y171Y,49
9069: 'A->G',D172G,2
9070: 'T->C',D172D,776
9071: 'A->G',T173A,30
9072: 'C->A',T173N,32
9072: 'C->T',T173I,738
9073: 'C->A',T173T,20
9073: 'C->G',T173T,5
9073: 'C->T',T173T,3933
9074: 'A->C',N174H,4
9074: 'A->G',N174D,1
9074: 'A->T',N174Y,1
9075: 'A->G',N174S,1
9076: 'T->A',N174K,1
9076: 'T->C',N174N,71
9077: 'G->A',V175I,83
9077: 'G->C',V175L,1
9077: 'G->T',V175L,26
9078: 'T->C',V175A,13
9079: 'A->G',V175V,236
9079: 'A->T',V175V,1
9080: 'C->A',L176I,77
9080: 'C->T',L176L,918
9082: 'A->G',L176L,22
9082: 'A->T',L176L,1
9083: 'G->A',E177K,20
9084: 'A->C',E177A,13
9084: 'A->G',E177G,15
9084: 'A->T',E177V,9
9085: 'A->C',E177D,11
9085: 'A->G',E177E,3871
9086: 'G->A',G178S,1027
9086: 'G->T',G178C,5
9087: 'G->A',G178D,70
9087: 'G->C',G178A,1
9087: 'G->T',G178V,5
9088: 'T->A',G178G,2
9088: 'T->C',G178G,19
9089: 'T->G',S179A,14
9090: 'C->T',S179F,2
9091: 'T->A',S179S,3
9091: 'T->C',S179S,86
9091: 'T->G',S179S,2
9092: 'G->A',V180I,238
9092: 'G->T',V180F,497
9093: 'T->C',V180A,38
9094: 'T->A',V180V,15
9094: 'T->C',V180V,38
9094: 'T->G',V180V,28
9095: 'G->A',A181T,99
9095: 'G->T',A181S,30
9096: 'C->A',A181D,1
9096: 'C->T',A181V,342
9097: 'T->C',A181A,106
9097: 'T->G',A181A,93
9100: 'T->C',Y182Y,181
9101: 'G->A',E183K,9
9102: 'A->C',E183A,26
9102: 'A->G',E183G,31
9102: 'A->T',E183V,1
9103: 'A->C',E183D,80
9103: 'A->G',E183E,48
9103: 'A->T',E183D,21
9104: 'A->C',S184R,9
9104: 'A->G',S184G,339
9104: 'A->T',S184C,13
9105: 'G->A',S184N,12367
9105: 'G->T',S184I,8
9106: 'T->C',S184S,49
9107: 'T->A',L185I,5
9107: 'T->C',L185L,120
9107: 'T->G',L185V,8
9109: 'A->G',L185L,26
9110: 'C->A',R186S,1
9110: 'C->T',R186C,169
9111: 'G->A',R186H,146
9111: 'G->C',R186P,1
9111: 'G->T',R186L,6
9112: 'C->A',R186R,18
9112: 'C->T',R186R,1657
9113: 'C->A',P187T,6
9113: 'C->T',P187S,351
9114: 'C->A',P187H,78
9114: 'C->T',P187L,12
9115: 'T->A',P187P,59
9115: 'T->C',P187P,144
9115: 'T->G',P187P,14
9116: 'G->A',D188N,236
9116: 'G->T',D188Y,7
9117: 'A->C',D188A,57
9117: 'A->G',D188G,6
9118: 'C->A',D188E,7
9118: 'C->G',D188E,1
9118: 'C->T',D188D,919
9119: 'A->G',T189A,31
9120: 'C->T',T189I,2602
9121: 'A->C',T189T,10
9121: 'A->G',T189T,51
9121: 'A->T',T189T,1
9123: 'G->A',R190H,15
9123: 'G->T',R190L,12
9124: 'T->C',R190R,175
9124: 'T->G',R190R,7
9125: 'T->C',Y191H,1
9127: 'T->C',Y191Y,876
9128: 'G->A',V192M,23
9128: 'G->C',V192L,2
9128: 'G->T',V192L,48
9129: 'T->C',V192A,18
9130: 'G->A',V192V,32
9130: 'G->C',V192V,9
9130: 'G->T',V192V,3117
9131: 'C->A',L193I,30
9131: 'C->G',L193V,15
9131: 'C->T',L193F,97
9132: 'T->C',L193P,1
9132: 'T->G',L193R,2
9133: 'C->A',L193L,67
9133: 'C->T',L193L,939
9134: 'A->C',M194L,21
9134: 'A->G',M194V,46
9134: 'A->T',M194L,1
9135: 'T->A',M194K,1
9135: 'T->C',M194T,58
9136: 'G->A',M194I,63
9136: 'G->C',M194I,3
9136: 'G->T',M194I,53
9138: 'A->C',D195A,10
9138: 'A->G',D195G,17
9139: 'T->A',D195E,472
9139: 'T->C',D195D,408
9140: 'G->A',G196S,200
9140: 'G->T',G196C,8
9141: 'G->A',G196D,192
9141: 'G->T',G196V,9
9142: 'C->A',G196G,17
9142: 'C->T',G196G,649
9143: 'T->A',S197T,6
9143: 'T->C',S197P,30
9143: 'T->G',S197A,22
9144: 'C->T',S197F,392
9145: 'T->A',S197S,4
9145: 'T->C',S197S,74
9146: 'A->G',I198V,42
9146: 'A->T',I198F,1
9147: 'T->C',I198T,17
9147: 'T->G',I198S,7
9148: 'T->A',I198I,7
9148: 'T->C',I198I,96
9149: 'A->G',I199V,13
9151: 'T->A',I199I,298
9151: 'T->C',I199I,798
9151: 'T->G',I199M,1
9152: 'C->A',Q200K,4
9153: 'A->G',Q200R,229
9153: 'A->T',Q200L,8
9154: 'A->C',Q200H,8
9154: 'A->G',Q200Q,143
9154: 'A->T',Q200H,17
9155: 'T->C',F201L,1
9156: 'T->A',F201Y,3
9157: 'T->C',F201F,338
9157: 'T->G',F201L,1
9158: 'C->A',P202T,1
9158: 'C->G',P202A,1
9158: 'C->T',P202S,150
9159: 'C->T',P202L,8
9160: 'T->A',P202P,5
9160: 'T->C',P202P,116
9161: 'A->C',N203H,3
9161: 'A->G',N203D,18
9162: 'A->C',N203T,2
9162: 'A->G',N203S,554
9163: 'C->A',N203K,327
9163: 'C->T',N203N,575
9164: 'A->G',T204A,26
9165: 'C->A',T204N,314
9165: 'C->G',T204S,2
9165: 'C->T',T204I,4502
9166: 'C->A',T204T,61
9166: 'C->T',T204T,1736
9167: 'T->A',Y205N,16
9167: 'T->C',Y205H,554
9167: 'T->G',Y205D,3
9168: 'A->G',Y205C,23
9169: 'C->T',Y205Y,439
9170: 'C->A',L206I,172
9170: 'C->T',L206F,387
9171: 'T->A',L206H,47
9171: 'T->C',L206P,26
9171: 'T->G',L206R,7
9172: 'T->A',L206L,7
9172: 'T->C',L206L,642
9172: 'T->G',L206L,72
9174: 'A->C',E207A,4
9174: 'A->G',E207G,12
9174: 'A->T',E207V,3
9175: 'A->C',E207D,49
9175: 'A->G',E207E,133
9175: 'A->T',E207D,2
9176: 'G->A',G208S,92
9176: 'G->T',G208C,3
9177: 'G->A',G208D,17
9177: 'G->T',G208V,11
9178: 'T->C',G208G,17
9178: 'T->G',G208G,1
9179: 'T->A',S209T,2
9179: 'T->C',S209P,137
9179: 'T->G',S209A,24
9180: 'C->A',S209Y,26
9180: 'C->G',S209C,9
9180: 'C->T',S209F,3343
9181: 'T->A',S209S,4
9181: 'T->C',S209S,221
9181: 'T->G',S209S,8
9182: 'G->A',V210I,39
9182: 'G->T',V210F,5
9183: 'T->C',V210A,19
9183: 'T->G',V210G,1
9184: 'T->A',V210V,1
9184: 'T->C',V210V,8
9185: 'A->G',R211G,11
9186: 'G->A',R211K,2
9186: 'G->T',R211I,2
9187: 'A->C',R211S,1
9187: 'A->G',R211R,112
9187: 'A->T',R211S,2
9188: 'G->A',V212M,23
9188: 'G->T',V212L,49
9189: 'T->C',V212A,55
9190: 'G->A',V212V,236
9190: 'G->C',V212V,9
9190: 'G->T',V212V,2522
9191: 'G->A',V213I,102
9191: 'G->T',V213L,58
9192: 'T->C',V213A,10
9193: 'A->C',V213V,1
9193: 'A->G',V213V,54
9193: 'A->T',V213V,26
9194: 'A->G',T214A,134
9195: 'C->A',T214K,20
9195: 'C->T',T214I,1161
9196: 'A->C',T214T,1
9196: 'A->G',T214T,106
9196: 'A->T',T214T,31
9197: 'A->C',T215P,1
9197: 'A->G',T215A,44
9197: 'A->T',T215S,2
9198: 'C->A',T215N,26
9198: 'C->T',T215I,294
9199: 'T->A',T215T,6
9199: 'T->C',T215T,132
9199: 'T->G',T215T,11
9200: 'T->A',F216I,44
9200: 'T->C',F216L,3
9201: 'T->A',F216Y,1
9201: 'T->C',F216S,20
9202: 'T->A',F216L,13
9202: 'T->C',F216F,54
9203: 'G->A',D217N,9138
9203: 'G->C',D217H,310
9203: 'G->T',D217Y,104
9204: 'A->C',D217A,259
9204: 'A->G',D217G,4409
9204: 'A->T',D217V,4
9205: 'T->A',D217E,3
9205: 'T->C',D217D,274
9205: 'T->G',D217E,27
9206: 'T->A',S218T,1
9206: 'T->C',S218P,2
9206: 'T->G',S218A,15
9207: 'C->A',S218Y,11
9207: 'C->T',S218F,3288
9208: 'T->A',S218S,54
9208: 'T->C',S218S,55
9208: 'T->G',S218S,6
9209: 'G->A',E219K,50
9209: 'G->C',E219Q,3
9210: 'A->C',E219A,12
9210: 'A->G',E219G,8
9210: 'A->T',E219V,2
9211: 'G->A',E219E,108
9211: 'G->C',E219D,2
9211: 'G->T',E219D,260
9212: 'T->G',Y220D,1
9214: 'C->T',Y220Y,958
9216: 'G->A',C221Y,2
9217: 'T->C',C221C,299
9218: 'A->C',R222R,48
9219: 'G->A',R222K,61
9220: 'G->A',R222R,1785
9221: 'C->T',H223Y,46
9223: 'C->A',H223Q,37
9223: 'C->T',H223H,4364
9224: 'G->A',G224S,244
9224: 'G->T',G224C,6
9225: 'G->A',G224D,1
9225: 'G->T',G224V,30
9226: 'C->A',G224G,16
9226: 'C->T',G224G,1002
9227: 'A->G',T225A,18
9227: 'A->T',T225S,9
9228: 'C->T',T225I,118
9229: 'T->A',T225T,8
9229: 'T->C',T225T,91
9229: 'T->G',T225T,7
9230: 'T->A',C226S,1
9230: 'T->C',C226R,3
9232: 'T->C',C226C,55
9235: 'A->C',E227D,2
9235: 'A->G',E227E,106
9235: 'A->T',E227D,8
9236: 'A->C',R228R,22
9236: 'A->G',R228G,70
9237: 'G->A',R228K,806
9237: 'G->C',R228T,2
9237: 'G->T',R228I,7
9238: 'A->C',R228S,9
9238: 'A->G',R228R,933
9239: 'T->A',S229T,2
9239: 'T->C',S229P,4
9239: 'T->G',S229A,11
9241: 'A->C',S229S,25
9241: 'A->G',S229S,797
9241: 'A->T',S229S,121
9242: 'G->A',E230K,187
9242: 'G->C',E230Q,1
9243: 'A->C',E230A,8
9243: 'A->G',E230G,34
9244: 'A->C',E230D,20
9244: 'A->G',E230E,63
9244: 'A->T',E230D,20
9245: 'G->A',A231T,62
9245: 'G->T',A231S,99
9246: 'C->A',A231D,12
9246: 'C->G',A231G,2
9246: 'C->T',A231V,4134
9247: 'T->A',A231A,46
9247: 'T->C',A231A,114
9247: 'T->G',A231A,5
9249: 'G->T',G232V,2
9250: 'T->A',G232G,4
9250: 'T->C',G232G,35
9251: 'G->A',V233I,1037
9251: 'G->T',V233F,119
9252: 'T->A',V233D,3
9252: 'T->C',V233A,3
9253: 'T->A',V233V,10
9253: 'T->C',V233V,201
9253: 'T->G',V233V,5
9256: 'T->C',C234C,10
9257: 'G->A',V235I,80
9257: 'G->T',V235L,5
9258: 'T->C',V235A,37
9259: 'A->C',V235V,2
9259: 'A->G',V235V,950
9260: 'T->A',S236T,4
9260: 'T->G',S236A,14
9261: 'C->A',S236Y,1
9261: 'C->T',S236F,6
9262: 'T->A',S236S,4
9262: 'T->C',S236S,53
9263: 'A->G',T237A,26
9263: 'A->T',T237S,4
9264: 'C->A',T237N,3
9264: 'C->G',T237S,2
9264: 'C->T',T237I,687
9265: 'T->A',T237T,42
9265: 'T->C',T237T,21
9265: 'T->G',T237T,5
9266: 'A->G',S238G,334
9267: 'G->A',S238N,2225
9267: 'G->T',S238I,36
9268: 'T->C',S238S,14
9268: 'T->G',S238R,58
9269: 'G->A',G239S,18
9269: 'G->T',G239C,5
9270: 'G->A',G239D,20
9270: 'G->C',G239A,6
9270: 'G->T',G239V,6
9271: 'T->C',G239G,28
9272: 'A->C',R240R,2
9272: 'A->G',R240G,42
9273: 'G->A',R240K,68
9273: 'G->T',R240I,15
9274: 'A->C',R240S,3
9274: 'A->G',R240R,362
9274: 'A->T',R240S,2
9275: 'T->A',W241R,1
9275: 'T->C',W241R,1
9276: 'G->C',W241S,6
9277: 'G->C',W241C,8
9277: 'G->T',W241C,4
9278: 'G->A',V242I,278
9278: 'G->C',V242L,1
9278: 'G->T',V242L,97
9279: 'T->C',V242A,7
9280: 'A->C',V242V,1
9280: 'A->G',V242V,859
9280: 'A->T',V242V,17
9281: 'C->A',L243I,5
9281: 'C->G',L243V,4
9281: 'C->T',L243F,14
9282: 'T->A',L243H,1
9282: 'T->G',L243R,1
9283: 'T->A',L243L,4
9283: 'T->C',L243L,76
9283: 'T->G',L243L,16
9284: 'A->G',N244D,7
9284: 'A->T',N244Y,1
9285: 'A->C',N244T,1
9285: 'A->G',N244S,10
9286: 'C->A',N244K,1
9286: 'C->G',N244K,2
9286: 'C->T',N244N,3913
9287: 'A->C',N245H,9
9287: 'A->G',N245D,2
9287: 'A->T',N245Y,2
9288: 'A->C',N245T,8
9288: 'A->G',N245S,3
9288: 'A->T',N245I,1
9289: 'T->C',N245N,631
9289: 'T->G',N245K,3
9290: 'G->A',D246N,68
9290: 'G->C',D246H,1
9290: 'G->T',D246Y,36
9291: 'A->C',D246A,19
9291: 'A->G',D246G,286
9291: 'A->T',D246V,26
9292: 'T->A',D246E,5
9292: 'T->C',D246D,82
9292: 'T->G',D246E,9
9293: 'T->A',Y247N,8
9293: 'T->C',Y247H,25
9294: 'A->G',Y247C,6
9294: 'A->T',Y247F,180
9295: 'T->C',Y247Y,83
9296: 'T->C',Y248H,29
9297: 'A->G',Y248C,2
9297: 'A->T',Y248F,1
9298: 'C->T',Y248Y,746
9299: 'A->C',R249R,15
9299: 'A->G',R249G,7
9300: 'G->A',R249K,1275
9300: 'G->T',R249I,2
9301: 'A->C',R249S,4
9301: 'A->G',R249R,113
9302: 'T->C',S250P,15
9302: 'T->G',S250A,4
9303: 'C->A',S250Y,11
9303: 'C->T',S250F,209
9304: 'T->A',S250S,2
9304: 'T->C',S250S,54
9304: 'T->G',S250S,19
9305: 'T->A',L251I,1
9305: 'T->C',L251L,40
9306: 'T->C',L251S,64
9307: 'A->G',L251L,33
9308: 'C->A',P252T,13
9308: 'C->G',P252A,1
9308: 'C->T',P252S,101
9309: 'C->A',P252Q,5
9309: 'C->G',P252R,4
9309: 'C->T',P252L,11
9310: 'A->C',P252P,10
9310: 'A->G',P252P,189
9310: 'A->T',P252P,26
9311: 'G->A',G253R,2
9311: 'G->C',G253R,2
9312: 'G->A',G253E,1
9313: 'A->C',G253G,50
9313: 'A->G',G253G,66
9313: 'A->T',G253G,26
9314: 'G->A',V254I,104
9314: 'G->T',V254F,135
9315: 'T->C',V254A,2
9315: 'T->G',V254G,3
9316: 'T->C',V254V,177
9316: 'T->G',V254V,4
9317: 'T->C',F255L,13
9317: 'T->G',F255V,4
9318: 'T->A',F255Y,2
9318: 'T->C',F255S,7
9319: 'C->A',F255L,20
9319: 'C->T',F255F,5727
9320: 'T->A',C256S,3
9320: 'T->C',C256R,1
9321: 'G->C',C256S,1
9321: 'G->T',C256F,2
9322: 'T->C',C256C,48
9323: 'G->A',G257S,5
9324: 'G->T',G257V,1
9325: 'T->C',G257G,72
9325: 'T->G',G257G,1
9326: 'G->A',V258I,134
9326: 'G->T',V258L,48
9327: 'T->C',V258A,35
9328: 'A->C',V258V,6
9328: 'A->G',V258V,482
9328: 'A->T',V258V,7
9329: 'G->A',D259N,113
9330: 'A->C',D259A,3
9330: 'A->G',D259G,36
9331: 'T->A',D259E,6
9331: 'T->C',D259D,64
9331: 'T->G',D259E,2
9332: 'G->A',A260T,95
9332: 'G->C',A260P,18
9332: 'G->T',A260S,21
9333: 'C->A',A260D,1
9333: 'C->G',A260G,2
9333: 'C->T',A260V,486
9334: 'T->A',A260A,7
9334: 'T->C',A260A,256
9334: 'T->G',A260A,12
9335: 'G->A',V261I,152
9335: 'G->C',V261L,117
9335: 'G->T',V261L,20
9336: 'T->A',V261E,1
9336: 'T->C',V261A,22
9336: 'T->G',V261G,1
9337: 'A->G',V261V,105
9337: 'A->T',V261V,17
9338: 'A->C',N262H,6
9338: 'A->G',N262D,4
9339: 'A->C',N262T,7
9339: 'A->G',N262S,209
9339: 'A->T',N262I,1
9340: 'T->C',N262N,282
9340: 'T->G',N262K,1
9341: 'T->A',L263I,1
9341: 'T->C',L263L,23
9341: 'T->G',L263V,10
9342: 'T->C',L263S,8
9343: 'A->C',L263F,1
9343: 'A->G',L263L,12
9343: 'A->T',L263F,1
9344: 'C->A',L264I,48
9344: 'C->G',L264V,1
9344: 'C->T',L264F,3657
9346: 'T->A',L264L,22
9346: 'T->C',L264L,89
9346: 'T->G',L264L,2
9347: 'A->G',T265A,159
9347: 'A->T',T265S,1
9348: 'C->A',T265N,21
9348: 'C->T',T265I,333
9349: 'T->A',T265T,1
9349: 'T->C',T265T,33
9349: 'T->G',T265T,2
9350: 'A->G',N266D,6
9351: 'A->C',N266T,40
9351: 'A->G',N266S,37
9351: 'A->T',N266I,2
9352: 'T->C',N266N,415
9352: 'T->G',N266K,4
9353: 'A->G',M267V,176
9354: 'T->C',M267T,16
9355: 'G->A',M267I,83
9355: 'G->C',M267I,6
9355: 'G->T',M267I,42
9356: 'T->C',F268L,5
9357: 'T->A',F268Y,2
9357: 'T->C',F268S,1
9357: 'T->G',F268C,1
9358: 'T->A',F268L,3
9358: 'T->C',F268F,122
9359: 'A->C',T269P,1
9359: 'A->G',T269A,40
9360: 'C->A',T269K,22
9360: 'C->G',T269R,1
9360: 'C->T',T269I,760
9361: 'A->C',T269T,5
9361: 'A->G',T269T,28
9363: 'C->T',P270L,93
9364: 'A->C',P270P,5
9364: 'A->G',P270P,22
9364: 'A->T',P270P,1
9365: 'C->A',L271I,10
9365: 'C->T',L271L,257
9367: 'A->C',L271L,1
9367: 'A->G',L271L,6
9368: 'A->C',I272L,92
9368: 'A->G',I272V,31
9368: 'A->T',I272F,3
9369: 'T->A',I272N,1
9369: 'T->C',I272T,14
9369: 'T->G',I272S,1
9370: 'T->A',I272I,6
9370: 'T->C',I272I,283
9370: 'T->G',I272M,29
9371: 'C->A',Q273K,2
9371: 'C->G',Q273E,1
9372: 'A->G',Q273R,59
9372: 'A->T',Q273L,5
9373: 'A->G',Q273Q,39
9374: 'C->A',P274T,1
9374: 'C->T',P274S,1
9375: 'C->T',P274L,1
9376: 'T->A',P274P,5
9376: 'T->C',P274P,36
9376: 'T->G',P274P,3
9377: 'A->C',I275L,3
9377: 'A->G',I275V,93
9377: 'A->T',I275F,4
9378: 'T->C',I275T,5
9379: 'T->A',I275I,47
9379: 'T->C',I275I,249
9379: 'T->G',I275M,3
9380: 'G->A',G276S,2
9381: 'G->A',G276D,2
9381: 'G->T',G276V,1
9382: 'T->A',G276G,6
9382: 'T->C',G276G,60
9383: 'G->A',A277T,34
9383: 'G->T',A277S,36
9384: 'C->A',A277D,4
9384: 'C->T',A277V,299
9385: 'T->A',A277A,16
9385: 'T->C',A277A,49
9385: 'T->G',A277A,15
9386: 'T->A',L278M,2
9386: 'T->C',L278L,8
9386: 'T->G',L278V,22
9387: 'T->C',L278S,13
9388: 'G->A',L278L,126
9388: 'G->C',L278F,1
9388: 'G->T',L278F,85
9389: 'G->A',D279N,1604
9390: 'A->G',D279G,8
9391: 'C->T',D279D,3000
9392: 'A->C',I280L,3
9392: 'A->G',I280V,69
9393: 'T->A',I280K,1
9394: 'A->C',I280I,1
9394: 'A->G',I280M,17
9394: 'A->T',I280I,5
9395: 'T->A',S281T,6
9395: 'T->C',S281P,2
9397: 'A->C',S281S,2
9397: 'A->G',S281S,376
9397: 'A->T',S281S,149
9398: 'G->A',A282T,107
9398: 'G->T',A282S,152
9399: 'C->A',A282E,4
9399: 'C->T',A282V,137
9400: 'A->C',A282A,19
9400: 'A->G',A282A,55
9400: 'A->T',A282A,10
9401: 'T->C',S283P,2
9402: 'C->G',S283C,2
9403: 'T->A',S283S,6
9403: 'T->C',S283S,26
9404: 'A->G',I284V,36
9406: 'A->G',I284M,1
9406: 'A->T',I284I,8
9407: 'G->C',V285L,1
9407: 'G->T',V285L,88
9408: 'T->C',V285A,52
9408: 'T->G',V285G,3
9409: 'A->G',V285V,1334
9409: 'A->T',V285V,3
9410: 'G->A',A286T,27
9410: 'G->T',A286S,14
9411: 'C->G',A286G,1
9411: 'C->T',A286V,201
9412: 'T->A',A286A,35
9412: 'T->C',A286A,113
9412: 'T->G',A286A,4
9413: 'G->A',G287S,2
9413: 'G->C',G287R,1
9414: 'G->A',G287D,1
9414: 'G->C',G287A,1
9414: 'G->T',G287V,1
9415: 'T->A',G287G,9
9415: 'T->C',G287G,53
9416: 'G->A',G288S,91
9416: 'G->T',G288C,85
9417: 'G->A',G288D,2
9417: 'G->T',G288V,16
9418: 'T->A',G288G,70
9418: 'T->C',G288G,1376
9418: 'T->G',G288G,6
9419: 'A->C',I289L,2
9419: 'A->G',I289V,780
9419: 'A->T',I289F,8
9420: 'T->C',I289T,22
9420: 'T->G',I289S,13
9421: 'T->A',I289I,14
9421: 'T->C',I289I,235
9421: 'T->G',I289M,1
9422: 'G->A',V290I,20
9423: 'T->C',V290A,1
9424: 'A->C',V290V,2
9424: 'A->G',V290V,148
9424: 'A->T',V290V,135
9425: 'G->A',A291T,194
9425: 'G->T',A291S,38
9426: 'C->T',A291V,6
9427: 'T->A',A291A,26
9427: 'T->C',A291A,94
9428: 'A->G',I292V,298
9428: 'A->T',I292F,18
9429: 'T->C',I292T,329
9429: 'T->G',I292S,7
9430: 'C->A',I292I,24
9430: 'C->T',I292I,11079
9431: 'G->A',V293I,4310
9431: 'G->C',V293L,12
9431: 'G->T',V293L,92
9432: 'T->C',V293A,10
9433: 'A->C',V293V,2
9433: 'A->G',V293V,67
9433: 'A->T',V293V,531
9434: 'G->A',V294I,58
9434: 'G->C',V294L,2
9434: 'G->T',V294L,108
9435: 'T->C',V294A,274
9435: 'T->G',V294G,2
9436: 'A->G',V294V,322
9436: 'A->T',V294V,10
9437: 'A->G',T295A,249
9437: 'A->T',T295S,3
9438: 'C->G',T295R,2
9438: 'C->T',T295I,3523
9439: 'A->C',T295T,3
9439: 'A->G',T295T,71
9439: 'A->T',T295T,2
9440: 'T->A',C296S,149
9440: 'T->C',C296R,2
9440: 'T->G',C296G,142
9441: 'G->A',C296Y,55
9441: 'G->T',C296F,2824
9442: 'C->T',C296C,1947
9443: 'C->A',L297I,60
9443: 'C->G',L297V,11
9443: 'C->T',L297F,508
9444: 'T->C',L297P,5
9444: 'T->G',L297R,18
9445: 'T->A',L297L,25
9445: 'T->C',L297L,269
9445: 'T->G',L297L,4
9446: 'G->A',A298T,62
9446: 'G->T',A298S,50
9447: 'C->T',A298V,293
9448: 'C->A',A298A,18
9448: 'C->G',A298A,1
9448: 'C->T',A298A,487
9449: 'T->C',Y299H,6
9450: 'A->G',Y299C,2
9450: 'A->T',Y299F,1
9451: 'C->T',Y299Y,802
9452: 'T->A',Y300N,33
9452: 'T->C',Y300H,32
9453: 'A->C',Y300S,118
9453: 'A->G',Y300C,24
9454: 'T->C',Y300Y,1542
9455: 'T->A',F301I,1
9455: 'T->C',F301L,85
9455: 'T->G',F301V,45
9456: 'T->C',F301S,30
9456: 'T->G',F301C,119
9457: 'T->A',F301L,1
9457: 'T->C',F301F,8
9457: 'T->G',F301L,1
9458: 'A->C',M302L,3
9458: 'A->G',M302V,9
9458: 'A->T',M302L,2
9459: 'T->A',M302K,1
9459: 'T->G',M302R,1
9460: 'G->A',M302I,14
9460: 'G->C',M302I,3
9460: 'G->T',M302I,23
9461: 'A->C',R303R,20
9461: 'A->G',R303G,3
9462: 'G->A',R303K,50
9462: 'G->T',R303M,4
9463: 'G->A',R303R,128
9463: 'G->T',R303S,93
9464: 'T->A',F304I,1
9464: 'T->C',F304L,5
9465: 'T->G',F304C,5
9466: 'T->C',F304F,2
9466: 'T->G',F304L,7
9467: 'A->C',R305R,1
9467: 'A->G',R305G,2
9468: 'G->A',R305K,142
9469: 'A->G',R305R,64
9470: 'A->C',R306R,291
9471: 'G->A',R306K,27
9471: 'G->C',R306T,3
9472: 'A->G',R306R,125
9473: 'G->A',A307T,678
9473: 'G->T',A307S,79
9474: 'C->A',A307D,4
9474: 'C->T',A307V,2958
9475: 'T->A',A307A,5
9475: 'T->C',A307A,29
9475: 'T->G',A307A,11
9476: 'T->A',F308I,4
9476: 'T->C',F308L,2
9477: 'T->A',F308Y,1890
9478: 'T->A',F308L,1
9478: 'T->C',F308F,11
9478: 'T->G',F308L,2
9479: 'G->A',G309S,50
9479: 'G->T',G309C,1110
9480: 'G->A',G309D,2
9480: 'G->C',G309A,3
9480: 'G->T',G309V,2
9481: 'T->C',G309G,62
9482: 'G->A',E310K,2
9483: 'A->C',E310A,43
9483: 'A->G',E310G,110
9483: 'A->T',E310V,2
9484: 'A->C',E310D,224
9484: 'A->G',E310E,437
9484: 'A->T',E310D,15
9485: 'T->C',Y311H,153
9485: 'T->G',Y311D,1
9486: 'A->G',Y311C,35
9486: 'A->T',Y311F,1
9487: 'C->T',Y311Y,658
9488: 'A->C',S312R,2
9488: 'A->G',S312G,12
9489: 'G->A',S312N,84
9489: 'G->T',S312I,7
9490: 'T->A',S312R,5
9490: 'T->C',S312S,19
9490: 'T->G',S312R,1
9491: 'C->T',H313Y,2678
9492: 'A->C',H313P,55
9492: 'A->G',H313R,27
9492: 'A->T',H313L,3
9493: 'T->A',H313Q,1
9493: 'T->C',H313H,23
9493: 'T->G',H313Q,4
9494: 'G->A',V314I,103
9494: 'G->C',V314L,2
9494: 'G->T',V314L,3
9495: 'T->A',V314E,2
9495: 'T->C',V314A,61
9496: 'A->C',V314V,3
9496: 'A->G',V314V,129
9497: 'G->A',V315I,151
9497: 'G->T',V315F,23
9498: 'T->C',V315A,39
9499: 'T->A',V315V,63
9499: 'T->C',V315V,84
9499: 'T->G',V315V,3
9500: 'G->A',A316T,101
9500: 'G->C',A316P,1
9500: 'G->T',A316S,5
9501: 'C->G',A316G,1
9501: 'C->T',A316V,133
9502: 'C->A',A316A,53
9502: 'C->G',A316A,4
9502: 'C->T',A316A,348
9503: 'T->A',F317I,3
9503: 'T->C',F317L,38
9503: 'T->G',F317V,8
9504: 'T->A',F317Y,1
9504: 'T->C',F317S,40
9504: 'T->G',F317C,19
9505: 'T->C',F317F,29
9506: 'A->G',N318D,1
9507: 'A->C',N318T,4
9507: 'A->G',N318S,63
9508: 'T->C',N318N,1409
9509: 'A->G',T319A,189
9510: 'C->G',T319S,1
9510: 'C->T',T319I,253
9511: 'T->A',T319T,3
9511: 'T->C',T319T,49
9511: 'T->G',T319T,10
9512: 'T->C',L320L,22
9512: 'T->G',L320V,6
9513: 'T->C',L320S,15
9514: 'A->G',L320L,71
9514: 'A->T',L320F,3
9515: 'C->A',L321I,100
9515: 'C->T',L321L,628
9516: 'T->C',L321P,1
9517: 'A->C',L321L,1
9517: 'A->G',L321L,27
9517: 'A->T',L321L,2
9518: 'T->A',F322I,1
9518: 'T->C',F322L,145
9518: 'T->G',F322V,35
9519: 'T->A',F322Y,2
9519: 'T->C',F322S,95
9519: 'T->G',F322C,176
9520: 'C->A',F322L,11
9520: 'C->T',F322F,764
9521: 'C->A',L323I,1024
9521: 'C->G',L323V,3
9521: 'C->T',L323F,3271
9523: 'T->A',L323L,2
9523: 'T->C',L323L,35
9524: 'A->G',M324V,101
9524: 'A->T',M324L,1
9525: 'T->A',M324K,1
9525: 'T->C',M324T,24
9525: 'T->G',M324R,1
9526: 'G->A',M324I,34
9526: 'G->C',M324I,78
9526: 'G->T',M324I,19651
9527: 'T->A',S325T,1
9529: 'A->C',S325S,9
9529: 'A->G',S325S,3991
9529: 'A->T',S325S,14
9530: 'T->C',F326L,298
9530: 'T->G',F326V,47
9531: 'T->C',F326S,54
9531: 'T->G',F326C,34
9532: 'C->A',F326L,1
9532: 'C->T',F326F,3685
9533: 'A->G',T327A,33
9534: 'C->A',T327N,88
9534: 'C->G',T327S,1
9534: 'C->T',T327I,652
9535: 'T->A',T327T,41
9535: 'T->C',T327T,144
9535: 'T->G',T327T,20
9536: 'G->A',V328I,216
9536: 'G->T',V328L,4
9537: 'T->C',V328A,28
9538: 'A->C',V328V,4
9538: 'A->G',V328V,27
9539: 'C->A',L329I,5
9539: 'C->T',L329F,2
9540: 'T->G',L329R,1
9541: 'C->A',L329L,33
9541: 'C->G',L329L,5
9541: 'C->T',L329L,1059
9542: 'T->A',C330S,5
9542: 'T->C',C330R,1
9542: 'T->G',C330G,4
9543: 'G->C',C330S,4
9543: 'G->T',C330F,15
9544: 'T->C',C330C,28
9545: 'T->A',L331I,1
9545: 'T->C',L331L,241
9545: 'T->G',L331V,8
9546: 'T->C',L331S,48
9547: 'A->G',L331L,86
9548: 'A->G',T332A,12
9549: 'C->A',T332K,1
9549: 'C->T',T332I,70
9550: 'A->G',T332T,245
9551: 'C->G',P333A,1
9551: 'C->T',P333S,4
9553: 'A->C',P333P,8
9553: 'A->G',P333P,143
9553: 'A->T',P333P,3
9554: 'G->A',V334I,261
9554: 'G->T',V334F,11
9555: 'T->C',V334A,135
9555: 'T->G',V334G,1
9556: 'T->A',V334V,1
9556: 'T->C',V334V,31
9556: 'T->G',V334V,4
9557: 'T->C',Y335H,13
9558: 'A->G',Y335C,1
9558: 'A->T',Y335F,1
9559: 'C->T',Y335Y,17829
9560: 'T->A',S336T,8
9560: 'T->C',S336P,21
9560: 'T->G',S336A,7
9561: 'C->T',S336L,3137
9562: 'A->C',S336S,2
9562: 'A->G',S336S,90
9562: 'A->T',S336S,24
9563: 'T->C',F337L,14
9563: 'T->G',F337V,3
9565: 'C->A',F337L,4
9565: 'C->T',F337F,7747
9566: 'T->C',L338L,63
9567: 'T->C',L338S,35
9568: 'A->G',L338L,54
9568: 'A->T',L338F,1
9569: 'C->A',P339T,3
9569: 'C->T',P339S,398
9570: 'C->A',P339H,1
9571: 'T->A',P339P,76
9571: 'T->C',P339P,40
9571: 'T->G',P339P,4
9572: 'G->A',G340S,30
9572: 'G->T',G340C,6
9573: 'G->C',G340A,2
9573: 'G->T',G340V,2
9574: 'T->A',G340G,1
9574: 'T->C',G340G,16
9575: 'G->A',V341I,57
9575: 'G->T',V341F,21
9576: 'T->C',V341A,21
9576: 'T->G',V341G,1
9577: 'T->C',V341V,23
9577: 'T->G',V341V,17
9578: 'T->C',Y342H,1
9580: 'T->C',Y342Y,124
9581: 'T->G',S343A,5
9582: 'C->G',S343C,1
9582: 'C->T',S343F,2
9583: 'T->A',S343S,6
9583: 'T->C',S343S,217
9583: 'T->G',S343S,4
9584: 'G->A',V344I,184
9584: 'G->T',V344F,167
9585: 'T->C',V344A,38
9585: 'T->G',V344G,46
9586: 'T->C',V344V,38
9586: 'T->G',V344V,1
9587: 'A->G',I345V,249
9588: 'T->C',I345T,39
9588: 'T->G',I345S,100
9589: 'T->A',I345I,3
9589: 'T->C',I345I,15
9589: 'T->G',I345M,32
9590: 'T->C',Y346H,23
9591: 'A->G',Y346C,1
9592: 'C->T',Y346Y,303
9593: 'T->C',L347L,61
9593: 'T->G',L347V,4
9595: 'G->A',L347L,43
9595: 'G->C',L347F,1
9596: 'T->A',Y348N,1
9596: 'T->C',Y348H,53
9598: 'C->T',Y348Y,1895
9599: 'T->A',L349M,2
9599: 'T->C',L349L,53
9599: 'T->G',L349V,8
9600: 'T->C',L349S,26
9600: 'T->G',L349W,4
9601: 'G->A',L349L,29
9601: 'G->C',L349F,18
9601: 'G->T',L349F,35
9602: 'A->G',T350A,8
9602: 'A->T',T350S,2
9603: 'C->T',T350I,153
9604: 'A->C',T350T,4
9604: 'A->G',T350T,46
9604: 'A->T',T350T,9
9605: 'T->C',F351L,12
9605: 'T->G',F351V,7
9606: 'T->C',F351S,4
9606: 'T->G',F351C,1
9607: 'T->C',F351F,39
9608: 'T->C',Y352H,87
9609: 'A->C',Y352S,1
9609: 'A->G',Y352C,15
9610: 'T->C',Y352Y,84
9611: 'C->A',L353I,13
9611: 'C->G',L353V,1
9611: 'C->T',L353F,4306
9612: 'T->C',L353P,4
9612: 'T->G',L353R,1
9613: 'T->C',L353L,50
9614: 'A->G',T354A,1103
9615: 'C->A',T354N,32
9615: 'C->G',T354S,3
9615: 'C->T',T354I,273
9616: 'T->C',T354T,18
9618: 'A->C',N355T,1
9618: 'A->G',N355S,38
9619: 'T->C',N355N,244
9620: 'G->A',D356N,2
9620: 'G->T',D356Y,3
9621: 'A->C',D356A,23
9622: 'T->C',D356D,141
9622: 'T->G',D356E,2
9623: 'G->A',V357I,73
9623: 'G->C',V357L,1
9623: 'G->T',V357F,95
9624: 'T->A',V357D,5
9624: 'T->C',V357A,7
9625: 'T->C',V357V,81
9625: 'T->G',V357V,4
9626: 'T->G',S358A,20
9627: 'C->A',S358Y,6
9628: 'T->A',S358S,7
9628: 'T->C',S358S,584
9628: 'T->G',S358S,61
9629: 'T->C',F359L,52
9629: 'T->G',F359V,36
9630: 'T->A',F359Y,3
9630: 'T->C',F359S,27
9630: 'T->G',F359C,18
9631: 'T->A',F359L,1
9631: 'T->C',F359F,9
9631: 'T->G',F359L,2
9632: 'T->C',L360L,6
9634: 'A->C',L360F,17
9634: 'A->G',L360L,153
9634: 'A->T',L360F,220
9635: 'G->A',A361T,5
9635: 'G->T',A361S,8
9636: 'C->T',A361V,83
9637: 'A->C',A361A,6
9637: 'A->G',A361A,24
9638: 'C->A',H362N,7
9638: 'C->T',H362Y,205
9640: 'T->C',H362H,284
9641: 'A->G',I363V,432
9642: 'T->C',I363T,68
9642: 'T->G',I363S,16
9643: 'T->A',I363I,56
9643: 'T->C',I363I,204
9643: 'T->G',I363M,23
9645: 'A->T',Q364L,2
9646: 'G->A',Q364Q,164
9646: 'G->T',Q364H,94
9650: 'A->C',M366L,11
9650: 'A->G',M366V,286
9650: 'A->T',M366L,1
9651: 'T->C',M366T,28
9652: 'G->A',M366I,89
9652: 'G->C',M366I,2
9652: 'G->T',M366I,1048
9653: 'G->A',V367I,88
9653: 'G->T',V367F,93
9654: 'T->C',V367A,51
9654: 'T->G',V367G,1
9655: 'T->A',V367V,10
9655: 'T->C',V367V,27
9656: 'A->C',M368L,2
9656: 'A->G',M368V,40
9656: 'A->T',M368L,3
9657: 'T->A',M368K,2
9657: 'T->C',M368T,35
9657: 'T->G',M368R,1
9658: 'G->A',M368I,11
9658: 'G->C',M368I,1
9658: 'G->T',M368I,78
9659: 'T->A',F369I,1
9659: 'T->C',F369L,1
9660: 'T->A',F369Y,13
9660: 'T->C',F369S,3
9661: 'C->T',F369F,1535
9662: 'A->C',T370P,16
9662: 'A->G',T370A,12
9663: 'C->A',T370K,2
9663: 'C->G',T370R,1
9663: 'C->T',T370I,108
9664: 'A->C',T370T,2
9664: 'A->G',T370T,44
9664: 'A->T',T370T,2
9665: 'C->A',P371T,107
9665: 'C->T',P371S,710
9666: 'C->A',P371H,21
9666: 'C->T',P371L,51
9667: 'T->A',P371P,3
9667: 'T->C',P371P,2248
9667: 'T->G',P371P,12
9668: 'T->A',L372I,2
9668: 'T->C',L372L,96
9670: 'A->C',L372F,1
9670: 'A->G',L372L,117
9671: 'G->A',V373I,28
9671: 'G->C',V373L,2
9671: 'G->T',V373L,9
9672: 'T->C',V373A,3
9672: 'T->G',V373G,1
9673: 'A->C',V373V,1
9673: 'A->G',V373V,37
9673: 'A->T',V373V,1
9674: 'C->A',P374T,1
9674: 'C->G',P374A,2
9674: 'C->T',P374S,3
9675: 'C->A',P374H,1
9675: 'C->T',P374L,2
9676: 'T->A',P374P,2
9676: 'T->C',P374P,61
9676: 'T->G',P374P,220
9677: 'T->C',F375L,12
9678: 'T->A',F375Y,1
9678: 'T->C',F375S,8107
9678: 'T->G',F375C,26
9679: 'C->A',F375L,18
9679: 'C->T',F375F,710
9680: 'T->G',W376G,1
9683: 'A->C',I377L,48
9683: 'A->G',I377V,225
9683: 'A->T',I377L,8
9684: 'T->C',I377T,182
9685: 'A->C',I377I,2
9685: 'A->G',I377M,2610
9685: 'A->T',I377I,7
9686: 'A->G',T378A,5
9687: 'C->T',T378I,9
9688: 'A->C',T378T,6
9688: 'A->G',T378T,30
9688: 'A->T',T378T,8
9689: 'A->C',I379L,106
9689: 'A->G',I379V,48
9689: 'A->T',I379F,1
9690: 'T->C',I379T,143
9690: 'T->G',I379S,16
9691: 'T->A',I379I,12
9691: 'T->C',I379I,36
9692: 'G->A',A380T,36
9692: 'G->C',A380P,8
9692: 'G->T',A380S,19
9693: 'C->A',A380D,8
9693: 'C->T',A380V,9618
9694: 'T->C',A380A,106
9694: 'T->G',A380A,23
9696: 'A->G',Y381C,2
9697: 'T->C',Y381Y,162
9698: 'A->G',I382V,174
9699: 'T->C',I382T,546
9699: 'T->G',I382S,27
9700: 'C->A',I382I,19
9700: 'C->G',I382M,1
9700: 'C->T',I382I,1164
9701: 'A->C',I383L,6
9701: 'A->G',I383V,73
9701: 'A->T',I383F,8
9702: 'T->A',I383N,2
9702: 'T->C',I383T,393
9702: 'T->G',I383S,63
9703: 'T->A',I383I,15
9703: 'T->C',I383I,21
9703: 'T->G',I383M,5
9704: 'T->A',C384S,12
9704: 'T->C',C384R,23
9705: 'G->A',C384Y,8
9705: 'G->C',C384S,1
9705: 'G->T',C384F,194
9706: 'T->C',C384C,111
9707: 'A->C',I385L,4
9707: 'A->G',I385V,1591
9708: 'T->A',I385N,3
9708: 'T->C',I385T,54
9708: 'T->G',I385S,4
9709: 'T->A',I385I,2
9709: 'T->C',I385I,21
9710: 'T->A',S386T,19
9710: 'T->C',S386P,52
9710: 'T->G',S386A,36
9711: 'C->A',S386Y,13
9711: 'C->T',S386F,963
9712: 'C->A',S386S,207
9712: 'C->G',S386S,1
9712: 'C->T',S386S,1668
9713: 'A->G',T387A,67
9713: 'A->T',T387S,1
9714: 'C->A',T387K,2
9714: 'C->G',T387R,1
9714: 'C->T',T387I,458
9715: 'A->G',T387T,161
9715: 'A->T',T387T,6
9717: 'A->C',K388T,23
9717: 'A->G',K388R,38
9718: 'G->A',K388K,344
9718: 'G->T',K388N,14
9719: 'C->A',H389N,2
9721: 'T->A',H389Q,14
9721: 'T->C',H389H,498
9721: 'T->G',H389Q,29
9722: 'T->A',F390I,6
9722: 'T->C',F390L,20
9722: 'T->G',F390V,4
9723: 'T->C',F390S,192
9723: 'T->G',F390C,17
9724: 'C->A',F390L,21
9724: 'C->T',F390F,3696
9725: 'T->C',Y391H,49
9726: 'A->G',Y391C,30
9726: 'A->T',Y391F,2
9727: 'T->C',Y391Y,93
9730: 'G->T',W392C,1
9731: 'T->C',F393L,9
9732: 'T->C',F393S,1
9732: 'T->G',F393C,24
9733: 'C->A',F393L,11
9733: 'C->G',F393L,2
9733: 'C->T',F393F,937
9734: 'T->A',F394I,2
9734: 'T->C',F394L,13
9734: 'T->G',F394V,4
9735: 'T->C',F394S,37
9735: 'T->G',F394C,2
9736: 'T->C',F394F,25
9737: 'A->C',S395R,1
9737: 'A->G',S395G,542
9738: 'G->A',S395N,91
9738: 'G->C',S395T,6603
9738: 'G->T',S395I,5
9739: 'T->C',S395S,23
9740: 'A->C',N396H,31
9741: 'A->C',N396T,33
9741: 'A->G',N396S,34
9741: 'A->T',N396I,2
9742: 'T->C',N396N,989
9743: 'T->C',Y397H,54
9744: 'A->G',Y397C,47
9745: 'C->T',Y397Y,4736
9746: 'C->A',L398I,35
9746: 'C->T',L398L,760
9747: 'T->C',L398P,1
9748: 'A->G',L398L,5
9749: 'A->G',K399E,8251
9750: 'A->C',K399T,7
9750: 'A->G',K399R,201
9751: 'G->A',K399K,58
9751: 'G->T',K399N,24
9752: 'A->C',R400R,24
9752: 'A->G',R400G,34
9753: 'G->A',R400K,232
9753: 'G->T',R400I,2
9754: 'A->C',R400S,982
9754: 'A->G',R400R,32
9755: 'C->T',R401C,2
9756: 'G->A',R401H,1191
9756: 'G->T',R401L,46
9757: 'T->C',R401R,124
9757: 'T->G',R401R,1
9758: 'G->A',V402I,544
9758: 'G->C',V402L,4
9758: 'G->T',V402L,36
9759: 'T->A',V402E,1
9760: 'A->C',V402V,1
9760: 'A->G',V402V,86
9760: 'A->T',V402V,11
9761: 'G->A',V403I,24
9761: 'G->T',V403F,390
9762: 'T->C',V403A,29
9762: 'T->G',V403G,3
9763: 'C->A',V403V,20
9763: 'C->T',V403V,225
9765: 'T->C',F404S,4
9766: 'T->A',F404L,1
9766: 'T->C',F404F,573
9767: 'A->C',N405H,2
9767: 'A->G',N405D,30
9768: 'A->C',N405T,1
9768: 'A->G',N405S,22
9769: 'T->C',N405N,75
9769: 'T->G',N405K,26
9770: 'G->A',G406S,6
9770: 'G->C',G406R,1
9771: 'G->A',G406D,1
9772: 'T->C',G406G,13
9773: 'G->A',V407I,83
9773: 'G->T',V407F,12
9774: 'T->C',V407A,22
9775: 'T->C',V407V,17
9775: 'T->G',V407V,4
9776: 'T->A',S408T,1
9776: 'T->C',S408P,1
9776: 'T->G',S408A,8
9777: 'C->A',S408Y,1
9777: 'C->G',S408C,1
9777: 'C->T',S408F,5
9778: 'C->A',S408S,39
9778: 'C->G',S408S,1
9778: 'C->T',S408S,706
9779: 'T->A',F409I,43
9779: 'T->C',F409L,93
9779: 'T->G',F409V,14
9780: 'T->A',F409Y,9
9780: 'T->G',F409C,164
9781: 'T->A',F409L,2
9781: 'T->C',F409F,10
9782: 'A->G',S410G,36
9782: 'A->T',S410C,7
9783: 'G->A',S410N,189
9783: 'G->C',S410T,7
9783: 'G->T',S410I,7
9784: 'T->C',S410S,82
9785: 'A->G',T411A,6
9786: 'C->A',T411N,16
9787: 'T->A',T411T,2
9787: 'T->C',T411T,62
9787: 'T->G',T411T,23
9790: 'T->C',F412F,37
9791: 'G->A',E413K,11
9792: 'A->C',E413A,5
9792: 'A->G',E413G,1
9793: 'A->C',E413D,6
9793: 'A->G',E413E,38
9793: 'A->T',E413D,18
9794: 'G->A',E414K,2
9795: 'A->G',E414G,2
9796: 'A->C',E414D,15
9796: 'A->G',E414E,95
9796: 'A->T',E414D,14
9798: 'C->T',A415V,93
9799: 'T->A',A415A,8
9799: 'T->C',A415A,47
9799: 'T->G',A415A,14
9800: 'G->T',A416S,7
9801: 'C->T',A416V,5
9802: 'G->A',A416A,204
9802: 'G->C',A416A,13
9802: 'G->T',A416A,4341
9803: 'C->A',L417M,25
9803: 'C->G',L417V,6
9803: 'C->T',L417L,4317
9804: 'T->G',L417R,8
9805: 'G->A',L417L,222
9805: 'G->C',L417L,33
9805: 'G->T',L417L,2492
9806: 'T->A',C418S,1
9806: 'T->C',C418R,24
9806: 'T->G',C418G,4
9807: 'G->T',C418F,10
9808: 'C->T',C418C,511
9809: 'A->C',T419P,6
9809: 'A->G',T419A,7
9810: 'C->A',T419N,1
9810: 'C->T',T419I,89
9811: 'C->A',T419T,32
9811: 'C->T',T419T,1128
9812: 'T->C',F420L,4
9812: 'T->G',F420V,4
9813: 'T->C',F420S,1
9814: 'T->C',F420F,44
9815: 'T->A',L421M,1
9815: 'T->C',L421L,268
9817: 'G->A',L421L,139
9817: 'G->C',L421F,95
9817: 'G->T',L421F,1
9818: 'T->C',L422L,20
9820: 'A->G',L422L,11
9821: 'A->G',N423D,1
9822: 'A->C',N423T,17
9822: 'A->G',N423S,24
9823: 'T->C',N423N,175
9825: 'A->G',K424R,7
9826: 'A->G',K424K,261
9827: 'G->A',E425K,16
9828: 'A->C',E425A,7
9828: 'A->G',E425G,19
9828: 'A->T',E425V,1
9829: 'A->G',E425E,62
9829: 'A->T',E425D,1
9830: 'A->C',M426L,9
9830: 'A->G',M426V,28
9831: 'T->A',M426K,1
9831: 'T->C',M426T,43
9832: 'G->A',M426I,11
9832: 'G->T',M426I,97
9834: 'A->G',Y427C,13
9835: 'T->C',Y427Y,80
9836: 'C->A',L428I,38
9836: 'C->T',L428L,764
9837: 'T->C',L428P,1
9838: 'A->G',L428L,16
9838: 'A->T',L428L,2
9840: 'A->C',K429T,4
9840: 'A->G',K429R,163
9841: 'G->A',K429K,35
9841: 'G->T',K429N,5
9842: 'T->C',L430L,48
9842: 'T->G',L430V,1
9844: 'G->A',L430L,43
9844: 'G->T',L430F,9
9846: 'G->A',R431H,20
9847: 'T->C',R431R,3
9847: 'T->G',R431R,1
9848: 'A->G',S432G,926
9848: 'A->T',S432C,243
9849: 'G->A',S432N,36
9849: 'G->C',S432T,2
9850: 'T->C',S432S,26
9850: 'T->G',S432R,16
9851: 'G->A',D433N,7
9851: 'G->C',D433H,1
9851: 'G->T',D433Y,9
9852: 'A->C',D433A,31
9852: 'A->G',D433G,317
9852: 'A->T',D433V,1
9853: 'T->A',D433E,4
9853: 'T->C',D433D,8887
9853: 'T->G',D433E,1
9854: 'G->A',V434M,27
9854: 'G->T',V434L,98
9855: 'T->C',V434A,6
9856: 'G->A',V434V,144
9856: 'G->C',V434V,56
9856: 'G->T',V434V,2233
9857: 'C->A',L435I,24
9857: 'C->T',L435L,9049
9858: 'T->C',L435P,7
9859: 'A->G',L435L,116
9859: 'A->T',L435L,5
9860: 'T->A',L436I,5
9860: 'T->C',L436L,135
9860: 'T->G',L436V,9
9861: 'T->C',L436S,91
9862: 'A->G',L436L,19
9863: 'C->A',P437T,2
9863: 'C->G',P437A,1
9863: 'C->T',P437S,47
9864: 'C->A',P437H,5
9864: 'C->G',P437R,1
9864: 'C->T',P437L,2
9865: 'T->A',P437P,16
9865: 'T->C',P437P,80
9865: 'T->G',P437P,20
9866: 'C->A',L438I,222
9866: 'C->G',L438V,4
9866: 'C->T',L438F,612
9867: 'T->A',L438H,8
9867: 'T->C',L438P,32248
9867: 'T->G',L438R,6
9868: 'T->A',L438L,3
9868: 'T->C',L438L,97
9869: 'A->G',T439A,61
9870: 'C->A',T439K,2
9870: 'C->T',T439M,886
9871: 'G->A',T439T,180
9871: 'G->C',T439T,3
9871: 'G->T',T439T,119
9872: 'C->A',Q440K,19
9873: 'A->G',Q440R,6
9873: 'A->T',Q440L,53
9874: 'A->C',Q440H,17
9874: 'A->G',Q440Q,71
9874: 'A->T',Q440H,1
9875: 'T->A',Y441N,1
9875: 'T->C',Y441H,446
9876: 'A->G',Y441C,7
9876: 'A->T',Y441F,1
9877: 'T->C',Y441Y,325
9878: 'A->C',N442H,37
9878: 'A->T',N442Y,1
9879: 'A->G',N442S,2
9880: 'T->A',N442K,1
9880: 'T->C',N442N,64
9883: 'A->G',R443R,96
9884: 'T->C',Y444H,12
9884: 'T->G',Y444D,1
9885: 'A->T',Y444F,2
9886: 'C->T',Y444Y,401
9887: 'T->C',L445L,31
9887: 'T->G',L445V,1
9888: 'T->C',L445S,12
9889: 'A->G',L445L,161
9890: 'G->A',A446T,88
9890: 'G->T',A446S,169
9891: 'C->T',A446V,145137
9892: 'T->A',A446A,3
9892: 'T->C',A446A,32
9892: 'T->G',A446A,8
9893: 'C->A',L447I,10
9893: 'C->T',L447F,1116
9894: 'T->G',L447R,4
9895: 'T->A',L447L,5
9895: 'T->C',L447L,33
9895: 'T->G',L447L,2
9896: 'T->C',Y448H,1
9897: 'A->G',Y448C,2
9897: 'A->T',Y448F,1
9898: 'T->C',Y448Y,74
9900: 'A->C',N449T,146
9900: 'A->G',N449S,16
9900: 'A->T',N449I,1
9901: 'T->C',N449N,304
9901: 'T->G',N449K,18
9904: 'G->A',K450K,34
9906: 'A->G',Y451C,1
9907: 'C->T',Y451Y,656
9908: 'A->C',K452Q,1
9909: 'A->G',K452R,38
9910: 'G->A',K452K,6834
9911: 'T->C',Y453H,12
9912: 'A->G',Y453C,4
9913: 'T->C',Y453Y,157
9915: 'T->A',F454Y,9
9915: 'T->C',F454S,1
9915: 'T->G',F454C,1
9916: 'T->C',F454F,4
9917: 'A->T',S455C,3
9918: 'G->A',S455N,55
9918: 'G->T',S455I,22
9919: 'T->A',S455R,5
9919: 'T->C',S455S,531
9919: 'T->G',S455R,1
9921: 'G->T',G456V,1
9922: 'A->C',G456G,54
9922: 'A->G',G456G,120
9922: 'A->T',G456G,69
9923: 'G->A',A457T,37
9923: 'G->C',A457P,8
9923: 'G->T',A457S,1034
9924: 'C->T',A457V,2447
9925: 'A->C',A457A,21
9925: 'A->G',A457A,110
9925: 'A->T',A457A,105
9926: 'A->C',M458L,14
9926: 'A->T',M458L,1
9927: 'T->C',M458T,1
9928: 'G->A',M458I,39
9928: 'G->T',M458I,4956
9929: 'G->A',D459N,2070
9929: 'G->T',D459Y,4
9930: 'A->C',D459A,156
9930: 'A->G',D459G,36
9931: 'T->A',D459E,154
9931: 'T->C',D459D,421
9932: 'A->G',T460A,1
9933: 'C->T',T460I,2
9934: 'A->G',T460T,31
9934: 'A->T',T460T,3
9935: 'A->C',T461P,3
9935: 'A->G',T461A,303
9936: 'C->A',T461N,258
9936: 'C->G',T461S,2
9936: 'C->T',T461I,198
9937: 'T->A',T461T,1
9937: 'T->C',T461T,37
9938: 'A->G',S462G,9
9940: 'C->T',S462S,423
9943: 'C->T',Y463Y,3668
9944: 'A->G',R464G,3
9945: 'G->A',R464K,18
9945: 'G->T',R464I,1
9946: 'A->G',R464R,187
9947: 'G->C',E465Q,2
9949: 'A->G',E465E,93
9950: 'G->A',A466T,1
9950: 'G->T',A466S,5
9951: 'C->G',A466G,2
9951: 'C->T',A466V,120
9952: 'T->A',A466A,38
9952: 'T->C',A466A,400
9952: 'T->G',A466A,1
9953: 'G->A',A467T,1
9953: 'G->T',A467S,4
9955: 'T->A',A467A,1
9955: 'T->C',A467A,57
9955: 'T->G',A467A,56
9956: 'T->A',C468S,13
9957: 'G->A',C468Y,12
9957: 'G->C',C468S,36
9958: 'T->C',C468C,43
9959: 'T->A',C469S,17
9960: 'G->C',C469S,1
9961: 'T->C',C469C,108
9962: 'C->T',H470Y,500
9963: 'A->T',H470L,2
9964: 'T->C',H470H,401
9967: 'C->A',L471L,34
9967: 'C->T',L471L,4441
9968: 'G->A',A472T,133
9968: 'G->T',A472S,757
9969: 'C->T',A472V,405
9970: 'A->C',A472A,1
9970: 'A->G',A472A,212
9970: 'A->T',A472A,38
9971: 'A->G',K473E,8
9972: 'A->C',K473T,6
9972: 'A->G',K473R,158
9972: 'A->T',K473M,2
9973: 'G->A',K473K,288
9973: 'G->C',K473N,6
9973: 'G->T',K473N,6
9974: 'G->A',A474T,2
9974: 'G->T',A474S,7
9975: 'C->T',A474V,2
9976: 'T->A',A474A,2
9976: 'T->C',A474A,198
9976: 'T->G',A474A,34
9977: 'C->A',L475I,28
9977: 'C->G',L475V,30
9978: 'T->C',L475P,7
9979: 'C->A',L475L,12
9979: 'C->G',L475L,2
9979: 'C->T',L475L,5089
9980: 'A->C',N476H,13
9980: 'A->T',N476Y,3
9981: 'A->G',N476S,52
9982: 'T->A',N476K,3
9982: 'T->C',N476N,160
9982: 'T->G',N476K,18
9983: 'G->A',D477N,61
9983: 'G->T',D477Y,2
9984: 'A->C',D477A,68
9984: 'A->G',D477G,100
9984: 'A->T',D477V,1
9985: 'C->A',D477E,33
9985: 'C->G',D477E,2
9985: 'C->T',D477D,680
9987: 'T->A',F478Y,1
9988: 'C->T',F478F,1234
9989: 'A->C',S479R,3
9989: 'A->G',S479G,39
9991: 'T->C',S479S,560
9992: 'A->T',N480Y,128
9993: 'A->C',N480T,1
9993: 'A->G',N480S,62
9994: 'C->A',N480K,12
9994: 'C->T',N480N,817
9995: 'T->A',S481T,24
9995: 'T->G',S481A,36
9996: 'C->T',S481L,2817
9997: 'A->C',S481S,9
9997: 'A->G',S481S,84
9997: 'A->T',S481S,17
9998: 'G->A',G482S,1
9999: 'G->T',G482V,1


==> data/MutationSummary_10312021/NSP6_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
10519: 'C->T',L67L,2746
10973: 'A->G',S1G,264
10973: 'A->T',S1C,4
10974: 'G->A',S1N,455
10975: 'T->C',S1S,78
10976: 'G->A',A2T,53
10976: 'G->T',A2S,46
10977: 'C->A',A2E,10
10977: 'C->G',A2G,1
10977: 'C->T',A2V,12961
10978: 'A->C',A2A,22
10978: 'A->G',A2A,239
10978: 'A->T',A2A,631
10979: 'G->A',V3M,67
10979: 'G->T',V3L,65
10980: 'T->C',V3A,7
10980: 'T->G',V3G,2
10981: 'G->A',V3V,56
10981: 'G->C',V3V,3
10981: 'G->T',V3V,696
10982: 'A->C',K4Q,15
10982: 'A->G',K4E,369
10983: 'A->C',K4T,3
10983: 'A->G',K4R,3626
10983: 'A->T',K4I,1
10984: 'A->C',K4N,5
10984: 'A->G',K4K,70
10984: 'A->T',K4N,1
10985: 'A->C',R5R,13
10985: 'A->G',R5G,102
10986: 'G->A',R5K,496
10986: 'G->C',R5T,1
10986: 'G->T',R5I,100
10987: 'A->C',R5S,27
10987: 'A->G',R5R,23
10987: 'A->T',R5S,27
10988: 'A->G',T6A,98
10989: 'C->A',T6K,1
10989: 'C->T',T6I,200
10990: 'A->C',T6T,51
10990: 'A->G',T6T,118
10990: 'A->T',T6T,20
10991: 'A->C',I7L,6
10991: 'A->G',I7V,53
10991: 'A->T',I7F,3
10992: 'T->C',I7T,208
10992: 'T->G',I7S,7
10993: 'C->A',I7I,18
10993: 'C->G',I7M,1
10993: 'C->T',I7I,2701
10994: 'A->C',K8Q,1
10994: 'A->G',K8E,82
10995: 'A->C',K8T,8
10995: 'A->G',K8R,93
10996: 'G->A',K8K,139
10996: 'G->C',K8N,5
10996: 'G->T',K8N,763
10997: 'G->A',G9S,361
10997: 'G->C',G9R,1
10997: 'G->T',G9C,43
10998: 'G->A',G9D,51
10998: 'G->T',G9V,93
10999: 'T->A',G9G,1
10999: 'T->C',G9G,157
11000: 'A->G',T10A,70
11000: 'A->T',T10S,3
11001: 'C->A',T10K,1
11001: 'C->T',T10I,1668
11002: 'A->C',T10T,4
11002: 'A->G',T10T,40
11002: 'A->T',T10T,1
11003: 'C->A',H11N,18
11003: 'C->T',H11Y,1838
11004: 'A->T',H11L,1
11005: 'C->A',H11Q,8756
11005: 'C->G',H11Q,4
11005: 'C->T',H11H,206
11006: 'C->A',H12N,2
11006: 'C->G',H12D,8
11006: 'C->T',H12Y,56
11007: 'A->G',H12R,2
11007: 'A->T',H12L,1
11008: 'C->A',H12Q,100
11008: 'C->T',H12H,1263
11009: 'T->C',W13R,1
11011: 'G->T',W13C,33
11012: 'T->C',L14L,7
11013: 'T->C',L14S,3
11014: 'G->A',L14L,278
11014: 'G->T',L14F,9
11015: 'T->C',L15L,225
11017: 'A->G',L15L,207
11018: 'C->A',L16I,143
11018: 'C->T',L16F,1
11020: 'C->A',L16L,52
11020: 'C->G',L16L,4
11020: 'C->T',L16L,4536
11021: 'A->G',T17A,9
11021: 'A->T',T17S,2
11022: 'C->T',T17I,75
11023: 'A->G',T17T,1020
11023: 'A->T',T17T,3
11024: 'A->C',I18L,1
11024: 'A->G',I18V,17
11024: 'A->T',I18F,1
11025: 'T->A',I18N,3
11025: 'T->C',I18T,93
11025: 'T->G',I18S,4
11026: 'T->A',I18I,3
11026: 'T->C',I18I,95
11026: 'T->G',I18M,3
11027: 'T->C',L19L,3
11028: 'T->C',L19S,15
11029: 'G->A',L19L,135
11029: 'G->C',L19F,1
11029: 'G->T',L19F,345
11030: 'A->G',T20A,58
11031: 'C->A',T20N,3
11031: 'C->T',T20I,115
11032: 'T->A',T20T,8
11032: 'T->C',T20T,120
11032: 'T->G',T20T,35
11033: 'T->C',S21P,1
11033: 'T->G',S21A,33
11034: 'C->T',S21L,33
11035: 'A->C',S21S,15
11035: 'A->G',S21S,59
11036: 'C->A',L22I,71
11036: 'C->T',L22F,320
11037: 'T->A',L22H,2
11037: 'T->C',L22P,3
11038: 'T->A',L22L,6
11038: 'T->C',L22L,48
11038: 'T->G',L22L,5
11039: 'T->C',L23L,31
11040: 'T->C',L23S,2
11041: 'A->G',L23L,237
11041: 'A->T',L23F,12
11042: 'G->A',V24I,270
11042: 'G->C',V24L,33
11042: 'G->T',V24F,1288
11043: 'T->G',V24G,3
11044: 'T->C',V24V,14
11044: 'T->G',V24V,2
11045: 'T->C',L25L,30
11045: 'T->G',L25V,10
11046: 'T->C',L25S,51
11047: 'A->G',L25L,45
11048: 'G->A',V26I,103
11048: 'G->T',V26F,95
11049: 'T->A',V26D,8
11049: 'T->C',V26A,55
11049: 'T->G',V26G,818
11050: 'C->A',V26V,16
11050: 'C->T',V26V,799
11051: 'C->A',Q27K,12
11051: 'C->G',Q27E,6
11052: 'A->G',Q27R,557
11052: 'A->T',Q27L,1
11053: 'G->A',Q27Q,34
11053: 'G->T',Q27H,34
11054: 'A->G',S28G,13
11055: 'G->A',S28N,5
11055: 'G->T',S28I,19
11056: 'T->C',S28S,20
11057: 'A->G',T29A,12
11057: 'A->T',T29S,2
11058: 'C->A',T29N,2
11058: 'C->G',T29S,2
11058: 'C->T',T29I,222
11059: 'T->A',T29T,2
11059: 'T->C',T29T,27
11059: 'T->G',T29T,29
11060: 'C->A',Q30K,20
11061: 'A->C',Q30P,3
11061: 'A->G',Q30R,43
11061: 'A->T',Q30L,1
11062: 'A->C',Q30H,14
11062: 'A->G',Q30Q,119
11062: 'A->T',Q30H,3
11063: 'T->C',W31R,12
11064: 'G->T',W31L,7
11065: 'G->C',W31C,5
11065: 'G->T',W31C,80
11066: 'T->C',S32P,48
11067: 'C->A',S32Y,10
11067: 'C->G',S32C,1
11067: 'C->T',S32F,125
11068: 'T->A',S32S,27
11068: 'T->C',S32S,30
11068: 'T->G',S32S,12
11069: 'T->A',L33M,3
11069: 'T->C',L33L,103
11069: 'T->G',L33V,31
11070: 'T->G',L33W,2
11071: 'G->A',L33L,579
11071: 'G->C',L33F,155
11071: 'G->T',L33F,558
11073: 'T->C',F34S,4
11073: 'T->G',F34C,2
11074: 'C->T',F34F,3880
11075: 'T->C',F35L,640
11075: 'T->G',F35V,6
11076: 'T->C',F35S,84
11077: 'T->A',F35L,2
11077: 'T->C',F35F,113
11077: 'T->G',F35L,3
11078: 'T->A',F36I,3
11078: 'T->C',F36L,218
11078: 'T->G',F36V,15
11079: 'T->A',F36Y,5
11080: 'T->A',F36L,1
11080: 'T->C',F36F,24
11080: 'T->G',F36L,163
11081: 'T->A',L37M,1
11081: 'T->C',L37L,15
11081: 'T->G',L37V,9
11082: 'T->C',L37S,2
11082: 'T->G',L37W,103
11083: 'G->A',L37L,87
11083: 'G->C',L37F,10
11083: 'G->T',L37F,55933
11084: 'T->A',Y38N,4
11084: 'T->C',Y38H,11
11084: 'T->G',Y38D,1
11085: 'A->G',Y38C,107
11085: 'A->T',Y38F,139
11086: 'T->C',Y38Y,82
11087: 'G->A',E39K,19
11087: 'G->C',E39Q,24
11088: 'A->C',E39A,16
11088: 'A->G',E39G,118
11088: 'A->T',E39V,7
11089: 'A->C',E39D,259
11089: 'A->G',E39E,22
11089: 'A->T',E39D,13
11090: 'A->C',N40H,28
11090: 'A->G',N40D,76
11090: 'A->T',N40Y,18
11091: 'A->C',N40T,6
11091: 'A->G',N40S,56
11091: 'A->T',N40I,3
11092: 'T->A',N40K,7
11092: 'T->C',N40N,79
11092: 'T->G',N40K,2
11093: 'G->A',A41T,116
11093: 'G->C',A41P,1
11093: 'G->T',A41S,5
11094: 'C->A',A41D,1
11094: 'C->T',A41V,1018
11095: 'C->A',A41A,105
11095: 'C->G',A41A,13
11095: 'C->T',A41A,1633
11096: 'T->C',F42L,7
11096: 'T->G',F42V,1
11097: 'T->C',F42S,2
11097: 'T->G',F42C,2
11098: 'T->A',F42L,18
11098: 'T->C',F42F,341
11099: 'T->C',L43L,66
11099: 'T->G',L43V,11
11100: 'T->C',L43S,44
11101: 'A->G',L43L,25
11102: 'C->A',P44T,16
11102: 'C->T',P44S,596
11103: 'C->A',P44H,94
11103: 'C->G',P44R,1
11103: 'C->T',P44L,320
11104: 'T->A',P44P,15
11104: 'T->C',P44P,19
11104: 'T->G',P44P,13
11105: 'T->C',F45L,138
11105: 'T->G',F45V,2
11106: 'T->C',F45S,17
11106: 'T->G',F45C,1
11107: 'T->A',F45L,20
11107: 'T->C',F45F,31
11107: 'T->G',F45L,1
11108: 'G->A',A46T,74
11108: 'G->T',A46S,373
11109: 'C->T',A46V,3557
11110: 'T->A',A46A,9
11110: 'T->C',A46A,95
11111: 'A->C',M47L,36
11111: 'A->G',M47V,47
11112: 'T->A',M47K,1
11112: 'T->C',M47T,337
11112: 'T->G',M47R,1
11113: 'G->A',M47I,110
11113: 'G->C',M47I,5
11113: 'G->T',M47I,303
11114: 'G->A',G48S,340
11114: 'G->C',G48R,1
11114: 'G->T',G48C,259
11115: 'G->A',G48D,1
11115: 'G->C',G48A,1
11115: 'G->T',G48V,37
11116: 'T->C',G48G,14
11117: 'A->G',I49V,17669
11117: 'A->T',I49F,2
11118: 'T->A',I49N,1
11118: 'T->C',I49T,35
11118: 'T->G',I49S,6
11119: 'T->A',I49I,1
11119: 'T->C',I49I,18
11120: 'A->C',I50L,1
11120: 'A->G',I50V,441
11120: 'A->T',I50F,1
11121: 'T->C',I50T,20
11121: 'T->G',I50S,47
11122: 'T->A',I50I,43
11122: 'T->C',I50I,21
11122: 'T->G',I50M,2
11123: 'G->A',A51T,55
11123: 'G->T',A51S,15
11124: 'C->T',A51V,2128
11125: 'T->A',A51A,7
11125: 'T->C',A51A,38
11126: 'A->G',M52V,25
11127: 'T->A',M52K,3
11127: 'T->C',M52T,151
11128: 'G->A',M52I,232
11128: 'G->T',M52I,92
11129: 'T->C',S53P,2
11129: 'T->G',S53A,11
11130: 'C->G',S53C,4
11130: 'C->T',S53F,25
11131: 'T->A',S53S,38
11131: 'T->C',S53S,24
11132: 'G->A',A54T,7
11132: 'G->T',A54S,4168
11133: 'C->G',A54G,2
11133: 'C->T',A54V,10
11134: 'T->A',A54A,95
11134: 'T->C',A54A,242
11134: 'T->G',A54A,14
11135: 'T->C',F55L,48
11135: 'T->G',F55V,6
11136: 'T->C',F55S,1
11136: 'T->G',F55C,8
11137: 'T->A',F55L,105
11137: 'T->C',F55F,29
11137: 'T->G',F55L,6
11138: 'G->A',A56T,61
11138: 'G->T',A56S,67
11139: 'C->G',A56G,1
11139: 'C->T',A56V,587
11140: 'A->C',A56A,19
11140: 'A->G',A56A,52
11140: 'A->T',A56A,181
11141: 'A->C',M57L,1
11141: 'A->G',M57V,35
11142: 'T->C',M57T,98
11143: 'G->A',M57I,7
11143: 'G->C',M57I,3
11143: 'G->T',M57I,40
11144: 'A->C',M58L,40
11144: 'A->G',M58V,353
11144: 'A->T',M58L,37
11145: 'T->C',M58T,24
11146: 'G->A',M58I,61
11146: 'G->C',M58I,9
11146: 'G->T',M58I,388
11147: 'T->A',F59I,1
11147: 'T->C',F59L,5
11147: 'T->G',F59V,7
11148: 'T->C',F59S,2
11148: 'T->G',F59C,9
11149: 'T->A',F59L,7
11149: 'T->C',F59F,42
11150: 'G->A',V60I,59
11150: 'G->T',V60F,3
11151: 'T->C',V60A,2
11151: 'T->G',V60G,1
11152: 'C->A',V60V,23
11152: 'C->G',V60V,1
11152: 'C->T',V60V,2209
11153: 'A->C',K61Q,1
11153: 'A->G',K61E,12
11154: 'A->G',K61R,43
11155: 'A->C',K61N,3
11155: 'A->G',K61K,52
11156: 'C->A',H62N,1
11158: 'T->C',H62H,125
11159: 'A->C',K63Q,1
11159: 'A->G',K63E,3
11160: 'A->C',K63T,12
11160: 'A->G',K63R,461
11161: 'G->A',K63K,92
11161: 'G->C',K63N,1
11161: 'G->T',K63N,73
11162: 'C->T',H64Y,3
11164: 'T->C',H64H,167
11164: 'T->G',H64Q,9
11165: 'G->A',A65T,3
11165: 'G->T',A65S,57
11166: 'C->T',A65V,2
11167: 'A->C',A65A,10
11167: 'A->G',A65A,128
11167: 'A->T',A65A,3
11168: 'T->C',F66L,51
11169: 'T->A',F66Y,22
11169: 'T->C',F66S,1
11170: 'T->C',F66F,77
11170: 'T->G',F66L,6
11171: 'C->A',L67I,72
11171: 'C->T',L67F,506
11173: 'C->A',L67L,63
11173: 'C->G',L67L,2
11173: 'C->T',L67L,6447
11174: 'T->A',C68S,8
11174: 'T->G',C68G,2
11175: 'G->C',C68S,1
11175: 'G->T',C68F,3
11176: 'T->C',C68C,102
11177: 'T->C',L69L,12
11179: 'G->A',L69L,107
11180: 'T->G',F70V,2
11181: 'T->A',F70Y,13
11182: 'T->C',F70F,102
11183: 'T->C',L71L,25
11183: 'T->G',L71V,85
11184: 'T->C',L71S,4
11185: 'G->A',L71L,83
11185: 'G->T',L71F,3
11186: 'T->C',L72L,33
11186: 'T->G',L72V,4
11187: 'T->C',L72S,66
11188: 'A->G',L72L,91
11189: 'C->A',P73T,1
11189: 'C->T',P73S,1
11191: 'T->A',P73P,2
11191: 'T->C',P73P,50
11191: 'T->G',P73P,21
11192: 'T->C',S74P,80
11192: 'T->G',S74A,10
11193: 'C->G',S74C,5
11193: 'C->T',S74F,6
11194: 'T->A',S74S,49
11194: 'T->C',S74S,20
11194: 'T->G',S74S,23
11195: 'C->A',L75I,13
11195: 'C->T',L75F,6502
11197: 'T->A',L75L,28
11197: 'T->C',L75L,22
11197: 'T->G',L75L,3
11198: 'G->A',A76T,588
11198: 'G->C',A76P,1
11198: 'G->T',A76S,7
11199: 'C->G',A76G,2
11199: 'C->T',A76V,667
11200: 'C->A',A76A,24
11200: 'C->G',A76A,1
11200: 'C->T',A76A,2943
11201: 'A->G',T77A,899492
11201: 'A->T',T77S,13
11202: 'C->A',T77N,19
11202: 'C->T',T77I,128
11203: 'T->A',T77T,13
11203: 'T->C',T77T,257
11203: 'T->G',T77T,3
11204: 'G->A',V78I,368
11204: 'G->T',V78L,46
11205: 'T->A',V78E,1
11205: 'T->C',V78A,40
11205: 'T->G',V78G,17
11206: 'A->G',V78V,74
11207: 'G->A',A79T,15
11207: 'G->T',A79S,41
11208: 'C->A',A79D,1
11208: 'C->G',A79G,1
11208: 'C->T',A79V,715
11209: 'T->A',A79A,6
11209: 'T->C',A79A,71
11209: 'T->G',A79A,11
11210: 'T->C',Y80H,41
11211: 'A->G',Y80C,1822
11212: 'T->C',Y80Y,98
11213: 'T->A',F81I,1
11213: 'T->C',F81L,66
11213: 'T->G',F81V,2
11214: 'T->C',F81S,5
11214: 'T->G',F81C,11
11215: 'T->C',F81F,8
11216: 'A->G',N82D,8
11217: 'A->G',N82S,195
11218: 'T->C',N82N,123
11219: 'A->G',M83V,65
11220: 'T->A',M83K,2
11220: 'T->C',M83T,71
11220: 'T->G',M83R,1
11221: 'G->A',M83I,61
11221: 'G->C',M83I,10
11221: 'G->T',M83I,196
11222: 'G->A',V84I,113
11222: 'G->C',V84L,2
11222: 'G->T',V84F,2810
11223: 'T->A',V84D,2
11223: 'T->C',V84A,16
11224: 'C->A',V84V,9
11224: 'C->G',V84V,3
11224: 'C->T',V84V,1525
11225: 'T->C',Y85H,42
11226: 'A->G',Y85C,6
11227: 'T->C',Y85Y,333
11228: 'A->G',M86V,63
11228: 'A->T',M86L,1
11230: 'G->A',M86I,45
11230: 'G->C',M86I,1
11230: 'G->T',M86I,2568
11231: 'C->T',P87S,1
11232: 'C->T',P87L,2
11233: 'T->A',P87P,22
11233: 'T->C',P87P,47
11233: 'T->G',P87P,4
11234: 'G->A',A88T,39
11234: 'G->T',A88S,8
11235: 'C->A',A88D,142
11235: 'C->T',A88V,801
11236: 'T->A',A88A,216
11236: 'T->C',A88A,29
11237: 'A->G',S89G,16
11237: 'A->T',S89C,2
11238: 'G->A',S89N,65
11238: 'G->C',S89T,1
11238: 'G->T',S89I,14
11239: 'T->C',S89S,362
11240: 'T->C',W90R,1
11241: 'G->T',W90L,8
11242: 'G->T',W90C,2
11243: 'G->A',V91M,92
11243: 'G->T',V91L,1718
11244: 'T->A',V91E,1
11244: 'T->C',V91A,48
11244: 'T->G',V91G,1
11245: 'G->A',V91V,469
11245: 'G->C',V91V,3
11245: 'G->T',V91V,104
11246: 'A->C',M92L,28
11246: 'A->G',M92V,367
11246: 'A->T',M92L,73
11247: 'T->C',M92T,65
11247: 'T->G',M92R,4
11248: 'G->A',M92I,123
11248: 'G->T',M92I,26
11249: 'C->A',R93S,3
11249: 'C->T',R93C,406
11250: 'G->A',R93H,561
11250: 'G->T',R93L,8
11251: 'T->C',R93R,27
11252: 'A->G',I94V,234
11252: 'A->T',I94F,4
11254: 'T->A',I94I,3
11254: 'T->C',I94I,35
11254: 'T->G',I94M,1
11255: 'A->C',M95L,6
11255: 'A->G',M95V,76
11256: 'T->A',M95K,1
11256: 'T->C',M95T,1
11257: 'G->A',M95I,16
11257: 'G->T',M95I,4
11258: 'A->C',T96P,7
11258: 'A->G',T96A,55
11258: 'A->T',T96S,1
11259: 'C->A',T96K,2
11259: 'C->T',T96I,172
11260: 'A->C',T96T,2
11260: 'A->G',T96T,100
11260: 'A->T',T96T,5
11261: 'T->A',W97R,2
11261: 'T->C',W97R,1
11262: 'G->T',W97L,22
11263: 'G->T',W97C,47
11264: 'T->C',L98L,91
11264: 'T->G',L98V,1
11266: 'G->A',L98L,324
11266: 'G->C',L98F,12
11266: 'G->T',L98F,1527
11267: 'G->A',D99N,52
11267: 'G->T',D99Y,44
11268: 'A->C',D99A,3
11268: 'A->G',D99G,105
11269: 'T->C',D99D,193
11269: 'T->G',D99E,1
11270: 'A->C',M100L,1
11270: 'A->G',M100V,193
11270: 'A->T',M100L,7
11271: 'T->A',M100K,12
11271: 'T->C',M100T,22
11271: 'T->G',M100R,1
11272: 'G->A',M100I,793
11272: 'G->C',M100I,15
11272: 'G->T',M100I,485
11273: 'G->A',V101I,76
11273: 'G->T',V101F,181
11274: 'T->C',V101A,64
11275: 'T->A',V101V,6
11275: 'T->C',V101V,70
11276: 'G->A',D102N,36
11276: 'G->T',D102Y,3
11277: 'A->C',D102A,1
11277: 'A->G',D102G,236
11278: 'T->A',D102E,19
11278: 'T->C',D102D,322
11279: 'A->C',T103P,15
11279: 'A->G',T103A,70
11279: 'A->T',T103S,14
11280: 'C->A',T103N,53
11280: 'C->G',T103S,1
11280: 'C->T',T103I,404
11281: 'T->A',T103T,9
11281: 'T->C',T103T,96
11282: 'A->G',S104G,48
11282: 'A->T',S104C,2
11283: 'G->A',S104N,90
11283: 'G->C',S104T,8
11283: 'G->T',S104I,6
11284: 'T->C',S104S,22
11284: 'T->G',S104R,27
11285: 'T->A',L105M,9
11285: 'T->C',L105L,30
11285: 'T->G',L105V,6
11286: 'T->C',L105S,9
11286: 'T->G',L105W,22
11287: 'G->A',L105L,135
11287: 'G->C',L105F,15
11287: 'G->T',L105F,461
11288: 'T->A',S106T,13626
11288: 'T->C',S106P,69
11288: 'T->G',S106A,19
11289: 'C->A',S106Y,250
11289: 'C->G',S106C,22
11289: 'C->T',S106F,349
11290: 'T->A',S106S,24
11290: 'T->C',S106S,63
11290: 'T->G',S106S,326
11291: 'G->A',G107S,54901
11291: 'G->C',G107R,177
11291: 'G->T',G107C,72
11292: 'G->A',G107D,88
11292: 'G->C',G107A,2
11292: 'G->T',G107V,191
11293: 'T->A',G107G,95
11293: 'T->C',G107G,40
11293: 'T->G',G107G,26
11294: 'T->A',F108I,6
11294: 'T->C',F108L,107
11294: 'T->G',F108V,6
11295: 'T->A',F108Y,10
11295: 'T->C',F108S,8
11295: 'T->G',F108C,5
11296: 'T->A',F108L,10
11296: 'T->C',F108F,17
11296: 'T->G',F108L,61563
11297: 'A->C',K109Q,1
11297: 'A->G',K109E,3
11298: 'A->C',K109T,8
11298: 'A->G',K109R,145
11299: 'G->A',K109K,127
11299: 'G->C',K109N,5
11299: 'G->T',K109N,296
11300: 'C->A',L110I,14
11300: 'C->G',L110V,7
11300: 'C->T',L110L,1284
11301: 'T->C',L110P,3
11301: 'T->G',L110R,4
11302: 'A->C',L110L,6
11302: 'A->G',L110L,22
11302: 'A->T',L110L,13
11303: 'A->C',K111Q,75
11303: 'A->G',K111E,26
11304: 'A->G',K111R,103
11305: 'A->C',K111N,84
11305: 'A->G',K111K,79
11305: 'A->T',K111N,6
11306: 'G->A',D112N,118
11306: 'G->T',D112Y,13
11307: 'A->C',D112A,19
11307: 'A->G',D112G,9
11308: 'C->A',D112E,105
11308: 'C->T',D112D,434
11309: 'T->A',C113S,7
11309: 'T->G',C113G,10
11310: 'G->A',C113Y,88
11310: 'G->T',C113F,32
11311: 'T->C',C113C,43
11311: 'T->G',C113W,2
11312: 'G->A',V114I,556
11312: 'G->T',V114F,9
11313: 'T->C',V114A,24
11313: 'T->G',V114G,10
11314: 'T->A',V114V,1
11314: 'T->C',V114V,39
11314: 'T->G',V114V,6
11315: 'A->G',M115V,94
11316: 'T->C',M115T,26
11317: 'G->A',M115I,40
11317: 'G->T',M115I,25
11318: 'T->C',Y116H,4
11319: 'A->G',Y116C,254
11319: 'A->T',Y116F,4
11320: 'T->C',Y116Y,127
11321: 'G->A',A117T,111
11321: 'G->T',A117S,7
11322: 'C->T',A117V,334
11323: 'A->C',A117A,2
11323: 'A->G',A117A,139
11323: 'A->T',A117A,8
11324: 'T->A',S118T,5
11324: 'T->C',S118P,31
11324: 'T->G',S118A,20
11325: 'C->T',S118L,1613
11326: 'A->C',S118S,11
11326: 'A->G',S118S,130
11326: 'A->T',S118S,25
11327: 'G->A',A119T,68
11327: 'G->C',A119P,6
11327: 'G->T',A119S,29
11328: 'C->T',A119V,436
11329: 'T->C',A119A,37
11329: 'T->G',A119A,17
11330: 'G->A',V120I,199
11330: 'G->C',V120L,21
11330: 'G->T',V120L,338
11331: 'T->C',V120A,108
11331: 'T->G',V120G,4
11332: 'A->G',V120V,888096
11332: 'A->T',V120V,1430
11333: 'G->A',V121M,60
11333: 'G->T',V121L,826
11334: 'T->C',V121A,28
11335: 'G->A',V121V,366
11335: 'G->C',V121V,71
11335: 'G->T',V121V,3037
11336: 'T->C',L122L,20
11336: 'T->G',L122V,2
11337: 'T->C',L122S,1459
11338: 'A->C',L122F,6
11338: 'A->G',L122L,50
11339: 'C->A',L123I,16
11339: 'C->G',L123V,1
11339: 'C->T',L123L,865
11341: 'A->G',L123L,16
11342: 'A->C',I124L,22
11342: 'A->G',I124V,56
11342: 'A->T',I124F,24
11343: 'T->C',I124T,131
11343: 'T->G',I124S,29
11344: 'C->A',I124I,41
11344: 'C->G',I124M,8
11344: 'C->T',I124I,574
11345: 'C->A',L125I,6
11345: 'C->T',L125F,1264
11346: 'T->C',L125P,1
11347: 'T->A',L125L,9
11347: 'T->C',L125L,73
11348: 'A->G',M126V,115
11349: 'T->C',M126T,94
11350: 'G->A',M126I,11
11350: 'G->C',M126I,10
11350: 'G->T',M126I,265
11351: 'A->C',T127P,5
11351: 'A->G',T127A,34
11352: 'C->T',T127I,34
11353: 'A->C',T127T,92
11353: 'A->G',T127T,144
11353: 'A->T',T127T,32
11354: 'G->A',A128T,29
11354: 'G->T',A128S,7
11355: 'C->A',A128E,2
11355: 'C->G',A128G,6
11355: 'C->T',A128V,1953
11356: 'A->C',A128A,2
11356: 'A->G',A128A,100
11356: 'A->T',A128A,97
11357: 'A->C',R129R,8
11357: 'A->G',R129G,7
11358: 'G->A',R129K,236
11359: 'A->G',R129R,39
11360: 'A->G',T130A,1
11361: 'C->A',T130N,2
11361: 'C->T',T130I,20
11362: 'T->A',T130T,2
11362: 'T->C',T130T,98
11362: 'T->G',T130T,4
11363: 'G->A',V131M,6
11364: 'T->C',V131A,4
11365: 'G->A',V131V,190
11365: 'G->C',V131V,26
11365: 'G->T',V131V,10884
11367: 'A->G',Y132C,17
11368: 'T->C',Y132Y,80
11369: 'G->A',D133N,2
11369: 'G->T',D133Y,1
11370: 'A->C',D133A,7
11371: 'T->C',D133D,121
11372: 'G->A',D134N,36
11372: 'G->C',D134H,169
11372: 'G->T',D134Y,2
11373: 'A->C',D134A,13
11373: 'A->G',D134G,1
11373: 'A->T',D134V,1
11374: 'T->A',D134E,1
11374: 'T->C',D134D,142
11374: 'T->G',D134E,1
11375: 'G->A',G135S,430
11375: 'G->T',G135C,16
11376: 'G->A',G135D,4
11376: 'G->T',G135V,20
11377: 'T->A',G135G,3
11377: 'T->C',G135G,60
11378: 'G->A',A136T,20
11378: 'G->T',A136S,6
11379: 'C->T',A136V,2355
11380: 'T->A',A136A,12
11380: 'T->C',A136A,35
11381: 'A->T',R137W,1
11382: 'G->A',R137K,2
11383: 'G->A',R137R,130
11384: 'A->C',R138R,14
11385: 'G->A',R138K,2
11385: 'G->T',R138I,1
11386: 'A->G',R138R,373
11387: 'G->A',V139M,26
11387: 'G->C',V139L,1
11387: 'G->T',V139L,31
11388: 'T->C',V139A,23
11389: 'G->A',V139V,165
11389: 'G->C',V139V,2
11389: 'G->T',V139V,387
11392: 'G->T',W140C,1
11393: 'A->G',T141A,3
11394: 'C->G',T141R,2
11394: 'C->T',T141I,100
11395: 'A->C',T141T,1
11395: 'A->G',T141T,70
11396: 'C->A',L142I,257
11396: 'C->G',L142V,8
11396: 'C->T',L142F,4807
11397: 'T->C',L142P,1
11397: 'T->G',L142R,5
11398: 'T->A',L142L,1
11398: 'T->C',L142L,41
11398: 'T->G',L142L,1
11399: 'A->C',M143L,1
11399: 'A->G',M143V,294
11399: 'A->T',M143L,3
11400: 'T->C',M143T,29
11401: 'G->A',M143I,10
11401: 'G->C',M143I,55
11401: 'G->T',M143I,2842
11402: 'A->C',N144H,1
11402: 'A->G',N144D,4
11403: 'A->C',N144T,2
11403: 'A->G',N144S,13
11403: 'A->T',N144I,1
11404: 'T->C',N144N,61
11405: 'G->A',V145I,84
11405: 'G->C',V145L,9
11405: 'G->T',V145F,8
11406: 'T->C',V145A,50
11407: 'C->A',V145V,15
11407: 'C->T',V145V,939
11408: 'T->A',L146M,1
11408: 'T->C',L146L,41
11408: 'T->G',L146V,4
11409: 'T->C',L146S,22
11410: 'G->A',L146L,177
11410: 'G->C',L146F,97
11410: 'G->T',L146F,77
11411: 'A->G',T147A,80
11412: 'C->T',T147I,214
11413: 'A->C',T147T,2
11413: 'A->G',T147T,133
11413: 'A->T',T147T,1
11414: 'C->A',L148I,45
11414: 'C->T',L148F,343
11416: 'C->A',L148L,29
11416: 'C->G',L148L,2
11416: 'C->T',L148L,859
11417: 'G->A',V149I,529
11417: 'G->C',V149L,9
11417: 'G->T',V149F,11981
11418: 'T->C',V149A,130913
11418: 'T->G',V149G,259
11419: 'T->C',V149V,82
11419: 'T->G',V149V,3
11420: 'T->A',Y150N,1
11420: 'T->C',Y150H,2
11421: 'A->G',Y150C,78
11422: 'T->C',Y150Y,172
11424: 'A->C',K151T,2
11424: 'A->G',K151R,31
11424: 'A->T',K151I,1
11425: 'A->C',K151N,12
11425: 'A->G',K151K,38
11425: 'A->T',K151N,4
11426: 'G->A',V152I,26
11426: 'G->C',V152L,4
11426: 'G->T',V152F,174
11427: 'T->C',V152A,40
11428: 'T->A',V152V,154
11428: 'T->C',V152V,26
11428: 'T->G',V152V,9
11429: 'T->C',Y153H,3
11430: 'A->C',Y153S,4
11430: 'A->G',Y153C,1077
11430: 'A->T',Y153F,2
11431: 'T->C',Y153Y,59
11432: 'T->A',Y154N,1
11432: 'T->C',Y154H,3
11433: 'A->C',Y154S,4
11433: 'A->G',Y154C,174
11434: 'T->C',Y154Y,84
11435: 'G->A',G155S,6
11435: 'G->T',G155C,2
11436: 'G->A',G155D,35
11436: 'G->T',G155V,13
11437: 'T->C',G155G,26
11438: 'A->G',N156D,128
11438: 'A->T',N156Y,13
11439: 'A->C',N156T,8
11439: 'A->G',N156S,380
11439: 'A->T',N156I,2
11440: 'T->A',N156K,10
11440: 'T->C',N156N,224
11440: 'T->G',N156K,9
11441: 'G->A',A157T,30
11441: 'G->T',A157S,13
11442: 'C->A',A157D,2
11442: 'C->T',A157V,221
11443: 'T->A',A157A,2
11443: 'T->C',A157A,31
11443: 'T->G',A157A,10
11444: 'T->A',L158I,2
11444: 'T->C',L158L,5
11445: 'T->C',L158S,9
11446: 'A->G',L158L,958
11447: 'G->A',D159N,262
11447: 'G->C',D159H,1
11447: 'G->T',D159Y,14
11448: 'A->C',D159A,12
11448: 'A->G',D159G,85
11448: 'A->T',D159V,1
11449: 'T->A',D159E,2
11449: 'T->C',D159D,436
11449: 'T->G',D159E,10
11450: 'C->A',Q160K,1345
11451: 'A->G',Q160R,7471
11452: 'A->C',Q160H,6
11452: 'A->G',Q160Q,25
11453: 'G->A',A161T,58
11453: 'G->T',A161S,94
11454: 'C->T',A161V,1121
11455: 'C->A',A161A,7
11455: 'C->G',A161A,2
11455: 'C->T',A161A,9129
11456: 'A->C',I162L,10
11456: 'A->G',I162V,38505
11456: 'A->T',I162F,6
11457: 'T->C',I162T,72
11457: 'T->G',I162S,6
11458: 'T->A',I162I,8
11458: 'T->C',I162I,89
11458: 'T->G',I162M,4
11459: 'T->C',S163P,9
11459: 'T->G',S163A,1008
11460: 'C->A',S163Y,12
11460: 'C->T',S163F,187
11461: 'C->A',S163S,6
11461: 'C->T',S163S,453
11462: 'A->C',M164L,1
11462: 'A->G',M164V,335
11462: 'A->T',M164L,23
11463: 'T->A',M164K,13
11463: 'T->C',M164T,61
11464: 'G->A',M164I,539
11464: 'G->C',M164I,2
11464: 'G->T',M164I,39
11465: 'T->C',W165R,1
11465: 'T->G',W165G,1
11466: 'G->T',W165L,14
11467: 'G->T',W165C,33
11468: 'G->A',A166T,1
11468: 'G->T',A166S,14
11469: 'C->G',A166G,2
11470: 'T->A',A166A,6
11470: 'T->C',A166A,501
11470: 'T->G',A166A,6
11471: 'C->A',L167I,2
11471: 'C->T',L167F,1918
11473: 'T->C',L167L,84
11473: 'T->G',L167L,12
11474: 'A->C',I168L,2
11474: 'A->G',I168V,2961
11474: 'A->T',I168L,4
11475: 'T->C',I168T,260
11475: 'T->G',I168R,1
11476: 'A->G',I168M,69
11476: 'A->T',I168I,3
11477: 'A->C',I169L,11
11477: 'A->G',I169V,14
11478: 'T->C',I169T,51
11478: 'T->G',I169S,3
11479: 'C->A',I169I,21
11479: 'C->T',I169I,464
11480: 'T->C',S170P,1
11480: 'T->G',S170A,1
11482: 'T->A',S170S,38
11482: 'T->C',S170S,87
11482: 'T->G',S170S,4
11483: 'G->A',V171I,216
11483: 'G->C',V171L,1
11483: 'G->T',V171F,4
11484: 'T->C',V171A,8
11485: 'T->A',V171V,24
11485: 'T->C',V171V,331
11485: 'T->G',V171V,4
11486: 'A->G',T172A,1
11486: 'A->T',T172S,3
11487: 'C->G',T172S,1
11487: 'C->T',T172I,14
11488: 'T->A',T172T,17
11488: 'T->C',T172T,56
11488: 'T->G',T172T,16
11490: 'C->G',S173C,1
11490: 'C->T',S173F,2
11491: 'T->A',S173S,1
11491: 'T->C',S173S,184
11494: 'C->T',N174N,1000
11495: 'T->C',Y175H,2
11496: 'A->G',Y175C,1
11497: 'C->T',Y175Y,19754
11499: 'C->T',S176L,3
11500: 'A->C',S176S,2
11500: 'A->G',S176S,184
11500: 'A->T',S176S,36
11501: 'G->A',G177S,5
11501: 'G->T',G177C,93
11502: 'G->C',G177A,1
11502: 'G->T',G177V,1
11503: 'T->C',G177G,187
11504: 'G->A',V178I,124
11504: 'G->T',V178L,15
11505: 'T->C',V178A,4
11506: 'A->G',V178V,176
11506: 'A->T',V178V,6
11507: 'G->A',V179I,13017
11507: 'G->C',V179L,1
11507: 'G->T',V179F,1
11508: 'T->C',V179A,2
11509: 'T->A',V179V,2
11509: 'T->C',V179V,58
11509: 'T->G',V179V,6
11510: 'A->G',T180A,13
11511: 'C->G',T180R,1
11511: 'C->T',T180I,639
11512: 'A->G',T180T,73
11512: 'A->T',T180T,7
11513: 'A->G',T181A,69
11513: 'A->T',T181S,1
11514: 'C->T',T181I,108355
11515: 'T->A',T181T,22
11515: 'T->C',T181T,60
11515: 'T->G',T181T,4
11516: 'G->A',V182I,164
11516: 'G->C',V182L,3
11516: 'G->T',V182F,60
11517: 'T->C',V182A,9
11517: 'T->G',V182G,1
11518: 'C->A',V182V,30
11518: 'C->T',V182V,997
11519: 'A->C',M183L,7
11519: 'A->G',M183V,44
11519: 'A->T',M183L,5
11520: 'T->C',M183T,2
11521: 'G->A',M183I,266
11521: 'G->C',M183I,16
11521: 'G->T',M183I,6860
11522: 'T->C',F184L,30
11522: 'T->G',F184V,1221
11523: 'T->G',F184C,17
11524: 'T->A',F184L,1
11524: 'T->C',F184F,16
11524: 'T->G',F184L,8
11525: 'T->A',L185M,2
11525: 'T->C',L185L,88
11525: 'T->G',L185V,16
11526: 'T->C',L185S,22
11526: 'T->G',L185W,1
11527: 'G->A',L185L,212
11527: 'G->C',L185F,4
11527: 'G->T',L185F,803
11528: 'G->A',A186T,21
11528: 'G->T',A186S,14
11529: 'C->T',A186V,14
11530: 'C->A',A186A,14
11530: 'C->G',A186A,2
11530: 'C->T',A186A,407
11531: 'A->C',R187R,2
11531: 'A->G',R187G,7
11532: 'G->A',R187K,23
11532: 'G->T',R187I,1
11533: 'A->C',R187S,5
11533: 'A->G',R187R,3855
11534: 'G->A',G188S,292
11534: 'G->T',G188C,167
11536: 'T->C',G188G,26
11536: 'T->G',G188G,32
11537: 'A->C',I189L,19
11537: 'A->G',I189V,550
11537: 'A->T',I189F,2
11538: 'T->C',I189T,36
11538: 'T->G',I189S,36
11539: 'T->A',I189I,4
11539: 'T->C',I189I,307
11539: 'T->G',I189M,1
11540: 'G->A',V190I,207
11540: 'G->C',V190L,3
11540: 'G->T',V190F,891
11541: 'T->C',V190A,22
11541: 'T->G',V190G,187
11542: 'T->A',V190V,32
11542: 'T->C',V190V,45
11542: 'T->G',V190V,9
11543: 'T->A',F191I,1
11543: 'T->C',F191L,34
11543: 'T->G',F191V,21
11544: 'T->A',F191Y,5
11544: 'T->C',F191S,39
11545: 'T->C',F191F,11
11546: 'A->G',M192V,430
11546: 'A->T',M192L,98
11547: 'T->A',M192K,5
11547: 'T->C',M192T,202
11547: 'T->G',M192R,7
11548: 'G->A',M192I,53
11548: 'G->T',M192I,227
11549: 'T->A',C193S,2
11549: 'T->C',C193R,30
11549: 'T->G',C193G,19
11550: 'G->A',C193Y,49
11550: 'G->C',C193S,1
11550: 'G->T',C193F,32
11551: 'T->C',C193C,74
11552: 'G->A',V194I,109
11552: 'G->C',V194L,102
11552: 'G->T',V194F,153
11553: 'T->C',V194A,6
11554: 'T->A',V194V,3
11554: 'T->C',V194V,95
11554: 'T->G',V194V,2
11555: 'G->A',E195K,15
11556: 'A->C',E195A,12
11556: 'A->G',E195G,64
11556: 'A->T',E195V,3
11557: 'G->A',E195E,46
11557: 'G->T',E195D,1870
11558: 'T->C',Y196H,22
11558: 'T->G',Y196D,3
11559: 'A->C',Y196S,10
11559: 'A->G',Y196C,396
11560: 'T->C',Y196Y,53
11561: 'T->A',C197S,34
11561: 'T->C',C197R,20
11561: 'T->G',C197G,15
11562: 'G->A',C197Y,72
11562: 'G->C',C197S,24
11562: 'G->T',C197F,35481
11563: 'C->G',C197W,3
11563: 'C->T',C197C,1868
11564: 'C->A',P198T,98
11564: 'C->T',P198S,916
11565: 'C->A',P198H,7
11565: 'C->T',P198L,1403
11566: 'T->A',P198P,27
11566: 'T->C',P198P,26
11566: 'T->G',P198P,14
11567: 'A->C',I199L,1
11567: 'A->G',I199V,72
11568: 'T->A',I199N,2
11568: 'T->C',I199T,19
11568: 'T->G',I199S,3
11569: 'T->A',I199I,4
11569: 'T->C',I199I,16
11569: 'T->G',I199M,23
11570: 'T->A',F200I,2
11570: 'T->C',F200L,23
11571: 'T->A',F200Y,1
11571: 'T->C',F200S,2
11571: 'T->G',F200C,1
11572: 'C->A',F200L,27
11572: 'C->T',F200F,7402
11573: 'T->A',F201I,6
11573: 'T->C',F201L,47
11573: 'T->G',F201V,237
11574: 'T->C',F201S,22
11574: 'T->G',F201C,17
11575: 'C->A',F201L,4
11575: 'C->G',F201L,1
11575: 'C->T',F201F,11882
11576: 'A->C',I202L,7
11576: 'A->G',I202V,301
11576: 'A->T',I202L,638
11577: 'T->C',I202T,112
11577: 'T->G',I202R,2
11578: 'A->C',I202I,3
11578: 'A->G',I202M,20
11578: 'A->T',I202I,1
11579: 'A->C',T203P,7
11579: 'A->G',T203A,12
11580: 'C->A',T203N,21
11580: 'C->G',T203S,3
11580: 'C->T',T203I,148
11581: 'T->A',T203T,63
11581: 'T->C',T203T,49
11581: 'T->G',T203T,24
11582: 'G->A',G204S,285
11582: 'G->T',G204C,3
11583: 'G->A',G204D,24
11583: 'G->T',G204V,9
11584: 'T->C',G204G,101
11585: 'A->G',N205D,36
11585: 'A->T',N205Y,6
11586: 'A->C',N205T,8
11586: 'A->G',N205S,53
11586: 'A->T',N205I,14
11587: 'T->A',N205K,3
11587: 'T->C',N205N,595
11588: 'A->C',T206P,2
11588: 'A->G',T206A,70
11589: 'C->A',T206K,5
11589: 'C->T',T206I,178
11590: 'A->C',T206T,9
11590: 'A->G',T206T,35
11590: 'A->T',T206T,4
11591: 'C->A',L207I,62
11591: 'C->G',L207V,1
11591: 'C->T',L207F,1941
11592: 'T->A',L207H,6
11592: 'T->C',L207P,4
11593: 'T->A',L207L,43
11593: 'T->C',L207L,82
11593: 'T->G',L207L,11
11594: 'C->A',Q208K,1
11594: 'C->G',Q208E,6
11595: 'A->C',Q208P,5
11595: 'A->G',Q208R,2216
11596: 'G->A',Q208Q,18
11596: 'G->C',Q208H,3
11596: 'G->T',Q208H,2877
11597: 'T->C',C209R,7
11597: 'T->G',C209G,6
11598: 'G->A',C209Y,20
11598: 'G->T',C209F,8
11599: 'T->C',C209C,33
11600: 'A->G',I210V,488
11600: 'A->T',I210L,2
11601: 'T->C',I210T,535
11602: 'A->G',I210M,15
11602: 'A->T',I210I,2
11603: 'A->C',M211L,12
11603: 'A->G',M211V,67
11604: 'T->C',M211T,27
11605: 'G->A',M211I,18
11605: 'G->C',M211I,4
11605: 'G->T',M211I,143
11606: 'C->A',L212I,46
11606: 'C->G',L212V,1
11606: 'C->T',L212L,490
11607: 'T->A',L212Q,1
11607: 'T->C',L212P,11
11608: 'A->G',L212L,130
11608: 'A->T',L212L,14
11609: 'G->A',V213I,92
11609: 'G->C',V213L,1
11609: 'G->T',V213F,81
11610: 'T->C',V213A,37
11610: 'T->G',V213G,1
11611: 'T->C',V213V,80
11611: 'T->G',V213V,2
11612: 'T->C',Y214H,4
11614: 'T->C',Y214Y,54
11615: 'T->A',C215S,2
11615: 'T->G',C215G,2
11616: 'G->A',C215Y,14
11616: 'G->T',C215F,2
11617: 'T->C',C215C,32
11618: 'T->A',F216I,8
11618: 'T->C',F216L,13
11618: 'T->G',F216V,5
11619: 'T->C',F216S,386
11619: 'T->G',F216C,159
11620: 'C->A',F216L,39
11620: 'C->T',F216F,4393
11621: 'T->A',L217I,7
11621: 'T->C',L217L,34
11621: 'T->G',L217V,4
11622: 'T->C',L217S,8
11623: 'A->G',L217L,156
11623: 'A->T',L217F,1
11625: 'G->A',G218D,1
11626: 'C->G',G218G,2
11627: 'T->C',Y219H,7
11628: 'A->T',Y219F,4
11629: 'T->C',Y219Y,586
11630: 'T->A',F220I,10
11630: 'T->C',F220L,64
11630: 'T->G',F220V,48
11631: 'T->C',F220S,13
11631: 'T->G',F220C,42
11632: 'T->A',F220L,845
11632: 'T->C',F220F,6
11632: 'T->G',F220L,7
11633: 'T->A',C221S,17
11634: 'G->A',C221Y,7
11634: 'G->C',C221S,5
11634: 'G->T',C221F,1601
11635: 'T->C',C221C,62
11635: 'T->G',C221W,1
11636: 'A->C',T222P,1
11636: 'A->G',T222A,6
11636: 'A->T',T222S,7
11637: 'C->A',T222N,10
11637: 'C->G',T222S,2
11637: 'C->T',T222I,1
11638: 'T->A',T222T,2
11638: 'T->G',T222T,20
11639: 'T->A',C223S,2
11640: 'G->A',C223Y,1
11640: 'G->C',C223S,1
11640: 'G->T',C223F,209
11641: 'T->C',C223C,86
11641: 'T->G',C223W,2
11642: 'T->C',Y224H,28
11643: 'A->G',Y224C,2
11643: 'A->T',Y224F,1
11645: 'T->A',F225I,1
11645: 'T->C',F225L,30
11646: 'T->A',F225Y,3
11646: 'T->C',F225S,1
11646: 'T->G',F225C,2
11647: 'T->A',F225L,88
11647: 'T->C',F225F,102
11647: 'T->G',F225L,3
11648: 'G->A',G226S,1
11649: 'G->C',G226A,2
11649: 'G->T',G226V,3
11650: 'C->A',G226G,17
11650: 'C->G',G226G,2
11650: 'C->T',G226G,512
11651: 'C->A',L227I,57
11651: 'C->G',L227V,1
11651: 'C->T',L227F,417
11652: 'T->A',L227H,1
11652: 'T->C',L227P,16
11653: 'C->A',L227L,38
11653: 'C->G',L227L,14
11653: 'C->T',L227L,3294
11654: 'T->C',F228L,6
11655: 'T->C',F228S,1
11655: 'T->G',F228C,1
11656: 'T->A',F228L,10
11656: 'T->C',F228F,22
11656: 'T->G',F228L,1
11657: 'T->A',C229S,16
11657: 'T->C',C229R,4
11657: 'T->G',C229G,1
11658: 'G->A',C229Y,16
11658: 'G->C',C229S,5
11658: 'G->T',C229F,3
11659: 'T->C',C229C,346
11660: 'T->A',L230I,29
11660: 'T->C',L230L,72
11660: 'T->G',L230V,14
11661: 'T->C',L230S,11
11662: 'A->C',L230F,4
11662: 'A->G',L230L,19
11662: 'A->T',L230F,28
11663: 'C->A',L231I,33
11663: 'C->T',L231F,754
11664: 'T->A',L231H,1
11664: 'T->C',L231P,6
11665: 'C->A',L231L,19
11665: 'C->G',L231L,9
11665: 'C->T',L231L,623
11666: 'A->C',N232H,1
11666: 'A->G',N232D,7
11667: 'A->G',N232S,12
11667: 'A->T',N232I,1
11668: 'C->A',N232K,2
11668: 'C->T',N232N,265
11669: 'C->A',R233S,41
11669: 'C->G',R233G,4
11669: 'C->T',R233C,616
11670: 'G->A',R233H,106
11670: 'G->C',R233P,1
11670: 'G->T',R233L,9
11671: 'C->A',R233R,99
11671: 'C->G',R233R,3
11671: 'C->T',R233R,1003
11672: 'T->A',Y234N,4
11672: 'T->C',Y234H,50
11673: 'A->C',Y234S,1
11673: 'A->G',Y234C,13
11674: 'C->T',Y234Y,3343
11675: 'T->A',F235I,1
11675: 'T->C',F235L,95
11675: 'T->G',F235V,7
11676: 'T->A',F235Y,3
11676: 'T->C',F235S,18
11676: 'T->G',F235C,12
11677: 'T->C',F235F,10
11678: 'A->G',R236G,7
11679: 'G->A',R236K,35
11680: 'A->C',R236S,1
11680: 'A->G',R236R,14
11681: 'C->A',L237M,67
11681: 'C->G',L237V,7
11681: 'C->T',L237L,438
11682: 'T->A',L237Q,3
11682: 'T->C',L237P,1
11683: 'G->A',L237L,22
11683: 'G->T',L237L,102
11684: 'A->C',T238P,5
11684: 'A->G',T238A,2
11685: 'C->A',T238N,4
11685: 'C->G',T238S,1
11685: 'C->T',T238I,4
11686: 'T->A',T238T,1
11686: 'T->C',T238T,436
11686: 'T->G',T238T,155
11687: 'C->A',L239I,7
11687: 'C->T',L239F,159
11689: 'T->A',L239L,18
11689: 'T->C',L239L,35
11689: 'T->G',L239L,3
11690: 'G->T',G240C,1
11691: 'G->T',G240V,2
11692: 'T->A',G240G,2
11692: 'T->C',G240G,23
11693: 'G->A',V241I,59
11693: 'G->T',V241F,42
11694: 'T->G',V241G,1
11695: 'T->A',V241V,3
11695: 'T->C',V241V,33
11695: 'T->G',V241V,8
11696: 'T->G',Y242D,3
11697: 'A->G',Y242C,1
11698: 'T->C',Y242Y,182
11699: 'G->A',D243N,7
11700: 'A->G',D243G,13
11701: 'T->C',D243D,240
11701: 'T->G',D243E,5
11702: 'T->C',Y244H,2
11704: 'C->T',Y244Y,4036
11705: 'T->A',L245I,2
11705: 'T->C',L245L,31
11705: 'T->G',L245V,31
11706: 'T->C',L245S,7
11707: 'A->G',L245L,57
11708: 'G->A',V246I,56
11709: 'T->A',V246D,1
11709: 'T->C',V246A,1
11710: 'T->A',V246V,1
11710: 'T->C',V246V,60
11710: 'T->G',V246V,3
11713: 'T->A',S247S,11
11713: 'T->C',S247S,92
11713: 'T->G',S247S,2
11714: 'A->G',T248A,15
11715: 'C->T',T248I,2
11716: 'A->G',T248T,53
11716: 'A->T',T248T,1
11719: 'G->A',Q249Q,233
11719: 'G->C',Q249H,1
11719: 'G->T',Q249H,29
11722: 'G->A',E250E,18
11722: 'G->T',E250D,1
11723: 'T->G',F251V,1
11725: 'T->C',F251F,23
11726: 'A->C',R252R,1
11727: 'G->A',R252K,28
11728: 'A->G',R252R,559
11730: 'A->G',Y253C,4
11731: 'T->C',Y253Y,1531
11732: 'A->C',M254L,29
11732: 'A->T',M254L,13
11734: 'G->A',M254I,7
11734: 'G->T',M254I,2
11735: 'A->T',N255Y,2
11736: 'A->C',N255T,3
11736: 'A->G',N255S,136
11737: 'T->A',N255K,1
11737: 'T->C',N255N,89
11738: 'T->A',S256T,19
11738: 'T->G',S256A,2
11740: 'A->C',S256S,5
11740: 'A->G',S256S,122
11740: 'A->T',S256S,9
11742: 'A->G',Q257R,22
11742: 'A->T',Q257L,26
11743: 'G->A',Q257Q,206
11743: 'G->C',Q257H,8
11743: 'G->T',Q257H,615
11744: 'G->A',G258R,39
11745: 'G->A',G258E,86
11745: 'G->T',G258V,50
11746: 'A->C',G258G,16
11746: 'A->G',G258G,223
11746: 'A->T',G258G,1
11747: 'C->A',L259I,37
11747: 'C->T',L259L,7158
11748: 'T->A',L259Q,14
11749: 'A->C',L259L,11
11749: 'A->G',L259L,247
11749: 'A->T',L259L,2
11750: 'C->A',L260I,149
11750: 'C->G',L260V,34
11750: 'C->T',L260F,29358
11751: 'T->A',L260H,26
11751: 'T->C',L260P,203
11751: 'T->G',L260R,4
11752: 'C->A',L260L,31
11752: 'C->G',L260L,1
11752: 'C->T',L260L,1113
11753: 'C->A',P261T,2
11753: 'C->G',P261A,1
11753: 'C->T',P261S,34
11754: 'C->G',P261R,1
11755: 'A->C',P261P,1
11755: 'A->G',P261P,107
11755: 'A->T',P261P,59
11758: 'C->A',P262P,218
11758: 'C->G',P262P,3
11758: 'C->T',P262P,6395
11759: 'A->G',K263E,3
11760: 'A->C',K263T,367
11760: 'A->G',K263R,75
11760: 'A->T',K263M,1
11761: 'G->A',K263K,48
11761: 'G->C',K263N,1
11761: 'G->T',K263N,808
11762: 'A->C',N264H,4
11762: 'A->G',N264D,8
11763: 'A->C',N264T,16
11763: 'A->G',N264S,88
11764: 'T->A',N264K,1
11764: 'T->C',N264N,313
11764: 'T->G',N264K,1
11765: 'A->G',S265G,5
11767: 'C->T',S265S,1390
11768: 'A->C',I266L,1
11768: 'A->G',I266V,45
11768: 'A->T',I266L,179
11769: 'T->A',I266K,1
11769: 'T->C',I266T,206
11770: 'A->C',I266I,29
11770: 'A->G',I266M,22
11770: 'A->T',I266I,1
11771: 'G->A',D267N,124
11771: 'G->C',D267H,2
11771: 'G->T',D267Y,1
11772: 'A->C',D267A,21
11772: 'A->G',D267G,338
11773: 'T->A',D267E,82
11773: 'T->C',D267D,70
11773: 'T->G',D267E,150
11774: 'G->A',A268T,31
11774: 'G->T',A268S,26
11775: 'C->T',A268V,193
11776: 'C->A',A268A,27
11776: 'C->T',A268A,1350
11777: 'T->A',F269I,6
11777: 'T->C',F269L,18
11777: 'T->G',F269V,1
11778: 'T->A',F269Y,23
11778: 'T->C',F269S,3
11778: 'T->G',F269C,2
11779: 'C->A',F269L,124
11779: 'C->G',F269L,3
11779: 'C->T',F269F,1108
11780: 'A->C',K270Q,2
11780: 'A->G',K270E,25
11781: 'A->C',K270T,1
11781: 'A->G',K270R,2573
11782: 'A->C',K270N,7
11782: 'A->G',K270K,5842
11782: 'A->T',K270N,1
11783: 'C->A',L271I,34
11783: 'C->T',L271F,1
11785: 'C->A',L271L,1
11785: 'C->T',L271L,225
11787: 'A->G',N272S,8
11788: 'C->T',N272N,243
11789: 'A->G',I273V,92
11790: 'T->C',I273T,133
11791: 'T->A',I273I,3
11791: 'T->C',I273I,32
11793: 'A->G',K274R,177
11793: 'A->T',K274I,1
11794: 'A->C',K274N,5
11794: 'A->G',K274K,149
11794: 'A->T',K274N,4
11795: 'T->A',L275M,1
11795: 'T->C',L275L,115
11795: 'T->G',L275V,3
11797: 'G->A',L275L,100
11797: 'G->T',L275F,30
11798: 'T->A',L276M,1
11798: 'T->C',L276L,53
11798: 'T->G',L276V,16
11799: 'T->C',L276S,9
11799: 'T->G',L276W,3
11800: 'G->A',L276L,171
11800: 'G->C',L276F,4
11800: 'G->T',L276F,61
11801: 'G->A',G277S,625
11801: 'G->T',G277C,16
11802: 'G->A',G277D,1
11802: 'G->T',G277V,6
11803: 'T->C',G277G,67
11804: 'G->A',V278I,8057
11804: 'G->T',V278F,11
11806: 'T->A',V278V,16
11806: 'T->C',V278V,191
11806: 'T->G',V278V,2
11807: 'G->A',G279S,17
11809: 'T->A',G279G,16
11809: 'T->C',G279G,354
11809: 'T->G',G279G,1
11811: 'G->T',G280V,2
11812: 'C->A',G280G,948
11812: 'C->G',G280G,1
11812: 'C->T',G280G,736
11813: 'A->G',K281E,11
11814: 'A->G',K281R,37
11815: 'A->C',K281N,4
11815: 'A->G',K281K,54
11816: 'C->A',P282T,10
11816: 'C->T',P282S,92
11817: 'C->A',P282H,4
11817: 'C->G',P282R,2
11817: 'C->T',P282L,49
11818: 'T->A',P282P,13
11818: 'T->C',P282P,109
11818: 'T->G',P282P,42
11819: 'T->A',C283S,37
11819: 'T->C',C283R,2
11820: 'G->A',C283Y,4
11821: 'T->C',C283C,9
2334: 'C->T',L19L,5241
7713: 'C->T',L15L,237


==> data/MutationSummary_10312021/NSP7_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
11843: 'T->G',S1A,2
11845: 'T->A',S1S,9
11845: 'T->C',S1S,68
11845: 'T->G',S1S,1
11846: 'A->G',K2E,5
11847: 'A->C',K2T,3
11847: 'A->G',K2R,112
11847: 'A->T',K2I,11
11848: 'A->C',K2N,32
11848: 'A->G',K2K,55
11848: 'A->T',K2N,2
11849: 'A->C',M3L,19
11849: 'A->G',M3V,19
11850: 'T->A',M3K,1
11850: 'T->C',M3T,78
11851: 'G->A',M3I,75
11851: 'G->C',M3I,32
11851: 'G->T',M3I,1279
11852: 'T->A',S4T,10
11852: 'T->C',S4P,1
11852: 'T->G',S4A,9
11853: 'C->T',S4L,8
11854: 'A->C',S4S,8
11854: 'A->G',S4S,86
11855: 'G->T',D5Y,30
11856: 'A->C',D5A,10
11856: 'A->G',D5G,2
11857: 'T->A',D5E,104
11857: 'T->C',D5D,92
11857: 'T->G',D5E,2
11858: 'G->A',V6I,101
11858: 'G->C',V6L,1
11858: 'G->T',V6L,31
11859: 'T->A',V6E,1
11859: 'T->C',V6A,18
11860: 'A->C',V6V,2
11860: 'A->G',V6V,86
11860: 'A->T',V6V,36
11861: 'A->C',K7Q,5
11862: 'A->G',K7R,120
11863: 'G->A',K7K,48
11863: 'G->T',K7N,7
11865: 'G->A',C8Y,1
11866: 'C->T',C8C,2519
11867: 'A->G',T9A,180
11867: 'A->T',T9S,4
11868: 'C->T',T9I,110
11869: 'A->C',T9T,22
11869: 'A->G',T9T,47
11869: 'A->T',T9T,107
11871: 'C->T',S10L,4
11872: 'A->C',S10S,3
11872: 'A->G',S10S,188
11872: 'A->T',S10S,5
11873: 'G->A',V11I,25
11873: 'G->T',V11L,1
11874: 'T->C',V11A,11
11875: 'A->G',V11V,71
11875: 'A->T',V11V,4
11876: 'G->A',V12I,117
11876: 'G->C',V12L,3
11876: 'G->T',V12F,178
11878: 'C->A',V12V,94
11878: 'C->G',V12V,3
11878: 'C->T',V12V,429
11879: 'T->A',L13I,1
11879: 'T->C',L13L,76
11881: 'A->G',L13L,50
11882: 'C->T',L14F,69
11884: 'C->A',L14L,18
11884: 'C->T',L14L,710
11885: 'T->A',S15T,9
11885: 'T->G',S15A,45
11886: 'C->T',S15L,220
11887: 'A->C',S15S,212
11887: 'A->G',S15S,108
11887: 'A->T',S15S,4
11888: 'G->A',V16I,28
11888: 'G->T',V16F,9
11889: 'T->C',V16A,4
11890: 'T->A',V16V,25
11890: 'T->C',V16V,122
11890: 'T->G',V16V,34
11891: 'T->C',L17L,35
11893: 'G->A',L17L,211
11893: 'G->C',L17F,1
11893: 'G->T',L17F,157
11895: 'A->T',Q18L,9
11896: 'A->C',Q18H,24
11896: 'A->G',Q18Q,272
11897: 'C->A',Q19K,50
11898: 'A->G',Q19R,80
11898: 'A->T',Q19L,2
11899: 'A->C',Q19H,13
11899: 'A->G',Q19Q,11
11900: 'C->A',L20I,19
11900: 'C->T',L20F,231
11901: 'T->A',L20H,3
11901: 'T->G',L20R,1
11902: 'C->A',L20L,15
11902: 'C->G',L20L,1
11902: 'C->T',L20L,1078
11903: 'A->C',R21R,6
11903: 'A->G',R21G,187
11904: 'G->A',R21K,14
11905: 'A->C',R21S,6
11905: 'A->G',R21R,47
11905: 'A->T',R21S,10
11906: 'G->A',V22I,39
11906: 'G->C',V22L,25
11906: 'G->T',V22L,61
11907: 'T->C',V22A,9
11908: 'A->C',V22V,3
11908: 'A->G',V22V,166
11908: 'A->T',V22V,9
11910: 'A->C',E23A,2
11910: 'A->G',E23G,2
11910: 'A->T',E23V,1
11911: 'A->G',E23E,222
11912: 'T->A',S24T,5
11912: 'T->G',S24A,134
11913: 'C->T',S24L,2
11914: 'A->C',S24S,69
11914: 'A->G',S24S,114
11914: 'A->T',S24S,3
11915: 'T->A',S25T,2
11915: 'T->G',S25A,257
11916: 'C->T',S25L,5984
11917: 'A->C',S25S,23
11917: 'A->G',S25S,93
11917: 'A->T',S25S,1
11918: 'T->A',S26T,1
11918: 'T->C',S26P,2
11918: 'T->G',S26A,8
11919: 'C->A',S26Y,6
11919: 'C->T',S26F,1660
11920: 'T->C',S26S,26
11920: 'T->G',S26S,1
11922: 'A->C',K27T,1
11922: 'A->G',K27R,76
11922: 'A->T',K27I,10
11923: 'A->C',K27N,9
11923: 'A->G',K27K,1442
11924: 'T->A',L28M,1
11924: 'T->C',L28L,94
11924: 'T->G',L28V,14
11925: 'T->C',L28S,99
11926: 'G->A',L28L,133
11926: 'G->C',L28F,3
11926: 'G->T',L28F,2
11929: 'G->T',W29C,1
11930: 'G->A',A30T,48
11930: 'G->T',A30S,8
11931: 'C->A',A30D,17
11931: 'C->T',A30V,290
11932: 'T->A',A30A,7
11932: 'T->C',A30A,138
11932: 'T->G',A30A,11
11933: 'C->A',Q31K,1
11933: 'C->G',Q31E,3
11934: 'A->C',Q31P,3
11934: 'A->G',Q31R,79
11934: 'A->T',Q31L,35
11935: 'A->C',Q31H,35
11935: 'A->G',Q31Q,47
11935: 'A->T',Q31H,2
11936: 'T->G',C32G,2
11937: 'G->T',C32F,2
11938: 'T->C',C32C,9563
11939: 'G->A',V33I,557
11939: 'G->C',V33L,1
11939: 'G->T',V33F,196
11940: 'T->C',V33A,222
11940: 'T->G',V33G,184
11941: 'C->A',V33V,223
11941: 'C->G',V33V,2
11941: 'C->T',V33V,3147
11942: 'C->A',Q34K,22
11942: 'C->G',Q34E,8
11943: 'A->G',Q34R,49
11943: 'A->T',Q34L,19
11944: 'G->A',Q34Q,42
11944: 'G->C',Q34H,23
11944: 'G->T',Q34H,147
11945: 'T->A',L35I,1
11945: 'T->C',L35L,56
11945: 'T->G',L35V,8
11946: 'T->C',L35S,3
11947: 'A->G',L35L,440
11948: 'C->T',H36Y,16
11950: 'C->T',H36H,1030
11952: 'A->G',N37S,1
11953: 'T->C',N37N,60
11954: 'G->A',D38N,18
11955: 'A->C',D38A,28
11955: 'A->G',D38G,60
11956: 'C->A',D38E,27
11956: 'C->G',D38E,1
11956: 'C->T',D38D,5562
11957: 'A->C',I39L,2
11957: 'A->G',I39V,93
11957: 'A->T',I39F,2
11958: 'T->C',I39T,70
11958: 'T->G',I39S,4
11959: 'T->A',I39I,5
11959: 'T->C',I39I,136
11959: 'T->G',I39M,4
11960: 'C->A',L40I,272
11960: 'C->G',L40V,22
11960: 'C->T',L40F,90
11962: 'C->A',L40L,37
11962: 'C->G',L40L,11
11962: 'C->T',L40L,2370
11963: 'T->A',L41I,3
11963: 'T->C',L41L,64
11963: 'T->G',L41V,15
11964: 'T->C',L41S,5
11965: 'A->C',L41F,1
11965: 'A->G',L41L,603
11966: 'G->A',A42T,44
11966: 'G->T',A42S,55
11967: 'C->A',A42D,1
11967: 'C->G',A42G,1
11967: 'C->T',A42V,429
11968: 'T->C',A42A,59
11970: 'A->C',K43T,8
11970: 'A->G',K43R,1742
11970: 'A->T',K43I,2
11971: 'A->C',K43N,14
11971: 'A->G',K43K,19
11972: 'G->A',D44N,9
11973: 'A->C',D44A,274
11973: 'A->G',D44G,69
11974: 'T->C',D44D,962
11975: 'A->C',T45P,1
11975: 'A->G',T45A,42
11976: 'C->A',T45N,18
11976: 'C->G',T45S,2
11976: 'C->T',T45I,865
11977: 'T->C',T45T,446
11977: 'T->G',T45T,1
11978: 'A->G',T46A,8
11979: 'C->A',T46N,15
11979: 'C->T',T46I,370
11980: 'T->A',T46T,2
11980: 'T->C',T46T,40
11980: 'T->G',T46T,1
11981: 'G->A',E47K,7
11982: 'A->C',E47A,11
11982: 'A->G',E47G,59
11982: 'A->T',E47V,15
11983: 'A->C',E47D,18
11983: 'A->G',E47E,731
11983: 'A->T',E47D,8
11984: 'G->A',A48T,16
11984: 'G->T',A48S,9
11985: 'C->T',A48V,71
11986: 'C->A',A48A,1295
11986: 'C->T',A48A,245
11988: 'T->A',F49Y,1
11989: 'T->C',F49F,65
11989: 'T->G',F49L,10
11990: 'G->A',E50K,39
11991: 'A->G',E50G,1095
11992: 'A->C',E50D,2
11992: 'A->G',E50E,19
11992: 'A->T',E50D,39
11993: 'A->C',K51Q,6
11993: 'A->G',K51E,2
11994: 'A->C',K51T,1
11994: 'A->G',K51R,17
11995: 'A->C',K51N,4
11995: 'A->G',K51K,37
11996: 'A->C',M52L,2
11996: 'A->G',M52V,185
11996: 'A->T',M52L,25
11997: 'T->C',M52T,50
11998: 'G->A',M52I,17
11998: 'G->T',M52I,180
11999: 'G->A',V53I,5
11999: 'G->T',V53F,1
12000: 'T->C',V53A,27
12001: 'T->A',V53V,6
12001: 'T->C',V53V,48
12001: 'T->G',V53V,8
12002: 'T->C',S54P,2
12002: 'T->G',S54A,3
12003: 'C->T',S54L,93
12004: 'A->C',S54S,21
12004: 'A->G',S54S,126
12004: 'A->T',S54S,42
12005: 'C->A',L55I,3
12005: 'C->G',L55V,2
12005: 'C->T',L55L,517
12006: 'T->C',L55P,2
12007: 'A->G',L55L,32
12008: 'C->A',L56I,31
12008: 'C->G',L56V,24
12008: 'C->T',L56F,3172
12010: 'T->A',L56L,10
12010: 'T->C',L56L,254
12010: 'T->G',L56L,26
12011: 'T->G',S57A,61
12012: 'C->A',S57Y,1
12012: 'C->T',S57F,12
12013: 'T->A',S57S,19
12013: 'T->C',S57S,47
12013: 'T->G',S57S,18
12014: 'G->A',V58I,172
12014: 'G->T',V58F,82
12015: 'T->A',V58D,1
12015: 'T->C',V58A,258
12015: 'T->G',V58G,351
12016: 'T->A',V58V,109
12016: 'T->C',V58V,115
12016: 'T->G',V58V,8
12017: 'T->A',L59M,1
12017: 'T->C',L59L,42
12017: 'T->G',L59V,5
12019: 'G->A',L59L,543
12019: 'G->T',L59F,50
12020: 'C->A',L60I,44
12020: 'C->G',L60V,3
12020: 'C->T',L60F,907
12022: 'T->A',L60L,11
12022: 'T->C',L60L,41
12022: 'T->G',L60L,13
12023: 'T->A',S61T,6
12023: 'T->C',S61P,5
12023: 'T->G',S61A,23
12024: 'C->G',S61C,7
12024: 'C->T',S61F,2
12025: 'C->A',S61S,3
12025: 'C->G',S61S,2
12025: 'C->T',S61S,7348
12026: 'A->C',M62L,14
12026: 'A->G',M62V,32
12026: 'A->T',M62L,40
12027: 'T->A',M62K,4
12027: 'T->C',M62T,32
12027: 'T->G',M62R,2
12028: 'G->A',M62I,43
12028: 'G->C',M62I,8
12028: 'G->T',M62I,166
12029: 'C->A',Q63K,3
12029: 'C->G',Q63E,3
12030: 'A->C',Q63P,3
12030: 'A->G',Q63R,832
12031: 'G->A',Q63Q,99
12031: 'G->C',Q63H,10
12031: 'G->T',Q63H,556
12032: 'G->A',G64S,13
12032: 'G->C',G64R,159
12032: 'G->T',G64C,12
12033: 'G->A',G64D,4
12033: 'G->C',G64A,1
12033: 'G->T',G64V,2
12034: 'T->C',G64G,102
12035: 'G->A',A65T,2
12035: 'G->T',A65S,3
12036: 'C->G',A65G,9
12036: 'C->T',A65V,367
12037: 'T->A',A65A,2
12037: 'T->C',A65A,35
12037: 'T->G',A65A,7
12038: 'G->A',V66I,193
12038: 'G->C',V66L,21
12038: 'G->T',V66L,13
12039: 'T->C',V66A,9
12040: 'A->C',V66V,4
12040: 'A->G',V66V,92
12040: 'A->T',V66V,2
12041: 'G->A',D67N,11
12041: 'G->T',D67Y,14
12042: 'A->C',D67A,10
12042: 'A->G',D67G,19
12043: 'C->T',D67D,1399
12044: 'A->C',I68L,6
12044: 'A->G',I68V,79
12044: 'A->T',I68L,10
12045: 'T->C',I68T,131
12046: 'A->C',I68I,6
12046: 'A->G',I68M,29
12046: 'A->T',I68I,33
12047: 'A->C',N69H,2
12047: 'A->G',N69D,3
12048: 'A->C',N69T,31
12048: 'A->G',N69S,35
12049: 'C->A',N69K,24
12049: 'C->G',N69K,2
12049: 'C->T',N69N,21305
12051: 'A->G',K70R,1630
12051: 'A->T',K70M,2
12052: 'G->A',K70K,84
12052: 'G->C',K70N,3
12052: 'G->T',K70N,290
12053: 'C->A',L71I,8
12053: 'C->T',L71F,8166
12054: 'T->C',L71P,1
12055: 'T->A',L71L,1
12055: 'T->C',L71L,483
12055: 'T->G',L71L,5
12056: 'T->A',C72S,456
12057: 'G->A',C72Y,2
12057: 'G->C',C72S,7
12057: 'G->T',C72F,1
12058: 'T->C',C72C,34
12059: 'G->A',E73K,21
12060: 'A->C',E73A,36
12060: 'A->G',E73G,83
12061: 'A->C',E73D,48
12061: 'A->G',E73E,285
12061: 'A->T',E73D,18
12062: 'G->A',E74K,1
12064: 'A->C',E74D,3
12064: 'A->G',E74E,36
12064: 'A->T',E74D,8
12065: 'A->C',M75L,4
12065: 'A->G',M75V,120
12065: 'A->T',M75L,1
12066: 'T->C',M75T,60
12067: 'G->A',M75I,113
12067: 'G->C',M75I,34
12067: 'G->T',M75I,3431
12068: 'C->A',L76M,237
12068: 'C->G',L76V,4
12068: 'C->T',L76L,4230
12069: 'T->A',L76Q,14
12069: 'T->C',L76P,2
12070: 'G->A',L76L,493
12070: 'G->C',L76L,25
12070: 'G->T',L76L,6365


==> data/MutationSummary_10312021/NSP8_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
12092: 'G->A',A1T,1
12092: 'G->T',A1S,95
12093: 'C->G',A1G,2
12094: 'T->C',A1A,141
12094: 'T->G',A1A,1
12095: 'A->G',I2V,138
12095: 'A->T',I2L,8
12096: 'T->C',I2T,46
12097: 'A->C',I2I,1
12097: 'A->G',I2M,1729
12097: 'A->T',I2I,2
12098: 'G->A',A3T,33
12098: 'G->T',A3S,6
12099: 'C->T',A3V,142
12100: 'C->A',A3A,63
12100: 'C->G',A3A,12
12100: 'C->T',A3A,20636
12101: 'T->A',S4T,35
12101: 'T->G',S4A,120
12102: 'C->T',S4L,223
12103: 'A->C',S4S,2
12103: 'A->G',S4S,469
12103: 'A->T',S4S,25
12105: 'A->C',E5A,1
12105: 'A->G',E5G,2
12106: 'G->A',E5E,87
12106: 'G->C',E5D,1
12106: 'G->T',E5D,52
12107: 'T->A',F6I,1
12107: 'T->C',F6L,18
12108: 'T->A',F6Y,2
12109: 'T->C',F6F,191
12110: 'A->G',S7G,69
12110: 'A->T',S7C,4
12111: 'G->A',S7N,191
12111: 'G->C',S7T,3
12111: 'G->T',S7I,1
12112: 'T->C',S7S,63
12113: 'T->A',S8T,106
12113: 'T->C',S8P,5
12113: 'T->G',S8A,12
12114: 'C->A',S8Y,6
12114: 'C->G',S8C,2
12114: 'C->T',S8F,858
12115: 'C->A',S8S,54
12115: 'C->G',S8S,5
12115: 'C->T',S8S,6556
12116: 'C->A',L9I,60
12116: 'C->G',L9V,4
12116: 'C->T',L9F,1019
12117: 'T->G',L9R,5
12118: 'T->A',L9L,9
12118: 'T->C',L9L,181
12118: 'T->G',L9L,18
12119: 'C->A',P10T,6
12119: 'C->G',P10A,2
12119: 'C->T',P10S,3613
12120: 'C->T',P10L,127
12121: 'A->C',P10P,7
12121: 'A->G',P10P,8734
12121: 'A->T',P10P,797
12122: 'T->A',S11T,45
12122: 'T->C',S11P,1
12122: 'T->G',S11A,22
12123: 'C->T',S11L,23
12124: 'A->C',S11S,62
12124: 'A->G',S11S,745
12124: 'A->T',S11S,50
12125: 'T->C',Y12H,1
12126: 'A->G',Y12C,6
12126: 'A->T',Y12F,5
12127: 'T->C',Y12Y,110
12128: 'G->A',A13T,58
12128: 'G->T',A13S,90
12129: 'C->A',A13E,12
12129: 'C->T',A13V,42
12130: 'A->C',A13A,11
12130: 'A->G',A13A,237
12130: 'A->T',A13A,22
12131: 'G->A',A14T,385
12131: 'G->T',A14S,39
12132: 'C->A',A14D,2
12132: 'C->T',A14V,553
12133: 'T->A',A14A,12
12133: 'T->C',A14A,93
12133: 'T->G',A14A,8
12134: 'T->A',F15I,5
12134: 'T->C',F15L,1945
12134: 'T->G',F15V,4
12135: 'T->A',F15Y,2
12135: 'T->G',F15C,1
12136: 'T->A',F15L,22
12136: 'T->C',F15F,77
12136: 'T->G',F15L,5
12137: 'G->A',A16T,2
12137: 'G->T',A16S,46
12138: 'C->T',A16V,291
12139: 'T->A',A16A,9
12139: 'T->C',A16A,292
12139: 'T->G',A16A,2
12140: 'A->G',T17A,21
12140: 'A->T',T17S,1
12141: 'C->A',T17N,574
12141: 'C->T',T17I,2061
12142: 'T->A',T17T,17
12142: 'T->C',T17T,27
12142: 'T->G',T17T,3
12143: 'G->A',A18T,21
12143: 'G->T',A18S,20
12144: 'C->T',A18V,17
12145: 'T->A',A18A,9
12145: 'T->C',A18A,425
12145: 'T->G',A18A,53
12146: 'C->A',Q19K,3
12148: 'A->C',Q19H,34
12148: 'A->G',Q19Q,87
12148: 'A->T',Q19H,22
12149: 'G->A',E20K,59
12149: 'G->C',E20Q,22
12150: 'A->T',E20V,3
12151: 'A->C',E20D,4
12151: 'A->G',E20E,71
12151: 'A->T',E20D,3
12152: 'G->A',A21T,103
12152: 'G->T',A21S,140
12153: 'C->T',A21V,998
12154: 'T->A',A21A,2
12154: 'T->C',A21A,58
12154: 'T->G',A21A,35
12155: 'T->C',Y22H,1
12156: 'A->T',Y22F,1
12157: 'T->C',Y22Y,41
12158: 'G->A',E23K,20
12159: 'A->C',E23A,126
12159: 'A->G',E23G,219
12159: 'A->T',E23V,9
12160: 'G->A',E23E,230
12160: 'G->T',E23D,21
12161: 'C->A',Q24K,71
12161: 'C->G',Q24E,37
12162: 'A->G',Q24R,39742
12162: 'A->T',Q24L,26
12163: 'G->A',Q24Q,634
12163: 'G->C',Q24H,1
12163: 'G->T',Q24H,888
12164: 'G->A',A25T,1
12164: 'G->T',A25S,20
12165: 'C->T',A25V,3
12166: 'T->A',A25A,9
12166: 'T->C',A25A,66
12166: 'T->G',A25A,3
12167: 'G->A',V26I,116
12167: 'G->C',V26L,4
12167: 'G->T',V26F,282
12168: 'T->C',V26A,12
12169: 'T->A',V26V,346
12169: 'T->C',V26V,16
12169: 'T->G',V26V,4
12170: 'G->A',A27T,94
12170: 'G->T',A27S,48
12171: 'C->A',A27D,35
12171: 'C->G',A27G,1
12171: 'C->T',A27V,744
12172: 'T->A',A27A,3
12172: 'T->C',A27A,110
12174: 'A->C',N28T,14
12174: 'A->G',N28S,49
12174: 'A->T',N28I,117
12175: 'T->A',N28K,41
12175: 'T->C',N28N,31
12175: 'T->G',N28K,12
12176: 'G->A',G29S,73
12176: 'G->T',G29C,7
12177: 'G->C',G29A,1
12178: 'T->C',G29G,41
12179: 'G->A',D30N,74
12179: 'G->T',D30Y,30
12180: 'A->C',D30A,27
12180: 'A->G',D30G,305
12180: 'A->T',D30V,16
12181: 'T->A',D30E,1
12181: 'T->C',D30D,99
12181: 'T->G',D30E,31
12182: 'T->A',S31T,13
12182: 'T->C',S31P,25
12182: 'T->G',S31A,89
12183: 'C->A',S31Y,1
12183: 'C->T',S31F,149
12184: 'T->A',S31S,15
12184: 'T->C',S31S,50
12184: 'T->G',S31S,1
12185: 'G->A',E32K,2
12185: 'G->C',E32Q,2
12186: 'A->C',E32A,12
12186: 'A->G',E32G,109
12186: 'A->T',E32V,4
12187: 'A->C',E32D,33
12187: 'A->G',E32E,764
12187: 'A->T',E32D,1
12188: 'G->A',V33I,79
12188: 'G->C',V33L,4
12188: 'G->T',V33F,608
12189: 'T->A',V33D,2
12189: 'T->C',V33A,19
12189: 'T->G',V33G,17
12190: 'T->A',V33V,164
12190: 'T->C',V33V,144
12190: 'T->G',V33V,46
12191: 'G->A',V34I,162
12191: 'G->C',V34L,3
12191: 'G->T',V34F,2358
12192: 'T->C',V34A,24
12193: 'T->C',V34V,148
12193: 'T->G',V34V,1
12194: 'C->A',L35I,14
12194: 'C->G',L35V,2
12194: 'C->T',L35F,172
12195: 'T->G',L35R,3
12196: 'T->C',L35L,43
12196: 'T->G',L35L,2
12197: 'A->C',K36Q,340
12198: 'A->G',K36R,6
12198: 'A->T',K36I,1
12199: 'A->C',K36N,3
12199: 'A->G',K36K,177
12200: 'A->G',K37E,1
12201: 'A->C',K37T,1
12201: 'A->G',K37R,27
12201: 'A->T',K37M,14
12202: 'G->A',K37K,350
12202: 'G->C',K37N,6
12202: 'G->T',K37N,1180
12203: 'T->C',L38L,96
12205: 'G->A',L38L,23
12205: 'G->C',L38F,7
12205: 'G->T',L38F,18
12207: 'A->G',K39R,47
12207: 'A->T',K39M,7
12208: 'G->A',K39K,141
12210: 'A->C',K40T,1
12210: 'A->G',K40R,119
12211: 'G->A',K40K,264
12211: 'G->T',K40N,15
12212: 'T->C',S41P,2
12212: 'T->G',S41A,12
12213: 'C->G',S41C,13
12213: 'C->T',S41F,605
12214: 'T->A',S41S,12
12214: 'T->C',S41S,24
12214: 'T->G',S41S,8
12215: 'T->C',L42L,33
12216: 'T->G',L42W,1
12217: 'G->A',L42L,61
12217: 'G->T',L42F,2
12218: 'A->C',N43H,3
12219: 'A->G',N43S,6
12220: 'T->C',N43N,101
12221: 'G->A',V44M,77
12221: 'G->T',V44L,4
12222: 'T->C',V44A,55
12223: 'G->A',V44V,779
12223: 'G->C',V44V,2
12223: 'G->T',V44V,568
12224: 'G->A',A45T,105
12224: 'G->T',A45S,371
12225: 'C->T',A45V,501
12226: 'T->A',A45A,12
12226: 'T->C',A45A,150
12228: 'A->G',K46R,7
12229: 'A->G',K46K,109
12230: 'T->G',S47A,25
12231: 'C->A',S47Y,6
12231: 'C->T',S47F,176
12232: 'T->A',S47S,10
12232: 'T->C',S47S,82
12232: 'T->G',S47S,17
12233: 'G->A',E48K,1
12234: 'A->C',E48A,180
12234: 'A->G',E48G,198
12234: 'A->T',E48V,224
12235: 'A->C',E48D,63
12235: 'A->G',E48E,118
12235: 'A->T',E48D,3
12236: 'T->C',F49L,4
12236: 'T->G',F49V,2
12238: 'T->A',F49L,16
12238: 'T->C',F49F,87
12239: 'G->A',D50N,14
12240: 'A->G',D50G,2
12241: 'C->A',D50E,23
12241: 'C->G',D50E,1
12241: 'C->T',D50D,622
12242: 'C->A',R51S,3
12242: 'C->T',R51C,1042
12243: 'G->A',R51H,325
12243: 'G->T',R51L,504
12244: 'T->A',R51R,2
12244: 'T->C',R51R,129
12245: 'G->A',D52N,39
12246: 'A->G',D52G,4
12247: 'T->C',D52D,174
12248: 'G->A',A53T,82
12248: 'G->T',A53S,30
12249: 'C->T',A53V,280
12250: 'A->C',A53A,11
12250: 'A->G',A53A,322
12250: 'A->T',A53A,450
12251: 'G->A',A54T,24
12251: 'G->T',A54S,12
12252: 'C->T',A54V,6
12253: 'C->A',A54A,15
12253: 'C->T',A54A,640
12254: 'A->C',M55L,16
12254: 'A->G',M55V,25
12254: 'A->T',M55L,11
12255: 'T->C',M55T,8
12255: 'T->G',M55R,2
12256: 'G->A',M55I,232
12256: 'G->C',M55I,36
12256: 'G->T',M55I,237
12258: 'A->G',Q56R,1
12258: 'A->T',Q56L,2
12259: 'A->C',Q56H,4
12259: 'A->G',Q56Q,64
12260: 'C->G',R57G,1
12260: 'C->T',R57C,2
12261: 'G->A',R57H,43
12261: 'G->T',R57L,172
12262: 'T->C',R57R,152
12262: 'T->G',R57R,1
12264: 'A->G',K58R,26
12265: 'G->A',K58K,37
12266: 'T->C',L59L,18
12266: 'T->G',L59V,6
12268: 'G->A',L59L,331
12268: 'G->T',L59F,2
12270: 'A->G',E60G,4
12271: 'A->C',E60D,1
12271: 'A->G',E60E,42
12271: 'A->T',E60D,2
12273: 'A->C',K61T,7
12273: 'A->G',K61R,54
12274: 'G->A',K61K,119
12274: 'G->C',K61N,2
12274: 'G->T',K61N,98
12275: 'A->C',M62L,4
12275: 'A->T',M62L,3
12277: 'G->A',M62I,1
12278: 'G->A',A63T,32
12278: 'G->T',A63S,55
12279: 'C->T',A63V,4
12280: 'T->A',A63A,32
12280: 'T->C',A63A,45
12280: 'T->G',A63A,16
12281: 'G->A',D64N,5
12282: 'A->C',D64A,5
12282: 'A->G',D64G,43
12283: 'T->A',D64E,1
12283: 'T->C',D64D,324
12283: 'T->G',D64E,1
12284: 'C->G',Q65E,2
12285: 'A->G',Q65R,3
12285: 'A->T',Q65L,11
12286: 'A->C',Q65H,49
12286: 'A->G',Q65Q,35
12286: 'A->T',Q65H,5
12287: 'G->A',A66T,3
12287: 'G->T',A66S,7
12288: 'C->T',A66V,9
12289: 'T->A',A66A,3
12289: 'T->C',A66A,64
12289: 'T->G',A66A,1
12290: 'A->C',M67L,1
12290: 'A->G',M67V,11
12291: 'T->A',M67K,3
12291: 'T->C',M67T,9
12292: 'G->A',M67I,80
12292: 'G->C',M67I,14
12292: 'G->T',M67I,50
12293: 'A->G',T68A,45
12293: 'A->T',T68S,2
12294: 'C->A',T68N,9
12294: 'C->T',T68I,205
12295: 'C->A',T68T,261
12295: 'C->G',T68T,1
12295: 'C->T',T68T,1775
12296: 'C->A',Q69K,22
12297: 'A->G',Q69R,6
12297: 'A->T',Q69L,7
12298: 'A->C',Q69H,6
12298: 'A->G',Q69Q,37
12298: 'A->T',Q69H,6
12299: 'A->C',M70L,4
12300: 'T->A',M70K,1
12301: 'G->A',M70I,11
12301: 'G->T',M70I,13
12302: 'T->C',Y71H,2
12303: 'A->T',Y71F,2
12304: 'T->C',Y71Y,276
12306: 'A->G',K72R,63
12307: 'A->G',K72K,55
12308: 'C->A',Q73K,457
12309: 'A->G',Q73R,24
12310: 'G->A',Q73Q,84
12310: 'G->C',Q73H,2
12310: 'G->T',Q73H,60
12311: 'G->A',A74T,70
12311: 'G->T',A74S,17
12312: 'C->T',A74V,1519
12313: 'T->A',A74A,2
12313: 'T->C',A74A,137
12313: 'T->G',A74A,10
12314: 'A->C',R75R,1
12315: 'G->A',R75K,195
12316: 'A->G',R75R,664
12317: 'T->G',S76A,23
12318: 'C->A',S76Y,2
12318: 'C->G',S76C,4
12318: 'C->T',S76F,437
12319: 'T->A',S76S,24
12319: 'T->C',S76S,46
12319: 'T->G',S76S,3
12320: 'G->A',E77K,2
12321: 'A->C',E77A,10
12321: 'A->T',E77V,17
12322: 'G->A',E77E,422
12322: 'G->C',E77D,13
12322: 'G->T',E77D,93
12323: 'G->C',D78H,1
12323: 'G->T',D78Y,2
12325: 'C->T',D78D,835
12327: 'A->G',K79R,131
12328: 'G->A',K79K,52
12328: 'G->C',K79N,1
12329: 'A->C',R80R,22
12330: 'G->A',R80K,3
12330: 'G->T',R80M,19
12331: 'G->A',R80R,142
12331: 'G->T',R80S,30
12332: 'G->A',A81T,138
12332: 'G->T',A81S,84
12333: 'C->A',A81E,2
12333: 'C->T',A81V,6
12334: 'A->C',A81A,8
12334: 'A->G',A81A,23
12334: 'A->T',A81A,249
12336: 'A->G',K82R,24
12337: 'A->G',K82K,58
12338: 'G->A',V83I,61
12338: 'G->C',V83L,2
12338: 'G->T',V83F,4
12339: 'T->C',V83A,2
12340: 'T->A',V83V,4
12340: 'T->C',V83V,9
12341: 'A->G',T84A,7
12341: 'A->T',T84S,1
12342: 'C->A',T84N,3
12342: 'C->G',T84S,2
12342: 'C->T',T84I,237
12343: 'T->A',T84T,3
12343: 'T->C',T84T,1
12344: 'A->G',S85G,13
12344: 'A->T',S85C,1
12345: 'G->A',S85N,64
12345: 'G->C',S85T,10
12346: 'T->C',S85S,33
12347: 'G->A',A86T,9
12347: 'G->T',A86S,3
12348: 'C->T',A86V,93
12349: 'T->A',A86A,3
12349: 'T->C',A86A,61
12350: 'A->C',M87L,1
12352: 'G->A',M87I,1
12352: 'G->C',M87I,1
12354: 'A->T',Q88L,1
12355: 'G->A',Q88Q,122
12355: 'G->T',Q88H,2
12356: 'A->G',T89A,42
12357: 'C->T',T89I,4420
12358: 'A->C',T89T,5
12358: 'A->G',T89T,156
12358: 'A->T',T89T,5
12359: 'A->G',M90V,2
12359: 'A->T',M90L,2
12360: 'T->C',M90T,10
12361: 'G->A',M90I,4
12361: 'G->C',M90I,2
12361: 'G->T',M90I,32
12362: 'C->A',L91I,1
12362: 'C->T',L91F,4
12363: 'T->C',L91P,1
12364: 'T->A',L91L,21
12364: 'T->C',L91L,92
12364: 'T->G',L91L,1
12365: 'T->A',F92I,1
12366: 'T->C',F92S,2
12366: 'T->G',F92C,2
12367: 'C->T',F92F,394
12368: 'A->G',T93A,272
12369: 'C->A',T93N,95
12369: 'C->T',T93I,370
12370: 'T->A',T93T,3
12370: 'T->C',T93T,96
12371: 'A->C',M94L,12
12372: 'T->C',M94T,2
12373: 'G->T',M94I,9
12374: 'C->A',L95I,4
12374: 'C->T',L95F,844
12376: 'T->C',L95L,96
12378: 'G->A',R96K,71
12379: 'A->G',R96R,27
12381: 'A->G',K97R,103
12382: 'G->A',K97K,45
12383: 'T->C',L98L,32
12383: 'T->G',L98V,13
12384: 'T->C',L98S,2
12384: 'T->G',L98W,14
12385: 'G->A',L98L,220
12385: 'G->T',L98F,74
12386: 'G->A',D99N,28
12387: 'A->C',D99A,6
12387: 'A->G',D99G,36
12388: 'T->C',D99D,3079
12389: 'A->G',N100D,2
12390: 'A->C',N100T,35
12390: 'A->G',N100S,116
12390: 'A->T',N100I,1
12391: 'T->C',N100N,35
12392: 'G->A',D101N,5
12392: 'G->T',D101Y,3
12393: 'A->C',D101A,27
12393: 'A->G',D101G,104
12394: 'T->A',D101E,4
12394: 'T->C',D101D,152
12395: 'G->A',A102T,48
12395: 'G->C',A102P,3
12395: 'G->T',A102S,3
12396: 'C->G',A102G,1
12396: 'C->T',A102V,169
12397: 'A->C',A102A,28
12397: 'A->G',A102A,119
12397: 'A->T',A102A,3
12398: 'C->A',L103I,29
12398: 'C->T',L103F,1
12400: 'C->A',L103L,251
12400: 'C->G',L103L,4
12400: 'C->T',L103L,5301
12401: 'A->C',N104H,3
12401: 'A->G',N104D,2
12401: 'A->T',N104Y,200
12402: 'A->C',N104T,23
12402: 'A->G',N104S,17
12403: 'C->T',N104N,617
12405: 'A->C',N105T,2
12405: 'A->G',N105S,22
12406: 'C->T',N105N,1943
12407: 'A->G',I106V,28
12408: 'T->C',I106T,8
12409: 'T->C',I106I,9
12410: 'A->C',I107L,1
12410: 'A->G',I107V,1778
12412: 'C->A',I107I,40
12412: 'C->T',I107I,893
12413: 'A->C',N108H,9
12413: 'A->G',N108D,27
12413: 'A->T',N108Y,145
12414: 'A->C',N108T,2
12414: 'A->G',N108S,9
12415: 'C->A',N108K,1
12415: 'C->T',N108N,914
12416: 'A->G',N109D,18
12416: 'A->T',N109Y,4
12417: 'A->C',N109T,5
12417: 'A->G',N109S,197
12418: 'T->C',N109N,72
12419: 'G->A',A110T,1
12419: 'G->T',A110S,17
12420: 'C->T',A110V,2
12421: 'A->C',A110A,3
12421: 'A->G',A110A,100
12421: 'A->T',A110A,101
12422: 'A->C',R111R,28
12423: 'G->A',R111K,34
12423: 'G->T',R111I,8
12424: 'A->G',R111R,85
12425: 'G->T',D112Y,1
12427: 'T->C',D112D,46
12428: 'G->A',G113S,33
12428: 'G->T',G113C,4
12429: 'G->A',G113D,4
12430: 'T->C',G113G,144
12431: 'T->G',C114G,11
12432: 'G->T',C114F,6
12433: 'T->C',C114C,175
12434: 'G->A',V115I,49
12436: 'T->A',V115V,18
12436: 'T->C',V115V,393
12436: 'T->G',V115V,30
12437: 'C->T',P116S,5
12439: 'C->A',P116P,70
12439: 'C->G',P116P,3
12439: 'C->T',P116P,7088
12440: 'T->A',L117M,2
12440: 'T->C',L117L,56
12440: 'T->G',L117V,6
12442: 'G->A',L117L,26
12442: 'G->C',L117F,3
12443: 'A->C',N118H,2
12443: 'A->G',N118D,1
12443: 'A->T',N118Y,1
12444: 'A->C',N118T,1
12444: 'A->G',N118S,28
12445: 'C->G',N118K,1
12445: 'C->T',N118N,312
12446: 'A->C',I119L,108
12446: 'A->G',I119V,141
12446: 'A->T',I119L,13
12447: 'T->C',I119T,87
12448: 'A->C',I119I,1
12448: 'A->G',I119M,108
12448: 'A->T',I119I,9
12449: 'A->C',I120L,5
12449: 'A->G',I120V,79
12449: 'A->T',I120L,4
12451: 'A->G',I120M,1
12451: 'A->T',I120I,466
12452: 'C->A',P121T,20
12452: 'C->T',P121S,24
12454: 'T->A',P121P,8
12454: 'T->C',P121P,884
12454: 'T->G',P121P,33
12455: 'C->A',L122I,532
12455: 'C->T',L122F,1745
12457: 'T->A',L122L,42
12457: 'T->C',L122L,78
12458: 'A->G',T123A,163
12459: 'C->T',T123I,3070
12460: 'A->G',T123T,32
12460: 'A->T',T123T,487
12461: 'A->G',T124A,81
12462: 'C->T',T124I,2987
12463: 'A->C',T124T,4
12463: 'A->G',T124T,50
12463: 'A->T',T124T,13
12464: 'G->A',A125T,57
12464: 'G->T',A125S,11
12465: 'C->A',A125E,1
12465: 'C->T',A125V,22
12466: 'A->C',A125A,28
12466: 'A->G',A125A,1467
12466: 'A->T',A125A,46
12467: 'G->A',A126T,14
12467: 'G->C',A126P,1
12467: 'G->T',A126S,4
12468: 'C->A',A126D,2
12468: 'C->T',A126V,294
12469: 'C->A',A126A,129
12469: 'C->G',A126A,2
12469: 'C->T',A126A,1836
12471: 'A->G',K127R,57
12472: 'A->G',K127K,65
12473: 'C->A',L128I,13
12473: 'C->G',L128V,1
12473: 'C->T',L128L,7415
12475: 'A->C',L128L,1
12475: 'A->G',L128L,28
12475: 'A->T',L128L,2
12476: 'A->C',M129L,1
12476: 'A->G',M129V,2
12477: 'T->C',M129T,4
12478: 'G->A',M129I,248
12478: 'G->T',M129I,9
12479: 'G->A',V130I,383
12479: 'G->T',V130F,7
12480: 'T->C',V130A,21
12480: 'T->G',V130G,1
12481: 'T->A',V130V,2
12481: 'T->C',V130V,31
12482: 'G->A',V131I,92
12482: 'G->C',V131L,1
12483: 'T->C',V131A,2
12484: 'C->A',V131V,4
12484: 'C->G',V131V,2
12484: 'C->T',V131V,2972
12485: 'A->C',I132L,5
12485: 'A->G',I132V,79
12485: 'A->T',I132L,2
12486: 'T->C',I132T,104
12487: 'A->G',I132M,10
12488: 'C->T',P133S,1629
12489: 'C->T',P133L,2
12490: 'A->C',P133P,11
12490: 'A->G',P133P,116
12490: 'A->T',P133P,88
12491: 'G->A',D134N,184
12492: 'A->G',D134G,3
12493: 'C->A',D134E,61
12493: 'C->G',D134E,22
12493: 'C->T',D134D,349
12494: 'T->C',Y135H,65
12494: 'T->G',Y135D,1
12495: 'A->G',Y135C,47
12496: 'T->C',Y135Y,540
12497: 'A->C',N136H,34
12497: 'A->G',N136D,1
12498: 'A->G',N136S,111
12499: 'C->A',N136K,9
12499: 'C->T',N136N,403
12500: 'A->G',T137A,9
12501: 'C->T',T137I,481
12502: 'A->C',T137T,3
12502: 'A->G',T137T,35
12502: 'A->T',T137T,32
12503: 'T->C',Y138H,245
12504: 'A->G',Y138C,58
12505: 'T->C',Y138Y,326
12507: 'A->G',K139R,26
12508: 'A->C',K139N,3
12508: 'A->G',K139K,19
12508: 'A->T',K139N,2
12509: 'A->C',N140H,17
12509: 'A->G',N140D,1
12509: 'A->T',N140Y,52
12510: 'A->C',N140T,4
12510: 'A->G',N140S,118
12510: 'A->T',N140I,3
12511: 'T->A',N140K,4
12511: 'T->C',N140N,160
12511: 'T->G',N140K,6
12512: 'A->G',T141A,21
12513: 'C->A',T141K,2
12513: 'C->T',T141M,6153
12514: 'G->A',T141T,187
12514: 'G->C',T141T,6
12514: 'G->T',T141T,2058
12515: 'T->C',C142R,2
12516: 'G->A',C142Y,3
12516: 'G->T',C142F,1
12517: 'T->C',C142C,5
12518: 'G->A',D143N,45
12518: 'G->C',D143H,1
12518: 'G->T',D143Y,19
12519: 'A->C',D143A,20
12519: 'A->G',D143G,483
12519: 'A->T',D143V,26
12520: 'T->A',D143E,2
12520: 'T->C',D143D,48
12521: 'G->A',G144S,36
12521: 'G->T',G144C,321
12522: 'G->A',G144D,6
12522: 'G->T',G144V,15
12523: 'T->C',G144G,63
12524: 'A->G',T145A,58
12524: 'A->T',T145S,1
12525: 'C->A',T145K,5
12525: 'C->G',T145R,1
12525: 'C->T',T145I,18009
12526: 'A->C',T145T,7
12526: 'A->G',T145T,77
12526: 'A->T',T145T,270
12527: 'A->G',T146A,12
12528: 'C->A',T146K,4
12528: 'C->T',T146I,612
12529: 'A->C',T146T,9
12529: 'A->G',T146T,377
12529: 'A->T',T146T,25
12530: 'T->A',F147I,16
12530: 'T->C',F147L,89
12530: 'T->G',F147V,4
12531: 'T->A',F147Y,4
12531: 'T->C',F147S,1
12531: 'T->G',F147C,3
12532: 'T->C',F147F,30
12533: 'A->G',T148A,247
12534: 'C->A',T148N,41
12534: 'C->T',T148I,4521
12535: 'T->C',T148T,20
12535: 'T->G',T148T,14
12536: 'T->C',Y149H,1
12537: 'A->T',Y149F,5
12538: 'T->C',Y149Y,137
12539: 'G->A',A150T,6
12539: 'G->T',A150S,63
12540: 'C->T',A150V,293
12541: 'A->C',A150A,2
12541: 'A->G',A150A,90
12541: 'A->T',A150A,52
12542: 'T->A',S151T,1
12542: 'T->G',S151A,18
12543: 'C->T',S151L,2
12544: 'A->G',S151S,161
12544: 'A->T',S151S,83
12545: 'G->A',A152T,104
12545: 'G->T',A152S,45
12546: 'C->T',A152V,151
12547: 'A->C',A152A,17
12547: 'A->G',A152A,149
12547: 'A->T',A152A,101
12548: 'T->C',L153L,45
12548: 'T->G',L153V,19
12550: 'G->A',L153L,165
12554: 'G->A',E155K,102
12554: 'G->C',E155Q,37
12555: 'A->C',E155A,55
12555: 'A->G',E155G,287
12555: 'A->T',E155V,20
12556: 'A->C',E155D,62
12556: 'A->G',E155E,81
12556: 'A->T',E155D,14
12557: 'A->C',I156L,62
12557: 'A->G',I156V,320
12557: 'A->T',I156F,1
12558: 'T->C',I156T,91
12558: 'T->G',I156S,2
12559: 'C->A',I156I,30
12559: 'C->G',I156M,2
12559: 'C->T',I156I,926
12560: 'C->A',Q157K,5
12561: 'A->T',Q157L,49
12562: 'A->C',Q157H,11
12562: 'A->G',Q157Q,29
12562: 'A->T',Q157H,2
12564: 'A->G',Q158R,17
12564: 'A->T',Q158L,6
12565: 'G->A',Q158Q,87
12565: 'G->C',Q158H,3
12565: 'G->T',Q158H,1171
12566: 'G->A',V159I,90
12566: 'G->C',V159L,1
12566: 'G->T',V159F,342
12567: 'T->C',V159A,17
12568: 'T->A',V159V,1
12568: 'T->C',V159V,74
12568: 'T->G',V159V,6
12569: 'G->A',V160I,307
12569: 'G->T',V160L,55
12570: 'T->A',V160E,2
12570: 'T->C',V160A,2
12571: 'A->G',V160V,105
12571: 'A->T',V160V,9
12572: 'G->A',D161N,19
12573: 'A->G',D161G,2
12574: 'T->C',D161D,72
12575: 'G->A',A162T,2
12575: 'G->T',A162S,12
12576: 'C->G',A162G,2
12576: 'C->T',A162V,32
12577: 'A->C',A162A,9
12577: 'A->G',A162A,46
12577: 'A->T',A162A,17
12578: 'G->A',D163N,5
12578: 'G->T',D163Y,5
12579: 'A->G',D163G,2
12580: 'T->C',D163D,77
12581: 'A->G',S164G,15
12581: 'A->T',S164C,11
12582: 'G->A',S164N,3
12582: 'G->T',S164I,6
12583: 'T->A',S164R,23
12583: 'T->C',S164S,17
12585: 'A->C',K165T,2
12585: 'A->G',K165R,244
12586: 'A->C',K165N,3
12586: 'A->G',K165K,11
12587: 'A->C',I166L,8
12587: 'A->G',I166V,83
12587: 'A->T',I166F,1
12588: 'T->C',I166T,17
12588: 'T->G',I166S,4
12589: 'T->A',I166I,3
12589: 'T->C',I166I,37
12589: 'T->G',I166M,1
12590: 'G->A',V167I,29
12590: 'G->T',V167F,2
12591: 'T->C',V167A,194
12592: 'T->A',V167V,9
12592: 'T->C',V167V,90
12592: 'T->G',V167V,66
12593: 'C->A',Q168K,24
12594: 'A->C',Q168P,1
12594: 'A->G',Q168R,502
12594: 'A->T',Q168L,5
12595: 'A->C',Q168H,14
12595: 'A->G',Q168Q,43
12596: 'C->A',L169I,6
12596: 'C->T',L169F,366
12597: 'T->A',L169H,5
12597: 'T->C',L169P,25
12597: 'T->G',L169R,1
12598: 'T->A',L169L,3
12598: 'T->C',L169L,85
12599: 'A->C',S170R,29
12599: 'A->G',S170G,48
12599: 'A->T',S170C,61
12600: 'G->A',S170N,60
12600: 'G->C',S170T,1
12600: 'G->T',S170I,32
12601: 'T->A',S170R,2
12601: 'T->C',S170S,43
12601: 'T->G',S170R,136
12602: 'G->A',E171K,2
12602: 'G->C',E171Q,85
12603: 'A->C',E171A,21
12603: 'A->G',E171G,11
12603: 'A->T',E171V,15
12604: 'A->C',E171D,10
12604: 'A->G',E171E,25
12604: 'A->T',E171D,20
12605: 'A->C',I172L,3
12605: 'A->G',I172V,136
12607: 'T->A',I172I,3
12607: 'T->C',I172I,14
12608: 'A->G',S173G,11
12609: 'G->A',S173N,65
12609: 'G->C',S173T,2
12609: 'G->T',S173I,52
12610: 'T->C',S173S,26
12611: 'A->G',M174V,185
12612: 'T->A',M174K,54
12612: 'T->C',M174T,187
12612: 'T->G',M174R,1
12613: 'G->A',M174I,76
12613: 'G->T',M174I,49
12614: 'G->A',D175N,104
12614: 'G->T',D175Y,15
12615: 'A->C',D175A,1
12615: 'A->G',D175G,31
12616: 'C->A',D175E,4
12616: 'C->T',D175D,594
12617: 'A->C',N176H,6
12617: 'A->G',N176D,22
12617: 'A->T',N176Y,27
12618: 'A->C',N176T,17
12618: 'A->G',N176S,25
12619: 'T->C',N176N,66
12619: 'T->G',N176K,8
12620: 'T->A',S177T,11
12620: 'T->C',S177P,6
12620: 'T->G',S177A,35
12621: 'C->T',S177L,344
12622: 'A->C',S177S,2
12622: 'A->G',S177S,209
12623: 'C->A',P178T,7
12623: 'C->T',P178S,508
12624: 'C->A',P178H,234
12624: 'C->T',P178L,147
12625: 'T->C',P178P,35
12626: 'A->C',N179H,1
12626: 'A->G',N179D,17
12626: 'A->T',N179Y,1
12627: 'A->C',N179T,10
12627: 'A->G',N179S,24
12627: 'A->T',N179I,3
12628: 'T->C',N179N,2767
12629: 'T->A',L180I,17
12629: 'T->C',L180L,18
12631: 'A->C',L180F,2
12631: 'A->G',L180L,220
12631: 'A->T',L180F,4
12632: 'G->A',A181T,14
12632: 'G->T',A181S,26
12633: 'C->T',A181V,126
12634: 'A->C',A181A,6
12634: 'A->G',A181A,197
12634: 'A->T',A181A,5
12635: 'T->C',W182R,3
12640: 'T->C',P183P,451
12640: 'T->G',P183P,36
12641: 'C->A',L184I,44
12641: 'C->T',L184F,239
12643: 'T->A',L184L,3
12643: 'T->C',L184L,14
12644: 'A->C',I185L,3
12644: 'A->G',I185V,538
12645: 'T->C',I185T,8
12645: 'T->G',I185S,5
12646: 'T->A',I185I,4
12646: 'T->C',I185I,12
12646: 'T->G',I185M,1
12647: 'G->A',V186I,109
12647: 'G->C',V186L,1
12647: 'G->T',V186L,1
12648: 'T->C',V186A,18
12649: 'A->G',V186V,143
12649: 'A->T',V186V,4
12650: 'A->G',T187A,48
12651: 'C->T',T187I,3627
12652: 'A->C',T187T,1
12652: 'A->G',T187T,88
12652: 'A->T',T187T,2
12653: 'G->A',A188T,6
12653: 'G->T',A188S,33
12654: 'C->G',A188G,1
12654: 'C->T',A188V,17
12655: 'T->A',A188A,8
12655: 'T->C',A188A,89
12655: 'T->G',A188A,9
12656: 'T->A',L189I,9
12656: 'T->C',L189L,56
12656: 'T->G',L189V,31
12657: 'T->C',L189S,133
12658: 'A->C',L189F,1
12658: 'A->G',L189L,26
12659: 'A->C',R190R,5
12660: 'G->A',R190K,13
12661: 'G->A',R190R,377
12662: 'G->A',A191T,105
12662: 'G->T',A191S,6
12663: 'C->T',A191V,357
12664: 'C->A',A191A,8
12664: 'C->T',A191A,436
26551: 'T->C',L35L,969


==> data/MutationSummary_10312021/NSP9_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
12686: 'A->C',N1H,15
12687: 'A->C',N1T,1
12687: 'A->G',N1S,20
12688: 'T->C',N1N,103
12689: 'A->G',N2D,2
12691: 'T->C',N2N,41
12693: 'A->C',E3A,1
12693: 'A->T',E3V,11
12694: 'G->A',E3E,328
12695: 'C->A',L4I,83
12695: 'C->G',L4V,3
12695: 'C->T',L4F,23
12697: 'T->A',L4L,15
12697: 'T->C',L4L,23
12697: 'T->G',L4L,2
12698: 'A->G',S5G,35
12698: 'A->T',S5C,7
12699: 'G->A',S5N,45
12699: 'G->C',S5T,1
12699: 'G->T',S5I,22
12700: 'T->A',S5R,1
12700: 'T->C',S5S,25
12700: 'T->G',S5R,1
12701: 'C->A',P6T,1
12701: 'C->T',P6S,1
12702: 'C->T',P6L,14
12703: 'T->A',P6P,4
12703: 'T->C',P6P,104
12703: 'T->G',P6P,13
12704: 'G->A',V7I,221
12704: 'G->T',V7F,7
12705: 'T->C',V7A,80
12705: 'T->G',V7G,2
12706: 'T->A',V7V,41
12706: 'T->C',V7V,36
12707: 'G->A',A8T,49
12707: 'G->T',A8S,10
12708: 'C->A',A8E,1
12708: 'C->T',A8V,827
12709: 'A->C',A8A,21
12709: 'A->G',A8A,96
12709: 'A->T',A8A,28
12710: 'C->A',L9I,18
12710: 'C->T',L9L,1045
12711: 'T->A',L9Q,1
12711: 'T->C',L9P,7
12712: 'A->C',L9L,1
12712: 'A->G',L9L,12
12713: 'C->A',R10R,125
12713: 'C->G',R10G,5
12714: 'G->A',R10Q,7
12714: 'G->T',R10L,3
12715: 'A->C',R10R,13
12715: 'A->G',R10R,49
12715: 'A->T',R10R,2
12716: 'C->A',Q11K,1
12717: 'A->G',Q11R,43
12718: 'G->A',Q11Q,127
12718: 'G->C',Q11H,3
12718: 'G->T',Q11H,8932
12719: 'A->C',M12L,12
12719: 'A->G',M12V,150
12720: 'T->A',M12K,1
12720: 'T->C',M12T,188
12720: 'T->G',M12R,30
12721: 'G->A',M12I,29
12721: 'G->C',M12I,73
12721: 'G->T',M12I,73
12722: 'T->C',S13P,43
12722: 'T->G',S13A,3
12723: 'C->A',S13Y,13
12723: 'C->G',S13C,1
12723: 'C->T',S13F,74
12724: 'T->A',S13S,14
12724: 'T->C',S13S,111
12724: 'T->G',S13S,5
12727: 'T->C',C14C,70
12728: 'G->A',A15T,30
12728: 'G->T',A15S,1
12729: 'C->A',A15D,6
12729: 'C->T',A15V,33
12730: 'T->A',A15A,47
12730: 'T->C',A15A,103
12730: 'T->G',A15A,103
12731: 'G->A',A16T,35
12731: 'G->T',A16S,4
12732: 'C->T',A16V,1
12733: 'C->A',A16A,183
12733: 'C->T',A16A,1240
12734: 'G->A',G17S,209
12734: 'G->T',G17C,3
12735: 'G->C',G17A,3
12736: 'T->A',G17G,10
12736: 'T->C',G17G,44
12737: 'A->C',T18P,1
12737: 'A->G',T18A,279
12737: 'A->T',T18S,1
12738: 'C->A',T18N,25
12738: 'C->G',T18S,2
12738: 'C->T',T18I,373
12739: 'T->A',T18T,32
12739: 'T->C',T18T,335
12740: 'A->G',T19A,8
12740: 'A->T',T19S,1
12741: 'C->A',T19K,53
12741: 'C->T',T19I,3779
12742: 'A->C',T19T,1
12742: 'A->G',T19T,53
12743: 'C->A',Q20K,67
12743: 'C->G',Q20E,4
12744: 'A->C',Q20P,3
12744: 'A->G',Q20R,6
12744: 'A->T',Q20L,7
12745: 'A->C',Q20H,4
12745: 'A->G',Q20Q,35
12745: 'A->T',Q20H,18
12746: 'A->C',T21P,6
12746: 'A->G',T21A,28
12746: 'A->T',T21S,1
12747: 'C->A',T21N,293
12747: 'C->G',T21S,3
12747: 'C->T',T21I,4799
12748: 'T->A',T21T,173
12748: 'T->C',T21T,489
12748: 'T->G',T21T,8
12749: 'G->A',A22T,96
12749: 'G->T',A22S,31
12750: 'C->G',A22G,1
12750: 'C->T',A22V,491
12751: 'T->A',A22A,33
12751: 'T->C',A22A,21
12751: 'T->G',A22A,48
12752: 'T->A',C23S,46
12753: 'G->A',C23Y,19
12753: 'G->C',C23S,11
12753: 'G->T',C23F,21
12754: 'C->T',C23C,1409
12755: 'A->C',T24P,1
12755: 'A->G',T24A,118
12755: 'A->T',T24S,4
12756: 'C->A',T24N,65
12756: 'C->G',T24S,3
12756: 'C->T',T24I,4309
12757: 'T->A',T24T,8
12757: 'T->C',T24T,89
12757: 'T->G',T24T,12
12758: 'G->A',D25N,73
12758: 'G->T',D25Y,16
12759: 'A->C',D25A,52
12759: 'A->G',D25G,299
12759: 'A->T',D25V,5
12760: 'T->A',D25E,5
12760: 'T->C',D25D,252
12760: 'T->G',D25E,3
12761: 'G->A',D26N,82
12761: 'G->C',D26H,10
12761: 'G->T',D26Y,33
12762: 'A->C',D26A,7
12762: 'A->G',D26G,45
12763: 'C->A',D26E,6
12763: 'C->G',D26E,1
12763: 'C->T',D26D,904
12764: 'A->T',N27Y,1
12765: 'A->C',N27T,2
12765: 'A->G',N27S,59
12765: 'A->T',N27I,2
12766: 'T->A',N27K,79
12766: 'T->C',N27N,55
12766: 'T->G',N27K,4
12767: 'G->A',A28T,51
12767: 'G->T',A28S,10
12768: 'C->T',A28V,13
12769: 'G->A',A28A,427
12769: 'G->C',A28A,12
12769: 'G->T',A28A,1220
12770: 'T->C',L29L,45
12770: 'T->G',L29V,7
12771: 'T->C',L29S,5
12772: 'A->G',L29L,1944
12772: 'A->T',L29F,4
12773: 'G->A',A30T,4
12773: 'G->T',A30S,3
12774: 'C->T',A30V,48
12775: 'T->A',A30A,2
12775: 'T->C',A30A,881
12775: 'T->G',A30A,6
12778: 'C->T',Y31Y,65118
12779: 'T->C',Y32H,12
12780: 'A->C',Y32S,1
12780: 'A->G',Y32C,3
12780: 'A->T',Y32F,2
12781: 'C->T',Y32Y,3145
12782: 'A->C',N33H,1
12782: 'A->G',N33D,1
12782: 'A->T',N33Y,10
12783: 'A->C',N33T,25
12783: 'A->G',N33S,12
12783: 'A->T',N33I,1
12784: 'C->G',N33K,1
12784: 'C->T',N33N,2672
12785: 'A->C',T34P,1
12785: 'A->G',T34A,51
12785: 'A->T',T34S,20
12786: 'C->A',T34K,2
12786: 'C->T',T34I,1763
12787: 'A->C',T34T,3
12787: 'A->G',T34T,120
12787: 'A->T',T34T,6
12788: 'A->G',T35A,58
12788: 'A->T',T35S,1
12789: 'C->A',T35K,40
12789: 'C->T',T35I,19277
12790: 'A->C',T35T,2
12790: 'A->G',T35T,147
12790: 'A->T',T35T,6
12791: 'A->C',K36Q,5
12792: 'A->C',K36T,10
12792: 'A->G',K36R,522
12792: 'A->T',K36M,6
12793: 'G->A',K36K,353
12793: 'G->C',K36N,7
12793: 'G->T',K36N,1966
12794: 'G->A',G37R,268
12795: 'G->A',G37E,117
12795: 'G->T',G37V,10
12796: 'A->C',G37G,284
12796: 'A->G',G37G,48
12796: 'A->T',G37G,2
12797: 'G->A',G38S,195
12797: 'G->C',G38R,6
12797: 'G->T',G38C,376
12798: 'G->A',G38D,2
12798: 'G->C',G38A,1
12798: 'G->T',G38V,62
12799: 'T->C',G38G,5
12800: 'A->C',R39R,8
12800: 'A->T',R39W,1
12801: 'G->A',R39K,8875
12801: 'G->C',R39T,1
12801: 'G->T',R39M,20
12802: 'G->A',R39R,149
12802: 'G->T',R39S,3
12803: 'T->C',F40L,13
12803: 'T->G',F40V,1
12805: 'T->A',F40L,3
12805: 'T->C',F40F,36
12806: 'G->A',V41I,215
12806: 'G->C',V41L,1
12807: 'T->C',V41A,1
12807: 'T->G',V41G,1
12808: 'A->C',V41V,1
12808: 'A->G',V41V,51
12809: 'C->A',L42I,5
12809: 'C->G',L42V,1
12809: 'C->T',L42F,12681
12811: 'T->A',L42L,883
12811: 'T->C',L42L,94
12811: 'T->G',L42L,17
12812: 'G->A',A43T,1
12812: 'G->T',A43S,7
12813: 'C->T',A43V,2
12814: 'A->C',A43A,2
12814: 'A->G',A43A,55
12814: 'A->T',A43A,4
12815: 'C->A',L44M,18
12815: 'C->G',L44V,1
12815: 'C->T',L44L,2097
12816: 'T->A',L44Q,2
12817: 'G->A',L44L,144
12817: 'G->C',L44L,6
12817: 'G->T',L44L,445
12818: 'T->C',L45L,48
12818: 'T->G',L45V,1
12819: 'T->C',L45S,3
12820: 'A->G',L45L,1766
12821: 'T->A',S46T,2
12821: 'T->C',S46P,1
12821: 'T->G',S46A,12
12822: 'C->G',S46C,1
12823: 'C->A',S46S,106
12823: 'C->G',S46S,8
12823: 'C->T',S46S,2110
12824: 'G->A',D47N,366
12824: 'G->T',D47Y,5
12825: 'A->C',D47A,2
12825: 'A->G',D47G,37
12825: 'A->T',D47V,1
12826: 'T->A',D47E,11
12826: 'T->C',D47D,60
12826: 'T->G',D47E,38
12827: 'T->C',L48L,19
12827: 'T->G',L48V,2
12828: 'T->C',L48S,91
12829: 'A->G',L48L,149
12829: 'A->T',L48F,2
12830: 'C->A',Q49K,14
12831: 'A->G',Q49R,7
12831: 'A->T',Q49L,211
12832: 'G->A',Q49Q,261
12832: 'G->C',Q49H,15
12832: 'G->T',Q49H,978
12833: 'G->A',D50N,102
12833: 'G->T',D50Y,8
12834: 'A->C',D50A,10
12834: 'A->G',D50G,113
12835: 'T->A',D50E,3
12835: 'T->C',D50D,259
12835: 'T->G',D50E,43
12836: 'T->A',L51M,3
12836: 'T->C',L51L,108
12836: 'T->G',L51V,3
12837: 'T->C',L51S,2
12838: 'G->A',L51L,112
12838: 'G->C',L51F,15
12838: 'G->T',L51F,68
12839: 'A->C',K52Q,16
12840: 'A->C',K52T,1
12840: 'A->G',K52R,17
12841: 'A->G',K52K,162
12843: 'G->C',W53S,2
12844: 'G->C',W53C,1
12844: 'G->T',W53C,33
12845: 'G->A',A54T,19
12845: 'G->T',A54S,57
12846: 'C->T',A54V,77
12847: 'T->A',A54A,1
12847: 'T->C',A54A,112
12848: 'A->C',R55R,109
12848: 'A->G',R55G,5
12849: 'G->A',R55K,41
12849: 'G->T',R55I,4
12850: 'A->G',R55R,1342
12850: 'A->T',R55S,1
12851: 'T->G',F56V,2
12853: 'C->T',F56F,314
12854: 'C->A',P57T,147
12854: 'C->T',P57S,1391
12855: 'C->A',P57H,58
12855: 'C->G',P57R,2
12855: 'C->T',P57L,374
12856: 'T->A',P57P,17
12856: 'T->C',P57P,43
12858: 'A->G',K58R,80
12859: 'G->A',K58K,19
12859: 'G->T',K58N,1
12860: 'A->C',S59R,17
12860: 'A->G',S59G,24
12861: 'G->A',S59N,60
12861: 'G->T',S59I,63
12862: 'T->A',S59R,10
12862: 'T->C',S59S,45
12862: 'T->G',S59R,2
12863: 'G->A',D60N,13
12863: 'G->T',D60Y,4
12864: 'A->C',D60A,2
12864: 'A->G',D60G,50
12865: 'T->C',D60D,1036
12865: 'T->G',D60E,2
12866: 'G->A',G61R,94
12866: 'G->C',G61R,1
12867: 'G->A',G61E,12
12868: 'A->C',G61G,15
12868: 'A->G',G61G,307
12868: 'A->T',G61G,34
12869: 'A->G',T62A,64
12869: 'A->T',T62S,3
12870: 'C->A',T62N,67
12870: 'C->G',T62S,9
12870: 'C->T',T62I,209
12871: 'T->A',T62T,23
12871: 'T->C',T62T,54
12871: 'T->G',T62T,18
12872: 'G->A',G63S,106
12872: 'G->T',G63C,3
12873: 'G->T',G63V,3
12874: 'T->C',G63G,31
12875: 'A->G',T64A,252
12876: 'C->A',T64N,28
12876: 'C->T',T64I,137
12877: 'T->A',T64T,1
12877: 'T->C',T64T,101
12878: 'A->C',I65L,2
12878: 'A->G',I65V,16401
12879: 'T->C',I65T,53
12879: 'T->G',I65S,26
12880: 'C->A',I65I,21
12880: 'C->T',I65I,6839
12881: 'T->C',Y66H,86
12882: 'A->G',Y66C,3
12882: 'A->T',Y66F,2
12883: 'T->C',Y66Y,213
12884: 'A->G',T67A,65
12884: 'A->T',T67S,1
12885: 'C->T',T67I,2208
12886: 'A->C',T67T,19
12886: 'A->G',T67T,179
12886: 'A->T',T67T,16
12887: 'G->A',E68K,3
12888: 'A->C',E68A,9
12889: 'A->G',E68E,228
12890: 'C->A',L69M,13
12890: 'C->T',L69L,692
12891: 'T->G',L69R,1
12892: 'G->A',L69L,3449
12892: 'G->T',L69L,91
12893: 'G->C',E70Q,1
12894: 'A->C',E70A,1
12895: 'A->G',E70E,62
12896: 'C->A',P71T,57
12896: 'C->G',P71A,4
12896: 'C->T',P71S,541
12897: 'C->A',P71Q,73
12897: 'C->T',P71L,1080
12898: 'A->C',P71P,7
12898: 'A->G',P71P,74
12899: 'C->T',P72S,28
12900: 'C->A',P72H,1
12901: 'T->A',P72P,2
12901: 'T->C',P72P,20
12901: 'T->G',P72P,86
12903: 'G->C',C73S,1
12904: 'T->C',C73C,202
12905: 'A->G',R74G,28
12906: 'G->A',R74K,11
12906: 'G->T',R74M,13
12907: 'G->A',R74R,99
12907: 'G->T',R74S,5
12908: 'T->C',F75L,3
12910: 'T->A',F75L,21
12910: 'T->C',F75F,141
12911: 'G->A',V76I,549
12911: 'G->T',V76F,39
12912: 'T->C',V76A,16
12913: 'T->A',V76V,5
12913: 'T->C',V76V,122
12913: 'T->G',V76V,1
12914: 'A->G',T77A,26
12915: 'C->T',T77I,540
12916: 'A->G',T77T,144
12916: 'A->T',T77T,7
12917: 'G->A',D78N,253
12917: 'G->C',D78H,77
12917: 'G->T',D78Y,14
12918: 'A->C',D78A,5
12918: 'A->G',D78G,19
12919: 'C->A',D78E,141
12919: 'C->T',D78D,1035
12920: 'A->G',T79A,23
12921: 'C->T',T79I,45
12922: 'A->G',T79T,43
12923: 'C->A',P80T,6
12923: 'C->T',P80S,467
12924: 'C->A',P80H,60
12924: 'C->G',P80R,7
12924: 'C->T',P80L,1738
12925: 'T->C',P80P,137
12927: 'A->C',K81T,3
12927: 'A->G',K81R,181
12928: 'A->C',K81N,1
12928: 'A->G',K81K,230
12929: 'G->A',G82S,13
12929: 'G->T',G82C,18
12930: 'G->A',G82D,5
12930: 'G->C',G82A,4
12930: 'G->T',G82V,10
12931: 'T->C',G82G,114
12932: 'C->A',P83T,3
12932: 'C->T',P83S,330
12933: 'C->A',P83H,125
12933: 'C->G',P83R,13
12933: 'C->T',P83L,5376
12934: 'T->A',P83P,1
12934: 'T->C',P83P,20
12934: 'T->G',P83P,5
12936: 'A->C',K84T,1
12936: 'A->G',K84R,2423
12937: 'A->G',K84K,197
12938: 'G->A',V85M,22
12938: 'G->T',V85L,46
12939: 'T->C',V85A,1
12940: 'G->A',V85V,18
12940: 'G->T',V85V,218
12941: 'A->C',K86Q,2
12941: 'A->G',K86E,1
12942: 'A->G',K86R,8
12942: 'A->T',K86M,137
12943: 'G->A',K86K,19
12943: 'G->T',K86N,28
12944: 'T->C',Y87H,3
12945: 'A->G',Y87C,55
12945: 'A->T',Y87F,24
12946: 'T->C',Y87Y,27217
12947: 'T->C',L88L,52
12949: 'A->G',L88L,96
12952: 'C->T',Y89Y,328
12955: 'T->C',F90F,30
12956: 'A->G',I91V,65
12958: 'T->A',I91I,2
12958: 'T->C',I91I,56
12960: 'A->G',K92R,116
12961: 'A->C',K92N,1
12961: 'A->G',K92K,307
12961: 'A->T',K92N,19
12962: 'G->A',G93R,15
12964: 'A->C',G93G,16
12964: 'A->G',G93G,4273
12964: 'A->T',G93G,14
12965: 'T->A',L94I,1
12965: 'T->C',L94L,126
12967: 'A->G',L94L,58
12968: 'A->C',N95H,1
12969: 'A->G',N95S,25
12970: 'C->T',N95N,28835
12972: 'A->G',N96S,7
12973: 'C->T',N96N,443
12974: 'C->A',L97I,40
12974: 'C->T',L97L,562
12975: 'T->C',L97P,7
12976: 'A->C',L97L,1
12976: 'A->G',L97L,22
12976: 'A->T',L97L,3
12978: 'A->C',N98T,6
12978: 'A->G',N98S,40
12979: 'T->C',N98N,53
12979: 'T->G',N98K,5
12981: 'G->A',R99K,6
12981: 'G->T',R99I,3
12982: 'A->G',R99R,26
12983: 'G->A',G100S,10
12985: 'T->C',G100G,23
12986: 'A->C',M101L,1
12986: 'A->G',M101V,398
12986: 'A->T',M101L,21
12987: 'T->A',M101K,12
12987: 'T->C',M101T,179
12987: 'T->G',M101R,2
12988: 'G->A',M101I,67
12988: 'G->C',M101I,9
12988: 'G->T',M101I,12262
12989: 'G->A',V102I,35
12989: 'G->T',V102L,3
12990: 'T->C',V102A,1
12991: 'A->C',V102V,1
12991: 'A->G',V102V,102
12991: 'A->T',V102V,1
12992: 'C->A',L103I,21
12992: 'C->T',L103F,1
12994: 'T->A',L103L,29
12994: 'T->C',L103L,17
12994: 'T->G',L103L,2
12997: 'T->A',G104G,1
12997: 'T->C',G104G,9
12998: 'A->G',S105G,58
12998: 'A->T',S105C,8
12999: 'G->A',S105N,53
12999: 'G->T',S105I,5
13000: 'T->C',S105S,145
13000: 'T->G',S105R,1
13001: 'T->C',L106L,114
13001: 'T->G',L106V,2
13002: 'T->C',L106S,2
13003: 'A->G',L106L,88


==> data/MutationSummary_10312021/Nucleocapsid_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
28274: 'A->G',M1V,25
28274: 'A->T',M1L,1514
28275: 'T->A',M1K,380
28275: 'T->C',M1T,3
28275: 'T->G',M1R,1314
28276: 'G->A',M1I,20
28276: 'G->C',M1I,16
28276: 'G->T',M1I,1515
28277: 'T->A',S2T,119
28277: 'T->C',S2P,2564
28277: 'T->G',S2A,379
28278: 'C->A',S2Y,1985
28278: 'C->G',S2C,14
28278: 'C->T',S2F,2037
28279: 'T->A',S2S,398
28279: 'T->C',S2S,1014
28279: 'T->G',S2S,150
28280: 'G->A',D3N,107
28280: 'G->C',D3H,736231
28280: 'G->T',D3Y,3887
28281: 'A->C',D3A,146
28281: 'A->G',D3G,88
28281: 'A->T',D3V,736169
28282: 'T->A',D3E,737023
28282: 'T->C',D3D,139
28282: 'T->G',D3E,4
28283: 'A->C',N4H,3
28283: 'A->G',N4D,29
28283: 'A->T',N4Y,2
28284: 'A->C',N4T,1
28284: 'A->G',N4S,14
28284: 'A->T',N4I,2
28285: 'T->A',N4K,9
28285: 'T->C',N4N,31
28286: 'G->A',G5R,24
28286: 'G->C',G5R,1
28287: 'G->A',G5E,579
28287: 'G->C',G5A,6
28287: 'G->T',G5V,271
28288: 'A->C',G5G,3
28288: 'A->G',G5G,15
28288: 'A->T',G5G,1
28289: 'C->A',P6T,370
28289: 'C->T',P6S,300
28290: 'C->A',P6H,146
28290: 'C->G',P6R,3
28290: 'C->T',P6L,3141
28291: 'C->A',P6P,127
28291: 'C->G',P6P,2
28291: 'C->T',P6P,7252
28292: 'C->A',Q7K,2663
28293: 'A->C',Q7P,91
28293: 'A->G',Q7R,87
28293: 'A->T',Q7L,60
28294: 'A->C',Q7H,93
28294: 'A->G',Q7Q,36
28294: 'A->T',Q7H,62
28295: 'A->C',N8H,302
28295: 'A->G',N8D,3302
28295: 'A->T',N8Y,581
28296: 'A->C',N8T,62
28296: 'A->G',N8S,423
28296: 'A->T',N8I,121
28297: 'T->A',N8K,124
28297: 'T->C',N8N,570
28297: 'T->G',N8K,13
28298: 'C->A',Q9K,67
28298: 'C->G',Q9E,12
28299: 'A->G',Q9R,41
28299: 'A->T',Q9L,48886
28300: 'G->A',Q9Q,277
28300: 'G->C',Q9H,562
28300: 'G->T',Q9H,5200
28301: 'C->A',R10R,187
28301: 'C->G',R10G,36
28302: 'G->A',R10Q,220
28302: 'G->C',R10P,269
28302: 'G->T',R10L,98
28303: 'A->C',R10R,10
28303: 'A->G',R10R,29
28303: 'A->T',R10R,16
28304: 'A->C',N11H,22
28304: 'A->G',N11D,29
28304: 'A->T',N11Y,28
28305: 'A->C',N11T,23
28305: 'A->G',N11S,275
28305: 'A->T',N11I,84
28306: 'T->A',N11K,6
28306: 'T->C',N11N,131
28306: 'T->G',N11K,4
28307: 'G->A',A12T,451
28307: 'G->C',A12P,9
28307: 'G->T',A12S,1948
28308: 'C->A',A12E,40
28308: 'C->G',A12G,2693
28308: 'C->T',A12V,1358
28309: 'A->C',A12A,9
28309: 'A->G',A12A,135
28309: 'A->T',A12A,6
28310: 'C->A',P13T,1748
28310: 'C->G',P13A,1
28310: 'C->T',P13S,3135
28311: 'C->A',P13H,28
28311: 'C->G',P13R,175
28311: 'C->T',P13L,12131
28312: 'C->A',P13P,330
28312: 'C->G',P13P,14
28312: 'C->T',P13P,3742
28313: 'C->A',R14S,49
28313: 'C->G',R14G,29
28313: 'C->T',R14C,3597
28314: 'G->A',R14H,376
28314: 'G->C',R14P,46
28314: 'G->T',R14L,957
28315: 'C->A',R14R,57
28315: 'C->G',R14R,8
28315: 'C->T',R14R,701
28316: 'A->C',I15L,52
28316: 'A->G',I15V,31
28316: 'A->T',I15F,33
28317: 'T->C',I15T,89
28317: 'T->G',I15S,5
28318: 'T->A',I15I,4
28318: 'T->C',I15I,42
28319: 'A->C',T16P,3
28319: 'A->G',T16A,516
28319: 'A->T',T16S,18
28320: 'C->A',T16K,18
28320: 'C->T',T16M,962
28321: 'G->A',T16T,942
28321: 'G->C',T16T,2
28321: 'G->T',T16T,2117
28322: 'T->C',F17L,29
28322: 'T->G',F17V,4
28323: 'T->A',F17Y,10
28323: 'T->C',F17S,4
28323: 'T->G',F17C,2
28324: 'T->A',F17L,6
28324: 'T->C',F17F,4
28325: 'G->A',G18S,380
28325: 'G->C',G18R,1
28325: 'G->T',G18C,1459
28326: 'G->A',G18D,17
28326: 'G->C',G18A,18
28326: 'G->T',G18V,16144
28327: 'T->A',G18G,1
28327: 'T->C',G18G,16
28328: 'G->A',G19R,362
28328: 'G->C',G19R,3
28329: 'G->A',G19E,174
28329: 'G->C',G19A,10
28329: 'G->T',G19V,80
28330: 'A->C',G19G,5
28330: 'A->G',G19G,1090
28331: 'C->A',P20T,18
28331: 'C->T',P20S,182
28332: 'C->A',P20H,91
28332: 'C->G',P20R,1
28332: 'C->T',P20L,941
28333: 'C->A',P20P,110
28333: 'C->G',P20P,5
28333: 'C->T',P20P,2531
28334: 'T->A',S21T,37
28334: 'T->C',S21P,216
28334: 'T->G',S21A,52
28335: 'C->T',S21L,60
28336: 'A->G',S21S,161
28336: 'A->T',S21S,429
28337: 'G->A',D22N,252
28337: 'G->C',D22H,79
28337: 'G->T',D22Y,536
28338: 'A->C',D22A,90
28338: 'A->G',D22G,396
28338: 'A->T',D22V,45
28339: 'T->A',D22E,1
28339: 'T->C',D22D,22
28340: 'T->A',S23T,7
28340: 'T->C',S23P,681
28340: 'T->G',S23A,6
28341: 'C->T',S23L,182
28342: 'A->C',S23S,1
28342: 'A->G',S23S,30
28342: 'A->T',S23S,285
28343: 'A->C',T24P,16
28343: 'A->G',T24A,277
28343: 'A->T',T24S,2
28344: 'C->A',T24N,363
28344: 'C->T',T24I,1906
28345: 'T->A',T24T,4
28345: 'T->C',T24T,10
28346: 'G->A',G25S,161
28346: 'G->C',G25R,4
28346: 'G->T',G25C,812
28347: 'G->A',G25D,171
28347: 'G->T',G25V,145
28348: 'C->T',G25G,301
28349: 'A->C',S26R,7
28349: 'A->G',S26G,28
28349: 'A->T',S26C,89
28350: 'G->A',S26N,146
28350: 'G->C',S26T,59
28350: 'G->T',S26I,449
28352: 'A->G',N27D,71
28352: 'A->T',N27Y,29
28353: 'A->C',N27T,1
28353: 'A->G',N27S,17
28353: 'A->T',N27I,1
28354: 'C->A',N27K,36
28354: 'C->G',N27K,3
28354: 'C->T',N27N,490
28355: 'C->A',Q28K,27
28355: 'C->G',Q28E,9
28356: 'A->C',Q28P,3
28356: 'A->G',Q28R,290
28356: 'A->T',Q28L,8
28357: 'G->A',Q28Q,158
28357: 'G->C',Q28H,106
28357: 'G->T',Q28H,662
28358: 'A->C',N29H,60
28358: 'A->G',N29D,277
28358: 'A->T',N29Y,59
28359: 'A->C',N29T,20
28359: 'A->G',N29S,138
28359: 'A->T',N29I,50
28360: 'T->A',N29K,26
28360: 'T->C',N29N,255
28360: 'T->G',N29K,2
28361: 'G->A',G30R,2622
28361: 'G->C',G30R,234
28362: 'G->A',G30E,165
28362: 'G->C',G30A,301
28362: 'G->T',G30V,158
28363: 'A->C',G30G,41
28363: 'A->G',G30G,35
28363: 'A->T',G30G,20
28364: 'G->A',E31K,6
28364: 'G->C',E31Q,96
28365: 'A->C',E31A,9
28365: 'A->G',E31G,167
28365: 'A->T',E31V,5
28366: 'A->C',E31D,27
28366: 'A->G',E31E,299
28367: 'C->A',R32S,12
28367: 'C->G',R32G,1
28367: 'C->T',R32C,718
28368: 'G->A',R32H,1576
28368: 'G->C',R32P,1
28368: 'G->T',R32L,123
28369: 'C->A',R32R,2
28369: 'C->G',R32R,10
28369: 'C->T',R32R,215
28370: 'A->G',S33G,390
28370: 'A->T',S33C,166
28371: 'G->A',S33N,78
28371: 'G->C',S33T,32
28371: 'G->T',S33I,1186
28372: 'T->A',S33R,3
28372: 'T->C',S33S,319
28372: 'T->G',S33R,4
28373: 'G->A',G34R,69
28373: 'G->C',G34R,1
28373: 'G->T',G34W,1954
28374: 'G->A',G34E,784
28374: 'G->C',G34A,3
28374: 'G->T',G34V,124
28375: 'G->A',G34G,447
28375: 'G->T',G34G,355
28376: 'G->A',A35T,721
28376: 'G->C',A35P,4
28376: 'G->T',A35S,797
28377: 'C->A',A35E,26
28377: 'C->G',A35G,2
28377: 'C->T',A35V,1276
28378: 'G->A',A35A,2226
28378: 'G->C',A35A,2001
28378: 'G->T',A35A,8850
28379: 'C->A',R36R,18
28380: 'G->A',R36Q,176
28380: 'G->C',R36P,18
28380: 'G->T',R36L,99
28381: 'A->C',R36R,152
28381: 'A->G',R36R,371
28381: 'A->T',R36R,63
28382: 'T->A',S37T,713
28382: 'T->C',S37P,1471
28382: 'T->G',S37A,17
28383: 'C->T',S37L,164
28384: 'A->C',S37S,23
28384: 'A->G',S37S,185
28384: 'A->T',S37S,476
28385: 'A->C',K38Q,50
28385: 'A->G',K38E,5
28386: 'A->C',K38T,3
28386: 'A->G',K38R,521
28386: 'A->T',K38I,38
28387: 'A->C',K38N,63
28387: 'A->G',K38K,64
28387: 'A->T',K38N,10
28388: 'C->A',Q39K,51
28388: 'C->G',Q39E,36
28389: 'A->C',Q39P,2
28389: 'A->G',Q39R,9
28389: 'A->T',Q39L,251
28390: 'A->C',Q39H,18
28390: 'A->G',Q39Q,124
28390: 'A->T',Q39H,6
28391: 'C->A',R40S,19
28391: 'C->T',R40C,1038
28392: 'G->A',R40H,439
28392: 'G->C',R40P,8
28392: 'G->T',R40L,270
28393: 'T->A',R40R,2
28393: 'T->C',R40R,212
28393: 'T->G',R40R,15
28394: 'C->A',R41R,63
28394: 'C->G',R41G,5
28394: 'C->T',R41W,133
28395: 'G->A',R41Q,543
28395: 'G->C',R41P,18
28395: 'G->T',R41L,696
28396: 'G->A',R41R,5579
28396: 'G->C',R41R,38
28396: 'G->T',R41R,2604
28397: 'C->T',P42S,1
28399: 'C->A',P42P,96
28399: 'C->G',P42P,8
28399: 'C->T',P42P,1450
28400: 'C->A',Q43K,12
28400: 'C->G',Q43E,37
28401: 'A->G',Q43R,66
28401: 'A->T',Q43L,9
28402: 'A->C',Q43H,4
28402: 'A->G',Q43Q,115
28402: 'A->T',Q43H,9
28403: 'G->A',G44S,13
28403: 'G->C',G44R,1
28403: 'G->T',G44C,269
28404: 'G->C',G44A,13
28404: 'G->T',G44V,194
28405: 'T->C',G44G,45
28406: 'T->A',L45I,2
28406: 'T->C',L45L,404
28406: 'T->G',L45V,5
28407: 'T->C',L45S,3
28408: 'A->G',L45L,9
28408: 'A->T',L45F,1
28409: 'C->G',P46A,1
28409: 'C->T',P46S,1335
28410: 'C->A',P46H,2
28410: 'C->T',P46L,108
28411: 'C->A',P46P,3
28411: 'C->T',P46P,328
28412: 'A->C',N47H,1
28412: 'A->G',N47D,13
28412: 'A->T',N47Y,58
28413: 'A->C',N47T,2
28413: 'A->G',N47S,9
28413: 'A->T',N47I,6
28414: 'T->C',N47N,13
28415: 'A->C',N48H,3
28415: 'A->G',N48D,5
28415: 'A->T',N48Y,62
28416: 'A->C',N48T,5
28416: 'A->G',N48S,35
28416: 'A->T',N48I,34
28417: 'T->A',N48K,1
28417: 'T->C',N48N,149
28418: 'A->G',T49A,56
28418: 'A->T',T49S,1
28419: 'C->A',T49N,81
28419: 'C->G',T49S,1
28419: 'C->T',T49I,531
28420: 'T->A',T49T,7
28420: 'T->C',T49T,7
28420: 'T->G',T49T,1
28421: 'G->A',A50T,28
28421: 'G->T',A50S,91
28422: 'C->T',A50V,127
28423: 'G->A',A50A,457
28423: 'G->C',A50A,12
28423: 'G->T',A50A,79
28425: 'C->T',S51F,2
28426: 'T->A',S51S,29
28426: 'T->C',S51S,36
28426: 'T->G',S51S,4
28428: 'G->T',W52L,5
28429: 'G->T',W52C,4
28430: 'T->C',F53L,1
28431: 'T->A',F53Y,224
28432: 'C->T',F53F,11236
28433: 'A->G',T54A,5
28433: 'A->T',T54S,11
28434: 'C->G',T54S,4
28435: 'C->A',T54T,54
28435: 'C->G',T54T,7
28435: 'C->T',T54T,1253
28436: 'G->A',A55T,7
28436: 'G->C',A55P,33
28436: 'G->T',A55S,1644
28438: 'T->C',A55A,749
28439: 'C->A',L56I,8
28439: 'C->T',L56F,160
28441: 'C->T',L56L,2140
28442: 'A->T',T57S,1
28443: 'C->G',T57S,1
28444: 'T->A',T57T,3
28444: 'T->C',T57T,8
28444: 'T->G',T57T,4
28445: 'C->G',Q58E,2
28447: 'A->G',Q58Q,107
28448: 'C->T',H59Y,18
28449: 'A->G',H59R,2
28449: 'A->T',H59L,1
28450: 'T->C',H59H,11
28451: 'G->A',G60S,46
28451: 'G->C',G60R,322
28451: 'G->T',G60C,63
28452: 'G->C',G60A,3
28452: 'G->T',G60V,16
28453: 'C->A',G60G,7
28453: 'C->G',G60G,20
28453: 'C->T',G60G,2471
28454: 'A->C',K61Q,1
28454: 'A->G',K61E,2
28455: 'A->C',K61T,5
28455: 'A->G',K61R,15
28455: 'A->T',K61M,1
28456: 'G->A',K61K,264
28456: 'G->C',K61N,4
28456: 'G->T',K61N,81
28457: 'G->A',E62K,55
28457: 'G->C',E62Q,46
28458: 'A->C',E62A,2
28458: 'A->G',E62G,1
28458: 'A->T',E62V,42
28459: 'A->C',E62D,2
28459: 'A->G',E62E,117
28459: 'A->T',E62D,4
28460: 'G->A',D63N,2706
28460: 'G->C',D63H,151
28460: 'G->T',D63Y,1391
28461: 'A->G',D63G,1030266
28461: 'A->T',D63V,543
28462: 'C->A',D63E,13
28462: 'C->T',D63D,256
28463: 'C->A',L64I,4
28463: 'C->T',L64F,4
28464: 'T->C',L64P,13
28465: 'T->A',L64L,2
28465: 'T->C',L64L,88
28466: 'A->C',K65Q,3
28466: 'A->G',K65E,20
28467: 'A->C',K65T,5
28467: 'A->G',K65R,232
28467: 'A->T',K65I,27
28468: 'A->C',K65N,24
28468: 'A->G',K65K,151
28468: 'A->T',K65N,15
28469: 'T->C',F66L,2
28471: 'C->T',F66F,343
28472: 'C->A',P67T,38
28472: 'C->G',P67A,4
28472: 'C->T',P67S,58598
28473: 'C->A',P67H,202
28473: 'C->G',P67R,85
28473: 'C->T',P67L,1279
28474: 'T->A',P67P,119
28474: 'T->C',P67P,283
28474: 'T->G',P67P,27
28475: 'C->A',R68R,95
28475: 'C->G',R68G,6
28476: 'G->A',R68Q,49
28476: 'G->C',R68P,44
28476: 'G->T',R68L,114
28477: 'A->C',R68R,141
28477: 'A->G',R68R,230
28477: 'A->T',R68R,17
28479: 'G->A',G69E,5
28480: 'A->C',G69G,15
28480: 'A->G',G69G,106
28480: 'A->T',G69G,9
28481: 'C->A',Q70K,106
28481: 'C->G',Q70E,5
28482: 'A->C',Q70P,2
28482: 'A->G',Q70R,270
28482: 'A->T',Q70L,7
28483: 'A->C',Q70H,14
28483: 'A->G',Q70Q,172
28483: 'A->T',Q70H,268
28485: 'G->T',G71V,1
28486: 'C->A',G71G,42
28486: 'C->T',G71G,381
28487: 'G->A',V72I,2007
28487: 'G->C',V72L,305
28487: 'G->T',V72F,1
28489: 'T->A',V72V,26
28489: 'T->C',V72V,9
28489: 'T->G',V72V,1
28491: 'C->T',P73L,2
28492: 'A->C',P73P,4
28492: 'A->G',P73P,313
28492: 'A->T',P73P,183
28493: 'A->C',I74L,61
28493: 'A->G',I74V,53
28494: 'T->C',I74T,27
28495: 'T->C',I74I,17
28496: 'A->C',N75H,1
28497: 'A->G',N75S,1
28498: 'C->T',N75N,8850
28499: 'A->G',T76A,9
28499: 'A->T',T76S,4
28500: 'C->A',T76N,2
28500: 'C->T',T76I,143
28501: 'C->T',T76T,14
28502: 'A->G',N77D,1
28502: 'A->T',N77Y,3
28503: 'A->C',N77T,17
28503: 'A->G',N77S,9
28503: 'A->T',N77I,2
28504: 'T->C',N77N,4
28505: 'A->G',S78G,118
28505: 'A->T',S78C,2
28506: 'G->A',S78N,8
28506: 'G->C',S78T,2
28506: 'G->T',S78I,9
28507: 'C->G',S78R,1
28507: 'C->T',S78S,941
28508: 'A->C',S79R,2
28508: 'A->G',S79G,43
28508: 'A->T',S79C,29
28509: 'G->A',S79N,166
28509: 'G->C',S79T,23
28509: 'G->T',S79I,147
28510: 'T->A',S79R,1
28510: 'T->C',S79S,51
28511: 'C->A',P80T,21
28511: 'C->G',P80A,175
28511: 'C->T',P80S,412
28512: 'C->A',P80Q,205
28512: 'C->G',P80R,64428
28512: 'C->T',P80L,206
28513: 'A->C',P80P,31
28513: 'A->G',P80P,75
28513: 'A->T',P80P,113
28514: 'G->A',D81N,12
28514: 'G->C',D81H,214
28514: 'G->T',D81Y,295
28515: 'A->C',D81A,6
28515: 'A->G',D81G,42
28515: 'A->T',D81V,13
28516: 'T->C',D81D,427
28517: 'G->T',D82Y,7
28519: 'C->A',D82E,91
28519: 'C->G',D82E,1
28519: 'C->T',D82D,399
28520: 'C->A',Q83K,73
28520: 'C->G',Q83E,8
28521: 'A->G',Q83R,135
28522: 'A->C',Q83H,33
28522: 'A->G',Q83Q,174
28522: 'A->T',Q83H,7
28523: 'A->G',I84V,494
28524: 'T->C',I84T,2
28525: 'T->C',I84I,2
28526: 'G->A',G85S,2
28527: 'G->A',G85D,1
28528: 'C->A',G85G,327
28528: 'C->T',G85G,602
28531: 'C->T',Y86Y,5107
28533: 'A->T',Y87F,2
28534: 'C->T',Y87Y,225
28535: 'C->A',R88R,57
28536: 'G->A',R88Q,11
28536: 'G->T',R88L,3
28537: 'A->C',R88R,8
28537: 'A->G',R88R,33
28537: 'A->T',R88R,2
28538: 'A->C',R89R,28
28538: 'A->G',R89G,1
28539: 'G->A',R89K,28
28539: 'G->C',R89T,41
28539: 'G->T',R89I,165
28540: 'A->C',R89S,20
28540: 'A->G',R89R,103
28540: 'A->T',R89S,2
28541: 'G->A',A90T,770
28541: 'G->T',A90S,3373
28542: 'C->A',A90D,1
28542: 'C->T',A90V,191
28543: 'T->A',A90A,2
28543: 'T->C',A90A,63
28544: 'A->G',T91A,38
28544: 'A->T',T91S,22
28545: 'C->A',T91N,12
28545: 'C->T',T91I,15
28546: 'C->A',T91T,10
28546: 'C->T',T91T,32
28547: 'A->C',R92R,5
28548: 'G->A',R92K,11
28548: 'G->C',R92T,1
28548: 'G->T',R92I,2
28549: 'A->G',R92R,2
28550: 'C->A',R93R,150
28551: 'G->A',R93Q,9
28551: 'G->C',R93P,4
28551: 'G->T',R93L,43
28552: 'A->C',R93R,1
28552: 'A->G',R93R,3
28552: 'A->T',R93R,4
28553: 'A->C',I94L,2
28553: 'A->G',I94V,98
28553: 'A->T',I94F,3
28554: 'T->C',I94T,1
28555: 'T->C',I94I,16
28555: 'T->G',I94M,3
28556: 'C->A',R95S,1
28556: 'C->T',R95C,85
28557: 'G->A',R95H,48
28557: 'G->C',R95P,19
28557: 'G->T',R95L,72
28558: 'T->C',R95R,17
28559: 'G->A',G96S,3019
28559: 'G->C',G96R,2
28559: 'G->T',G96C,1243
28560: 'G->A',G96D,23
28560: 'G->C',G96A,1
28560: 'G->T',G96V,94
28561: 'T->C',G96G,189
28562: 'G->A',G97S,386
28562: 'G->T',G97C,37
28563: 'G->A',G97D,6
28563: 'G->T',G97V,113
28564: 'T->A',G97G,1
28564: 'T->C',G97G,5
28565: 'G->A',D98N,37
28565: 'G->C',D98H,2
28565: 'G->T',D98Y,30
28566: 'A->C',D98A,1
28566: 'A->G',D98G,23
28567: 'C->A',D98E,1
28567: 'C->G',D98E,1
28567: 'C->T',D98D,330
28568: 'G->A',G99S,478
28568: 'G->T',G99C,51
28569: 'G->A',G99D,7
28569: 'G->T',G99V,2
28570: 'T->A',G99G,21
28570: 'T->C',G99G,28
28571: 'A->C',K100Q,2
28571: 'A->G',K100E,2
28572: 'A->C',K100T,2
28572: 'A->G',K100R,40
28572: 'A->T',K100I,1
28573: 'A->C',K100N,4
28573: 'A->G',K100K,50
28573: 'A->T',K100N,6
28574: 'A->C',M101L,8
28574: 'A->G',M101V,31
28574: 'A->T',M101L,23
28575: 'T->C',M101T,17
28576: 'G->A',M101I,67
28576: 'G->C',M101I,147
28576: 'G->T',M101I,255
28577: 'A->C',K102Q,2
28578: 'A->G',K102R,54
28578: 'A->T',K102I,3
28579: 'A->G',K102K,48
28580: 'G->A',D103N,197
28580: 'G->C',D103H,60
28580: 'G->T',D103Y,1505
28581: 'A->C',D103A,8
28581: 'A->G',D103G,113
28581: 'A->T',D103V,12
28582: 'T->A',D103E,21
28582: 'T->C',D103D,245
28582: 'T->G',D103E,6
28583: 'C->A',L104I,22
28584: 'T->A',L104H,1
28584: 'T->C',L104P,1
28585: 'C->A',L104L,12
28585: 'C->G',L104L,16
28585: 'C->T',L104L,214
28586: 'A->G',S105G,39
28586: 'A->T',S105C,7
28587: 'G->A',S105N,25
28588: 'T->C',S105S,76
28589: 'C->T',P106S,37
28591: 'A->C',P106P,8
28591: 'A->G',P106P,27
28591: 'A->T',P106P,64
28592: 'A->C',R107R,91
28592: 'A->G',R107G,1
28593: 'G->A',R107K,7
28593: 'G->C',R107T,1
28594: 'A->G',R107R,212
28598: 'T->C',Y109H,2
28599: 'A->T',Y109F,57
28600: 'T->C',Y109Y,2417
28602: 'T->A',F110Y,1
28603: 'C->T',F110F,10963
28605: 'A->T',Y111F,1
28606: 'C->T',Y111Y,3638
28607: 'T->C',Y112H,1
28608: 'A->C',Y112S,4
28608: 'A->T',Y112F,2
28609: 'C->T',Y112Y,326
28610: 'C->A',L113I,76
28610: 'C->G',L113V,7
28610: 'C->T',L113L,194
28611: 'T->A',L113Q,5
28612: 'A->C',L113L,5
28612: 'A->G',L113L,92
28612: 'A->T',L113L,39
28613: 'G->C',G114R,1
28614: 'G->A',G114E,1
28614: 'G->C',G114A,4
28614: 'G->T',G114V,1
28615: 'A->C',G114G,149
28615: 'A->G',G114G,60
28615: 'A->T',G114G,13
28616: 'A->C',T115P,3
28617: 'C->A',T115N,3
28617: 'C->T',T115I,4
28618: 'T->A',T115T,814
28618: 'T->C',T115T,229
28618: 'T->G',T115T,19
28619: 'G->A',G116R,3
28619: 'G->C',G116R,1
28619: 'G->T',G116W,2
28620: 'G->A',G116E,5
28620: 'G->T',G116V,3
28621: 'G->A',G116G,661
28621: 'G->C',G116G,2
28621: 'G->T',G116G,676
28622: 'C->A',P117T,2
28622: 'C->T',P117S,6
28623: 'C->T',P117L,7
28624: 'A->C',P117P,19
28624: 'A->G',P117P,466
28624: 'A->T',P117P,233
28625: 'G->A',E118K,2
28625: 'G->C',E118Q,44
28626: 'A->C',E118A,5
28626: 'A->G',E118G,4
28626: 'A->T',E118V,5
28627: 'A->C',E118D,30
28627: 'A->G',E118E,42
28627: 'A->T',E118D,38
28628: 'G->A',A119T,24
28628: 'G->C',A119P,180
28628: 'G->T',A119S,6686
28629: 'C->A',A119D,28
28629: 'C->G',A119G,2
28629: 'C->T',A119V,106
28630: 'T->A',A119A,20
28630: 'T->C',A119A,79
28630: 'T->G',A119A,9
28631: 'G->A',G120R,147
28631: 'G->C',G120R,15
28632: 'G->A',G120E,118
28632: 'G->C',G120A,83
28632: 'G->T',G120V,610
28633: 'A->C',G120G,9
28633: 'A->G',G120G,51
28633: 'A->T',G120G,1
28634: 'C->A',L121I,77
28634: 'C->G',L121V,4
28634: 'C->T',L121F,6
28635: 'T->A',L121H,1
28635: 'T->G',L121R,2
28636: 'T->A',L121L,6
28636: 'T->C',L121L,25
28636: 'T->G',L121L,14
28637: 'C->A',P122T,11
28637: 'C->T',P122S,187
28638: 'C->A',P122H,178
28638: 'C->T',P122L,836
28639: 'C->A',P122P,64
28639: 'C->T',P122P,124
28640: 'T->C',Y123H,1
28641: 'A->T',Y123F,12
28642: 'T->C',Y123Y,1074
28643: 'G->A',G124S,79
28643: 'G->T',G124C,8
28644: 'G->A',G124D,42
28645: 'T->A',G124G,19
28645: 'T->C',G124G,92
28646: 'G->A',A125T,51
28646: 'G->T',A125S,68
28647: 'C->A',A125D,2
28647: 'C->T',A125V,850
28648: 'T->A',A125A,2
28648: 'T->C',A125A,66
28648: 'T->G',A125A,2
28649: 'A->G',N126D,10
28649: 'A->T',N126Y,14
28650: 'A->C',N126T,10
28650: 'A->G',N126S,54
28650: 'A->T',N126I,1
28651: 'C->A',N126K,63
28651: 'C->G',N126K,3
28651: 'C->T',N126N,12098
28652: 'A->C',K127Q,697
28652: 'A->G',K127E,11
28653: 'A->C',K127T,8
28653: 'A->G',K127R,145
28653: 'A->T',K127I,22
28654: 'A->C',K127N,6
28654: 'A->G',K127K,120
28654: 'A->T',K127N,4
28655: 'G->A',D128N,332
28655: 'G->C',D128H,143
28655: 'G->T',D128Y,1145
28656: 'A->C',D128A,5
28656: 'A->G',D128G,25
28657: 'C->A',D128E,45
28657: 'C->G',D128E,27
28657: 'C->T',D128D,10257
28658: 'G->A',G129S,101
28658: 'G->T',G129C,8
28659: 'G->A',G129D,40
28660: 'C->A',G129G,10
28660: 'C->G',G129G,3
28660: 'C->T',G129G,103
28661: 'A->C',I130L,2
28661: 'A->G',I130V,85
28662: 'T->C',I130T,168
28663: 'C->T',I130I,110
28664: 'A->C',I131L,4
28664: 'A->G',I131V,91
28664: 'A->T',I131L,100
28665: 'T->A',I131K,3
28665: 'T->C',I131T,75
28666: 'A->G',I131M,122
28666: 'A->T',I131I,320
28668: 'G->T',W132L,1
28671: 'T->C',V133A,26
28672: 'T->A',V133V,100
28672: 'T->C',V133V,96
28672: 'T->G',V133V,6
28673: 'G->A',A134T,40
28673: 'G->T',A134S,353
28674: 'C->A',A134E,5
28674: 'C->G',A134G,9
28674: 'C->T',A134V,1104
28675: 'A->C',A134A,4
28675: 'A->G',A134A,79
28675: 'A->T',A134A,28
28676: 'A->C',T135P,4
28676: 'A->G',T135A,196
28676: 'A->T',T135S,2
28677: 'C->A',T135N,132
28677: 'C->G',T135S,1
28677: 'C->T',T135I,10781
28678: 'T->A',T135T,61
28678: 'T->C',T135T,139
28678: 'T->G',T135T,16
28679: 'G->A',E136K,36
28679: 'G->C',E136Q,182
28680: 'A->C',E136A,89
28680: 'A->G',E136G,45
28680: 'A->T',E136V,7
28681: 'G->A',E136E,203
28681: 'G->C',E136D,2
28681: 'G->T',E136D,2406
28682: 'G->A',G137R,134
28682: 'G->C',G137R,1
28683: 'G->A',G137E,55
28683: 'G->C',G137A,13
28683: 'G->T',G137V,201
28684: 'A->C',G137G,19
28684: 'A->G',G137G,165
28684: 'A->T',G137G,374
28685: 'G->T',A138S,343
28686: 'C->T',A138V,2
28687: 'C->A',A138A,223
28687: 'C->T',A138A,637
28688: 'T->A',L139M,8
28688: 'T->C',L139L,758
28688: 'T->G',L139V,3
28689: 'T->C',L139S,37
28689: 'T->G',L139W,7
28690: 'G->A',L139L,139
28690: 'G->C',L139F,4021
28690: 'G->T',L139F,5821
28691: 'A->C',N140H,22
28691: 'A->G',N140D,15
28691: 'A->T',N140Y,23
28692: 'A->C',N140T,115
28692: 'A->G',N140S,74
28692: 'A->T',N140I,4
28693: 'T->A',N140K,2
28693: 'T->C',N140N,803
28693: 'T->G',N140K,2
28694: 'A->G',T141A,21
28694: 'A->T',T141S,3
28695: 'C->A',T141K,10
28695: 'C->G',T141R,11
28695: 'C->T',T141I,1565
28696: 'A->C',T141T,160
28696: 'A->G',T141T,51
28696: 'A->T',T141T,22
28697: 'C->A',P142T,22
28697: 'C->G',P142A,1
28697: 'C->T',P142S,3311
28698: 'C->A',P142Q,36
28698: 'C->G',P142R,10
28698: 'C->T',P142L,168
28699: 'A->C',P142P,49
28699: 'A->G',P142P,2227
28699: 'A->T',P142P,544
28702: 'A->G',K143K,145
28702: 'A->T',K143N,2
28703: 'G->A',D144N,272
28703: 'G->C',D144H,1269
28703: 'G->T',D144Y,1543
28704: 'A->C',D144A,20
28704: 'A->G',D144G,347
28704: 'A->T',D144V,89
28705: 'T->A',D144E,4
28705: 'T->C',D144D,1209
28705: 'T->G',D144E,11
28706: 'C->A',H145N,22
28706: 'C->T',H145Y,3400
28707: 'A->G',H145R,7
28707: 'A->T',H145L,18
28708: 'C->A',H145Q,414
28708: 'C->G',H145Q,18
28708: 'C->T',H145H,5336
28709: 'A->C',I146L,1
28709: 'A->G',I146V,5
28709: 'A->T',I146F,4
28711: 'T->A',I146I,13
28711: 'T->C',I146I,80
28712: 'G->A',G147S,701
28712: 'G->C',G147R,1
28712: 'G->T',G147C,6
28713: 'G->A',G147D,41
28713: 'G->C',G147A,2
28713: 'G->T',G147V,1
28714: 'C->A',G147G,9
28714: 'C->T',G147G,237
28715: 'A->G',T148A,131
28715: 'A->T',T148S,131
28716: 'C->G',T148S,4
28716: 'C->T',T148I,126
28717: 'C->A',T148T,71
28717: 'C->G',T148T,5
28717: 'C->T',T148T,739
28720: 'C->A',R149R,17
28720: 'C->G',R149R,7
28720: 'C->T',R149R,3009
28721: 'A->C',N150H,29
28721: 'A->G',N150D,2
28721: 'A->T',N150Y,4
28722: 'A->C',N150T,28
28722: 'A->G',N150S,78
28722: 'A->T',N150I,7
28723: 'T->C',N150N,566
28723: 'T->G',N150K,2
28724: 'C->A',P151T,16
28724: 'C->G',P151A,6
28724: 'C->T',P151S,2342
28725: 'C->A',P151H,33
28725: 'C->G',P151R,1
28725: 'C->T',P151L,3447
28726: 'T->A',P151P,97
28726: 'T->C',P151P,73
28726: 'T->G',P151P,2
28727: 'G->A',A152T,96
28727: 'G->C',A152P,13
28727: 'G->T',A152S,5374
28728: 'C->A',A152D,93
28728: 'C->G',A152G,5
28728: 'C->T',A152V,855
28729: 'T->A',A152A,17
28729: 'T->C',A152A,106
28729: 'T->G',A152A,383
28730: 'A->G',N153D,1
28730: 'A->T',N153Y,5
28731: 'A->C',N153T,2
28731: 'A->G',N153S,5
28732: 'C->A',N153K,2
28732: 'C->T',N153N,2220
28733: 'A->G',N154D,655
28733: 'A->T',N154Y,15
28734: 'A->C',N154T,4
28734: 'A->G',N154S,69
28734: 'A->T',N154I,16
28735: 'T->A',N154K,2
28735: 'T->C',N154N,1866
28735: 'T->G',N154K,1
28736: 'G->A',A155T,54
28736: 'G->C',A155P,5
28736: 'G->T',A155S,392
28737: 'C->A',A155D,21
28737: 'C->G',A155G,2
28737: 'C->T',A155V,1268
28738: 'T->A',A155A,94
28738: 'T->C',A155A,30
28738: 'T->G',A155A,3
28739: 'G->A',A156T,3
28739: 'G->C',A156P,1
28739: 'G->T',A156S,4759
28740: 'C->G',A156G,93
28740: 'C->T',A156V,30
28741: 'A->C',A156A,13
28741: 'A->G',A156A,68
28741: 'A->T',A156A,145
28742: 'A->C',I157L,12
28742: 'A->G',I157V,281
28742: 'A->T',I157F,2
28743: 'T->A',I157N,1
28743: 'T->C',I157T,193
28744: 'C->A',I157I,38
28744: 'C->G',I157M,2
28744: 'C->T',I157I,6492
28745: 'G->A',V158M,9
28745: 'G->C',V158L,7
28745: 'G->T',V158L,60
28746: 'T->C',V158A,6
28746: 'T->G',V158G,1
28747: 'G->A',V158V,179
28747: 'G->C',V158V,48
28747: 'G->T',V158V,1152
28748: 'C->A',L159I,30
28748: 'C->G',L159V,18
28748: 'C->T',L159L,1267
28749: 'T->C',L159P,1
28750: 'A->C',L159L,2
28750: 'A->G',L159L,74
28750: 'A->T',L159L,5
28751: 'C->A',Q160K,21
28751: 'C->G',Q160E,1
28752: 'A->C',Q160P,2
28752: 'A->G',Q160R,44
28752: 'A->T',Q160L,12
28753: 'A->C',Q160H,23
28753: 'A->G',Q160Q,29
28753: 'A->T',Q160H,16
28754: 'C->A',L161I,63
28754: 'C->G',L161V,8
28754: 'C->T',L161F,752
28755: 'T->A',L161H,8
28756: 'T->A',L161L,2
28756: 'T->C',L161L,360
28756: 'T->G',L161L,41
28757: 'C->A',P162T,11
28757: 'C->G',P162A,10
28757: 'C->T',P162S,302
28758: 'C->A',P162H,54
28758: 'C->G',P162R,7
28758: 'C->T',P162L,234
28759: 'T->A',P162P,150
28759: 'T->C',P162P,1963
28759: 'T->G',P162P,55
28760: 'C->A',Q163K,163
28760: 'C->G',Q163E,53
28761: 'A->C',Q163P,19
28761: 'A->G',Q163R,42
28761: 'A->T',Q163L,141
28762: 'A->C',Q163H,32
28762: 'A->G',Q163Q,69
28762: 'A->T',Q163H,8
28763: 'G->A',G164R,272
28763: 'G->C',G164R,21
28764: 'G->A',G164E,97
28764: 'G->C',G164A,10
28764: 'G->T',G164V,152
28765: 'A->C',G164G,32
28765: 'A->G',G164G,125
28765: 'A->T',G164G,11
28766: 'A->G',T165A,291
28766: 'A->T',T165S,20
28767: 'C->T',T165I,367
28768: 'A->C',T165T,2
28768: 'A->G',T165T,157
28768: 'A->T',T165T,97
28769: 'A->C',T166P,7
28769: 'A->G',T166A,22
28769: 'A->T',T166S,1
28770: 'C->A',T166K,5
28770: 'C->G',T166R,1
28770: 'C->T',T166I,865
28771: 'A->C',T166T,3
28771: 'A->G',T166T,60
28771: 'A->T',T166T,39
28772: 'T->A',L167M,4
28772: 'T->C',L167L,134
28772: 'T->G',L167V,14
28773: 'T->C',L167S,16
28773: 'T->G',L167W,1
28774: 'G->A',L167L,79
28774: 'G->C',L167F,3
28774: 'G->T',L167F,439
28775: 'C->A',P168T,147
28775: 'C->G',P168A,22
28775: 'C->T',P168S,1784
28776: 'C->A',P168Q,235
28776: 'C->G',P168R,3
28776: 'C->T',P168L,62
28777: 'A->C',P168P,199
28777: 'A->G',P168P,455
28777: 'A->T',P168P,36
28778: 'A->C',K169Q,1
28779: 'A->C',K169T,3
28779: 'A->G',K169R,233
28779: 'A->T',K169I,1
28780: 'A->G',K169K,63
28781: 'G->A',G170S,24
28781: 'G->C',G170R,1
28781: 'G->T',G170C,5
28782: 'G->C',G170A,2
28782: 'G->T',G170V,1
28783: 'C->A',G170G,21
28783: 'C->T',G170G,115
28784: 'T->A',F171I,24
28784: 'T->C',F171L,40
28784: 'T->G',F171V,1
28785: 'T->A',F171Y,20
28785: 'T->C',F171S,1
28785: 'T->G',F171C,7
28786: 'C->A',F171L,2
28786: 'C->T',F171F,66
28787: 'T->C',Y172H,5
28788: 'A->G',Y172C,1
28789: 'C->T',Y172Y,1194
28790: 'G->A',A173T,45
28790: 'G->T',A173S,940
28791: 'C->T',A173V,2007
28792: 'A->C',A173A,19
28792: 'A->G',A173A,134
28792: 'A->T',A173A,1266
28793: 'G->A',E174K,1
28795: 'A->G',E174E,678
28796: 'G->A',G175R,9
28798: 'G->A',G175G,1166
28798: 'G->C',G175G,1
28798: 'G->T',G175G,879
28799: 'A->G',S176G,3
28800: 'G->A',S176N,1
28800: 'G->C',S176T,1
28801: 'C->A',S176R,2
28801: 'C->T',S176S,937
28802: 'A->C',R177R,6
28802: 'A->G',R177G,42
28803: 'G->A',R177K,53
28803: 'G->T',R177I,12
28804: 'A->C',R177S,9
28804: 'A->G',R177R,1921
28804: 'A->T',R177S,1
28805: 'G->A',G178S,151
28805: 'G->C',G178R,14
28805: 'G->T',G178C,28
28806: 'G->A',G178D,194
28806: 'G->C',G178A,4
28806: 'G->T',G178V,467
28807: 'C->A',G178G,197
28807: 'C->T',G178G,929
28808: 'G->A',G179S,956
28808: 'G->C',G179R,2
28808: 'G->T',G179C,131
28809: 'G->A',G179D,127
28809: 'G->C',G179A,1
28809: 'G->T',G179V,1259
28810: 'C->A',G179G,30
28810: 'C->T',G179G,319
28811: 'A->C',S180R,4
28811: 'A->G',S180G,41
28811: 'A->T',S180C,21
28812: 'G->A',S180N,54
28812: 'G->C',S180T,154
28812: 'G->T',S180I,726
28813: 'T->A',S180R,1
28813: 'T->C',S180S,201
28813: 'T->G',S180R,20
28814: 'C->A',Q181K,16
28814: 'C->G',Q181E,17
28815: 'A->G',Q181R,56
28815: 'A->T',Q181L,178
28816: 'A->C',Q181H,34
28816: 'A->G',Q181Q,141
28816: 'A->T',Q181H,17
28817: 'G->A',A182T,134
28817: 'G->C',A182P,15
28817: 'G->T',A182S,2456
28818: 'C->A',A182D,50
28818: 'C->T',A182V,119
28819: 'C->A',A182A,185
28819: 'C->G',A182A,4
28819: 'C->T',A182A,192
28820: 'T->A',S183T,631
28820: 'T->C',S183P,205
28820: 'T->G',S183A,31
28821: 'C->A',S183Y,3499
28821: 'C->T',S183F,43
28822: 'T->A',S183S,29
28822: 'T->C',S183S,68
28822: 'T->G',S183S,6
28823: 'T->A',S184T,1
28823: 'T->C',S184P,33
28823: 'T->G',S184A,3
28824: 'C->A',S184Y,2
28824: 'C->T',S184F,18
28825: 'T->A',S184S,6
28825: 'T->C',S184S,106
28825: 'T->G',S184S,99
28826: 'C->A',R185S,11
28826: 'C->G',R185G,4
28826: 'C->T',R185C,512
28827: 'G->A',R185H,54
28827: 'G->C',R185P,67
28827: 'G->T',R185L,118
28828: 'T->A',R185R,2
28828: 'T->C',R185R,77
28828: 'T->G',R185R,18
28829: 'T->A',S186T,10
28829: 'T->C',S186P,45
28829: 'T->G',S186A,21
28830: 'C->A',S186Y,450
28830: 'C->T',S186F,214
28831: 'C->A',S186S,157
28831: 'C->G',S186S,3
28831: 'C->T',S186S,433
28832: 'T->A',S187T,11
28832: 'T->C',S187P,51
28832: 'T->G',S187A,32
28833: 'C->T',S187L,9437
28834: 'A->C',S187S,4
28834: 'A->G',S187S,136
28834: 'A->T',S187S,24
28835: 'T->A',S188T,2
28835: 'T->C',S188P,91
28835: 'T->G',S188A,1
28836: 'C->T',S188L,711
28837: 'A->C',S188S,2
28837: 'A->G',S188S,56
28837: 'A->T',S188S,27
28838: 'C->A',R189S,36
28838: 'C->T',R189C,85
28839: 'G->A',R189H,268
28839: 'G->C',R189P,1
28839: 'G->T',R189L,130
28840: 'T->C',R189R,30
28841: 'A->G',S190G,191
28841: 'A->T',S190C,15
28842: 'G->A',S190N,319
28842: 'G->T',S190I,2930
28843: 'T->A',S190R,1
28843: 'T->C',S190S,39
28843: 'T->G',S190R,319
28844: 'C->A',R191S,19
28844: 'C->G',R191G,1
28844: 'C->T',R191C,102
28845: 'G->A',R191H,293
28845: 'G->C',R191P,2
28845: 'G->T',R191L,321
28846: 'C->A',R191R,161
28846: 'C->G',R191R,12
28846: 'C->T',R191R,1978
28847: 'A->C',N192H,2
28847: 'A->G',N192D,58
28847: 'A->T',N192Y,56
28848: 'A->C',N192T,3
28848: 'A->G',N192S,49
28848: 'A->T',N192I,1
28849: 'C->A',N192K,2
28849: 'C->G',N192K,74
28849: 'C->T',N192N,4504
28850: 'A->C',S193R,4
28850: 'A->G',S193G,94
28850: 'A->T',S193C,20
28851: 'G->A',S193N,171
28851: 'G->C',S193T,724
28851: 'G->T',S193I,3718
28852: 'T->C',S193S,59
28852: 'T->G',S193R,118
28853: 'T->A',S194T,10
28853: 'T->C',S194P,143
28853: 'T->G',S194A,130
28854: 'C->T',S194L,47386
28855: 'A->C',S194S,204
28855: 'A->G',S194S,285
28855: 'A->T',S194S,167
28856: 'A->C',R195R,944
28856: 'A->G',R195G,32
28857: 'G->A',R195K,336
28857: 'G->C',R195T,485
28857: 'G->T',R195I,3016
28858: 'A->C',R195S,46
28858: 'A->G',R195R,127
28858: 'A->T',R195S,51
28859: 'A->C',N196H,58
28859: 'A->G',N196D,26
28859: 'A->T',N196Y,22
28860: 'A->C',N196T,17
28860: 'A->G',N196S,354
28860: 'A->T',N196I,340
28861: 'T->A',N196K,10
28861: 'T->C',N196N,69
28861: 'T->G',N196K,11
28862: 'T->A',S197T,575
28862: 'T->C',S197P,421
28862: 'T->G',S197A,4
28863: 'C->T',S197L,3059
28864: 'A->C',S197S,4
28864: 'A->G',S197S,37
28864: 'A->T',S197S,345
28865: 'A->C',T198P,3
28865: 'A->G',T198A,22
28866: 'C->A',T198N,78
28866: 'C->G',T198S,2
28866: 'C->T',T198I,665
28867: 'T->A',T198T,51
28867: 'T->C',T198T,167
28867: 'T->G',T198T,29
28868: 'C->A',P199T,64
28868: 'C->G',P199A,1
28868: 'C->T',P199S,2993
28869: 'C->A',P199Q,66
28869: 'C->G',P199R,4
28869: 'C->T',P199L,85408
28870: 'A->C',P199P,67
28870: 'A->G',P199P,243
28870: 'A->T',P199P,341
28871: 'G->A',G200S,164
28871: 'G->C',G200R,1
28871: 'G->T',G200C,1214
28872: 'G->A',G200D,329
28872: 'G->C',G200A,3
28872: 'G->T',G200V,77
28873: 'C->A',G200G,44
28873: 'C->G',G200G,18
28873: 'C->T',G200G,403
28874: 'A->C',S201R,11
28874: 'A->G',S201G,307
28874: 'A->T',S201C,65
28875: 'G->A',S201N,134
28875: 'G->T',S201I,2417
28876: 'C->A',S201R,4
28876: 'C->T',S201S,501
28877: 'A->C',S202R,19
28877: 'A->G',S202G,133
28877: 'A->T',S202C,76072
28878: 'G->A',S202N,3002
28878: 'G->C',S202T,75227
28878: 'G->T',S202I,1011
28879: 'T->A',S202R,104
28879: 'T->C',S202S,125
28879: 'T->G',S202R,2307
28880: 'A->C',R203R,2
28880: 'A->G',R203G,1384
28880: 'A->T',R203W,13
28881: 'G->A',R203K,943744
28881: 'G->C',R203T,151
28881: 'G->T',R203M,1059405
28882: 'G->A',R203R,942240
28882: 'G->C',R203S,78
28882: 'G->T',R203S,418
28883: 'G->A',G204R,372
28883: 'G->C',G204R,942603
28884: 'G->A',G204E,310
28884: 'G->C',G204A,64116
28884: 'G->T',G204V,1775
28885: 'A->C',G204G,17
28885: 'A->G',G204G,76
28885: 'A->T',G204G,15
28886: 'A->C',T205P,14
28886: 'A->G',T205A,76
28886: 'A->T',T205S,16
28887: 'C->A',T205N,145
28887: 'C->G',T205S,68
28887: 'C->T',T205I,60674
28888: 'T->A',T205T,30
28888: 'T->C',T205T,240
28888: 'T->G',T205T,18
28889: 'T->A',S206T,32
28889: 'T->C',S206P,281
28889: 'T->G',S206A,38
28890: 'C->A',S206Y,31
28890: 'C->G',S206C,10
28890: 'C->T',S206F,2278
28891: 'T->A',S206S,22
28891: 'T->C',S206S,144
28891: 'T->G',S206S,115
28892: 'C->A',P207T,77
28892: 'C->G',P207A,2
28892: 'C->T',P207S,4024
28893: 'C->A',P207H,73
28893: 'C->G',P207R,1
28893: 'C->T',P207L,2540
28894: 'T->A',P207P,38
28894: 'T->C',P207P,38
28894: 'T->G',P207P,2
28895: 'G->A',A208T,72
28895: 'G->C',A208P,69
28895: 'G->T',A208S,8517
28896: 'C->A',A208D,47
28896: 'C->G',A208G,301
28896: 'C->T',A208V,1287
28897: 'T->A',A208A,11
28897: 'T->C',A208A,734
28897: 'T->G',A208A,2
28898: 'A->C',R209R,9
28898: 'A->G',R209G,23
28899: 'G->A',R209K,857
28899: 'G->C',R209T,317
28899: 'G->T',R209I,4573
28900: 'A->C',R209S,58
28900: 'A->G',R209R,397
28900: 'A->T',R209S,122
28901: 'A->C',M210L,3
28901: 'A->G',M210V,90
28901: 'A->T',M210L,51
28902: 'T->A',M210K,36
28902: 'T->C',M210T,260
28902: 'T->G',M210R,25
28903: 'G->A',M210I,282
28903: 'G->C',M210I,242
28903: 'G->T',M210I,4767
28904: 'G->A',A211T,662
28904: 'G->C',A211P,14
28904: 'G->T',A211S,2757
28905: 'C->A',A211D,107
28905: 'C->G',A211G,4
28905: 'C->T',A211V,4964
28906: 'T->A',A211A,111
28906: 'T->C',A211A,75
28906: 'T->G',A211A,10
28907: 'G->A',G212S,270
28907: 'G->C',G212R,12
28907: 'G->T',G212C,1041
28908: 'G->A',G212D,245
28908: 'G->C',G212A,8
28908: 'G->T',G212V,2167
28909: 'C->A',G212G,22
28909: 'C->T',G212G,2042
28910: 'A->C',N213H,8
28910: 'A->G',N213D,63
28910: 'A->T',N213Y,1242
28911: 'A->C',N213T,39
28911: 'A->G',N213S,69
28911: 'A->T',N213I,46
28912: 'T->A',N213K,20
28912: 'T->C',N213N,359
28912: 'T->G',N213K,2
28913: 'G->A',G214S,298
28913: 'G->C',G214R,13
28913: 'G->T',G214C,2975
28914: 'G->A',G214D,102
28914: 'G->C',G214A,30
28914: 'G->T',G214V,117
28915: 'C->A',G214G,43
28915: 'C->G',G214G,4
28915: 'C->T',G214G,2166
28916: 'G->A',G215S,349
28916: 'G->C',G215R,3
28916: 'G->T',G215C,898288
28917: 'G->A',G215D,128
28917: 'G->C',G215A,84
28917: 'G->T',G215V,399
28918: 'T->A',G215G,1
28918: 'T->C',G215G,180
28919: 'G->A',D216N,13
28919: 'G->C',D216H,26
28919: 'G->T',D216Y,19
28920: 'A->C',D216A,5
28920: 'A->G',D216G,11
28921: 'T->A',D216E,658
28921: 'T->C',D216D,1404
28921: 'T->G',D216E,6
28922: 'G->A',A217T,107
28922: 'G->C',A217P,82
28922: 'G->T',A217S,819
28923: 'C->A',A217D,6
28923: 'C->G',A217G,6
28923: 'C->T',A217V,209
28924: 'T->A',A217A,61
28924: 'T->C',A217A,145
28924: 'T->G',A217A,10
28925: 'G->A',A218T,272
28925: 'G->C',A218P,8
28925: 'G->T',A218S,904
28926: 'C->A',A218D,1
28926: 'C->G',A218G,3
28926: 'C->T',A218V,137
28927: 'T->A',A218A,12
28927: 'T->C',A218A,201
28927: 'T->G',A218A,16
28928: 'C->A',L219I,357
28928: 'C->G',L219V,111
28928: 'C->T',L219F,660
28929: 'T->A',L219H,1
28929: 'T->C',L219P,1
28930: 'T->A',L219L,73
28930: 'T->C',L219L,98
28930: 'T->G',L219L,8
28931: 'G->A',A220T,50
28931: 'G->T',A220S,416
28932: 'C->A',A220D,1
28932: 'C->G',A220G,8
28932: 'C->T',A220V,92233
28933: 'T->A',A220A,5
28933: 'T->C',A220A,262
28933: 'T->G',A220A,47
28934: 'T->A',L221M,2
28934: 'T->C',L221L,79
28934: 'T->G',L221V,12
28935: 'T->C',L221S,5
28935: 'T->G',L221W,6
28936: 'G->A',L221L,134
28936: 'G->C',L221F,5
28936: 'G->T',L221F,507
28937: 'C->A',L222M,24
28937: 'C->G',L222V,3
28937: 'C->T',L222L,307
28938: 'T->A',L222Q,5
28939: 'G->A',L222L,114
28939: 'G->C',L222L,6
28939: 'G->T',L222L,824
28940: 'C->A',L223M,42
28940: 'C->G',L223V,1
28940: 'C->T',L223L,429
28942: 'G->A',L223L,100
28942: 'G->C',L223L,6
28942: 'G->T',L223L,69
28943: 'C->A',L224I,8
28943: 'C->G',L224V,1
28943: 'C->T',L224F,72
28945: 'T->A',L224L,11
28945: 'T->C',L224L,71
28946: 'G->A',D225N,4
28946: 'G->C',D225H,8
28946: 'G->T',D225Y,14
28947: 'A->C',D225A,4
28947: 'A->G',D225G,10
28948: 'C->A',D225E,8
28948: 'C->G',D225E,1
28948: 'C->T',D225D,3022
28949: 'A->C',R226R,6
28950: 'G->A',R226K,220
28950: 'G->C',R226T,1
28950: 'G->T',R226I,19
28951: 'A->G',R226R,287
28951: 'A->T',R226S,4
28952: 'T->A',L227M,9
28952: 'T->C',L227L,197
28952: 'T->G',L227V,7
28954: 'G->A',L227L,94
28954: 'G->C',L227F,1
28954: 'G->T',L227F,28
28955: 'A->C',N228H,9
28955: 'A->G',N228D,2
28955: 'A->T',N228Y,4
28956: 'A->C',N228T,6
28956: 'A->G',N228S,13
28957: 'C->A',N228K,35
28957: 'C->T',N228N,4530
28958: 'C->A',Q229K,14
28958: 'C->G',Q229E,5
28959: 'A->G',Q229R,100
28959: 'A->T',Q229L,34
28960: 'G->A',Q229Q,55
28960: 'G->C',Q229H,58
28960: 'G->T',Q229H,3157
28961: 'C->A',L230I,17
28961: 'C->G',L230V,1
28961: 'C->T',L230F,2965
28963: 'T->A',L230L,41
28963: 'T->C',L230L,316
28963: 'T->G',L230L,10
28964: 'G->A',E231K,3
28964: 'G->C',E231Q,4
28965: 'A->C',E231A,1
28965: 'A->G',E231G,7
28965: 'A->T',E231V,1
28966: 'G->A',E231E,111
28966: 'G->T',E231D,188
28967: 'A->C',S232R,6
28967: 'A->G',S232G,4047
28967: 'A->T',S232C,47
28968: 'G->A',S232N,89
28968: 'G->C',S232T,20
28968: 'G->T',S232I,99
28969: 'C->A',S232R,129
28969: 'C->T',S232S,613
28970: 'A->C',K233Q,2
28970: 'A->G',K233E,1
28971: 'A->C',K233T,3
28971: 'A->G',K233R,6
28971: 'A->T',K233I,3
28972: 'A->C',K233N,28
28972: 'A->G',K233K,50
28972: 'A->T',K233N,17
28973: 'A->C',M234L,7
28973: 'A->G',M234V,239
28973: 'A->T',M234L,54
28974: 'T->A',M234K,1
28974: 'T->C',M234T,21
28974: 'T->G',M234R,24
28975: 'G->A',M234I,27385
28975: 'G->C',M234I,17906
28975: 'G->T',M234I,31631
28976: 'T->A',S235T,2
28976: 'T->C',S235P,572
28976: 'T->G',S235A,14
28977: 'C->A',S235Y,93
28977: 'C->G',S235C,9
28977: 'C->T',S235F,739246
28978: 'T->A',S235S,127
28978: 'T->C',S235S,196
28978: 'T->G',S235S,112
28979: 'G->A',G236S,340
28979: 'G->T',G236C,375
28980: 'G->A',G236D,191
28980: 'G->C',G236A,11
28980: 'G->T',G236V,1009
28981: 'T->A',G236G,2
28981: 'T->C',G236G,136
28982: 'A->G',K237E,10
28983: 'A->C',K237T,3
28983: 'A->G',K237R,184
28983: 'A->T',K237I,18
28984: 'A->C',K237N,8
28984: 'A->G',K237K,42
28984: 'A->T',K237N,12
28985: 'G->A',G238S,249
28985: 'G->C',G238R,9
28985: 'G->T',G238C,3732
28986: 'G->A',G238D,84
28986: 'G->T',G238V,291
28987: 'C->A',G238G,48
28987: 'C->T',G238G,219
28988: 'C->A',Q239K,53
28988: 'C->G',Q239E,4
28989: 'A->C',Q239P,3
28989: 'A->G',Q239R,37
28989: 'A->T',Q239L,201
28990: 'A->C',Q239H,7
28990: 'A->G',Q239Q,40
28990: 'A->T',Q239H,80
28991: 'C->A',Q240K,66
28991: 'C->G',Q240E,5
28992: 'A->C',Q240P,32
28992: 'A->G',Q240R,47
28992: 'A->T',Q240L,25
28993: 'A->C',Q240H,5
28993: 'A->G',Q240Q,30
28993: 'A->T',Q240H,2
28994: 'C->A',Q241K,63
28994: 'C->G',Q241E,3
28995: 'A->C',Q241P,2
28995: 'A->G',Q241R,59
28995: 'A->T',Q241L,125
28996: 'A->C',Q241H,2
28996: 'A->G',Q241Q,49
28996: 'A->T',Q241H,59
28997: 'C->A',Q242K,26
28997: 'C->G',Q242E,11
28998: 'A->C',Q242P,10
28998: 'A->G',Q242R,158
28998: 'A->T',Q242L,63
28999: 'A->C',Q242H,18
28999: 'A->G',Q242Q,173
28999: 'A->T',Q242H,55
29000: 'G->A',G243S,473
29000: 'G->C',G243R,3
29000: 'G->T',G243C,2888
29001: 'G->A',G243D,84
29001: 'G->T',G243V,225
29002: 'C->A',G243G,299
29002: 'C->T',G243G,217
29003: 'C->A',Q244K,60
29003: 'C->G',Q244E,7
29004: 'A->C',Q244P,17
29004: 'A->G',Q244R,43
29004: 'A->T',Q244L,132
29005: 'A->C',Q244H,172
29005: 'A->G',Q244Q,73
29005: 'A->T',Q244H,1162
29006: 'A->C',T245P,7
29006: 'A->G',T245A,27
29007: 'C->A',T245N,26
29007: 'C->G',T245S,2
29007: 'C->T',T245I,298
29008: 'T->A',T245T,5
29008: 'T->C',T245T,48
29008: 'T->G',T245T,4
29009: 'G->A',V246I,243
29009: 'G->T',V246F,13
29010: 'T->C',V246A,35
29010: 'T->G',V246G,2
29011: 'C->A',V246V,54
29011: 'C->G',V246V,2
29011: 'C->T',V246V,472
29012: 'A->C',T247P,1
29012: 'A->G',T247A,17
29012: 'A->T',T247S,8
29013: 'C->A',T247N,36
29013: 'C->G',T247S,122
29013: 'C->T',T247I,921
29014: 'T->A',T247T,11
29014: 'T->C',T247T,112
29015: 'A->C',K248Q,1
29016: 'A->G',K248R,57
29016: 'A->T',K248M,9
29017: 'G->A',K248K,563
29017: 'G->C',K248N,171
29017: 'G->T',K248N,159
29018: 'A->C',K249Q,6
29019: 'A->C',K249T,1
29019: 'A->G',K249R,86
29019: 'A->T',K249I,6
29020: 'A->C',K249N,6
29020: 'A->G',K249K,138
29020: 'A->T',K249N,3
29021: 'T->A',S250T,171
29021: 'T->C',S250P,24
29021: 'T->G',S250A,29
29022: 'C->A',S250Y,23
29022: 'C->G',S250C,3
29022: 'C->T',S250F,206
29023: 'T->A',S250S,74
29023: 'T->C',S250S,499
29023: 'T->G',S250S,2
29024: 'G->A',A251T,32
29024: 'G->C',A251P,2
29024: 'G->T',A251S,1015
29025: 'C->A',A251D,2
29025: 'C->G',A251G,8
29025: 'C->T',A251V,1076
29026: 'T->A',A251A,13
29026: 'T->C',A251A,1005
29026: 'T->G',A251A,1
29027: 'G->A',A252T,67
29027: 'G->C',A252P,1
29027: 'G->T',A252S,1074
29028: 'C->A',A252D,3
29028: 'C->T',A252V,532
29029: 'T->A',A252A,39
29029: 'T->C',A252A,257
29029: 'T->G',A252A,5
29030: 'G->A',E253K,8
29031: 'A->C',E253A,19
29031: 'A->G',E253G,42
29031: 'A->T',E253V,21
29032: 'G->A',E253E,305
29032: 'G->C',E253D,7
29032: 'G->T',E253D,271
29033: 'G->A',A254T,43
29033: 'G->C',A254P,4
29033: 'G->T',A254S,156
29034: 'C->A',A254D,3
29034: 'C->T',A254V,38
29035: 'T->A',A254A,7
29035: 'T->C',A254A,36
29035: 'T->G',A254A,9
29036: 'T->C',S255P,6
29036: 'T->G',S255A,1
29037: 'C->A',S255Y,6
29037: 'C->G',S255C,1
29037: 'C->T',S255F,76
29038: 'T->A',S255S,4
29038: 'T->C',S255S,89
29038: 'T->G',S255S,7
29039: 'A->G',K256E,1
29040: 'A->C',K256T,2
29040: 'A->G',K256R,386
29040: 'A->T',K256M,21
29041: 'G->A',K256K,170
29041: 'G->C',K256N,111
29041: 'G->T',K256N,145
29042: 'A->C',K257Q,1
29043: 'A->G',K257R,97
29044: 'G->A',K257K,2260
29045: 'C->A',P258T,76
29045: 'C->T',P258S,46
29046: 'C->A',P258H,18
29046: 'C->G',P258R,67
29046: 'C->T',P258L,111
29047: 'T->A',P258P,39
29047: 'T->C',P258P,256
29047: 'T->G',P258P,17
29048: 'C->A',R259R,22
29048: 'C->T',R259W,17
29049: 'G->A',R259Q,30
29049: 'G->T',R259L,81
29050: 'G->A',R259R,38781
29050: 'G->C',R259R,68
29050: 'G->T',R259R,222
29051: 'C->A',Q260K,1
29051: 'C->G',Q260E,67
29052: 'A->C',Q260P,3
29052: 'A->G',Q260R,73
29052: 'A->T',Q260L,225
29053: 'A->C',Q260H,126
29053: 'A->G',Q260Q,58
29053: 'A->T',Q260H,39
29055: 'A->G',K261R,1
29056: 'A->G',K261K,199
29057: 'C->A',R262S,74
29058: 'G->A',R262H,84
29058: 'G->C',R262P,2
29058: 'G->T',R262L,2
29059: 'T->A',R262R,4
29059: 'T->C',R262R,128
29060: 'A->G',T263A,70
29060: 'A->T',T263S,12
29061: 'C->A',T263N,35
29061: 'C->G',T263S,7
29061: 'C->T',T263I,148
29062: 'T->A',T263T,189
29062: 'T->C',T263T,67
29062: 'T->G',T263T,7
29063: 'G->A',A264T,1
29063: 'G->C',A264P,64
29063: 'G->T',A264S,35
29064: 'C->T',A264V,66
29065: 'C->A',A264A,25
29065: 'C->G',A264A,2
29065: 'C->T',A264A,195
29066: 'A->G',T265A,9
29066: 'A->T',T265S,9
29067: 'C->A',T265N,7
29067: 'C->G',T265S,9
29067: 'C->T',T265I,1101
29068: 'T->C',T265T,107
29068: 'T->G',T265T,186
29070: 'A->C',K266T,1
29070: 'A->G',K266R,16
29070: 'A->T',K266I,5
29071: 'A->C',K266N,2
29071: 'A->G',K266K,226
29071: 'A->T',K266N,3
29072: 'G->A',A267T,58
29072: 'G->T',A267S,450
29073: 'C->A',A267E,2
29073: 'C->G',A267G,1
29073: 'C->T',A267V,676
29074: 'A->C',A267A,6
29074: 'A->G',A267A,146
29074: 'A->T',A267A,84
29075: 'T->C',Y268H,12
29076: 'A->G',Y268C,1
29076: 'A->T',Y268F,7
29077: 'C->T',Y268Y,6266
29078: 'A->C',N269H,2
29078: 'A->G',N269D,5
29078: 'A->T',N269Y,8
29079: 'A->C',N269T,57
29079: 'A->G',N269S,70
29080: 'T->A',N269K,1
29080: 'T->C',N269N,99
29081: 'G->A',V270I,165
29081: 'G->C',V270L,183
29081: 'G->T',V270L,3841
29083: 'A->C',V270V,2
29083: 'A->G',V270V,48
29083: 'A->T',V270V,71
29084: 'A->G',T271A,41
29084: 'A->T',T271S,3
29085: 'C->A',T271K,1
29085: 'C->T',T271I,2681
29086: 'A->G',T271T,61
29086: 'A->T',T271T,148
29087: 'C->A',Q272K,3
29087: 'C->G',Q272E,2
29088: 'A->G',Q272R,8
29088: 'A->T',Q272L,95
29089: 'A->C',Q272H,8
29089: 'A->G',Q272Q,127
29089: 'A->T',Q272H,11
29090: 'G->A',A273T,2
29090: 'G->T',A273S,1567
29091: 'C->G',A273G,1
29091: 'C->T',A273V,9
29092: 'T->A',A273A,9
29092: 'T->C',A273A,128
29092: 'T->G',A273A,20
29094: 'T->A',F274Y,1
29095: 'C->T',F274F,15327
29096: 'G->A',G275S,6
29096: 'G->C',G275R,1
29096: 'G->T',G275C,10
29097: 'G->A',G275D,4
29098: 'C->A',G275G,40
29098: 'C->T',G275G,389
29099: 'A->C',R276R,7
29099: 'A->G',R276G,29
29100: 'G->A',R276K,75
29100: 'G->C',R276T,2
29100: 'G->T',R276I,46
29101: 'A->C',R276S,1
29101: 'A->G',R276R,71
29101: 'A->T',R276S,2
29102: 'C->T',R277C,1
29104: 'T->C',R277R,92
29105: 'G->A',G278S,2
29105: 'G->C',G278R,2
29107: 'T->A',G278G,11
29107: 'T->C',G278G,193
29107: 'T->G',G278G,2
29108: 'C->A',P279T,31
29108: 'C->G',P279A,2
29108: 'C->T',P279S,1122
29109: 'C->A',P279Q,3132
29109: 'C->G',P279R,12
29109: 'C->T',P279L,279
29110: 'A->C',P279P,6
29110: 'A->G',P279P,174
29110: 'A->T',P279P,298
29111: 'G->C',E280Q,17
29112: 'A->C',E280A,3
29112: 'A->G',E280G,12
29112: 'A->T',E280V,23
29113: 'A->C',E280D,5
29113: 'A->G',E280E,162
29113: 'A->T',E280D,1
29114: 'C->A',Q281K,123
29114: 'C->G',Q281E,2
29115: 'A->G',Q281R,17
29115: 'A->T',Q281L,199
29116: 'A->C',Q281H,16
29116: 'A->G',Q281Q,62
29116: 'A->T',Q281H,52
29117: 'A->C',T282P,2
29117: 'A->G',T282A,37
29117: 'A->T',T282S,42
29118: 'C->A',T282N,17
29118: 'C->T',T282I,422
29119: 'C->A',T282T,258
29119: 'C->G',T282T,122
29119: 'C->T',T282T,2299
29120: 'C->A',Q283K,11
29120: 'C->G',Q283E,2
29121: 'A->G',Q283R,27
29121: 'A->T',Q283L,75
29122: 'A->C',Q283H,13
29122: 'A->G',Q283Q,61
29122: 'A->T',Q283H,9
29124: 'G->A',G284E,1
29124: 'G->C',G284A,5
29125: 'A->C',G284G,14
29125: 'A->G',G284G,141
29125: 'A->T',G284G,30
29127: 'A->C',N285T,1
29128: 'T->A',N285K,6
29128: 'T->C',N285N,114
29130: 'T->A',F286Y,1
29131: 'T->C',F286F,156
29134: 'G->A',G287G,816
29134: 'G->C',G287G,3
29134: 'G->T',G287G,237
29135: 'G->A',D288N,1009
29136: 'A->G',D288G,1
29137: 'C->T',D288D,880
29138: 'C->A',Q289K,19
29138: 'C->G',Q289E,7
29139: 'A->C',Q289P,11
29139: 'A->G',Q289R,70
29139: 'A->T',Q289L,141
29140: 'G->A',Q289Q,675
29140: 'G->C',Q289H,341
29140: 'G->T',Q289H,1468
29141: 'G->A',E290K,12
29141: 'G->C',E290Q,33
29142: 'A->C',E290A,9
29142: 'A->G',E290G,16
29142: 'A->T',E290V,15
29143: 'A->C',E290D,22
29143: 'A->G',E290E,33
29144: 'C->A',L291I,5
29144: 'C->T',L291L,3854
29145: 'T->A',L291Q,6
29145: 'T->C',L291P,1
29146: 'A->C',L291L,3
29146: 'A->G',L291L,16
29146: 'A->T',L291L,72
29147: 'A->C',I292L,10
29147: 'A->G',I292V,96
29148: 'T->A',I292N,4
29148: 'T->C',I292T,2944
29148: 'T->G',I292S,1
29149: 'C->A',I292I,11
29149: 'C->G',I292M,2
29149: 'C->T',I292I,3650
29150: 'A->C',R293R,4
29150: 'A->G',R293G,10
29151: 'G->A',R293K,33
29151: 'G->C',R293T,4
29151: 'G->T',R293I,11
29152: 'A->C',R293S,31
29152: 'A->G',R293R,35
29152: 'A->T',R293S,7
29153: 'C->A',Q294K,168
29153: 'C->G',Q294E,1
29154: 'A->G',Q294R,42
29154: 'A->T',Q294L,67
29155: 'A->C',Q294H,5
29155: 'A->G',Q294Q,405
29155: 'A->T',Q294H,46
29158: 'A->C',G295G,27
29158: 'A->G',G295G,27
29158: 'A->T',G295G,22
29159: 'A->G',T296A,8
29159: 'A->T',T296S,1
29160: 'C->A',T296N,5
29160: 'C->G',T296S,5
29160: 'C->T',T296I,923
29161: 'T->C',T296T,48
29161: 'T->G',T296T,2
29162: 'G->A',D297N,46
29162: 'G->C',D297H,67
29162: 'G->T',D297Y,471
29163: 'A->C',D297A,29
29163: 'A->G',D297G,103
29164: 'T->A',D297E,12
29164: 'T->C',D297D,516
29164: 'T->G',D297E,4
29165: 'T->C',Y298H,54
29166: 'A->C',Y298S,1
29166: 'A->G',Y298C,2
29167: 'C->T',Y298Y,5528
29168: 'A->C',K299Q,2
29168: 'A->G',K299E,1
29169: 'A->C',K299T,6
29169: 'A->G',K299R,97
29169: 'A->T',K299I,10
29170: 'A->C',K299N,36
29170: 'A->G',K299K,51
29170: 'A->T',K299N,50
29171: 'C->A',H300N,10
29171: 'C->G',H300D,4
29171: 'C->T',H300Y,3803
29172: 'A->C',H300P,2
29172: 'A->G',H300R,197
29172: 'A->T',H300L,35
29173: 'T->A',H300Q,12
29173: 'T->C',H300H,269
29173: 'T->G',H300Q,94
29175: 'G->T',W301L,1
29176: 'G->C',W301C,1
29177: 'C->T',P302S,180
29178: 'C->A',P302Q,1
29178: 'C->T',P302L,1
29179: 'G->A',P302P,575
29179: 'G->C',P302P,98
29179: 'G->T',P302P,10568
29180: 'C->A',Q303K,3
29181: 'A->G',Q303R,18
29181: 'A->T',Q303L,111
29182: 'A->G',Q303Q,28
29182: 'A->T',Q303H,4
29183: 'A->C',I304L,3
29183: 'A->G',I304V,123
29185: 'T->A',I304I,429
29185: 'T->C',I304I,56
29185: 'T->G',I304M,2
29186: 'G->A',A305T,1
29186: 'G->T',A305S,27
29187: 'C->T',A305V,11
29188: 'A->C',A305A,3
29188: 'A->G',A305A,57
29188: 'A->T',A305A,205
29189: 'C->A',Q306K,6
29189: 'C->G',Q306E,1
29190: 'A->G',Q306R,55
29190: 'A->T',Q306L,139
29191: 'A->C',Q306H,43
29191: 'A->G',Q306Q,42
29191: 'A->T',Q306H,60
29192: 'T->A',F307I,15
29192: 'T->C',F307L,219
29192: 'T->G',F307V,4
29193: 'T->A',F307Y,14
29193: 'T->G',F307C,11
29194: 'T->A',F307L,79
29194: 'T->C',F307F,2852
29194: 'T->G',F307L,4
29195: 'G->A',A308T,1
29195: 'G->C',A308P,2
29195: 'G->T',A308S,1363
29196: 'C->A',A308D,2
29196: 'C->T',A308V,3
29197: 'C->A',A308A,52
29197: 'C->T',A308A,16376
29199: 'C->T',P309L,38
29200: 'C->A',P309P,21
29200: 'C->G',P309P,36
29200: 'C->T',P309P,4510
29201: 'A->G',S310G,72
29201: 'A->T',S310C,45
29202: 'G->A',S310N,73
29202: 'G->C',S310T,12
29202: 'G->T',S310I,49
29203: 'C->A',S310R,4
29203: 'C->T',S310S,1009
29204: 'G->A',A311T,155
29204: 'G->C',A311P,4
29204: 'G->T',A311S,150
29205: 'C->T',A311V,90
29206: 'T->A',A311A,69
29206: 'T->C',A311A,162
29206: 'T->G',A311A,34
29208: 'C->T',S312L,2
29209: 'A->C',S312S,26
29209: 'A->G',S312S,228
29209: 'A->T',S312S,120
29210: 'G->T',A313S,186
29211: 'C->G',A313G,3
29211: 'C->T',A313V,3
29212: 'G->A',A313A,1271
29212: 'G->C',A313A,41
29212: 'G->T',A313A,731
29215: 'C->T',F314F,868
29217: 'T->A',F315Y,4
29218: 'C->A',F315L,1
29218: 'C->T',F315F,2513
29221: 'A->C',G316G,107
29221: 'A->G',G316G,474
29221: 'A->T',G316G,58
29222: 'A->C',M317L,11
29222: 'A->G',M317V,69
29222: 'A->T',M317L,14
29223: 'T->A',M317K,1
29223: 'T->C',M317T,68
29224: 'G->A',M317I,86
29224: 'G->C',M317I,1
29224: 'G->T',M317I,251
29225: 'T->C',S318P,1
29225: 'T->G',S318A,11
29226: 'C->T',S318L,1
29227: 'G->A',S318S,808
29227: 'G->C',S318S,13
29227: 'G->T',S318S,7248
29228: 'C->T',R319C,43
29229: 'G->A',R319H,617
29229: 'G->T',R319L,4
29230: 'C->A',R319R,3
29230: 'C->G',R319R,1
29230: 'C->T',R319R,651
29231: 'A->C',I320L,22
29231: 'A->G',I320V,79
29231: 'A->T',I320F,69
29233: 'T->A',I320I,21
29233: 'T->C',I320I,114
29233: 'T->G',I320M,3
29234: 'G->A',G321S,164
29234: 'G->C',G321R,11
29234: 'G->T',G321C,63
29235: 'G->A',G321D,223
29235: 'G->T',G321V,129
29236: 'C->A',G321G,22
29236: 'C->G',G321G,1
29236: 'C->T',G321G,747
29237: 'A->C',M322L,1
29237: 'A->G',M322V,233
29237: 'A->T',M322L,44
29238: 'T->A',M322K,10
29238: 'T->C',M322T,52
29239: 'G->A',M322I,324
29239: 'G->C',M322I,51
29239: 'G->T',M322I,560
29240: 'G->A',E323K,98
29240: 'G->C',E323Q,8
29241: 'A->C',E323A,14
29241: 'A->G',E323G,10
29241: 'A->T',E323V,13
29242: 'A->C',E323D,5
29242: 'A->G',E323E,53
29242: 'A->T',E323D,12
29243: 'G->A',V324I,120
29243: 'G->C',V324L,5
29243: 'G->T',V324F,26
29244: 'T->C',V324A,99
29244: 'T->G',V324G,2
29245: 'C->A',V324V,14
29245: 'C->G',V324V,1
29245: 'C->T',V324V,177
29246: 'A->G',T325A,29
29246: 'A->T',T325S,14
29247: 'C->A',T325K,12
29247: 'C->G',T325R,7
29247: 'C->T',T325I,1554
29248: 'A->C',T325T,1
29248: 'A->G',T325T,53
29248: 'A->T',T325T,18
29249: 'C->A',P326T,12
29249: 'C->T',P326S,4705
29250: 'C->A',P326H,79
29250: 'C->G',P326R,60
29250: 'C->T',P326L,1249
29251: 'T->A',P326P,25
29251: 'T->C',P326P,127
29251: 'T->G',P326P,20
29252: 'T->A',S327T,10
29252: 'T->C',S327P,6
29252: 'T->G',S327A,18
29253: 'C->G',S327W,11
29253: 'C->T',S327L,25145
29254: 'G->A',S327S,1873
29254: 'G->C',S327S,36
29254: 'G->T',S327S,8047
29255: 'G->A',G328R,15
29256: 'G->A',G328E,17
29256: 'G->C',G328A,6
29256: 'G->T',G328V,53
29257: 'A->C',G328G,187
29257: 'A->G',G328G,333
29257: 'A->T',G328G,48
29258: 'A->C',T329P,1
29258: 'A->G',T329A,28
29258: 'A->T',T329S,2
29259: 'C->A',T329K,1
29259: 'C->G',T329R,1
29259: 'C->T',T329M,60
29260: 'G->A',T329T,1166
29260: 'G->C',T329T,100
29260: 'G->T',T329T,3416
29261: 'T->C',W330R,7
29262: 'G->T',W330L,2126
29263: 'G->T',W330C,64
29264: 'T->C',L331L,71
29266: 'G->A',L331L,3485
29266: 'G->C',L331F,178
29266: 'G->T',L331F,528
29267: 'A->C',T332P,1
29267: 'A->G',T332A,32
29267: 'A->T',T332S,4
29268: 'C->A',T332N,12
29268: 'C->G',T332S,22
29268: 'C->T',T332I,209
29269: 'C->A',T332T,853
29269: 'C->G',T332T,3
29269: 'C->T',T332T,809
29270: 'T->C',Y333H,8
29271: 'A->T',Y333F,2
29272: 'C->T',Y333Y,11984
29273: 'A->G',T334A,95
29273: 'A->T',T334S,27
29274: 'C->A',T334K,78
29274: 'C->G',T334R,73
29274: 'C->T',T334I,2948
29275: 'A->C',T334T,12
29275: 'A->G',T334T,50
29275: 'A->T',T334T,24
29277: 'G->C',G335A,1
29278: 'T->A',G335G,5
29278: 'T->C',G335G,4
29278: 'T->G',G335G,21
29279: 'G->A',A336T,75
29279: 'G->T',A336S,215
29280: 'C->A',A336D,2
29280: 'C->G',A336G,1
29280: 'C->T',A336V,579
29281: 'C->A',A336A,45
29281: 'C->G',A336A,9
29281: 'C->T',A336A,829
29282: 'A->C',I337L,5
29282: 'A->G',I337V,130
29282: 'A->T',I337F,124
29283: 'T->C',I337T,14
29283: 'T->G',I337S,1
29284: 'C->A',I337I,93
29284: 'C->G',I337M,7
29284: 'C->T',I337I,4430
29286: 'A->C',K338T,1
29286: 'A->G',K338R,9
29287: 'A->C',K338N,2
29287: 'A->G',K338K,29
29288: 'T->A',L339M,1
29288: 'T->C',L339L,1458
29288: 'T->G',L339V,8
29289: 'T->G',L339W,1
29290: 'G->A',L339L,175
29290: 'G->C',L339F,5
29290: 'G->T',L339F,145
29291: 'G->A',D340N,176
29291: 'G->C',D340H,2
29291: 'G->T',D340Y,51
29292: 'A->C',D340A,9
29292: 'A->G',D340G,55
29292: 'A->T',D340V,4
29293: 'T->A',D340E,3
29293: 'T->C',D340D,69
29293: 'T->G',D340E,1
29294: 'G->A',D341N,215
29294: 'G->C',D341H,76
29294: 'G->T',D341Y,72
29295: 'A->C',D341A,8
29295: 'A->G',D341G,12
29295: 'A->T',D341V,9
29296: 'C->A',D341E,25
29296: 'C->G',D341E,10
29296: 'C->T',D341D,5749
29297: 'A->C',K342Q,1
29297: 'A->G',K342E,2
29298: 'A->G',K342R,26
29298: 'A->T',K342I,14
29299: 'A->C',K342N,21
29299: 'A->G',K342K,219
29299: 'A->T',K342N,15
29300: 'G->A',D343N,73
29300: 'G->C',D343H,787
29300: 'G->T',D343Y,234
29301: 'A->C',D343A,9
29301: 'A->G',D343G,52
29301: 'A->T',D343V,15
29302: 'T->A',D343E,1
29302: 'T->C',D343D,576
29302: 'T->G',D343E,7
29303: 'C->A',P344T,17
29303: 'C->T',P344S,679
29304: 'C->A',P344Q,40
29304: 'C->T',P344L,181
29305: 'A->C',P344P,7
29305: 'A->G',P344P,42
29305: 'A->T',P344P,175
29306: 'A->C',N345H,6
29306: 'A->G',N345D,4
29306: 'A->T',N345Y,16
29307: 'A->C',N345T,55
29307: 'A->G',N345S,265
29307: 'A->T',N345I,6
29308: 'T->A',N345K,13
29308: 'T->C',N345N,88
29308: 'T->G',N345K,1
29309: 'T->C',F346L,15
29310: 'T->C',F346S,10
29311: 'C->A',F346L,17
29311: 'C->G',F346L,2
29311: 'C->T',F346F,7640
29312: 'A->C',K347Q,1
29312: 'A->G',K347E,2
29313: 'A->G',K347R,24
29313: 'A->T',K347I,1
29314: 'A->C',K347N,18
29314: 'A->G',K347K,33
29314: 'A->T',K347N,6
29315: 'G->A',D348N,85
29315: 'G->C',D348H,886
29315: 'G->T',D348Y,734
29316: 'A->C',D348A,21
29316: 'A->G',D348G,48
29316: 'A->T',D348V,4
29317: 'T->A',D348E,1
29317: 'T->C',D348D,770
29317: 'T->G',D348E,2
29318: 'C->A',Q349K,6
29318: 'C->G',Q349E,19
29319: 'A->G',Q349R,26
29319: 'A->T',Q349L,39
29320: 'A->C',Q349H,64
29320: 'A->G',Q349Q,12
29320: 'A->T',Q349H,4
29321: 'G->A',V350I,15
29321: 'G->C',V350L,21
29321: 'G->T',V350F,655
29322: 'T->C',V350A,37
29322: 'T->G',V350G,3
29323: 'C->A',V350V,4
29323: 'C->G',V350V,1
29323: 'C->T',V350V,99
29324: 'A->C',I351L,13
29324: 'A->G',I351V,118
29324: 'A->T',I351F,19
29325: 'T->C',I351T,28
29325: 'T->G',I351S,6
29326: 'T->A',I351I,2
29326: 'T->C',I351I,74
29326: 'T->G',I351M,2
29327: 'T->C',L352L,20
29327: 'T->G',L352V,1
29328: 'T->C',L352S,1
29329: 'G->A',L352L,47
29329: 'G->T',L352F,199
29330: 'C->A',L353M,33
29330: 'C->G',L353V,2
29330: 'C->T',L353L,120
29332: 'G->A',L353L,96
29332: 'G->C',L353L,40
29332: 'G->T',L353L,2969
29333: 'A->C',N354H,33
29333: 'A->G',N354D,13
29333: 'A->T',N354Y,7
29334: 'A->C',N354T,263
29334: 'A->G',N354S,50
29335: 'T->C',N354N,333
29336: 'A->G',K355E,8
29337: 'A->C',K355T,2
29337: 'A->G',K355R,17
29337: 'A->T',K355M,101
29338: 'G->A',K355K,38
29338: 'G->T',K355N,341
29341: 'T->C',H356H,153
29342: 'A->G',I357V,243
29343: 'T->C',I357T,3
29344: 'T->A',I357I,55
29344: 'T->C',I357I,60
29345: 'G->A',D358N,346
29346: 'A->C',D358A,1
29346: 'A->G',D358G,1
29347: 'C->A',D358E,26
29347: 'C->G',D358E,2
29347: 'C->T',D358D,1088
29348: 'G->A',A359T,123
29348: 'G->T',A359S,2046
29349: 'C->A',A359E,1
29349: 'C->T',A359V,56
29350: 'A->C',A359A,14
29350: 'A->G',A359A,432
29350: 'A->T',A359A,229
29351: 'T->C',Y360H,37
29352: 'A->T',Y360F,2
29353: 'C->T',Y360Y,4220
29354: 'A->C',K361Q,3
29354: 'A->G',K361E,4
29355: 'A->C',K361T,3
29355: 'A->G',K361R,135
29355: 'A->T',K361I,13
29356: 'A->C',K361N,5
29356: 'A->G',K361K,37
29356: 'A->T',K361N,11
29357: 'A->C',T362P,2
29357: 'A->G',T362A,423
29357: 'A->T',T362S,8
29358: 'C->A',T362K,383
29358: 'C->G',T362R,20
29358: 'C->T',T362I,5918
29359: 'A->C',T362T,7
29359: 'A->G',T362T,36
29359: 'A->T',T362T,28
29360: 'T->A',F363I,5
29360: 'T->C',F363L,67
29360: 'T->G',F363V,19
29361: 'T->A',F363Y,6
29361: 'T->C',F363S,42
29361: 'T->G',F363C,2
29362: 'C->A',F363L,29
29362: 'C->T',F363F,21362
29363: 'C->A',P364T,54
29363: 'C->G',P364A,5
29363: 'C->T',P364S,1179
29364: 'C->A',P364Q,35
29364: 'C->G',P364R,13
29364: 'C->T',P364L,1747
29365: 'A->C',P364P,4
29365: 'A->G',P364P,29
29365: 'A->T',P364P,27
29366: 'C->A',P365T,64
29366: 'C->G',P365A,15
29366: 'C->T',P365S,13032
29367: 'C->A',P365Q,188
29367: 'C->G',P365R,57
29367: 'C->T',P365L,4126
29368: 'A->C',P365P,25
29368: 'A->G',P365P,76
29368: 'A->T',P365P,174
29369: 'A->C',T366P,32
29369: 'A->G',T366A,294
29369: 'A->T',T366S,37
29370: 'C->A',T366K,7
29370: 'C->G',T366R,50
29370: 'C->T',T366I,4842
29371: 'A->C',T366T,43
29371: 'A->G',T366T,313
29371: 'A->T',T366T,150
29372: 'G->A',E367K,11
29372: 'G->C',E367Q,203
29373: 'A->C',E367A,20
29373: 'A->G',E367G,124
29373: 'A->T',E367V,8
29374: 'G->A',E367E,842
29374: 'G->C',E367D,4
29374: 'G->T',E367D,429
29375: 'C->A',P368T,245
29375: 'C->T',P368S,390
29376: 'C->A',P368H,97
29376: 'C->G',P368R,43
29376: 'C->T',P368L,267
29377: 'T->A',P368P,2624
29377: 'T->C',P368P,171
29377: 'T->G',P368P,6
29378: 'A->C',K369Q,26
29378: 'A->G',K369E,30
29379: 'A->C',K369T,14
29379: 'A->G',K369R,180
29379: 'A->T',K369I,97
29380: 'A->C',K369N,54
29380: 'A->G',K369K,139
29380: 'A->T',K369N,74
29381: 'A->C',K370Q,9
29381: 'A->G',K370E,40
29382: 'A->C',K370T,15
29382: 'A->G',K370R,71
29382: 'A->T',K370M,22
29383: 'G->A',K370K,246
29383: 'G->C',K370N,10
29383: 'G->T',K370N,910
29384: 'G->A',D371N,162
29384: 'G->T',D371Y,1786
29385: 'A->C',D371A,8
29385: 'A->G',D371G,47
29385: 'A->T',D371V,68
29386: 'C->A',D371E,366
29386: 'C->G',D371E,2
29386: 'C->T',D371D,11043
29387: 'A->C',K372Q,1
29387: 'A->G',K372E,24
29388: 'A->C',K372T,11
29388: 'A->G',K372R,28
29388: 'A->T',K372I,4
29389: 'A->C',K372N,15
29389: 'A->G',K372K,108
29389: 'A->T',K372N,41
29390: 'A->C',K373Q,40
29390: 'A->G',K373E,23
29391: 'A->C',K373T,68
29391: 'A->G',K373R,153
29391: 'A->T',K373M,14
29392: 'G->A',K373K,141
29392: 'G->C',K373N,250
29392: 'G->T',K373N,4621
29393: 'A->C',K374Q,18
29393: 'A->G',K374E,26
29394: 'A->C',K374T,21
29394: 'A->G',K374R,331
29394: 'A->T',K374M,84
29395: 'G->A',K374K,234
29395: 'G->C',K374N,456
29395: 'G->T',K374N,699
29396: 'A->C',K375Q,33
29396: 'A->G',K375E,18
29397: 'A->C',K375T,36
29397: 'A->G',K375R,87
29397: 'A->T',K375M,25
29398: 'G->A',K375K,204
29398: 'G->C',K375N,2
29398: 'G->T',K375N,224
29399: 'G->A',A376T,17392
29399: 'G->C',A376P,1
29399: 'G->T',A376S,151
29400: 'C->A',A376D,1
29400: 'C->T',A376V,554
29401: 'T->A',A376A,23
29401: 'T->C',A376A,647
29401: 'T->G',A376A,1
29402: 'G->A',D377N,23
29402: 'G->C',D377H,35
29402: 'G->T',D377Y,1071126
29403: 'A->C',D377A,159
29403: 'A->G',D377G,386
29403: 'A->T',D377V,23
29404: 'T->A',D377E,10
29404: 'T->C',D377D,169
29404: 'T->G',D377E,2
29405: 'G->A',E378K,12
29405: 'G->C',E378Q,2373
29406: 'A->C',E378A,138
29406: 'A->G',E378G,55
29406: 'A->T',E378V,371
29407: 'A->C',E378D,11
29407: 'A->G',E378E,191
29407: 'A->T',E378D,38
29408: 'A->C',T379P,2
29408: 'A->G',T379A,127
29408: 'A->T',T379S,15
29409: 'C->A',T379N,186
29409: 'C->G',T379S,84
29409: 'C->T',T379I,4429
29410: 'T->A',T379T,20
29410: 'T->C',T379T,177
29410: 'T->G',T379T,125
29411: 'C->A',Q380K,4
29411: 'C->G',Q380E,25
29412: 'A->C',Q380P,3
29412: 'A->G',Q380R,77
29412: 'A->T',Q380L,279
29413: 'A->C',Q380H,19
29413: 'A->G',Q380Q,117
29413: 'A->T',Q380H,29
29414: 'G->A',A381T,280
29414: 'G->C',A381P,2
29414: 'G->T',A381S,365
29415: 'C->A',A381D,32
29415: 'C->G',A381G,2
29415: 'C->T',A381V,273
29416: 'C->A',A381A,57
29416: 'C->G',A381A,2
29416: 'C->T',A381A,207
29417: 'T->A',L382I,2
29417: 'T->C',L382L,57
29417: 'T->G',L382V,7
29418: 'T->C',L382S,251
29419: 'A->C',L382F,11
29419: 'A->G',L382L,50
29419: 'A->T',L382F,4
29420: 'C->A',P383T,55
29420: 'C->G',P383A,1007
29420: 'C->T',P383S,4381
29421: 'C->A',P383Q,84
29421: 'C->T',P383L,7937
29422: 'G->A',P383P,2164
29422: 'G->C',P383P,57
29422: 'G->T',P383P,15646
29424: 'A->C',Q384P,25
29424: 'A->G',Q384R,26
29424: 'A->T',Q384L,329
29425: 'G->A',Q384Q,169
29425: 'G->C',Q384H,201
29425: 'G->T',Q384H,654
29426: 'A->C',R385R,143
29426: 'A->G',R385G,29
29427: 'G->A',R385K,8773
29427: 'G->C',R385T,19
29427: 'G->T',R385I,483
29428: 'A->C',R385S,18
29428: 'A->G',R385R,82
29428: 'A->T',R385S,6
29429: 'C->A',Q386K,5
29429: 'C->G',Q386E,9
29430: 'A->C',Q386P,3
29430: 'A->G',Q386R,4
29430: 'A->T',Q386L,33
29431: 'G->A',Q386Q,209
29431: 'G->C',Q386H,17
29431: 'G->T',Q386H,352
29432: 'A->C',K387Q,11
29432: 'A->G',K387E,6
29433: 'A->C',K387T,13
29433: 'A->G',K387R,702
29434: 'G->A',K387K,106
29434: 'G->C',K387N,25
29434: 'G->T',K387N,156
29435: 'A->C',K388Q,11
29435: 'A->G',K388E,1
29436: 'A->C',K388T,7
29436: 'A->G',K388R,53
29436: 'A->T',K388I,7
29437: 'A->C',K388N,5
29437: 'A->G',K388K,86
29437: 'A->T',K388N,1
29438: 'C->A',Q389K,6
29438: 'C->G',Q389E,11
29439: 'A->C',Q389P,5
29439: 'A->G',Q389R,13
29439: 'A->T',Q389L,2487
29440: 'G->A',Q389Q,1795
29440: 'G->C',Q389H,108
29440: 'G->T',Q389H,4043
29441: 'C->A',Q390K,36
29441: 'C->G',Q390E,8
29442: 'A->C',Q390P,5
29442: 'A->G',Q390R,26
29442: 'A->T',Q390L,65
29443: 'A->C',Q390H,15
29443: 'A->G',Q390Q,26
29443: 'A->T',Q390H,57
29444: 'A->C',T391P,1
29444: 'A->G',T391A,42
29444: 'A->T',T391S,5
29445: 'C->A',T391N,38
29445: 'C->G',T391S,8
29445: 'C->T',T391I,8361
29446: 'T->A',T391T,24
29446: 'T->C',T391T,58
29446: 'T->G',T391T,9
29447: 'G->A',V392M,27
29447: 'G->C',V392L,9
29447: 'G->T',V392L,460
29448: 'T->A',V392E,8
29448: 'T->C',V392A,7
29448: 'T->G',V392G,1
29449: 'G->A',V392V,69
29449: 'G->C',V392V,221
29449: 'G->T',V392V,4124
29450: 'A->C',T393P,1
29450: 'A->G',T393A,8
29451: 'C->A',T393N,1
29451: 'C->G',T393S,2
29451: 'C->T',T393I,815
29452: 'T->A',T393T,2
29452: 'T->C',T393T,102
29452: 'T->G',T393T,10
29453: 'C->A',L394I,3
29453: 'C->T',L394F,21
29454: 'T->C',L394P,3
29455: 'T->A',L394L,15
29455: 'T->C',L394L,95
29455: 'T->G',L394L,20
29456: 'C->A',L395I,5
29456: 'C->G',L395V,1
29456: 'C->T',L395F,186
29457: 'T->A',L395H,3
29457: 'T->C',L395P,17
29457: 'T->G',L395R,9
29458: 'T->A',L395L,3
29458: 'T->C',L395L,90
29458: 'T->G',L395L,17
29459: 'C->A',P396T,5
29459: 'C->T',P396S,121
29460: 'C->A',P396H,14
29460: 'C->G',P396R,6
29461: 'T->A',P396P,33
29461: 'T->C',P396P,294
29461: 'T->G',P396P,46
29462: 'G->A',A397T,14
29462: 'G->C',A397P,4
29462: 'G->T',A397S,119
29463: 'C->A',A397D,11
29463: 'C->G',A397G,6
29463: 'C->T',A397V,60
29464: 'T->A',A397A,27
29464: 'T->C',A397A,339
29464: 'T->G',A397A,6
29465: 'G->A',A398T,43
29465: 'G->C',A398P,11
29465: 'G->T',A398S,653
29466: 'C->A',A398E,3
29466: 'C->G',A398G,2
29466: 'C->T',A398V,7394
29467: 'A->C',A398A,13
29467: 'A->G',A398A,47
29467: 'A->T',A398A,72
29468: 'G->A',D399N,339
29468: 'G->C',D399H,285
29468: 'G->T',D399Y,679
29469: 'A->C',D399A,82
29469: 'A->G',D399G,7
29469: 'A->T',D399V,27
29470: 'T->A',D399E,13
29470: 'T->C',D399D,191
29470: 'T->G',D399E,11
29471: 'T->A',L400M,5
29471: 'T->C',L400L,95
29471: 'T->G',L400V,3
29472: 'T->C',L400S,7
29472: 'T->G',L400W,1
29473: 'G->A',L400L,555
29473: 'G->C',L400F,19
29473: 'G->T',L400F,46
29474: 'G->A',D401N,113
29474: 'G->C',D401H,65
29474: 'G->T',D401Y,12319
29475: 'A->C',D401A,40
29475: 'A->G',D401G,22
29475: 'A->T',D401V,5
29476: 'T->C',D401D,55
29477: 'G->A',D402N,16
29477: 'G->C',D402H,245
29477: 'G->T',D402Y,3994
29478: 'A->C',D402A,32
29478: 'A->G',D402G,145
29478: 'A->T',D402V,106
29479: 'T->A',D402E,4
29479: 'T->C',D402D,242
29479: 'T->G',D402E,81
29480: 'T->G',F403V,1
29481: 'T->C',F403S,2
29482: 'C->T',F403F,736
29483: 'T->A',S404T,2
29483: 'T->G',S404A,27
29484: 'C->A',S404Y,2
29484: 'C->G',S404C,3
29484: 'C->T',S404F,4
29485: 'C->A',S404S,4
29485: 'C->G',S404S,4
29485: 'C->T',S404S,573
29486: 'A->C',K405Q,6
29486: 'A->G',K405E,2
29487: 'A->C',K405T,3
29487: 'A->G',K405R,115
29487: 'A->T',K405I,7
29488: 'A->C',K405N,2
29488: 'A->G',K405K,273
29488: 'A->T',K405N,16
29489: 'C->A',Q406K,19
29490: 'A->G',Q406R,17
29490: 'A->T',Q406L,19
29491: 'A->C',Q406H,3
29491: 'A->G',Q406Q,94
29491: 'A->T',Q406H,6
29492: 'T->C',L407L,108
29492: 'T->G',L407V,1
29493: 'T->C',L407S,1
29493: 'T->G',L407W,1
29494: 'G->A',L407L,190
29494: 'G->T',L407F,1
29495: 'C->G',Q408E,1
29496: 'A->C',Q408P,1
29496: 'A->G',Q408R,26
29496: 'A->T',Q408L,8
29497: 'A->C',Q408H,1
29497: 'A->G',Q408Q,82
29497: 'A->T',Q408H,4
29498: 'C->A',Q409K,40
29498: 'C->G',Q409E,21
29499: 'A->C',Q409P,1
29499: 'A->G',Q409R,322
29499: 'A->T',Q409L,385
29500: 'A->C',Q409H,38
29500: 'A->G',Q409Q,975
29500: 'A->T',Q409H,10
29501: 'T->A',S410T,2
29501: 'T->C',S410P,1
29501: 'T->G',S410A,238
29502: 'C->A',S410Y,2
29502: 'C->T',S410F,56
29503: 'C->A',S410S,21
29503: 'C->G',S410S,144
29503: 'C->T',S410S,245
29504: 'A->C',M411L,7
29504: 'A->G',M411V,1
29504: 'A->T',M411L,83
29505: 'T->A',M411K,2
29505: 'T->G',M411R,2
29506: 'G->A',M411I,22
29506: 'G->C',M411I,1
29506: 'G->T',M411I,169
29507: 'A->C',S412R,8691
29507: 'A->G',S412G,51
29507: 'A->T',S412C,11
29508: 'G->A',S412N,310
29508: 'G->C',S412T,4
29508: 'G->T',S412I,488
29509: 'C->T',S412S,40915
29884: 'A->C',K369Q,195
29885: 'A->C',K369Q,197
29886: 'A->C',K369Q,188
29890: 'A->G',K372E,85
29891: 'A->G',K372E,189
29892: 'A->G',K372E,86


==> data/MutationSummary_10312021/ORF10_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
29558: 'A->C',M1L,77
29558: 'A->G',M1V,109
29558: 'A->T',M1L,101
29559: 'T->A',M1K,27
29559: 'T->C',M1T,62
29559: 'T->G',M1R,5
29560: 'G->A',M1I,200
29560: 'G->T',M1I,160
29561: 'G->T',G2C,2
29562: 'G->A',G2D,41
29562: 'G->C',G2A,1
29562: 'G->T',G2V,12
29563: 'C->G',G2G,1
29563: 'C->T',G2G,166
29564: 'T->A',Y3N,2
29564: 'T->C',Y3H,166
29565: 'A->C',Y3S,5
29565: 'A->G',Y3C,418
29565: 'A->T',Y3F,2
29566: 'T->C',Y3Y,528
29567: 'A->C',I4L,182
29567: 'A->G',I4V,2182
29567: 'A->T',I4L,1
29568: 'T->A',I4K,1
29568: 'T->C',I4T,320
29569: 'A->G',I4M,8
29569: 'A->T',I4I,1
29570: 'A->C',N5H,17
29570: 'A->G',N5D,41
29570: 'A->T',N5Y,11
29571: 'A->C',N5T,1
29571: 'A->G',N5S,39
29571: 'A->T',N5I,4
29572: 'C->A',N5K,8
29572: 'C->G',N5K,3
29572: 'C->T',N5N,355
29573: 'G->A',V6I,162
29573: 'G->C',V6L,9
29573: 'G->T',V6F,67
29574: 'T->A',V6D,1
29574: 'T->C',V6A,36
29574: 'T->G',V6G,4
29575: 'T->A',V6V,353
29575: 'T->C',V6V,59
29575: 'T->G',V6V,16
29576: 'T->A',F7I,33
29576: 'T->C',F7L,10
29576: 'T->G',F7V,6
29577: 'T->A',F7Y,40
29577: 'T->C',F7S,29
29577: 'T->G',F7C,13
29578: 'C->A',F7L,196
29578: 'C->T',F7F,392
29579: 'G->A',A8T,128
29579: 'G->C',A8P,22
29579: 'G->T',A8S,792
29580: 'C->A',A8D,91
29580: 'C->G',A8G,24
29580: 'C->T',A8V,2935
29581: 'T->A',A8A,27
29581: 'T->C',A8A,126
29581: 'T->G',A8A,5
29582: 'T->A',F9I,9
29582: 'T->C',F9L,137
29582: 'T->G',F9V,9
29583: 'T->A',F9Y,3
29583: 'T->C',F9S,89
29583: 'T->G',F9C,4
29584: 'T->A',F9L,16
29584: 'T->C',F9F,83
29584: 'T->G',F9L,17
29585: 'C->A',P10T,31
29585: 'C->G',P10A,80
29585: 'C->T',P10S,6041
29586: 'C->A',P10Q,12
29586: 'C->G',P10R,24
29586: 'C->T',P10L,2486
29587: 'G->A',P10P,678
29587: 'G->C',P10P,3
29587: 'G->T',P10P,172
29588: 'T->C',F11L,112
29588: 'T->G',F11V,4
29589: 'T->A',F11Y,41
29589: 'T->C',F11S,562
29590: 'T->A',F11L,35
29590: 'T->C',F11F,29
29591: 'A->G',T12A,60
29592: 'C->A',T12K,4
29592: 'C->G',T12R,3
29592: 'C->T',T12M,575
29593: 'G->A',T12T,265
29593: 'G->C',T12T,3
29593: 'G->T',T12T,3322
29594: 'A->C',I13L,70
29594: 'A->G',I13V,88
29594: 'A->T',I13L,63
29595: 'T->C',I13T,69
29595: 'T->G',I13R,1
29596: 'A->G',I13M,239
29596: 'A->T',I13I,10
29597: 'T->A',Y14N,1
29597: 'T->C',Y14H,100
29598: 'A->G',Y14C,145
29598: 'A->T',Y14F,11
29599: 'T->C',Y14Y,49
29600: 'A->C',S15R,1
29600: 'A->G',S15G,271
29600: 'A->T',S15C,14
29601: 'G->A',S15N,2
29601: 'G->T',S15I,1
29602: 'T->C',S15S,23
29603: 'C->A',L16I,1
29603: 'C->T',L16L,5
29604: 'T->C',L16P,3424
29605: 'A->G',L16L,2
29605: 'A->T',L16L,3
29606: 'C->A',L17I,13
29606: 'C->T',L17F,211
29607: 'T->A',L17H,3
29607: 'T->C',L17P,86
29607: 'T->G',L17R,1
29608: 'C->A',L17L,2
29608: 'C->T',L17L,129
29609: 'T->A',L18M,1
29609: 'T->C',L18L,16
29609: 'T->G',L18V,2
29610: 'T->C',L18S,7
29611: 'G->A',L18L,24
29611: 'G->T',L18F,15
29612: 'T->C',C19R,22
29612: 'T->G',C19G,4
29613: 'G->A',C19Y,3
29613: 'G->T',C19F,21
29614: 'C->G',C19W,1
29614: 'C->T',C19C,12437
29615: 'A->C',R20R,7
29615: 'A->G',R20G,39
29616: 'G->A',R20K,27
29616: 'G->C',R20T,187
29616: 'G->T',R20I,2437
29617: 'A->C',R20S,103
29617: 'A->G',R20R,343
29617: 'A->T',R20S,9
29618: 'A->C',M21L,6
29618: 'A->G',M21V,75
29618: 'A->T',M21L,8
29619: 'T->A',M21K,125
29619: 'T->C',M21T,25
29619: 'T->G',M21R,1
29620: 'G->A',M21I,2
29620: 'G->C',M21I,523
29620: 'G->T',M21I,196
29621: 'A->C',N22H,5
29621: 'A->G',N22D,75
29621: 'A->T',N22Y,55
29622: 'A->C',N22T,36
29622: 'A->G',N22S,163
29622: 'A->T',N22I,24
29623: 'T->A',N22K,39
29623: 'T->C',N22N,149
29623: 'T->G',N22K,5
29624: 'T->A',S23T,8
29624: 'T->C',S23P,1062
29624: 'T->G',S23A,1
29625: 'C->A',S23Y,1
29625: 'C->T',S23F,3004
29626: 'T->C',S23S,38
29626: 'T->G',S23S,5
29627: 'C->A',R24S,37
29627: 'C->T',R24C,3487
29628: 'G->A',R24H,551
29628: 'G->C',R24P,94
29628: 'G->T',R24L,1394
29629: 'T->C',R24R,27
29630: 'A->G',N25D,199
29630: 'A->T',N25Y,33
29631: 'A->C',N25T,3
29631: 'A->G',N25S,380
29631: 'A->T',N25I,16
29632: 'C->A',N25K,81
29632: 'C->G',N25K,1
29632: 'C->T',N25N,1682
29633: 'T->A',Y26N,2
29633: 'T->C',Y26H,146
29633: 'T->G',Y26D,6
29634: 'A->G',Y26C,31
29634: 'A->T',Y26F,4
29635: 'C->T',Y26Y,1852
29636: 'A->G',I27V,54
29636: 'A->T',I27L,54
29637: 'T->A',I27K,14
29637: 'T->C',I27T,153
29637: 'T->G',I27R,6
29638: 'A->C',I27I,2
29638: 'A->G',I27M,42
29638: 'A->T',I27I,14
29639: 'G->A',A28T,9
29639: 'G->C',A28P,38
29639: 'G->T',A28S,438
29640: 'C->A',A28E,2
29640: 'C->G',A28G,1
29640: 'C->T',A28V,2494
29641: 'A->C',A28A,1
29641: 'A->G',A28A,54
29641: 'A->T',A28A,27
29642: 'C->G',Q29E,9
29643: 'A->C',Q29P,2
29643: 'A->G',Q29R,76
29643: 'A->T',Q29L,68
29644: 'A->C',Q29H,16
29644: 'A->G',Q29Q,75
29644: 'A->T',Q29H,18
29645: 'G->A',V30I,94
29645: 'G->C',V30L,108
29645: 'G->T',V30L,92647
29646: 'T->C',V30A,39
29646: 'T->G',V30G,2
29647: 'A->G',V30V,180
29647: 'A->T',V30V,101
29648: 'G->A',D31N,92
29648: 'G->C',D31H,72
29648: 'G->T',D31Y,3921
29649: 'A->C',D31A,10
29649: 'A->G',D31G,111
29649: 'A->T',D31V,21
29650: 'T->C',D31D,63


==> data/MutationSummary_10312021/ORF3a_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
25393: 'A->C',M1L,2
25393: 'A->G',M1V,37
25393: 'A->T',M1L,17
25394: 'T->A',M1K,4
25394: 'T->C',M1T,28
25394: 'T->G',M1R,2
25395: 'G->A',M1I,17
25395: 'G->C',M1I,14
25395: 'G->T',M1I,147
25396: 'G->A',D2N,100
25396: 'G->C',D2H,8
25396: 'G->T',D2Y,294
25397: 'A->C',D2A,12
25397: 'A->G',D2G,52
25397: 'A->T',D2V,1
25398: 'T->A',D2E,26
25398: 'T->C',D2D,88
25398: 'T->G',D2E,1
25399: 'T->A',L3M,2
25399: 'T->C',L3L,8
25399: 'T->G',L3V,2
25400: 'T->C',L3S,5
25401: 'G->A',L3L,19
25401: 'G->T',L3F,280
25402: 'T->C',F4L,7
25403: 'T->C',F4S,10
25404: 'T->C',F4F,14
25405: 'A->G',M5V,102
25405: 'A->T',M5L,1
25406: 'T->A',M5K,7
25406: 'T->C',M5T,81
25406: 'T->G',M5R,4
25407: 'G->C',M5I,10
25407: 'G->T',M5I,393
25408: 'A->C',R6R,31
25408: 'A->G',R6G,23
25409: 'G->A',R6K,94
25409: 'G->C',R6T,61
25409: 'G->T',R6I,105
25410: 'A->C',R6S,5
25410: 'A->G',R6R,51
25410: 'A->T',R6S,24
25411: 'A->C',I7L,59
25411: 'A->G',I7V,91
25411: 'A->T',I7F,48
25412: 'T->C',I7T,45
25412: 'T->G',I7S,4
25413: 'C->A',I7I,47
25413: 'C->G',I7M,6
25413: 'C->T',I7I,16791
25414: 'T->A',F8I,1
25414: 'T->C',F8L,53
25414: 'T->G',F8V,1
25415: 'T->C',F8S,5
25416: 'C->A',F8L,3
25416: 'C->G',F8L,1
25416: 'C->T',F8F,2112
25417: 'A->C',T9P,8
25417: 'A->G',T9A,20
25417: 'A->T',T9S,12
25418: 'C->A',T9K,195
25418: 'C->G',T9R,39
25418: 'C->T',T9I,119
25419: 'A->C',T9T,5
25419: 'A->G',T9T,37
25419: 'A->T',T9T,41
25420: 'A->C',I10L,285
25420: 'A->G',I10V,80
25420: 'A->T',I10F,12
25421: 'T->A',I10N,2
25421: 'T->C',I10T,39
25421: 'T->G',I10S,20
25422: 'T->A',I10I,199
25422: 'T->C',I10I,76
25422: 'T->G',I10M,11
25423: 'G->A',G11R,75
25423: 'G->C',G11R,171
25424: 'G->A',G11E,54
25424: 'G->C',G11A,64
25424: 'G->T',G11V,143
25425: 'A->C',G11G,23
25425: 'A->G',G11G,103
25425: 'A->T',G11G,16
25426: 'A->C',T12P,34
25426: 'A->G',T12A,52
25427: 'C->A',T12N,36
25427: 'C->G',T12S,46
25427: 'C->T',T12I,2603
25428: 'T->A',T12T,32
25428: 'T->C',T12T,53
25428: 'T->G',T12T,2
25429: 'G->A',V13I,125
25429: 'G->C',V13L,291
25429: 'G->T',V13L,3152
25430: 'T->C',V13A,150
25430: 'T->G',V13G,6
25431: 'A->C',V13V,12
25431: 'A->G',V13V,68
25431: 'A->T',V13V,23
25432: 'A->C',T14P,7
25432: 'A->G',T14A,30
25433: 'C->A',T14N,22
25433: 'C->T',T14I,2884
25434: 'T->A',T14T,6
25434: 'T->C',T14T,29
25434: 'T->G',T14T,10
25435: 'T->A',L15M,11
25435: 'T->C',L15L,101
25435: 'T->G',L15V,3
25436: 'T->C',L15S,52
25436: 'T->G',L15W,4
25437: 'G->A',L15L,41
25437: 'G->C',L15F,256
25437: 'G->T',L15F,22401
25438: 'A->C',K16Q,16
25438: 'A->G',K16E,96
25439: 'A->C',K16T,2250
25439: 'A->G',K16R,131
25439: 'A->T',K16M,14
25440: 'G->A',K16K,92
25440: 'G->C',K16N,73
25440: 'G->T',K16N,2454
25441: 'C->A',Q17K,28
25441: 'C->G',Q17E,24
25442: 'A->C',Q17P,18
25442: 'A->G',Q17R,65
25442: 'A->T',Q17L,176
25443: 'A->C',Q17H,116
25443: 'A->G',Q17Q,129
25443: 'A->T',Q17H,112
25444: 'G->A',G18S,219
25444: 'G->C',G18R,56
25444: 'G->T',G18C,1054
25445: 'G->A',G18D,425
25445: 'G->C',G18A,357
25445: 'G->T',G18V,3757
25446: 'T->A',G18G,6
25446: 'T->C',G18G,68
25447: 'G->A',E19K,107
25447: 'G->C',E19Q,38
25448: 'A->C',E19A,61
25448: 'A->G',E19G,463
25448: 'A->T',E19V,28
25449: 'A->C',E19D,30
25449: 'A->G',E19E,39
25449: 'A->T',E19D,123
25450: 'A->C',I20L,22
25450: 'A->G',I20V,1040
25450: 'A->T',I20F,195
25451: 'T->C',I20T,261
25451: 'T->G',I20S,10
25452: 'C->A',I20I,157
25452: 'C->G',I20M,776
25452: 'C->T',I20I,6316
25453: 'A->C',K21Q,4
25453: 'A->G',K21E,160
25454: 'A->C',K21T,8
25454: 'A->G',K21R,48
25454: 'A->T',K21M,166
25455: 'G->A',K21K,267
25455: 'G->C',K21N,156
25455: 'G->T',K21N,2435
25456: 'G->A',D22N,282
25456: 'G->C',D22H,65
25456: 'G->T',D22Y,1015
25457: 'A->C',D22A,15
25457: 'A->G',D22G,188
25457: 'A->T',D22V,24
25458: 'T->A',D22E,6
25458: 'T->C',D22D,271
25458: 'T->G',D22E,2
25459: 'G->A',A23T,64
25459: 'G->C',A23P,20
25459: 'G->T',A23S,2899
25460: 'C->A',A23D,16
25460: 'C->G',A23G,458
25460: 'C->T',A23V,4342
25461: 'T->A',A23A,33
25461: 'T->C',A23A,627
25461: 'T->G',A23A,13
25462: 'A->C',T24P,2
25462: 'A->G',T24A,25
25462: 'A->T',T24S,11
25463: 'C->A',T24N,154
25463: 'C->G',T24S,7
25463: 'C->T',T24I,2780
25464: 'T->A',T24T,6
25464: 'T->C',T24T,51
25464: 'T->G',T24T,5
25465: 'C->A',P25T,54
25465: 'C->G',P25A,5
25465: 'C->T',P25S,765
25466: 'C->A',P25H,143
25466: 'C->G',P25R,3
25466: 'C->T',P25L,1609
25467: 'T->A',P25P,13
25467: 'T->C',P25P,643
25467: 'T->G',P25P,24
25468: 'T->A',S26T,2
25468: 'T->C',S26P,100
25468: 'T->G',S26A,127
25469: 'C->T',S26L,1058457
25470: 'A->C',S26S,8
25470: 'A->G',S26S,73
25470: 'A->T',S26S,149
25471: 'G->A',D27N,529
25471: 'G->C',D27H,521
25471: 'G->T',D27Y,9502
25472: 'A->C',D27A,121
25472: 'A->G',D27G,200
25472: 'A->T',D27V,60
25473: 'T->A',D27E,8
25473: 'T->C',D27D,1503
25473: 'T->G',D27E,7
25474: 'T->A',F28I,9
25474: 'T->C',F28L,127
25474: 'T->G',F28V,9
25475: 'T->A',F28Y,1
25475: 'T->C',F28S,203
25475: 'T->G',F28C,1
25476: 'T->A',F28L,227
25476: 'T->C',F28F,73
25476: 'T->G',F28L,10
25477: 'G->A',V29I,267
25477: 'G->C',V29L,96
25477: 'G->T',V29F,605
25478: 'T->A',V29D,11
25478: 'T->C',V29A,517
25478: 'T->G',V29G,13
25479: 'T->A',V29V,12
25479: 'T->C',V29V,70
25479: 'T->G',V29V,42
25480: 'C->A',R30S,8
25480: 'C->T',R30C,275
25481: 'G->A',R30H,452
25481: 'G->C',R30P,9
25481: 'G->T',R30L,793
25482: 'C->A',R30R,35
25482: 'C->T',R30R,1394
25483: 'G->A',A31T,1061
25483: 'G->C',A31P,68
25483: 'G->T',A31S,324
25484: 'C->A',A31D,12
25484: 'C->G',A31G,1
25484: 'C->T',A31V,205
25485: 'T->A',A31A,78
25485: 'T->C',A31A,313
25485: 'T->G',A31A,2
25486: 'A->C',T32P,1
25486: 'A->G',T32A,213
25486: 'A->T',T32S,12
25487: 'C->A',T32N,134
25487: 'C->G',T32S,83
25487: 'C->T',T32I,1502
25488: 'T->A',T32T,75
25488: 'T->C',T32T,40
25488: 'T->G',T32T,5
25489: 'G->A',A33T,179
25489: 'G->C',A33P,8
25489: 'G->T',A33S,7504
25490: 'C->A',A33E,127
25490: 'C->T',A33V,329
25491: 'A->C',A33A,10
25491: 'A->G',A33A,529
25491: 'A->T',A33A,135
25492: 'A->C',T34P,10
25492: 'A->G',T34A,212
25492: 'A->T',T34S,13
25493: 'C->A',T34K,22
25493: 'C->T',T34M,833
25494: 'G->A',T34T,551
25494: 'G->C',T34T,109
25494: 'G->T',T34T,4133
25495: 'A->C',I35L,45
25495: 'A->G',I35V,576
25495: 'A->T',I35L,40
25496: 'T->A',I35K,42
25496: 'T->C',I35T,1049
25496: 'T->G',I35R,1
25497: 'A->G',I35M,48
25497: 'A->T',I35I,12
25498: 'C->A',P36T,5
25498: 'C->T',P36S,65
25499: 'C->A',P36Q,40
25499: 'C->G',P36R,2
25499: 'C->T',P36L,215
25500: 'G->A',P36P,624
25500: 'G->C',P36P,165
25500: 'G->T',P36P,2614
25501: 'A->C',I37L,35
25501: 'A->G',I37V,400
25501: 'A->T',I37L,42
25502: 'T->A',I37K,35
25502: 'T->C',I37T,640
25502: 'T->G',I37R,1
25503: 'A->G',I37M,100
25503: 'A->T',I37I,41
25504: 'C->A',Q38K,58
25504: 'C->G',Q38E,63
25505: 'A->C',Q38P,259
25505: 'A->G',Q38R,8603
25505: 'A->T',Q38L,1370
25506: 'A->C',Q38H,14
25506: 'A->G',Q38Q,177
25506: 'A->T',Q38H,28
25507: 'G->A',A39T,845
25507: 'G->C',A39P,1
25507: 'G->T',A39S,197
25508: 'C->A',A39D,23
25508: 'C->G',A39G,1
25508: 'C->T',A39V,53
25509: 'C->A',A39A,151
25509: 'C->G',A39A,4
25509: 'C->T',A39A,1586
25510: 'T->A',S40T,39
25510: 'T->C',S40P,293
25510: 'T->G',S40A,99
25511: 'C->T',S40L,3526
25512: 'A->C',S40S,11
25512: 'A->G',S40S,52
25512: 'A->T',S40S,19
25513: 'C->A',L41I,195
25513: 'C->G',L41V,19
25513: 'C->T',L41F,4055
25514: 'T->A',L41H,30
25514: 'T->C',L41P,220
25514: 'T->G',L41R,181
25515: 'C->A',L41L,54
25515: 'C->T',L41L,1160
25516: 'C->A',P42T,33
25516: 'C->G',P42A,5
25516: 'C->T',P42S,1269
25517: 'C->A',P42H,4381
25517: 'C->G',P42R,74
25517: 'C->T',P42L,31587
25518: 'T->A',P42P,42
25518: 'T->C',P42P,1232
25518: 'T->G',P42P,67
25519: 'T->A',F43I,8
25519: 'T->C',F43L,514
25519: 'T->G',F43V,146
25520: 'T->A',F43Y,8
25520: 'T->C',F43S,218
25520: 'T->G',F43C,37
25521: 'C->A',F43L,86
25521: 'C->G',F43L,30
25521: 'C->T',F43F,8567
25522: 'G->A',G44R,1099
25522: 'G->C',G44R,117
25523: 'G->A',G44E,444
25523: 'G->C',G44A,12
25523: 'G->T',G44V,537
25524: 'A->C',G44G,133
25524: 'A->G',G44G,318
25524: 'A->T',G44G,14
25525: 'T->A',W45R,27
25525: 'T->C',W45R,538
25525: 'T->G',W45G,11
25526: 'G->C',W45S,6
25526: 'G->T',W45L,3329
25527: 'G->C',W45C,1
25527: 'G->T',W45C,333
25528: 'C->A',L46I,99
25528: 'C->G',L46V,78
25528: 'C->T',L46F,1285
25529: 'T->A',L46H,15
25529: 'T->C',L46P,18
25529: 'T->G',L46R,13
25530: 'T->A',L46L,12
25530: 'T->C',L46L,101
25531: 'A->C',I47L,3
25531: 'A->G',I47V,799
25531: 'A->T',I47F,15
25532: 'T->C',I47T,1077
25532: 'T->G',I47S,10
25533: 'T->A',I47I,26
25533: 'T->C',I47I,146
25534: 'G->A',V48I,112
25534: 'G->C',V48L,2
25534: 'G->T',V48F,1516
25535: 'T->C',V48A,25
25535: 'T->G',V48G,36
25536: 'T->A',V48V,176
25536: 'T->C',V48V,159
25536: 'T->G',V48V,12
25537: 'G->A',G49S,208
25537: 'G->T',G49C,400
25538: 'G->A',G49D,102
25538: 'G->C',G49A,3
25538: 'G->T',G49V,3018
25539: 'C->A',G49G,54
25539: 'C->G',G49G,1
25539: 'C->T',G49G,215
25540: 'G->A',V50I,1266
25540: 'G->T',V50F,223
25541: 'T->C',V50A,325
25541: 'T->G',V50G,7
25542: 'T->A',V50V,39
25542: 'T->C',V50V,47
25542: 'T->G',V50V,8
25543: 'G->A',A51T,61
25543: 'G->T',A51S,221
25544: 'C->A',A51E,143
25544: 'C->T',A51V,208
25545: 'A->C',A51A,4
25545: 'A->G',A51A,487
25545: 'A->T',A51A,14
25546: 'C->A',L52I,106
25546: 'C->G',L52V,16
25546: 'C->T',L52F,2963
25547: 'T->A',L52H,11
25547: 'T->C',L52P,64
25548: 'T->A',L52L,3
25548: 'T->C',L52L,111
25548: 'T->G',L52L,156
25549: 'C->A',L53I,82
25549: 'C->G',L53V,35
25549: 'C->T',L53F,4124
25550: 'T->A',L53H,66
25550: 'T->C',L53P,3
25550: 'T->G',L53R,3
25551: 'T->A',L53L,63
25551: 'T->C',L53L,146
25551: 'T->G',L53L,10
25552: 'G->A',A54T,72
25552: 'G->C',A54P,11
25552: 'G->T',A54S,4792
25553: 'C->A',A54D,23
25553: 'C->G',A54G,54
25553: 'C->T',A54V,5449
25554: 'T->A',A54A,23
25554: 'T->C',A54A,122
25554: 'T->G',A54A,14
25555: 'G->A',V55I,230
25555: 'G->C',V55L,121
25555: 'G->T',V55F,1905
25556: 'T->C',V55A,184
25556: 'T->G',V55G,860
25557: 'T->A',V55V,24
25557: 'T->C',V55V,152
25557: 'T->G',V55V,24
25558: 'T->A',F56I,6
25558: 'T->C',F56L,103
25558: 'T->G',F56V,8
25559: 'T->C',F56S,102
25559: 'T->G',F56C,6
25560: 'T->A',F56L,26
25560: 'T->C',F56F,18
25560: 'T->G',F56L,7
25561: 'C->A',Q57K,82
25561: 'C->G',Q57E,48
25562: 'A->G',Q57R,851
25562: 'A->T',Q57L,205
25563: 'G->A',Q57Q,229
25563: 'G->C',Q57H,796
25563: 'G->T',Q57H,232445
25564: 'A->C',S58R,40
25564: 'A->G',S58G,314
25564: 'A->T',S58C,52
25565: 'G->A',S58N,1258
25565: 'G->T',S58I,1574
25566: 'C->A',S58R,29
25566: 'C->T',S58S,506
25567: 'G->A',A59T,1208
25567: 'G->T',A59S,696
25568: 'C->G',A59G,1
25568: 'C->T',A59V,712
25569: 'T->A',A59A,198
25569: 'T->C',A59A,57
25569: 'T->G',A59A,19
25570: 'T->A',S60T,194
25570: 'T->C',S60P,222
25570: 'T->G',S60A,24
25571: 'C->A',S60Y,261
25571: 'C->G',S60C,31
25571: 'C->T',S60F,1856
25572: 'C->A',S60S,331
25572: 'C->G',S60S,16
25572: 'C->T',S60S,3414
25573: 'A->C',K61Q,521
25573: 'A->G',K61E,274
25574: 'A->C',K61T,62
25574: 'A->G',K61R,134
25574: 'A->T',K61I,590
25575: 'A->C',K61N,54
25575: 'A->G',K61K,103
25575: 'A->T',K61N,51
25576: 'A->C',I62L,13
25576: 'A->G',I62V,106
25576: 'A->T',I62F,53
25577: 'T->A',I62N,2
25577: 'T->C',I62T,2261
25577: 'T->G',I62S,25
25578: 'C->A',I62I,6
25578: 'C->G',I62M,30
25578: 'C->T',I62I,2992
25579: 'A->C',I63L,18
25579: 'A->G',I63V,72
25579: 'A->T',I63L,76
25580: 'T->A',I63K,5
25580: 'T->C',I63T,1260
25580: 'T->G',I63R,1
25581: 'A->C',I63I,1
25581: 'A->G',I63M,57
25581: 'A->T',I63I,24
25582: 'A->G',T64A,40
25582: 'A->T',T64S,23
25583: 'C->A',T64N,206
25583: 'C->T',T64I,1875
25584: 'C->A',T64T,49
25584: 'C->G',T64T,78
25584: 'C->T',T64T,3097
25585: 'C->A',L65I,215
25585: 'C->G',L65V,46
25585: 'C->T',L65F,1024
25586: 'T->A',L65H,12
25586: 'T->C',L65P,307
25586: 'T->G',L65R,14
25587: 'C->A',L65L,893
25587: 'C->G',L65L,36
25587: 'C->T',L65L,3821
25588: 'A->C',K66Q,14
25588: 'A->G',K66E,44
25589: 'A->C',K66T,11
25589: 'A->G',K66R,63
25589: 'A->T',K66I,137
25590: 'A->C',K66N,11
25590: 'A->G',K66K,38
25590: 'A->T',K66N,300
25591: 'A->C',K67Q,22
25591: 'A->G',K67E,95
25592: 'A->C',K67T,25
25592: 'A->G',K67R,202
25592: 'A->T',K67M,93
25593: 'G->A',K67K,435
25593: 'G->C',K67N,650
25593: 'G->T',K67N,1513
25594: 'A->C',R68R,18
25594: 'A->G',R68G,102
25595: 'G->A',R68K,129
25595: 'G->C',R68T,1046
25595: 'G->T',R68I,3094
25596: 'A->C',R68S,19
25596: 'A->G',R68R,450
25596: 'A->T',R68S,1031
25597: 'T->A',W69R,8
25597: 'T->C',W69R,217
25597: 'T->G',W69G,17
25598: 'G->C',W69S,86
25598: 'G->T',W69L,1636
25599: 'G->C',W69C,78
25599: 'G->T',W69C,3011
25600: 'C->A',Q70K,12
25600: 'C->G',Q70E,6
25601: 'A->C',Q70P,10
25601: 'A->G',Q70R,56
25601: 'A->T',Q70L,213
25602: 'A->C',Q70H,15
25602: 'A->G',Q70Q,61
25603: 'C->A',L71I,125
25603: 'C->G',L71V,38
25603: 'C->T',L71L,3015
25604: 'T->A',L71Q,21
25604: 'T->C',L71P,34
25604: 'T->G',L71R,1
25605: 'A->G',L71L,26
25605: 'A->T',L71L,27
25606: 'G->A',A72T,584
25606: 'G->C',A72P,36
25606: 'G->T',A72S,2637
25607: 'C->A',A72E,1
25607: 'C->T',A72V,170
25608: 'A->C',A72A,2
25608: 'A->G',A72A,20
25608: 'A->T',A72A,9
25609: 'C->A',L73I,577
25609: 'C->G',L73V,21
25609: 'C->T',L73F,338
25610: 'T->A',L73H,5
25610: 'T->C',L73P,54
25611: 'C->A',L73L,152
25611: 'C->G',L73L,7
25611: 'C->T',L73L,1564
25612: 'T->A',S74T,7
25612: 'T->C',S74P,87
25612: 'T->G',S74A,150
25613: 'C->A',S74Y,43
25613: 'C->G',S74C,23
25613: 'C->T',S74F,5246
25614: 'C->A',S74S,33
25614: 'C->G',S74S,27
25614: 'C->T',S74S,20915
25615: 'A->C',K75Q,7
25615: 'A->G',K75E,226
25616: 'A->C',K75T,22
25616: 'A->G',K75R,132
25616: 'A->T',K75M,25
25617: 'G->A',K75K,767
25617: 'G->T',K75N,2890
25618: 'G->A',G76S,404
25618: 'G->T',G76C,12
25619: 'G->C',G76A,1
25619: 'G->T',G76V,3
25620: 'T->C',G76G,55
25621: 'G->A',V77I,368
25621: 'G->C',V77L,29
25621: 'G->T',V77F,8044
25622: 'T->C',V77A,133
25622: 'T->G',V77G,1
25623: 'T->A',V77V,4
25623: 'T->C',V77V,247
25623: 'T->G',V77V,13
25624: 'C->A',H78N,6
25624: 'C->G',H78D,44
25624: 'C->T',H78Y,6148
25625: 'A->C',H78P,1
25625: 'A->G',H78R,75
25625: 'A->T',H78L,1
25626: 'C->A',H78Q,79
25626: 'C->G',H78Q,14
25626: 'C->T',H78H,7950
25627: 'T->A',F79I,19
25627: 'T->C',F79L,43
25627: 'T->G',F79V,41
25628: 'T->A',F79Y,4
25628: 'T->C',F79S,55
25628: 'T->G',F79C,14
25629: 'T->A',F79L,4
25629: 'T->C',F79F,105
25630: 'G->A',V80I,85
25630: 'G->C',V80L,88
25630: 'G->T',V80F,61
25631: 'T->A',V80D,5
25631: 'T->C',V80A,25
25631: 'T->G',V80G,4
25632: 'T->C',V80V,103
25632: 'T->G',V80V,9
25633: 'T->A',C81S,6
25633: 'T->C',C81R,32
25633: 'T->G',C81G,72
25634: 'G->A',C81Y,64
25634: 'G->C',C81S,6
25634: 'G->T',C81F,434
25635: 'C->G',C81W,3
25635: 'C->T',C81C,671
25636: 'A->G',N82D,19
25636: 'A->T',N82Y,58
25637: 'A->C',N82T,7
25637: 'A->G',N82S,26
25637: 'A->T',N82I,2
25638: 'C->A',N82K,37
25638: 'C->G',N82K,1
25638: 'C->T',N82N,2240
25639: 'T->A',L83M,7
25639: 'T->C',L83L,18
25639: 'T->G',L83V,107
25640: 'T->C',L83S,25
25640: 'T->G',L83W,12
25641: 'G->A',L83L,49
25641: 'G->C',L83F,18
25641: 'G->T',L83F,2337
25642: 'C->A',L84M,107
25642: 'C->G',L84V,15
25642: 'C->T',L84L,821
25643: 'T->A',L84Q,1
25643: 'T->C',L84P,23
25644: 'G->A',L84L,576
25644: 'G->C',L84L,101
25644: 'G->T',L84L,4707
25645: 'T->A',L85M,3
25645: 'T->C',L85L,30
25645: 'T->G',L85V,93
25646: 'T->C',L85S,39
25646: 'T->G',L85W,3
25647: 'G->A',L85L,447
25647: 'G->C',L85F,265
25647: 'G->T',L85F,9002
25648: 'T->C',L86L,24
25648: 'T->G',L86V,10
25649: 'T->C',L86S,30
25649: 'T->G',L86W,3
25650: 'G->A',L86L,156
25650: 'G->C',L86F,10
25650: 'G->T',L86F,1541
25651: 'T->A',F87I,3
25651: 'T->C',F87L,76
25651: 'T->G',F87V,5
25652: 'T->A',F87Y,1
25652: 'T->C',F87S,49
25652: 'T->G',F87C,7
25653: 'T->A',F87L,4
25653: 'T->C',F87F,30
25654: 'G->A',V88I,133
25654: 'G->C',V88L,111
25654: 'G->T',V88L,2676
25655: 'T->A',V88E,3
25655: 'T->C',V88A,109
25655: 'T->G',V88G,4
25656: 'A->C',V88V,2
25656: 'A->G',V88V,389
25656: 'A->T',V88V,5
25657: 'A->C',T89P,7
25657: 'A->G',T89A,111
25657: 'A->T',T89S,2
25658: 'C->T',T89I,3540
25659: 'A->C',T89T,9
25659: 'A->G',T89T,122
25659: 'A->T',T89T,34
25660: 'G->A',V90I,184
25660: 'G->C',V90L,229
25660: 'G->T',V90F,4167
25661: 'T->A',V90D,1
25661: 'T->C',V90A,57
25661: 'T->G',V90G,7
25662: 'T->A',V90V,15
25662: 'T->C',V90V,80
25662: 'T->G',V90V,23
25663: 'T->A',Y91N,2
25663: 'T->C',Y91H,276
25663: 'T->G',Y91D,6
25664: 'A->C',Y91S,7
25664: 'A->G',Y91C,10
25664: 'A->T',Y91F,1
25665: 'C->T',Y91Y,2721
25666: 'T->A',S92T,12
25666: 'T->C',S92P,392
25666: 'T->G',S92A,16
25667: 'C->T',S92L,2186
25668: 'A->C',S92S,45
25668: 'A->G',S92S,49
25668: 'A->T',S92S,21
25669: 'C->A',H93N,73
25669: 'C->G',H93D,9
25669: 'C->T',H93Y,2084
25670: 'A->G',H93R,8
25670: 'A->T',H93L,7
25671: 'C->A',H93Q,37
25671: 'C->G',H93Q,2
25671: 'C->T',H93H,742
25672: 'C->A',L94I,135
25672: 'C->G',L94V,26
25672: 'C->T',L94F,1460
25673: 'T->A',L94H,51
25673: 'T->C',L94P,571
25673: 'T->G',L94R,11
25674: 'T->A',L94L,32
25674: 'T->C',L94L,595
25674: 'T->G',L94L,21
25675: 'T->A',L95M,26
25675: 'T->C',L95L,73
25675: 'T->G',L95V,53
25676: 'T->C',L95S,1054
25676: 'T->G',L95W,66
25677: 'G->A',L95L,213
25677: 'G->C',L95F,4
25677: 'G->T',L95F,10138
25678: 'C->A',L96I,193
25678: 'C->T',L96F,362
25679: 'T->A',L96H,2
25679: 'T->C',L96P,386
25679: 'T->G',L96R,25
25680: 'C->A',L96L,144
25680: 'C->G',L96L,16
25680: 'C->T',L96L,899
25681: 'G->A',V97I,716
25681: 'G->C',V97L,67
25681: 'G->T',V97F,354
25682: 'T->C',V97A,92
25682: 'T->G',V97G,38
25683: 'T->A',V97V,48
25683: 'T->C',V97V,80
25683: 'T->G',V97V,20
25684: 'G->A',A98T,121
25684: 'G->C',A98P,2
25684: 'G->T',A98S,124
25685: 'C->A',A98D,63
25685: 'C->G',A98G,8
25685: 'C->T',A98V,803
25686: 'T->A',A98A,217
25686: 'T->C',A98A,84
25686: 'T->G',A98A,37
25687: 'G->A',A99T,1272
25687: 'G->C',A99P,60
25687: 'G->T',A99S,2280
25688: 'C->A',A99D,172
25688: 'C->G',A99G,26
25688: 'C->T',A99V,3098
25689: 'T->A',A99A,141
25689: 'T->C',A99A,533
25689: 'T->G',A99A,60
25690: 'G->A',G100S,400
25690: 'G->C',G100R,94
25690: 'G->T',G100C,11157
25691: 'G->A',G100D,930
25691: 'G->C',G100A,3
25691: 'G->T',G100V,1164
25692: 'C->A',G100G,6
25692: 'C->T',G100G,466
25693: 'C->A',L101I,1912
25693: 'C->G',L101V,53
25693: 'C->T',L101F,1358
25694: 'T->A',L101H,8
25694: 'T->C',L101P,100
25694: 'T->G',L101R,30
25695: 'T->A',L101L,38
25695: 'T->C',L101L,355
25695: 'T->G',L101L,6
25696: 'G->A',E102K,70
25696: 'G->C',E102Q,317
25697: 'A->C',E102A,26
25697: 'A->G',E102G,75
25697: 'A->T',E102V,503
25698: 'A->C',E102D,33
25698: 'A->G',E102E,375
25698: 'A->T',E102D,38
25699: 'G->A',A103T,1334
25699: 'G->C',A103P,54
25699: 'G->T',A103S,1161
25700: 'C->A',A103D,22
25700: 'C->T',A103V,387
25701: 'C->A',A103A,51
25701: 'C->G',A103A,3
25701: 'C->T',A103A,624
25702: 'C->A',P104T,36
25702: 'C->G',P104A,6
25702: 'C->T',P104S,11844
25703: 'C->A',P104H,69
25703: 'C->G',P104R,19
25703: 'C->T',P104L,9000
25704: 'T->A',P104P,3
25704: 'T->C',P104P,56
25704: 'T->G',P104P,18
25705: 'T->A',F105I,2
25705: 'T->C',F105L,331
25705: 'T->G',F105V,18
25706: 'T->A',F105Y,11
25706: 'T->C',F105S,105
25706: 'T->G',F105C,51
25707: 'T->A',F105L,7
25707: 'T->C',F105F,78
25707: 'T->G',F105L,23
25708: 'C->A',L106I,120
25708: 'C->G',L106V,91
25708: 'C->T',L106F,5867
25709: 'T->A',L106H,26
25709: 'T->C',L106P,113
25709: 'T->G',L106R,78
25710: 'C->A',L106L,103
25710: 'C->G',L106L,37
25710: 'C->T',L106L,24622
25711: 'T->A',Y107N,34
25711: 'T->C',Y107H,1106
25711: 'T->G',Y107D,2
25712: 'A->C',Y107S,33
25712: 'A->G',Y107C,52
25712: 'A->T',Y107F,26
25713: 'T->C',Y107Y,538
25714: 'C->A',L108I,84
25714: 'C->G',L108V,40
25714: 'C->T',L108F,4441
25715: 'T->A',L108H,76
25715: 'T->C',L108P,98
25715: 'T->G',L108R,2
25716: 'T->A',L108L,5
25716: 'T->C',L108L,69
25717: 'T->A',Y109N,2
25717: 'T->C',Y109H,76
25717: 'T->G',Y109D,1
25718: 'A->G',Y109C,1664
25718: 'A->T',Y109F,88
25719: 'T->C',Y109Y,125
25720: 'G->A',A110T,2133
25720: 'G->C',A110P,13
25720: 'G->T',A110S,10393
25721: 'C->A',A110D,12
25721: 'C->G',A110G,12
25721: 'C->T',A110V,2807
25722: 'T->A',A110A,5
25722: 'T->C',A110A,56
25722: 'T->G',A110A,16
25723: 'T->A',L111I,12
25723: 'T->C',L111L,592
25723: 'T->G',L111V,7
25724: 'T->C',L111S,411
25725: 'A->C',L111F,2
25725: 'A->G',L111L,46
25725: 'A->T',L111F,13
25726: 'G->A',V112I,70
25726: 'G->C',V112L,88
25726: 'G->T',V112F,2720
25727: 'T->C',V112A,201
25727: 'T->G',V112G,12
25728: 'C->A',V112V,48
25728: 'C->G',V112V,83
25728: 'C->T',V112V,2597
25729: 'T->C',Y113H,355
25730: 'A->G',Y113C,3
25730: 'A->T',Y113F,1
25731: 'C->T',Y113Y,5402
25732: 'T->A',F114I,1
25732: 'T->C',F114L,47
25732: 'T->G',F114V,913
25733: 'T->A',F114Y,4
25733: 'T->C',F114S,19
25733: 'T->G',F114C,19
25734: 'C->A',F114L,90
25734: 'C->G',F114L,2
25734: 'C->T',F114F,70
25735: 'T->A',L115M,3
25735: 'T->C',L115L,12
25735: 'T->G',L115V,7
25736: 'T->C',L115S,58
25736: 'T->G',L115W,4
25737: 'G->A',L115L,75
25737: 'G->C',L115F,4
25737: 'G->T',L115F,563
25738: 'C->A',Q116K,5
25738: 'C->G',Q116E,5
25739: 'A->C',Q116P,4
25739: 'A->G',Q116R,10
25739: 'A->T',Q116L,71
25740: 'G->A',Q116Q,30
25740: 'G->T',Q116H,581
25741: 'A->G',S117G,22
25741: 'A->T',S117C,19
25742: 'G->A',S117N,21
25742: 'G->C',S117T,3
25742: 'G->T',S117I,271
25743: 'T->A',S117R,2
25743: 'T->C',S117S,11
25744: 'A->C',I118L,7
25744: 'A->G',I118V,366
25744: 'A->T',I118L,18
25745: 'T->A',I118K,1
25745: 'T->C',I118T,217
25746: 'A->G',I118M,1383
25746: 'A->T',I118I,4
25747: 'A->C',N119H,1068
25747: 'A->G',N119D,76
25747: 'A->T',N119Y,46
25748: 'A->C',N119T,6
25748: 'A->G',N119S,32
25748: 'A->T',N119I,5
25749: 'C->A',N119K,20
25749: 'C->T',N119N,139
25750: 'T->A',F120I,4
25750: 'T->C',F120L,36
25750: 'T->G',F120V,223
25751: 'T->C',F120S,45
25751: 'T->G',F120C,125
25752: 'T->A',F120L,42
25752: 'T->C',F120F,29
25753: 'G->A',V121I,55
25753: 'G->T',V121L,98
25754: 'T->A',V121E,2
25754: 'T->C',V121A,34
25754: 'T->G',V121G,2
25755: 'A->C',V121V,1
25755: 'A->G',V121V,164
25755: 'A->T',V121V,3
25756: 'A->C',R122R,61
25756: 'A->G',R122G,136
25757: 'G->A',R122K,19
25757: 'G->T',R122I,5564
25758: 'A->C',R122S,348
25758: 'A->G',R122R,11
25758: 'A->T',R122S,9
25759: 'A->C',I123L,65
25759: 'A->G',I123V,31
25759: 'A->T',I123L,79
25760: 'T->A',I123K,1
25760: 'T->C',I123T,309
25761: 'A->G',I123M,27
25761: 'A->T',I123I,10
25762: 'A->C',I124L,11
25762: 'A->G',I124V,50
25762: 'A->T',I124L,17
25763: 'T->C',I124T,154
25764: 'A->C',I124I,1
25764: 'A->G',I124M,13
25764: 'A->T',I124I,14
25765: 'A->C',M125L,2
25765: 'A->G',M125V,18
25765: 'A->T',M125L,12
25766: 'T->A',M125K,15
25766: 'T->C',M125T,222
25767: 'G->A',M125I,66
25767: 'G->C',M125I,69
25767: 'G->T',M125I,1661
25768: 'A->C',R126R,250
25768: 'A->G',R126G,44
25768: 'A->T',R126W,1
25769: 'G->A',R126K,132
25769: 'G->C',R126T,5
25769: 'G->T',R126M,776
25770: 'G->A',R126R,62
25770: 'G->C',R126S,15
25770: 'G->T',R126S,618
25771: 'C->A',L127I,85
25771: 'C->G',L127V,1
25771: 'C->T',L127F,894
25773: 'T->A',L127L,35
25773: 'T->C',L127L,44
25773: 'T->G',L127L,5
25774: 'T->A',W128R,6
25774: 'T->C',W128R,44
25774: 'T->G',W128G,2
25775: 'G->C',W128S,4
25775: 'G->T',W128L,2607
25776: 'G->C',W128C,3
25776: 'G->T',W128C,562
25777: 'C->A',L129I,204
25777: 'C->G',L129V,4
25777: 'C->T',L129F,1330
25778: 'T->C',L129P,1
25779: 'T->A',L129L,3
25779: 'T->C',L129L,117
25779: 'T->G',L129L,7
25780: 'T->A',C130S,91
25780: 'T->G',C130G,36
25781: 'G->A',C130Y,1
25781: 'G->C',C130S,20
25781: 'G->T',C130F,24
25782: 'C->T',C130C,3381
25783: 'T->A',W131R,127
25783: 'T->C',W131R,172
25783: 'T->G',W131G,25
25784: 'G->C',W131S,453
25784: 'G->T',W131L,2460
25785: 'G->C',W131C,1137
25785: 'G->T',W131C,49843
25786: 'A->C',K132Q,142
25786: 'A->G',K132E,41
25787: 'A->C',K132T,42
25787: 'A->G',K132R,78
25787: 'A->T',K132I,25
25788: 'A->C',K132N,3
25788: 'A->G',K132K,181
25788: 'A->T',K132N,14
25789: 'T->A',C133S,26
25790: 'G->A',C133Y,1
25790: 'G->C',C133S,39
25790: 'G->T',C133F,22
25791: 'C->T',C133C,1338
25792: 'C->A',R134S,145
25792: 'C->G',R134G,10
25792: 'C->T',R134C,1443
25793: 'G->A',R134H,779
25793: 'G->T',R134L,1931
25794: 'T->A',R134R,5
25794: 'T->C',R134R,85
25794: 'T->G',R134R,102
25795: 'T->A',S135T,3
25795: 'T->G',S135A,2
25796: 'C->G',S135C,5
25796: 'C->T',S135F,1
25797: 'C->A',S135S,37
25797: 'C->G',S135S,8
25797: 'C->T',S135S,1093
25798: 'A->C',K136Q,41
25798: 'A->G',K136E,183
25799: 'A->C',K136T,16
25799: 'A->G',K136R,7
25799: 'A->T',K136I,89
25800: 'A->C',K136N,9
25800: 'A->G',K136K,105
25800: 'A->T',K136N,82
25801: 'A->C',N137H,10
25801: 'A->G',N137D,26
25801: 'A->T',N137Y,44
25802: 'A->C',N137T,7
25802: 'A->G',N137S,26
25802: 'A->T',N137I,6
25803: 'C->A',N137K,52
25803: 'C->G',N137K,2
25803: 'C->T',N137N,428
25804: 'C->A',P138T,1
25804: 'C->G',P138A,1
25804: 'C->T',P138S,5
25805: 'C->T',P138L,4
25806: 'A->C',P138P,43
25806: 'A->G',P138P,4459
25806: 'A->T',P138P,246
25807: 'T->A',L139I,10
25807: 'T->C',L139L,134
25807: 'T->G',L139V,4
25808: 'T->C',L139S,3
25809: 'A->C',L139F,3
25809: 'A->G',L139L,26
25810: 'C->A',L140I,47
25810: 'C->G',L140V,11
25810: 'C->T',L140F,2624
25811: 'T->C',L140P,1
25812: 'T->C',L140L,310
25812: 'T->G',L140L,5
25813: 'T->A',Y141N,1
25813: 'T->C',Y141H,21
25814: 'A->G',Y141C,90
25814: 'A->T',Y141F,4
25815: 'T->C',Y141Y,147
25816: 'G->A',D142N,36
25816: 'G->C',D142H,611
25816: 'G->T',D142Y,36
25817: 'A->C',D142A,8
25817: 'A->G',D142G,1122
25818: 'T->A',D142E,20
25818: 'T->C',D142D,173
25818: 'T->G',D142E,19
25819: 'G->A',A143T,439
25819: 'G->C',A143P,5
25819: 'G->T',A143S,371
25820: 'C->A',A143D,36
25820: 'C->T',A143V,225
25821: 'C->A',A143A,49
25821: 'C->G',A143A,2
25821: 'C->T',A143A,599
25822: 'A->C',N144H,20
25822: 'A->G',N144D,71
25822: 'A->T',N144Y,155
25823: 'A->C',N144T,9
25823: 'A->G',N144S,55
25823: 'A->T',N144I,19
25824: 'C->A',N144K,25
25824: 'C->G',N144K,4
25824: 'C->T',N144N,576
25825: 'T->C',Y145H,131
25826: 'A->C',Y145S,4
25826: 'A->G',Y145C,37
25826: 'A->T',Y145F,103
25827: 'T->C',Y145Y,553
25828: 'T->A',F146I,2
25828: 'T->C',F146L,1
25829: 'T->A',F146Y,2
25830: 'T->C',F146F,56
25830: 'T->G',F146L,1
25831: 'C->A',L147I,178
25831: 'C->G',L147V,30
25831: 'C->T',L147F,1251
25833: 'T->A',L147L,3
25833: 'T->C',L147L,16
25833: 'T->G',L147L,1
25834: 'T->A',C148S,13
25834: 'T->C',C148R,1
25835: 'G->A',C148Y,16
25835: 'G->C',C148S,16
25835: 'G->T',C148F,71
25836: 'C->T',C148C,980
25837: 'T->A',W149R,74
25837: 'T->C',W149R,49
25837: 'T->G',W149G,64
25838: 'G->T',W149L,190
25839: 'G->T',W149C,1103
25840: 'C->A',H150N,5
25840: 'C->T',H150Y,119
25841: 'A->C',H150P,3
25841: 'A->G',H150R,138
25841: 'A->T',H150L,46
25842: 'T->C',H150H,108
25842: 'T->G',H150Q,1
25843: 'A->C',T151P,3
25843: 'A->G',T151A,75
25844: 'C->A',T151N,31
25844: 'C->G',T151S,29
25844: 'C->T',T151I,26726
25845: 'T->C',T151T,60
25846: 'A->C',N152H,2
25846: 'A->G',N152D,45
25846: 'A->T',N152Y,10
25847: 'A->C',N152T,15
25847: 'A->G',N152S,60
25847: 'A->T',N152I,22
25848: 'T->C',N152N,55
25848: 'T->G',N152K,21
25849: 'T->A',C153S,8
25849: 'T->C',C153R,50
25849: 'T->G',C153G,9
25850: 'G->A',C153Y,120
25850: 'G->T',C153F,25
25851: 'T->C',C153C,80
25851: 'T->G',C153W,5
25852: 'T->A',Y154N,55
25852: 'T->C',Y154H,119
25852: 'T->G',Y154D,2
25853: 'A->G',Y154C,52
25853: 'A->T',Y154F,13
25854: 'C->T',Y154Y,695
25855: 'G->A',D155N,73
25855: 'G->C',D155H,1789
25855: 'G->T',D155Y,11921
25856: 'A->C',D155A,44
25856: 'A->G',D155G,308
25856: 'A->T',D155V,14
25857: 'C->A',D155E,25
25857: 'C->G',D155E,1
25857: 'C->T',D155D,98
25858: 'T->A',Y156N,10
25858: 'T->C',Y156H,78
25859: 'A->G',Y156C,758
25859: 'A->T',Y156F,9
25860: 'T->C',Y156Y,355
25861: 'T->A',C157S,2
25861: 'T->C',C157R,1
25862: 'G->C',C157S,5
25863: 'T->C',C157C,201
25864: 'A->C',I158L,1
25864: 'A->G',I158V,324
25864: 'A->T',I158L,15
25865: 'T->C',I158T,117
25866: 'A->C',I158I,26
25866: 'A->G',I158M,20
25866: 'A->T',I158I,2
25867: 'C->T',P159S,577
25868: 'C->T',P159L,17
25869: 'T->A',P159P,118
25869: 'T->C',P159P,62
25869: 'T->G',P159P,22
25870: 'T->C',Y160H,35
25871: 'A->G',Y160C,5
25871: 'A->T',Y160F,2
25872: 'C->T',Y160Y,7099
25873: 'A->G',N161D,3
25873: 'A->T',N161Y,29
25874: 'A->C',N161T,2
25874: 'A->G',N161S,14
25874: 'A->T',N161I,6
25875: 'T->A',N161K,4
25875: 'T->C',N161N,36
25876: 'A->C',S162R,1
25876: 'A->G',S162G,293
25876: 'A->T',S162C,1
25877: 'G->A',S162N,10
25877: 'G->C',S162T,30
25877: 'G->T',S162I,41
25878: 'T->C',S162S,890
25879: 'G->A',V163I,907
25879: 'G->C',V163L,47
25879: 'G->T',V163L,652
25880: 'T->C',V163A,117
25880: 'T->G',V163G,4
25881: 'A->C',V163V,1
25881: 'A->G',V163V,45
25881: 'A->T',V163V,894
25882: 'A->C',T164P,2
25882: 'A->G',T164A,6
25882: 'A->T',T164S,4
25883: 'C->A',T164N,10
25883: 'C->G',T164S,1
25883: 'C->T',T164I,3
25884: 'T->C',T164T,14
25884: 'T->G',T164T,55
25885: 'T->A',S165T,1
25885: 'T->C',S165P,72
25885: 'T->G',S165A,14
25886: 'C->A',S165Y,26
25886: 'C->G',S165C,7
25886: 'C->T',S165F,3112
25887: 'T->C',S165S,33
25887: 'T->G',S165S,6
25888: 'T->C',S166P,151
25888: 'T->G',S166A,3
25889: 'C->T',S166L,5858
25890: 'A->G',S166S,53
25890: 'A->T',S166S,59
25891: 'A->C',I167L,9
25891: 'A->G',I167V,80
25891: 'A->T',I167F,1
25892: 'T->C',I167T,3
25892: 'T->G',I167S,3
25893: 'T->A',I167I,23
25893: 'T->C',I167I,15
25893: 'T->G',I167M,1
25894: 'G->A',V168I,78
25894: 'G->C',V168L,1
25894: 'G->T',V168F,5
25895: 'T->C',V168A,27
25896: 'C->A',V168V,3
25896: 'C->T',V168V,76
25897: 'A->C',I169L,15
25897: 'A->G',I169V,171
25897: 'A->T',I169F,21
25898: 'T->A',I169N,1
25898: 'T->C',I169T,1
25898: 'T->G',I169S,1
25899: 'T->A',I169I,28
25899: 'T->C',I169I,336
25900: 'A->G',T170A,15
25901: 'C->A',T170N,6
25901: 'C->G',T170S,18
25901: 'C->T',T170I,184
25902: 'T->A',T170T,15
25902: 'T->C',T170T,56
25902: 'T->G',T170T,30
25903: 'T->A',S171T,20
25903: 'T->C',S171P,19
25903: 'T->G',S171A,41
25904: 'C->T',S171L,18699
25905: 'A->C',S171S,21
25905: 'A->G',S171S,95
25905: 'A->T',S171S,132
25906: 'G->A',G172S,222
25906: 'G->C',G172R,8453
25906: 'G->T',G172C,7280
25907: 'G->A',G172D,241
25907: 'G->C',G172A,7
25907: 'G->T',G172V,59178
25908: 'T->A',G172G,28
25908: 'T->C',G172G,125
25909: 'G->A',D173N,154
25909: 'G->C',D173H,56
25909: 'G->T',D173Y,107
25910: 'A->C',D173A,77
25910: 'A->G',D173G,1348
25910: 'A->T',D173V,408
25911: 'T->A',D173E,34
25911: 'T->C',D173D,77
25911: 'T->G',D173E,1
25912: 'G->A',G174S,609
25912: 'G->T',G174C,2312
25913: 'G->A',G174D,3152
25913: 'G->C',G174A,1
25913: 'G->T',G174V,803
25914: 'C->A',G174G,18
25914: 'C->T',G174G,31
25915: 'A->C',T175P,4
25915: 'A->G',T175A,223
25915: 'A->T',T175S,13
25916: 'C->A',T175K,45
25916: 'C->G',T175R,58
25916: 'C->T',T175I,7482
25917: 'A->C',T175T,8
25917: 'A->G',T175T,71
25917: 'A->T',T175T,31
25918: 'A->C',T176P,4
25918: 'A->G',T176A,17
25918: 'A->T',T176S,3
25919: 'C->A',T176K,7
25919: 'C->G',T176R,2
25919: 'C->T',T176I,2293
25920: 'A->C',T176T,9
25920: 'A->G',T176T,18
25920: 'A->T',T176T,23
25921: 'A->C',S177R,29
25921: 'A->G',S177G,34
25921: 'A->T',S177C,7
25922: 'G->A',S177N,123
25922: 'G->C',S177T,55
25922: 'G->T',S177I,680
25923: 'T->A',S177R,3
25923: 'T->C',S177S,22
25923: 'T->G',S177R,5
25924: 'C->A',P178T,6
25924: 'C->T',P178S,56
25925: 'C->A',P178H,24
25925: 'C->T',P178L,214
25926: 'T->A',P178P,2
25926: 'T->C',P178P,46
25926: 'T->G',P178P,1
25927: 'A->G',I179V,346
25927: 'A->T',I179F,52
25928: 'T->A',I179N,4
25928: 'T->C',I179T,596
25928: 'T->G',I179S,4
25929: 'T->A',I179I,6
25929: 'T->C',I179I,1
25929: 'T->G',I179M,8
25930: 'T->A',S180T,8
25930: 'T->C',S180P,2510
25930: 'T->G',S180A,24
25931: 'C->A',S180Y,258
25931: 'C->T',S180F,846
25932: 'T->A',S180S,29
25932: 'T->C',S180S,32
25932: 'T->G',S180S,11
25933: 'G->A',E181K,110
25933: 'G->C',E181Q,75
25934: 'A->C',E181A,54
25934: 'A->G',E181G,312
25934: 'A->T',E181V,966
25935: 'A->C',E181D,1
25935: 'A->G',E181E,49
25936: 'C->A',H182N,7
25936: 'C->T',H182Y,3668
25937: 'A->C',H182P,2
25937: 'A->G',H182R,205
25937: 'A->T',H182L,62
25938: 'T->A',H182Q,12
25938: 'T->C',H182H,119
25939: 'G->A',D183N,544
25939: 'G->C',D183H,2
25939: 'G->T',D183Y,36
25940: 'A->C',D183A,3
25940: 'A->G',D183G,41
25940: 'A->T',D183V,2
25941: 'C->A',D183E,181
25941: 'C->T',D183D,65
25942: 'T->A',Y184N,49
25942: 'T->C',Y184H,413
25943: 'A->G',Y184C,68
25943: 'A->T',Y184F,3
25944: 'C->T',Y184Y,205
25945: 'C->A',Q185K,16
25945: 'C->G',Q185E,7
25946: 'A->C',Q185P,46
25946: 'A->G',Q185R,80
25946: 'A->T',Q185L,12
25947: 'G->A',Q185Q,91
25947: 'G->C',Q185H,1622
25947: 'G->T',Q185H,7825
25948: 'A->C',I186L,30
25948: 'A->G',I186V,169
25948: 'A->T',I186F,96
25949: 'T->A',I186N,1
25949: 'T->C',I186T,135
25949: 'T->G',I186S,11
25950: 'T->A',I186I,8
25950: 'T->C',I186I,54
25951: 'G->A',G187S,92
25951: 'G->C',G187R,12
25951: 'G->T',G187C,106
25952: 'G->A',G187D,63
25952: 'G->T',G187V,10
25953: 'T->C',G187G,52
25954: 'G->A',G188S,71
25954: 'G->T',G188C,3294
25955: 'G->A',G188D,211
25955: 'G->T',G188V,129
25956: 'T->C',G188G,43
25957: 'T->A',Y189N,2
25957: 'T->C',Y189H,130
25958: 'A->C',Y189S,39
25958: 'A->G',Y189C,860
25958: 'A->T',Y189F,49
25959: 'T->C',Y189Y,2567
25960: 'A->G',T190A,37
25961: 'C->A',T190N,13
25961: 'C->G',T190S,1
25961: 'C->T',T190I,289
25962: 'T->A',T190T,20
25962: 'T->C',T190T,41
25962: 'T->G',T190T,1
25963: 'G->A',E191K,50
25963: 'G->C',E191Q,108
25964: 'A->C',E191A,57
25964: 'A->G',E191G,76
25964: 'A->T',E191V,183
25965: 'A->C',E191D,12
25965: 'A->G',E191E,73
25965: 'A->T',E191D,6
25966: 'A->C',K192Q,27
25966: 'A->G',K192E,30
25967: 'A->C',K192T,4
25967: 'A->G',K192R,33
25968: 'A->C',K192N,45
25968: 'A->G',K192K,2634
25968: 'A->T',K192N,13
25969: 'T->A',W193R,213
25969: 'T->C',W193R,685
25969: 'T->G',W193G,42
25970: 'G->C',W193S,20
25970: 'G->T',W193L,263
25971: 'G->C',W193C,1
25971: 'G->T',W193C,178
25972: 'G->A',E194K,114
25972: 'G->C',E194Q,1
25973: 'A->C',E194A,14
25973: 'A->G',E194G,78
25973: 'A->T',E194V,22
25974: 'A->C',E194D,227
25974: 'A->G',E194E,313
25974: 'A->T',E194D,30
25975: 'T->A',S195T,1
25975: 'T->C',S195P,193
25975: 'T->G',S195A,6
25976: 'C->A',S195Y,208
25976: 'C->G',S195C,41
25976: 'C->T',S195F,304
25977: 'T->A',S195S,3
25977: 'T->C',S195S,53
25977: 'T->G',S195S,11
25978: 'G->A',G196R,84
25979: 'G->A',G196E,96
25979: 'G->T',G196V,1989
25980: 'A->C',G196G,178
25980: 'A->G',G196G,104
25980: 'A->T',G196G,25
25981: 'G->A',V197I,33
25981: 'G->T',V197L,313
25982: 'T->A',V197E,1
25982: 'T->C',V197A,54
25983: 'A->C',V197V,2
25983: 'A->G',V197V,624
25983: 'A->T',V197V,177
25984: 'A->C',K198Q,21
25984: 'A->G',K198E,25
25985: 'A->C',K198T,8
25985: 'A->G',K198R,36
25985: 'A->T',K198I,52
25986: 'A->C',K198N,83
25986: 'A->G',K198K,32
25986: 'A->T',K198N,113
25987: 'G->A',D199N,15
25987: 'G->C',D199H,18
25987: 'G->T',D199Y,251
25988: 'A->G',D199G,22
25989: 'C->A',D199E,51
25989: 'C->G',D199E,2
25989: 'C->T',D199D,668
25990: 'T->A',C200S,6
25990: 'T->C',C200R,37
25991: 'G->A',C200Y,98
25991: 'G->C',C200S,3
25991: 'G->T',C200F,343
25992: 'T->C',C200C,43
25993: 'G->A',V201I,46
25993: 'G->C',V201L,43
25993: 'G->T',V201F,413
25994: 'T->C',V201A,21
25995: 'T->A',V201V,29
25995: 'T->C',V201V,36
25995: 'T->G',V201V,1
25996: 'G->A',V202I,855
25996: 'G->C',V202L,146
25996: 'G->T',V202L,16291
25997: 'T->C',V202A,148
25997: 'T->G',V202G,1
25998: 'A->C',V202V,18
25998: 'A->G',V202V,454
25998: 'A->T',V202V,27
25999: 'T->A',L203I,7
25999: 'T->C',L203L,95
25999: 'T->G',L203V,5
26000: 'T->C',L203S,2
26001: 'A->G',L203L,8
26002: 'C->A',H204N,14
26002: 'C->G',H204D,1
26002: 'C->T',H204Y,72
26003: 'A->G',H204R,91
26003: 'A->T',H204L,42
26004: 'C->A',H204Q,9
26004: 'C->G',H204Q,1
26004: 'C->T',H204H,293
26005: 'A->G',S205G,21
26005: 'A->T',S205C,24
26006: 'G->A',S205N,265
26006: 'G->C',S205T,63
26007: 'T->C',S205S,53
26007: 'T->G',S205R,2
26008: 'T->A',Y206N,2
26008: 'T->C',Y206H,74
26009: 'A->C',Y206S,9
26009: 'A->G',Y206C,42
26010: 'C->T',Y206Y,930
26011: 'T->A',F207I,9
26011: 'T->C',F207L,163
26011: 'T->G',F207V,4
26012: 'T->A',F207Y,3
26012: 'T->C',F207S,105
26012: 'T->G',F207C,13
26013: 'C->A',F207L,63
26013: 'C->G',F207L,73
26013: 'C->T',F207F,3158
26014: 'A->G',T208A,54
26014: 'A->T',T208S,3
26015: 'C->A',T208N,50
26015: 'C->G',T208S,4
26015: 'C->T',T208I,40
26016: 'T->A',T208T,26
26016: 'T->C',T208T,103
26016: 'T->G',T208T,12
26017: 'T->A',S209T,5
26017: 'T->C',S209P,3
26017: 'T->G',S209A,108
26018: 'C->T',S209L,126
26019: 'A->C',S209S,21
26019: 'A->G',S209S,240
26019: 'A->T',S209S,57
26020: 'G->A',D210N,183
26020: 'G->C',D210H,5
26020: 'G->T',D210Y,809
26021: 'A->C',D210A,4155
26021: 'A->G',D210G,144
26021: 'A->T',D210V,8
26022: 'C->A',D210E,25
26022: 'C->G',D210E,14
26022: 'C->T',D210D,3435
26023: 'T->A',Y211N,19
26023: 'T->C',Y211H,125
26023: 'T->G',Y211D,1
26024: 'A->C',Y211S,5
26024: 'A->G',Y211C,94
26024: 'A->T',Y211F,18
26025: 'T->C',Y211Y,225
26027: 'A->G',Y212C,1
26027: 'A->T',Y212F,1
26028: 'C->T',Y212Y,3313
26029: 'C->A',Q213K,1106
26029: 'C->G',Q213E,5
26030: 'A->C',Q213P,1
26030: 'A->G',Q213R,54
26030: 'A->T',Q213L,84
26031: 'G->A',Q213Q,64
26031: 'G->T',Q213H,1057
26032: 'C->A',L214M,17
26032: 'C->T',L214L,74
26033: 'T->A',L214Q,3
26033: 'T->C',L214P,4
26033: 'T->G',L214R,3
26034: 'G->A',L214L,215
26034: 'G->T',L214L,31
26035: 'T->C',Y215H,70
26035: 'T->G',Y215D,4
26036: 'A->C',Y215S,2
26036: 'A->G',Y215C,600
26037: 'C->T',Y215Y,70
26038: 'T->A',S216T,32
26038: 'T->C',S216P,718
26038: 'T->G',S216A,17
26039: 'C->T',S216L,737
26040: 'A->C',S216S,4
26040: 'A->G',S216S,37
26040: 'A->T',S216S,55
26041: 'A->C',T217P,11
26041: 'A->G',T217A,18
26041: 'A->T',T217S,23
26042: 'C->A',T217N,143
26042: 'C->G',T217S,3
26042: 'C->T',T217I,1988
26043: 'T->A',T217T,4
26043: 'T->C',T217T,349
26043: 'T->G',T217T,48
26044: 'C->A',Q218K,10
26044: 'C->G',Q218E,31
26045: 'A->C',Q218P,18
26045: 'A->G',Q218R,155
26045: 'A->T',Q218L,75
26046: 'A->C',Q218H,25
26046: 'A->G',Q218Q,47
26046: 'A->T',Q218H,22
26047: 'T->A',L219M,3
26047: 'T->C',L219L,117
26047: 'T->G',L219V,504
26048: 'T->C',L219S,45
26048: 'T->G',L219W,3
26049: 'G->A',L219L,410
26049: 'G->C',L219F,3
26049: 'G->T',L219F,1198
26050: 'A->C',S220R,45
26050: 'A->G',S220G,99
26050: 'A->T',S220C,89
26051: 'G->A',S220N,97
26051: 'G->T',S220I,731
26052: 'T->A',S220R,2
26052: 'T->C',S220S,42
26052: 'T->G',S220R,33
26053: 'A->G',T221A,250
26054: 'C->A',T221K,1228
26054: 'C->T',T221I,336
26055: 'A->C',T221T,9
26055: 'A->G',T221T,32
26055: 'A->T',T221T,33
26056: 'G->A',D222N,98
26056: 'G->C',D222H,1
26056: 'G->T',D222Y,1185
26057: 'A->C',D222A,64
26057: 'A->G',D222G,116
26058: 'C->A',D222E,18
26058: 'C->G',D222E,5
26058: 'C->T',D222D,4213
26059: 'A->C',T223P,19
26059: 'A->G',T223A,296
26059: 'A->T',T223S,31
26060: 'C->A',T223N,1500
26060: 'C->G',T223S,58
26060: 'C->T',T223I,17168
26061: 'T->A',T223T,379
26061: 'T->C',T223T,199
26061: 'T->G',T223T,2
26062: 'G->A',G224S,155
26062: 'G->C',G224R,578
26062: 'G->T',G224C,13330
26063: 'G->A',G224D,79
26063: 'G->C',G224A,81
26063: 'G->T',G224V,1350
26064: 'T->A',G224G,1
26064: 'T->C',G224G,55
26064: 'T->G',G224G,2
26065: 'G->A',V225I,179
26065: 'G->C',V225L,34
26065: 'G->T',V225F,4569
26066: 'T->A',V225D,1
26066: 'T->C',V225A,490
26066: 'T->G',V225G,28
26067: 'T->A',V225V,29
26067: 'T->C',V225V,52
26067: 'T->G',V225V,1
26068: 'G->A',E226K,103
26068: 'G->C',E226Q,4
26069: 'A->C',E226A,28
26069: 'A->G',E226G,1797
26069: 'A->T',E226V,71
26070: 'A->C',E226D,8
26070: 'A->G',E226E,42
26070: 'A->T',E226D,4
26071: 'C->T',H227Y,86
26072: 'A->G',H227R,409
26072: 'A->T',H227L,20
26073: 'T->A',H227Q,3
26073: 'T->C',H227H,12
26073: 'T->G',H227Q,1
26074: 'G->A',V228I,6
26074: 'G->C',V228L,1
26074: 'G->T',V228F,2
26075: 'T->A',V228D,2
26075: 'T->C',V228A,119
26075: 'T->G',V228G,8
26076: 'T->A',V228V,562
26076: 'T->C',V228V,2800
26076: 'T->G',V228V,4
26077: 'A->C',T229P,1
26077: 'A->G',T229A,51
26077: 'A->T',T229S,147
26078: 'C->A',T229N,68
26078: 'C->G',T229S,41
26078: 'C->T',T229I,1772
26079: 'C->A',T229T,361
26079: 'C->G',T229T,13
26079: 'C->T',T229T,810
26080: 'T->A',F230I,34
26080: 'T->C',F230L,26
26080: 'T->G',F230V,21
26081: 'T->C',F230S,2
26081: 'T->G',F230C,46
26082: 'C->A',F230L,5
26082: 'C->G',F230L,9
26082: 'C->T',F230F,299
26083: 'T->A',F231I,1
26083: 'T->C',F231L,56
26083: 'T->G',F231V,7
26084: 'T->A',F231Y,2
26084: 'T->C',F231S,133
26084: 'T->G',F231C,21
26085: 'C->G',F231L,2
26085: 'C->T',F231F,117
26086: 'A->C',I232L,2
26086: 'A->G',I232V,225
26086: 'A->T',I232F,80
26087: 'T->C',I232T,185
26088: 'C->A',I232I,9
26088: 'C->G',I232M,68
26088: 'C->T',I232I,336
26089: 'T->C',Y233H,8
26090: 'A->G',Y233C,10
26090: 'A->T',Y233F,1
26091: 'C->T',Y233Y,162
26092: 'A->C',N234H,2
26092: 'A->G',N234D,14
26092: 'A->T',N234Y,55
26093: 'A->C',N234T,23
26093: 'A->G',N234S,13
26093: 'A->T',N234I,30
26094: 'T->A',N234K,50
26094: 'T->C',N234N,161
26094: 'T->G',N234K,3
26095: 'A->C',K235Q,5
26095: 'A->G',K235E,31
26096: 'A->C',K235T,4742
26096: 'A->G',K235R,128
26096: 'A->T',K235I,77
26097: 'A->C',K235N,67
26097: 'A->G',K235K,35
26097: 'A->T',K235N,59
26098: 'A->C',I236L,49
26098: 'A->G',I236V,141
26098: 'A->T',I236F,87
26099: 'T->C',I236T,1094
26099: 'T->G',I236S,15
26100: 'T->A',I236I,3
26100: 'T->C',I236I,127
26100: 'T->G',I236M,3
26101: 'G->A',V237I,108
26101: 'G->C',V237L,26
26101: 'G->T',V237F,283
26102: 'T->C',V237A,171
26102: 'T->G',V237G,3
26103: 'T->A',V237V,24
26103: 'T->C',V237V,327
26103: 'T->G',V237V,1
26104: 'G->A',D238N,17
26104: 'G->C',D238H,6
26104: 'G->T',D238Y,2886
26105: 'A->C',D238A,28
26105: 'A->G',D238G,121
26105: 'A->T',D238V,14
26106: 'T->A',D238E,37
26106: 'T->C',D238D,137
26106: 'T->G',D238E,22
26107: 'G->A',E239K,119
26107: 'G->C',E239Q,63682
26108: 'A->C',E239A,7
26108: 'A->G',E239G,201
26108: 'A->T',E239V,52
26109: 'G->A',E239E,2943
26109: 'G->C',E239D,27
26109: 'G->T',E239D,1548
26110: 'C->A',P240T,42
26110: 'C->T',P240S,9452
26111: 'C->A',P240H,162
26111: 'C->G',P240R,42
26111: 'C->T',P240L,4660
26112: 'T->A',P240P,77
26112: 'T->C',P240P,314
26112: 'T->G',P240P,3
26113: 'G->A',E241K,60
26113: 'G->C',E241Q,53
26114: 'A->C',E241A,11
26114: 'A->G',E241G,79
26114: 'A->T',E241V,33
26115: 'A->C',E241D,463
26115: 'A->G',E241E,52
26115: 'A->T',E241D,15
26116: 'G->A',E242K,42
26116: 'G->C',E242Q,57
26117: 'A->C',E242A,14
26117: 'A->G',E242G,65
26117: 'A->T',E242V,83
26118: 'A->C',E242D,5
26118: 'A->G',E242E,1684
26118: 'A->T',E242D,5
26119: 'C->G',H243D,2
26119: 'C->T',H243Y,43
26120: 'A->G',H243R,79
26120: 'A->T',H243L,7
26121: 'T->C',H243H,24
26122: 'G->A',V244I,64
26122: 'G->T',V244F,112
26123: 'T->A',V244D,1
26123: 'T->C',V244A,78
26123: 'T->G',V244G,35
26124: 'C->A',V244V,137
26124: 'C->T',V244V,862
26125: 'C->A',Q245K,295
26126: 'A->C',Q245P,1
26126: 'A->G',Q245R,34
26126: 'A->T',Q245L,45
26127: 'A->C',Q245H,50
26127: 'A->G',Q245Q,12
26127: 'A->T',Q245H,17
26128: 'A->C',I246L,11
26128: 'A->G',I246V,106
26128: 'A->T',I246F,10
26129: 'T->A',I246N,7
26129: 'T->C',I246T,69
26129: 'T->G',I246S,5
26130: 'T->A',I246I,11
26130: 'T->C',I246I,174
26130: 'T->G',I246M,8
26131: 'C->A',H247N,4
26131: 'C->G',H247D,4
26131: 'C->T',H247Y,237
26132: 'A->C',H247P,3
26132: 'A->G',H247R,46
26132: 'A->T',H247L,3
26133: 'C->A',H247Q,12
26133: 'C->T',H247H,142
26134: 'A->G',T248A,28
26134: 'A->T',T248S,4
26135: 'C->G',T248R,1
26135: 'C->T',T248I,36
26136: 'A->G',T248T,3
26136: 'A->T',T248T,1
26138: 'T->C',I249T,27
26138: 'T->G',I249S,2
26139: 'C->T',I249I,386
26140: 'G->A',D250N,13
26140: 'G->T',D250Y,10
26141: 'A->G',D250G,11
26141: 'A->T',D250V,2
26142: 'C->T',D250D,125
26143: 'G->A',G251S,450
26143: 'G->C',G251R,1
26143: 'G->T',G251C,545
26144: 'G->A',G251D,234
26144: 'G->C',G251A,4
26144: 'G->T',G251V,3479
26145: 'T->C',G251G,34
26145: 'T->G',G251G,8
26146: 'T->A',S252T,1
26146: 'T->C',S252P,72
26146: 'T->G',S252A,14
26147: 'C->T',S252L,191
26148: 'A->C',S252S,26
26148: 'A->G',S252S,1257
26148: 'A->T',S252S,57
26149: 'T->A',S253T,28
26149: 'T->C',S253P,64838
26149: 'T->G',S253A,206
26150: 'C->A',S253Y,22
26150: 'C->G',S253C,4
26150: 'C->T',S253F,402
26151: 'C->A',S253S,845
26151: 'C->G',S253S,54
26151: 'C->T',S253S,4170
26152: 'G->A',G254R,674
26152: 'G->C',G254R,65
26153: 'G->A',G254E,36
26153: 'G->C',G254A,15
26153: 'G->T',G254V,1334
26154: 'A->C',G254G,33
26154: 'A->G',G254G,42
26154: 'A->T',G254G,14
26155: 'G->A',V255I,66
26155: 'G->C',V255L,3
26155: 'G->T',V255F,596
26156: 'T->C',V255A,360
26156: 'T->G',V255G,2
26157: 'T->A',V255V,80
26157: 'T->C',V255V,29
26158: 'G->A',V256I,295
26158: 'G->C',V256L,3
26158: 'G->T',V256F,1499
26159: 'T->C',V256A,90
26159: 'T->G',V256G,8
26160: 'T->A',V256V,2
26160: 'T->C',V256V,236
26160: 'T->G',V256V,3
26161: 'A->C',N257H,12
26161: 'A->G',N257D,352
26161: 'A->T',N257Y,37
26162: 'A->C',N257T,14
26162: 'A->G',N257S,364
26162: 'A->T',N257I,3
26163: 'T->A',N257K,4
26163: 'T->C',N257N,1281
26163: 'T->G',N257K,458
26164: 'C->A',P258T,11
26164: 'C->G',P258A,3
26164: 'C->T',P258S,208
26165: 'C->A',P258Q,362
26165: 'C->G',P258R,9
26165: 'C->T',P258L,359
26166: 'A->C',P258P,3
26166: 'A->G',P258P,51
26166: 'A->T',P258P,71
26167: 'G->A',V259I,109
26167: 'G->C',V259L,75
26167: 'G->T',V259L,1947
26168: 'T->A',V259E,5
26168: 'T->C',V259A,101
26169: 'A->C',V259V,31
26169: 'A->G',V259V,58
26169: 'A->T',V259V,13
26170: 'A->C',M260L,25
26170: 'A->G',M260V,251
26170: 'A->T',M260L,140
26171: 'T->A',M260K,413
26171: 'T->C',M260T,188
26171: 'T->G',M260R,6
26172: 'G->A',M260I,176
26172: 'G->C',M260I,2
26172: 'G->T',M260I,1342
26173: 'G->A',E261K,63
26173: 'G->C',E261Q,16
26174: 'A->C',E261A,46
26174: 'A->G',E261G,120
26174: 'A->T',E261V,47
26175: 'A->G',E261E,31
26176: 'C->A',P262T,59
26176: 'C->T',P262S,1580
26177: 'C->A',P262Q,10
26177: 'C->G',P262R,19
26177: 'C->T',P262L,574
26178: 'A->C',P262P,8
26178: 'A->G',P262P,35
26178: 'A->T',P262P,82
26179: 'A->C',I263L,103
26179: 'A->G',I263V,65
26179: 'A->T',I263F,4
26180: 'T->A',I263N,55
26180: 'T->C',I263T,130
26180: 'T->G',I263S,196
26181: 'T->A',I263I,2
26181: 'T->C',I263I,143
26181: 'T->G',I263M,26
26182: 'T->A',Y264N,38
26182: 'T->C',Y264H,627
26182: 'T->G',Y264D,10
26183: 'A->G',Y264C,116
26183: 'A->T',Y264F,59
26184: 'T->C',Y264Y,92
26185: 'G->A',D265N,113
26185: 'G->C',D265H,13
26185: 'G->T',D265Y,151
26186: 'A->C',D265A,13
26186: 'A->G',D265G,53
26186: 'A->T',D265V,22
26187: 'T->A',D265E,30
26187: 'T->C',D265D,1259
26187: 'T->G',D265E,12
26188: 'G->A',E266K,807
26188: 'G->C',E266Q,29
26189: 'A->C',E266A,11
26189: 'A->G',E266G,115
26189: 'A->T',E266V,37
26190: 'A->C',E266D,2
26190: 'A->G',E266E,47
26191: 'C->A',P267T,4
26191: 'C->G',P267A,2
26191: 'C->T',P267S,1192
26192: 'C->A',P267Q,45
26192: 'C->T',P267L,690
26193: 'G->A',P267P,18
26193: 'G->T',P267P,38
26194: 'A->G',T268A,7
26194: 'A->T',T268S,1
26195: 'C->A',T268K,12
26195: 'C->G',T268R,3
26195: 'C->T',T268M,2007
26196: 'G->A',T268T,67
26196: 'G->C',T268T,43
26196: 'G->T',T268T,248


==> data/MutationSummary_10312021/ORF6_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
27202: 'A->G',M1V,16
27202: 'A->T',M1L,55
27203: 'T->C',M1T,39
27203: 'T->G',M1R,4
27204: 'G->A',M1I,15
27204: 'G->C',M1I,21
27204: 'G->T',M1I,363
27205: 'T->A',F2I,7
27205: 'T->C',F2L,86
27205: 'T->G',F2V,2
27206: 'T->A',F2Y,6
27206: 'T->C',F2S,2205
27206: 'T->G',F2C,12
27207: 'T->C',F2F,101
27207: 'T->G',F2L,13
27208: 'C->A',H3N,4
27208: 'C->G',H3D,38
27208: 'C->T',H3Y,548
27209: 'A->C',H3P,4
27209: 'A->G',H3R,192
27209: 'A->T',H3L,204
27210: 'T->A',H3Q,9
27210: 'T->C',H3H,201
27210: 'T->G',H3Q,5
27211: 'C->A',L4I,31
27211: 'C->G',L4V,3
27211: 'C->T',L4F,85
27212: 'T->A',L4H,118
27212: 'T->C',L4P,415
27212: 'T->G',L4R,7
27213: 'C->A',L4L,78
27213: 'C->G',L4L,21
27213: 'C->T',L4L,14008
27214: 'G->A',V5I,232
27214: 'G->T',V5F,476
27215: 'T->A',V5D,1
27215: 'T->C',V5A,17
27215: 'T->G',V5G,2
27216: 'T->A',V5V,53
27216: 'T->C',V5V,10
27216: 'T->G',V5V,3
27217: 'G->A',D6N,156
27217: 'G->C',D6H,3
27217: 'G->T',D6Y,306
27218: 'A->G',D6G,190
27218: 'A->T',D6V,2
27219: 'C->A',D6E,241
27219: 'C->G',D6E,17
27219: 'C->T',D6D,580
27220: 'T->A',F7I,27
27220: 'T->C',F7L,1587
27220: 'T->G',F7V,45
27221: 'T->A',F7Y,254
27221: 'T->C',F7S,36
27221: 'T->G',F7C,3
27222: 'T->C',F7F,413
27222: 'T->G',F7L,22
27223: 'C->A',Q8K,3
27223: 'C->G',Q8E,38
27224: 'A->C',Q8P,87
27224: 'A->G',Q8R,52
27224: 'A->T',Q8L,8
27225: 'G->A',Q8Q,50
27225: 'G->C',Q8H,5
27225: 'G->T',Q8H,94
27226: 'G->A',V9I,8
27226: 'G->C',V9L,3
27226: 'G->T',V9F,366
27227: 'T->C',V9A,7
27227: 'T->G',V9G,1
27228: 'T->A',V9V,70
27228: 'T->C',V9V,75
27228: 'T->G',V9V,2
27229: 'A->G',T10A,2
27229: 'A->T',T10S,1
27230: 'C->A',T10N,55
27230: 'C->T',T10I,591
27231: 'T->A',T10T,14
27231: 'T->C',T10T,266
27231: 'T->G',T10T,13
27232: 'A->G',I11V,31
27232: 'A->T',I11L,9
27233: 'T->A',I11K,16
27233: 'T->C',I11T,68
27233: 'T->G',I11R,3
27234: 'A->C',I11I,2
27234: 'A->G',I11M,13
27234: 'A->T',I11I,111
27235: 'G->A',A12T,26
27235: 'G->C',A12P,4
27235: 'G->T',A12S,24
27236: 'C->A',A12E,1
27236: 'C->T',A12V,292
27237: 'A->C',A12A,16
27237: 'A->G',A12A,650
27237: 'A->T',A12A,25
27238: 'G->A',E13K,20
27239: 'A->C',E13A,35
27239: 'A->G',E13G,29
27239: 'A->T',E13V,20
27240: 'G->A',E13E,55
27240: 'G->C',E13D,1
27240: 'G->T',E13D,493
27241: 'A->G',I14V,257
27241: 'A->T',I14L,9
27242: 'T->A',I14K,1
27242: 'T->C',I14T,417
27242: 'T->G',I14R,5
27243: 'A->G',I14M,80
27243: 'A->T',I14I,15
27244: 'T->A',L15I,3
27244: 'T->C',L15L,84
27244: 'T->G',L15V,17
27245: 'T->C',L15S,22
27246: 'A->C',L15F,41
27246: 'A->G',L15L,47
27246: 'A->T',L15F,3
27247: 'C->A',L16I,17
27247: 'C->G',L16V,4
27247: 'C->T',L16L,3205
27248: 'T->C',L16P,23
27249: 'A->C',L16L,1
27249: 'A->G',L16L,1
27249: 'A->T',L16L,2
27250: 'A->C',I17L,60
27250: 'A->G',I17V,16
27250: 'A->T',I17F,17
27251: 'T->A',I17N,1
27251: 'T->C',I17T,26
27252: 'T->C',I17I,43
27253: 'A->G',I18V,176
27253: 'A->T',I18F,40
27254: 'T->A',I18N,2
27254: 'T->C',I18T,9
27254: 'T->G',I18S,49
27255: 'T->A',I18I,1
27255: 'T->C',I18I,12
27256: 'A->C',M19L,1
27256: 'A->G',M19V,99
27256: 'A->T',M19L,1
27257: 'T->A',M19K,13
27257: 'T->C',M19T,68
27257: 'T->G',M19R,4
27258: 'G->A',M19I,61
27258: 'G->T',M19I,141
27259: 'A->C',R20R,42
27259: 'A->G',R20G,8
27259: 'A->T',R20W,5
27260: 'G->A',R20K,155
27260: 'G->T',R20M,45
27261: 'G->A',R20R,98
27261: 'G->C',R20S,8
27261: 'G->T',R20S,1855
27262: 'A->C',T21P,45
27262: 'A->G',T21A,996
27262: 'A->T',T21S,4
27263: 'C->A',T21N,33
27263: 'C->G',T21S,31
27263: 'C->T',T21I,2646
27264: 'T->A',T21T,3
27264: 'T->C',T21T,167
27264: 'T->G',T21T,64
27265: 'T->C',F22L,115
27265: 'T->G',F22V,3
27266: 'T->A',F22Y,3
27266: 'T->C',F22S,24
27266: 'T->G',F22C,1
27267: 'T->A',F22L,8
27267: 'T->C',F22F,68
27268: 'A->C',K23Q,7
27268: 'A->G',K23E,8
27269: 'A->C',K23T,17
27269: 'A->G',K23R,28
27269: 'A->T',K23I,4
27270: 'A->C',K23N,42
27270: 'A->G',K23K,13
27270: 'A->T',K23N,20
27271: 'G->A',V24I,92
27271: 'G->C',V24L,3
27271: 'G->T',V24F,993
27272: 'T->C',V24A,26
27273: 'T->A',V24V,2
27273: 'T->C',V24V,87
27273: 'T->G',V24V,6
27274: 'T->A',S25T,1
27274: 'T->C',S25P,39
27274: 'T->G',S25A,8
27275: 'C->A',S25Y,5
27275: 'C->T',S25F,74
27276: 'C->A',S25S,15
27276: 'C->G',S25S,3
27276: 'C->T',S25S,175
27277: 'A->C',I26L,12
27277: 'A->G',I26V,430
27277: 'A->T',I26F,19
27278: 'T->A',I26N,4
27278: 'T->C',I26T,113
27278: 'T->G',I26S,6
27279: 'T->A',I26I,4
27279: 'T->C',I26I,49
27279: 'T->G',I26M,94
27280: 'T->A',W27R,13
27280: 'T->C',W27R,156
27280: 'T->G',W27G,6
27281: 'G->C',W27S,6
27281: 'G->T',W27L,2994
27282: 'G->C',W27C,1
27282: 'G->T',W27C,54
27283: 'A->C',N28H,32
27283: 'A->G',N28D,17
27283: 'A->T',N28Y,10
27284: 'A->G',N28S,5
27285: 'T->A',N28K,20
27285: 'T->C',N28N,164
27285: 'T->G',N28K,3
27286: 'C->A',L29I,9
27286: 'C->G',L29V,2
27286: 'C->T',L29F,121
27287: 'T->C',L29P,19
27287: 'T->G',L29R,29
27288: 'T->A',L29L,8
27288: 'T->C',L29L,35
27289: 'G->A',D30N,87
27289: 'G->C',D30H,113
27289: 'G->T',D30Y,72
27290: 'A->C',D30A,2
27290: 'A->G',D30G,7
27290: 'A->T',D30V,1
27291: 'T->C',D30D,17072
27291: 'T->G',D30E,2
27292: 'T->A',Y31N,1
27292: 'T->C',Y31H,903
27293: 'A->C',Y31S,5
27293: 'A->G',Y31C,34
27293: 'A->T',Y31F,34
27294: 'C->T',Y31Y,6407
27295: 'A->C',I32L,22
27295: 'A->G',I32V,188
27295: 'A->T',I32F,24
27296: 'T->A',I32N,3
27296: 'T->C',I32T,210
27296: 'T->G',I32S,15
27297: 'C->A',I32I,35
27297: 'C->T',I32I,4639
27298: 'A->C',I33L,6
27298: 'A->G',I33V,80
27298: 'A->T',I33L,79
27299: 'T->A',I33K,1
27299: 'T->C',I33T,4239
27300: 'A->C',I33I,14
27300: 'A->G',I33M,58
27300: 'A->T',I33I,42
27301: 'A->C',N34H,2
27301: 'A->G',N34D,38
27301: 'A->T',N34Y,2
27302: 'A->G',N34S,17
27302: 'A->T',N34I,5
27303: 'C->A',N34K,74
27303: 'C->T',N34N,149
27304: 'C->A',L35I,44
27304: 'C->T',L35F,69
27305: 'T->C',L35P,103
27305: 'T->G',L35R,356
27306: 'C->A',L35L,1
27306: 'C->T',L35L,18
27307: 'A->C',I36L,6
27307: 'A->G',I36V,51
27307: 'A->T',I36L,17
27308: 'T->C',I36T,245
27309: 'A->C',I36I,3
27309: 'A->G',I36M,9
27309: 'A->T',I36I,16
27310: 'A->C',I37L,10
27310: 'A->G',I37V,115
27310: 'A->T',I37F,7
27311: 'T->C',I37T,49
27311: 'T->G',I37S,1
27312: 'T->A',I37I,1
27312: 'T->C',I37I,50
27313: 'A->G',K38E,22
27314: 'A->G',K38R,12
27314: 'A->T',K38I,12
27315: 'A->C',K38N,3
27315: 'A->G',K38K,17
27315: 'A->T',K38N,46
27316: 'A->C',N39H,11
27316: 'A->G',N39D,41
27316: 'A->T',N39Y,14
27317: 'A->C',N39T,105
27317: 'A->G',N39S,69
27317: 'A->T',N39I,5
27318: 'T->A',N39K,30
27318: 'T->C',N39N,135
27318: 'T->G',N39K,16
27319: 'T->A',L40I,162
27319: 'T->C',L40L,854
27319: 'T->G',L40V,11
27320: 'T->C',L40S,16
27321: 'A->C',L40F,3
27321: 'A->G',L40L,201
27321: 'A->T',L40F,9
27322: 'T->C',S41P,1194
27322: 'T->G',S41A,37
27323: 'C->A',S41Y,4
27323: 'C->G',S41C,17
27323: 'C->T',S41F,438
27324: 'T->A',S41S,4
27324: 'T->C',S41S,88
27324: 'T->G',S41S,2
27325: 'A->G',K42E,27
27326: 'A->C',K42T,27
27326: 'A->G',K42R,64
27326: 'A->T',K42M,45
27327: 'G->A',K42K,74
27327: 'G->C',K42N,40
27327: 'G->T',K42N,710
27328: 'T->C',S43P,91
27328: 'T->G',S43A,11
27329: 'C->T',S43L,24
27330: 'A->C',S43S,29
27330: 'A->G',S43S,27
27330: 'A->T',S43S,18
27331: 'C->A',L44I,30
27331: 'C->G',L44V,3
27331: 'C->T',L44L,148
27332: 'T->A',L44Q,1
27332: 'T->C',L44P,90
27333: 'A->C',L44L,2
27333: 'A->T',L44L,1
27334: 'A->C',T45P,7
27334: 'A->G',T45A,24
27335: 'C->A',T45N,96
27335: 'C->T',T45I,251
27336: 'T->A',T45T,32
27336: 'T->C',T45T,39
27336: 'T->G',T45T,65
27337: 'G->A',E46K,9
27338: 'A->C',E46A,21
27338: 'A->G',E46G,50
27338: 'A->T',E46V,5352
27339: 'G->A',E46E,6
27339: 'G->T',E46D,31
27340: 'A->C',N47H,19
27340: 'A->G',N47D,29
27340: 'A->T',N47Y,54
27341: 'A->C',N47T,45
27341: 'A->G',N47S,43
27341: 'A->T',N47I,3
27342: 'T->A',N47K,4
27342: 'T->C',N47N,278
27343: 'A->C',K48Q,1
27343: 'A->G',K48E,104
27344: 'A->C',K48T,28
27344: 'A->G',K48R,15
27344: 'A->T',K48I,9
27345: 'A->C',K48N,23
27345: 'A->G',K48K,50
27345: 'A->T',K48N,13269
27346: 'T->A',Y49N,24
27346: 'T->C',Y49H,931
27347: 'A->C',Y49S,5
27347: 'A->G',Y49C,192
27347: 'A->T',Y49F,25
27348: 'T->C',Y49Y,170
27349: 'T->C',S50P,28
27349: 'T->G',S50A,3
27350: 'C->A',S50Y,60
27350: 'C->T',S50F,242
27351: 'T->A',S50S,13
27351: 'T->C',S50S,175
27351: 'T->G',S50S,13
27352: 'C->A',Q51K,3
27352: 'C->G',Q51E,1
27353: 'A->C',Q51P,11
27353: 'A->G',Q51R,28
27353: 'A->T',Q51L,208
27354: 'A->C',Q51H,20
27354: 'A->G',Q51Q,173
27354: 'A->T',Q51H,8
27355: 'T->A',L52I,50
27355: 'T->C',L52L,84
27355: 'T->G',L52V,240
27356: 'T->C',L52S,13
27357: 'A->G',L52L,19
27357: 'A->T',L52F,8
27358: 'G->A',D53N,32
27358: 'G->C',D53H,31
27358: 'G->T',D53Y,624
27359: 'A->C',D53A,34
27359: 'A->G',D53G,82
27359: 'A->T',D53V,87
27360: 'T->A',D53E,1
27360: 'T->C',D53D,260
27360: 'T->G',D53E,46
27361: 'G->A',E54K,30
27361: 'G->C',E54Q,2
27362: 'A->C',E54A,20
27362: 'A->G',E54G,18
27362: 'A->T',E54V,8
27363: 'A->G',E54E,104


==> data/MutationSummary_10312021/ORF7a_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
27394: 'A->C',M1L,1
27394: 'A->G',M1V,25
27394: 'A->T',M1L,7
27395: 'T->A',M1K,1
27395: 'T->C',M1T,15
27395: 'T->G',M1R,14
27396: 'G->A',M1I,6
27396: 'G->C',M1I,7
27396: 'G->T',M1I,110
27397: 'A->C',K2Q,38
27397: 'A->G',K2E,619
27398: 'A->C',K2T,113
27398: 'A->G',K2R,313
27398: 'A->T',K2I,7
27399: 'A->C',K2N,3
27399: 'A->G',K2K,185
27399: 'A->T',K2N,8
27400: 'A->C',I3L,4
27400: 'A->G',I3V,238
27400: 'A->T',I3F,81
27401: 'T->C',I3T,388
27401: 'T->G',I3S,36
27402: 'T->A',I3I,4
27402: 'T->C',I3I,557
27402: 'T->G',I3M,34
27403: 'A->G',I4V,427
27403: 'A->T',I4F,53
27404: 'T->A',I4N,6
27404: 'T->C',I4T,74
27404: 'T->G',I4S,21
27405: 'T->A',I4I,8
27405: 'T->C',I4I,104
27405: 'T->G',I4M,39
27406: 'C->A',L5I,239
27406: 'C->G',L5V,12
27406: 'C->T',L5F,967
27407: 'T->A',L5H,11
27407: 'T->C',L5P,1153
27407: 'T->G',L5R,44
27408: 'T->A',L5L,107
27408: 'T->C',L5L,192
27408: 'T->G',L5L,12
27409: 'T->A',F6I,36
27409: 'T->C',F6L,1222
27409: 'T->G',F6V,18
27410: 'T->A',F6Y,72
27410: 'T->C',F6S,71
27410: 'T->G',F6C,55
27411: 'C->A',F6L,129
27411: 'C->T',F6F,73
27412: 'T->A',L7M,3
27412: 'T->C',L7L,103
27412: 'T->G',L7V,28
27413: 'T->C',L7S,88
27413: 'T->G',L7W,2
27414: 'G->A',L7L,129
27414: 'G->C',L7F,1
27414: 'G->T',L7F,48
27415: 'G->A',A8T,1222
27415: 'G->C',A8P,4
27415: 'G->T',A8S,147
27416: 'C->A',A8E,22
27416: 'C->T',A8V,817
27417: 'A->C',A8A,31
27417: 'A->G',A8A,22
27417: 'A->T',A8A,11
27418: 'C->A',L9M,263
27418: 'C->G',L9V,3
27418: 'C->T',L9L,415
27419: 'T->A',L9Q,4
27419: 'T->C',L9P,246
27419: 'T->G',L9R,9
27420: 'G->A',L9L,468
27421: 'A->C',I10L,230
27421: 'A->G',I10V,262
27421: 'A->T',I10L,28
27422: 'T->A',I10K,2
27422: 'T->C',I10T,178
27422: 'T->G',I10R,4
27423: 'A->C',I10I,3
27423: 'A->G',I10M,68
27423: 'A->T',I10I,13
27424: 'A->C',T11P,4
27424: 'A->G',T11A,177
27424: 'A->T',T11S,16
27425: 'C->A',T11K,828
27425: 'C->G',T11R,10
27425: 'C->T',T11I,1220
27426: 'A->C',T11T,15
27426: 'A->G',T11T,470
27426: 'A->T',T11T,4
27427: 'C->A',L12I,57
27427: 'C->G',L12V,8
27427: 'C->T',L12F,326
27428: 'T->A',L12H,68
27428: 'T->C',L12P,183
27428: 'T->G',L12R,33
27429: 'C->A',L12L,26
27429: 'C->G',L12L,22
27429: 'C->T',L12L,166
27430: 'G->A',A13T,1476
27430: 'G->C',A13P,1
27430: 'G->T',A13S,127
27431: 'C->A',A13D,8
27431: 'C->T',A13V,251
27432: 'T->A',A13A,22
27432: 'T->C',A13A,313
27432: 'T->G',A13A,3
27433: 'A->C',T14P,11
27433: 'A->G',T14A,11
27434: 'C->A',T14N,147
27434: 'C->G',T14S,20
27434: 'C->T',T14I,7300
27435: 'T->C',T14T,68
27435: 'T->G',T14T,8
27436: 'T->A',C15S,87
27436: 'T->C',C15R,24
27436: 'T->G',C15G,6
27437: 'G->A',C15Y,16
27437: 'G->C',C15S,1
27437: 'G->T',C15F,74
27438: 'T->C',C15C,145
27439: 'G->A',E16K,19
27439: 'G->C',E16Q,1
27440: 'A->C',E16A,40
27440: 'A->G',E16G,434
27440: 'A->T',E16V,8
27441: 'G->A',E16E,76
27441: 'G->C',E16D,14
27441: 'G->T',E16D,296
27442: 'C->A',L17I,20
27442: 'C->T',L17F,2924
27443: 'T->A',L17H,3
27443: 'T->C',L17P,68
27443: 'T->G',L17R,18
27444: 'T->A',L17L,2
27444: 'T->C',L17L,173
27444: 'T->G',L17L,1
27445: 'T->A',Y18N,1
27445: 'T->C',Y18H,9
27446: 'A->C',Y18S,1
27446: 'A->G',Y18C,54
27446: 'A->T',Y18F,7
27447: 'T->C',Y18Y,597
27448: 'C->A',H19N,3
27448: 'C->T',H19Y,9
27449: 'A->C',H19P,2
27449: 'A->G',H19R,16
27449: 'A->T',H19L,11
27450: 'C->A',H19Q,31
27450: 'C->G',H19Q,1
27450: 'C->T',H19H,92
27451: 'T->A',Y20N,108
27451: 'T->C',Y20H,102
27451: 'T->G',Y20D,1
27452: 'A->C',Y20S,4
27452: 'A->G',Y20C,95
27452: 'A->T',Y20F,64
27453: 'C->T',Y20Y,308
27454: 'C->A',Q21K,15
27455: 'A->G',Q21R,590
27455: 'A->T',Q21L,35
27456: 'A->C',Q21H,82
27456: 'A->G',Q21Q,502
27456: 'A->T',Q21H,14
27457: 'G->A',E22K,7
27458: 'A->C',E22A,8
27458: 'A->G',E22G,10
27458: 'A->T',E22V,23
27459: 'G->A',E22E,233
27459: 'G->C',E22D,4
27459: 'G->T',E22D,3666
27460: 'T->A',C23S,19
27460: 'T->C',C23R,47
27460: 'T->G',C23G,6
27461: 'G->A',C23Y,86
27461: 'G->C',C23S,11
27461: 'G->T',C23F,1943
27462: 'T->C',C23C,5855
27462: 'T->G',C23W,1
27463: 'G->A',V24I,164
27463: 'G->C',V24L,199
27463: 'G->T',V24F,3556
27464: 'T->C',V24A,46
27464: 'T->G',V24G,7
27465: 'T->A',V24V,6
27465: 'T->C',V24V,31
27465: 'T->G',V24V,2
27466: 'A->G',R25G,33
27467: 'G->A',R25K,224
27467: 'G->C',R25T,276
27467: 'G->T',R25I,738
27468: 'A->C',R25S,24
27468: 'A->G',R25R,353
27468: 'A->T',R25S,11
27469: 'G->A',G26S,276
27469: 'G->C',G26R,10
27469: 'G->T',G26C,45
27470: 'G->A',G26D,91
27470: 'G->C',G26A,1
27470: 'G->T',G26V,17
27471: 'T->A',G26G,2
27471: 'T->C',G26G,30
27472: 'A->C',T27P,4
27472: 'A->G',T27A,66
27472: 'A->T',T27S,10
27473: 'C->A',T27K,8
27473: 'C->G',T27R,1
27473: 'C->T',T27I,85
27474: 'A->C',T27T,4
27474: 'A->G',T27T,27
27474: 'A->T',T27T,32
27475: 'A->C',T28P,5
27475: 'A->G',T28A,23
27475: 'A->T',T28S,3
27476: 'C->A',T28K,9
27476: 'C->G',T28R,51
27476: 'C->T',T28I,4039
27477: 'A->C',T28T,6
27477: 'A->G',T28T,49
27477: 'A->T',T28T,128
27478: 'G->A',V29I,96
27478: 'G->C',V29L,13
27478: 'G->T',V29L,1273
27479: 'T->A',V29E,7
27479: 'T->C',V29A,93
27480: 'A->C',V29V,8
27480: 'A->G',V29V,35
27480: 'A->T',V29V,16
27481: 'C->A',L30I,35
27481: 'C->G',L30V,4
27481: 'C->T',L30F,63
27482: 'T->A',L30H,87
27482: 'T->C',L30P,22
27482: 'T->G',L30R,6
27483: 'T->A',L30L,3
27483: 'T->C',L30L,811
27483: 'T->G',L30L,2
27484: 'T->A',L31I,33
27484: 'T->C',L31L,2297
27484: 'T->G',L31V,1
27485: 'T->C',L31S,17
27486: 'A->G',L31L,28
27486: 'A->T',L31F,5
27487: 'A->C',K32Q,25
27487: 'A->G',K32E,87
27488: 'A->C',K32T,7
27488: 'A->G',K32R,146
27488: 'A->T',K32I,7
27489: 'A->C',K32N,476
27489: 'A->G',K32K,699
27489: 'A->T',K32N,50
27490: 'G->A',E33K,76
27490: 'G->C',E33Q,30
27491: 'A->C',E33A,8
27491: 'A->G',E33G,40
27491: 'A->T',E33V,33
27492: 'A->C',E33D,12
27492: 'A->G',E33E,240
27492: 'A->T',E33D,1
27493: 'C->A',P34T,22
27493: 'C->T',P34S,5217
27494: 'C->A',P34H,47
27494: 'C->G',P34R,64
27494: 'C->T',P34L,3246
27495: 'T->A',P34P,31
27495: 'T->C',P34P,118
27495: 'T->G',P34P,55
27496: 'T->A',C35S,61
27496: 'T->C',C35R,24
27497: 'G->A',C35Y,89
27497: 'G->C',C35S,5
27497: 'G->T',C35F,103
27498: 'C->G',C35W,2
27498: 'C->T',C35C,1543
27499: 'T->A',S36T,12
27499: 'T->C',S36P,424
27499: 'T->G',S36A,32
27500: 'C->A',S36Y,24
27500: 'C->G',S36C,3
27500: 'C->T',S36F,254
27501: 'T->A',S36S,47
27501: 'T->C',S36S,731
27501: 'T->G',S36S,36
27502: 'T->A',S37T,23
27502: 'T->C',S37P,209
27502: 'T->G',S37A,43
27503: 'C->A',S37Y,52
27503: 'C->G',S37C,62
27503: 'C->T',S37F,2615
27504: 'T->A',S37S,116
27504: 'T->C',S37S,168
27504: 'T->G',S37S,11
27505: 'G->A',G38R,150
27505: 'G->C',G38R,3005
27506: 'G->A',G38E,352
27506: 'G->C',G38A,353
27506: 'G->T',G38V,4032
27507: 'A->C',G38G,63512
27507: 'A->G',G38G,191
27507: 'A->T',G38G,49
27508: 'A->C',T39P,6
27508: 'A->G',T39A,22
27508: 'A->T',T39S,15
27509: 'C->A',T39K,84
27509: 'C->G',T39R,336
27509: 'C->T',T39I,3331
27510: 'A->C',T39T,13
27510: 'A->G',T39T,166
27510: 'A->T',T39T,64
27511: 'T->A',Y40N,18
27511: 'T->C',Y40H,386
27511: 'T->G',Y40D,6
27512: 'A->C',Y40S,2
27512: 'A->G',Y40C,39
27512: 'A->T',Y40F,9
27513: 'C->T',Y40Y,12821
27514: 'G->A',E41K,84
27514: 'G->C',E41Q,42
27515: 'A->C',E41A,34
27515: 'A->G',E41G,64
27515: 'A->T',E41V,57
27516: 'G->A',E41E,6611
27516: 'G->C',E41D,5
27516: 'G->T',E41D,1445
27517: 'G->A',G42S,741
27517: 'G->C',G42R,1
27517: 'G->T',G42C,70
27518: 'G->A',G42D,651
27518: 'G->C',G42A,5
27518: 'G->T',G42V,57
27519: 'C->A',G42G,8
27519: 'C->T',G42G,225
27520: 'A->C',N43H,16
27520: 'A->G',N43D,57
27520: 'A->T',N43Y,573
27521: 'A->C',N43T,55
27521: 'A->G',N43S,178
27521: 'A->T',N43I,19
27522: 'T->A',N43K,9
27522: 'T->C',N43N,247
27522: 'T->G',N43K,42
27523: 'T->A',S44T,200
27523: 'T->C',S44P,64
27523: 'T->G',S44A,78
27524: 'C->T',S44L,359
27525: 'A->C',S44S,2
27525: 'A->G',S44S,179
27525: 'A->T',S44S,27
27526: 'C->A',P45T,19
27526: 'C->G',P45A,10
27526: 'C->T',P45S,7679
27527: 'C->A',P45Q,41
27527: 'C->G',P45R,630
27527: 'C->T',P45L,28767
27528: 'A->C',P45P,5
27528: 'A->G',P45P,64
27528: 'A->T',P45P,65
27529: 'T->A',F46I,17
27529: 'T->C',F46L,2328
27529: 'T->G',F46V,9
27530: 'T->A',F46Y,5
27530: 'T->C',F46S,12
27530: 'T->G',F46C,11
27531: 'T->A',F46L,30
27531: 'T->C',F46F,104
27531: 'T->G',F46L,31
27532: 'C->A',H47N,827
27532: 'C->G',H47D,27
27532: 'C->T',H47Y,2724
27533: 'A->C',H47P,20
27533: 'A->G',H47R,138
27533: 'A->T',H47L,71
27534: 'T->A',H47Q,7
27534: 'T->C',H47H,687
27534: 'T->G',H47Q,15
27535: 'C->A',P48T,51
27535: 'C->G',P48A,54
27535: 'C->T',P48S,502
27536: 'C->A',P48H,116
27536: 'C->G',P48R,6
27536: 'C->T',P48L,712
27537: 'T->A',P48P,15
27537: 'T->C',P48P,98
27537: 'T->G',P48P,12
27538: 'C->A',L49I,154
27538: 'C->G',L49V,29
27538: 'C->T',L49L,1250
27539: 'T->A',L49Q,12
27539: 'T->C',L49P,52
27539: 'T->G',L49R,3
27540: 'A->C',L49L,2
27540: 'A->G',L49L,156
27540: 'A->T',L49L,30
27541: 'G->A',A50T,107
27541: 'G->C',A50P,2
27541: 'G->T',A50S,1261
27542: 'C->A',A50D,80
27542: 'C->G',A50G,2
27542: 'C->T',A50V,503
27543: 'T->A',A50A,11
27543: 'T->C',A50A,72
27543: 'T->G',A50A,13
27544: 'G->A',D51N,80
27544: 'G->C',D51H,15
27544: 'G->T',D51Y,151
27545: 'A->C',D51A,22
27545: 'A->G',D51G,172
27545: 'A->T',D51V,14
27546: 'T->A',D51E,5
27546: 'T->C',D51D,139
27546: 'T->G',D51E,6
27547: 'A->C',N52H,5
27547: 'A->G',N52D,70
27547: 'A->T',N52Y,24
27548: 'A->C',N52T,6
27548: 'A->G',N52S,35
27548: 'A->T',N52I,21
27549: 'C->A',N52K,59
27549: 'C->G',N52K,3
27549: 'C->T',N52N,2708
27550: 'A->C',K53Q,6
27550: 'A->G',K53E,74
27551: 'A->C',K53T,20
27551: 'A->G',K53R,74
27551: 'A->T',K53I,52
27552: 'A->C',K53N,78
27552: 'A->G',K53K,189
27552: 'A->T',K53N,44
27553: 'T->A',F54I,4
27553: 'T->C',F54L,145
27553: 'T->G',F54V,19
27554: 'T->A',F54Y,5
27554: 'T->C',F54S,59
27554: 'T->G',F54C,45
27555: 'T->A',F54L,33
27555: 'T->C',F54F,101
27555: 'T->G',F54L,13
27556: 'G->A',A55T,210
27556: 'G->C',A55P,25
27556: 'G->T',A55S,2005
27557: 'C->A',A55E,52
27557: 'C->G',A55G,47
27557: 'C->T',A55V,244
27558: 'A->C',A55A,24
27558: 'A->G',A55A,51
27558: 'A->T',A55A,59
27559: 'C->A',L56M,54
27559: 'C->G',L56V,86
27559: 'C->T',L56L,4055
27560: 'T->A',L56Q,62
27560: 'T->C',L56P,98
27560: 'T->G',L56R,23
27561: 'G->A',L56L,119
27561: 'G->C',L56L,226
27561: 'G->T',L56L,2513
27562: 'A->C',T57P,56
27562: 'A->G',T57A,32
27562: 'A->T',T57S,33
27565: 'T->A',C58S,55
27565: 'T->C',C58R,23
27565: 'T->G',C58G,162
27566: 'G->A',C58Y,20
27566: 'G->C',C58S,20
27566: 'G->T',C58F,9299
27567: 'C->G',C58W,12
27567: 'C->T',C58C,133
27568: 'T->A',F59I,20
27568: 'T->C',F59L,99
27568: 'T->G',F59V,20
27569: 'T->A',F59Y,69
27569: 'T->C',F59S,54
27569: 'T->G',F59C,22
27570: 'T->A',F59L,7
27570: 'T->C',F59F,29
27570: 'T->G',F59L,57
27571: 'A->C',S60R,11
27571: 'A->G',S60G,42
27571: 'A->T',S60C,36
27572: 'G->A',S60N,408
27572: 'G->C',S60T,16
27572: 'G->T',S60I,156
27573: 'C->A',S60R,18
27573: 'C->G',S60R,12
27573: 'C->T',S60S,672
27574: 'A->C',T61P,17
27574: 'A->G',T61A,18
27574: 'A->T',T61S,43
27575: 'C->A',T61N,164
27575: 'C->G',T61S,86
27575: 'C->T',T61I,2541
27576: 'T->A',T61T,27
27576: 'T->C',T61T,1120
27576: 'T->G',T61T,41
27577: 'C->A',Q62K,43
27577: 'C->G',Q62E,87
27578: 'A->C',Q62P,19
27578: 'A->G',Q62R,146
27578: 'A->T',Q62L,221
27579: 'A->C',Q62H,76
27579: 'A->G',Q62Q,1497
27579: 'A->T',Q62H,526
27580: 'T->A',F63I,52
27580: 'T->C',F63L,836
27580: 'T->G',F63V,46
27581: 'T->A',F63Y,24
27581: 'T->C',F63S,23
27581: 'T->G',F63C,36
27582: 'T->A',F63L,60
27582: 'T->C',F63F,49
27582: 'T->G',F63L,14
27583: 'G->A',A64T,54
27583: 'G->C',A64P,11
27583: 'G->T',A64S,976
27584: 'C->A',A64D,21
27584: 'C->G',A64G,9
27584: 'C->T',A64V,103
27585: 'T->A',A64A,23
27585: 'T->C',A64A,93
27585: 'T->G',A64A,221
27586: 'T->A',F65I,9
27586: 'T->C',F65L,47
27586: 'T->G',F65V,5
27587: 'T->A',F65Y,18
27587: 'T->C',F65S,11
27587: 'T->G',F65C,15
27588: 'T->A',F65L,190
27588: 'T->C',F65F,181
27588: 'T->G',F65L,18
27589: 'G->A',A66T,125
27589: 'G->C',A66P,11
27589: 'G->T',A66S,1133
27590: 'C->A',A66D,33
27590: 'C->G',A66G,11
27590: 'C->T',A66V,599
27591: 'T->A',A66A,12
27591: 'T->C',A66A,159
27591: 'T->G',A66A,18
27592: 'T->A',C67S,22
27592: 'T->C',C67R,58
27592: 'T->G',C67G,15
27593: 'G->A',C67Y,65
27593: 'G->C',C67S,16
27593: 'G->T',C67F,164
27594: 'T->C',C67C,83
27594: 'T->G',C67W,22
27595: 'C->A',P68T,23
27595: 'C->G',P68A,14
27595: 'C->T',P68S,264
27596: 'C->A',P68H,54
27596: 'C->G',P68R,18
27596: 'C->T',P68L,369
27597: 'T->A',P68P,99
27597: 'T->C',P68P,449
27597: 'T->G',P68P,19
27598: 'G->A',D69N,133
27598: 'G->C',D69H,49
27598: 'G->T',D69Y,1343
27599: 'A->C',D69A,35
27599: 'A->G',D69G,399
27599: 'A->T',D69V,43
27600: 'C->A',D69E,175
27600: 'C->G',D69E,15
27600: 'C->T',D69D,4112
27601: 'G->A',G70S,241
27601: 'G->C',G70R,10
27601: 'G->T',G70C,1405
27602: 'G->A',G70D,123
27602: 'G->C',G70A,11
27602: 'G->T',G70V,145
27603: 'C->A',G70G,37
27603: 'C->G',G70G,6
27603: 'C->T',G70G,1985
27604: 'G->A',V71I,14652
27604: 'G->C',V71L,25
27604: 'G->T',V71L,515
27605: 'T->A',V71E,6
27605: 'T->C',V71A,123
27605: 'T->G',V71G,10
27606: 'A->C',V71V,11
27606: 'A->G',V71V,88
27606: 'A->T',V71V,87
27607: 'A->C',K72Q,69
27607: 'A->G',K72E,130
27608: 'A->C',K72T,20
27608: 'A->G',K72R,42
27608: 'A->T',K72I,39
27609: 'A->C',K72N,422
27609: 'A->G',K72K,70
27609: 'A->T',K72N,21
27610: 'C->A',H73N,27
27610: 'C->G',H73D,27
27610: 'C->T',H73Y,6350
27611: 'A->C',H73P,9
27611: 'A->G',H73R,40
27611: 'A->T',H73L,33
27612: 'C->A',H73Q,12
27612: 'C->G',H73Q,14
27612: 'C->T',H73H,942
27613: 'G->A',V74I,269
27613: 'G->C',V74L,16
27613: 'G->T',V74F,270
27614: 'T->A',V74D,16
27614: 'T->C',V74A,109
27614: 'T->G',V74G,69
27615: 'C->A',V74V,23
27615: 'C->G',V74V,40
27615: 'C->T',V74V,1843
27616: 'T->A',Y75N,10
27616: 'T->C',Y75H,481
27616: 'T->G',Y75D,9
27617: 'A->C',Y75S,13
27617: 'A->G',Y75C,396
27617: 'A->T',Y75F,144
27618: 'T->C',Y75Y,695
27619: 'C->A',Q76K,15
27619: 'C->G',Q76E,26
27620: 'A->C',Q76P,18
27620: 'A->G',Q76R,98
27620: 'A->T',Q76L,63
27621: 'G->A',Q76Q,715
27621: 'G->C',Q76H,59
27621: 'G->T',Q76H,873
27622: 'T->A',L77I,22
27622: 'T->C',L77L,99
27622: 'T->G',L77V,7
27623: 'T->C',L77S,156
27624: 'A->C',L77F,8
27624: 'A->G',L77L,40
27624: 'A->T',L77F,32
27625: 'C->A',R78S,51
27625: 'C->G',R78G,18
27625: 'C->T',R78C,2446
27626: 'G->A',R78H,162
27626: 'G->C',R78P,13
27626: 'G->T',R78L,420
27627: 'T->A',R78R,22
27627: 'T->C',R78R,17
27627: 'T->G',R78R,4
27628: 'G->A',A79T,82
27628: 'G->C',A79P,14
27628: 'G->T',A79S,139
27629: 'C->A',A79D,9143
27629: 'C->G',A79G,12
27629: 'C->T',A79V,425
27630: 'C->A',A79A,369
27630: 'C->G',A79A,39
27630: 'C->T',A79A,3312
27631: 'A->C',R80R,42
27631: 'A->G',R80G,38
27632: 'G->A',R80K,918
27632: 'G->C',R80T,846
27632: 'G->T',R80I,2773
27633: 'A->C',R80S,7
27633: 'A->G',R80R,334
27633: 'A->T',R80S,17
27634: 'T->A',S81T,25
27634: 'T->C',S81P,650
27634: 'T->G',S81A,72
27635: 'C->T',S81L,2194
27636: 'A->C',S81S,10
27636: 'A->G',S81S,47
27636: 'A->T',S81S,40
27637: 'G->A',V82I,153
27637: 'G->C',V82L,40
27637: 'G->T',V82F,739
27638: 'T->A',V82D,24
27638: 'T->C',V82A,1050209
27638: 'T->G',V82G,8
27639: 'T->A',V82V,11
27639: 'T->C',V82V,189
27639: 'T->G',V82V,22
27640: 'T->A',S83T,40
27640: 'T->C',S83P,166
27640: 'T->G',S83A,26
27641: 'C->T',S83L,4683
27642: 'A->C',S83S,9
27642: 'A->G',S83S,36
27642: 'A->T',S83S,22
27643: 'C->A',P84T,93
27643: 'C->G',P84A,13
27643: 'C->T',P84S,4379
27644: 'C->A',P84H,117
27644: 'C->G',P84R,115
27644: 'C->T',P84L,3221
27645: 'T->A',P84P,51
27645: 'T->C',P84P,1296
27645: 'T->G',P84P,1
27646: 'A->C',K85Q,46
27646: 'A->G',K85E,9
27647: 'A->C',K85T,5
27647: 'A->G',K85R,25
27647: 'A->T',K85I,11
27648: 'A->C',K85N,5
27648: 'A->G',K85K,68
27648: 'A->T',K85N,4
27649: 'C->A',L86M,31
27649: 'C->G',L86V,20
27649: 'C->T',L86L,2300
27650: 'T->A',L86Q,46
27650: 'T->C',L86P,25
27651: 'G->A',L86L,108
27651: 'G->C',L86L,6
27651: 'G->T',L86L,571
27652: 'T->A',F87I,5
27652: 'T->C',F87L,82
27652: 'T->G',F87V,8
27653: 'T->A',F87Y,19
27653: 'T->C',F87S,70
27653: 'T->G',F87C,7
27654: 'C->A',F87L,22
27654: 'C->G',F87L,166
27654: 'C->T',F87F,3051
27655: 'A->C',I88L,39
27655: 'A->G',I88V,486
27655: 'A->T',I88F,45
27656: 'T->A',I88N,4
27656: 'T->C',I88T,1753
27656: 'T->G',I88S,17
27657: 'C->A',I88I,13
27657: 'C->G',I88M,2
27657: 'C->T',I88I,1455
27658: 'A->C',R89R,1
27658: 'A->G',R89G,22
27659: 'G->A',R89K,89
27659: 'G->C',R89T,105
27659: 'G->T',R89I,1549
27660: 'A->C',R89S,42
27660: 'A->G',R89R,164
27660: 'A->T',R89S,23
27661: 'C->A',Q90K,31
27661: 'C->G',Q90E,12
27662: 'A->C',Q90P,5
27662: 'A->G',Q90R,76
27662: 'A->T',Q90L,151
27663: 'A->C',Q90H,12
27663: 'A->G',Q90Q,91
27663: 'A->T',Q90H,29
27664: 'G->A',E91K,14
27664: 'G->C',E91Q,3
27665: 'A->C',E91A,5
27665: 'A->G',E91G,58
27665: 'A->T',E91V,12
27666: 'G->A',E91E,136
27666: 'G->C',E91D,5
27666: 'G->T',E91D,217
27667: 'G->A',E92K,66
27667: 'G->C',E92Q,2
27668: 'A->C',E92A,7
27668: 'A->G',E92G,33
27668: 'A->T',E92V,11
27669: 'A->C',E92D,16
27669: 'A->G',E92E,141
27669: 'A->T',E92D,1
27670: 'G->A',V93I,282
27670: 'G->C',V93L,100
27670: 'G->T',V93F,3535
27671: 'T->A',V93D,4
27671: 'T->C',V93A,97
27671: 'T->G',V93G,12
27672: 'T->A',V93V,154
27672: 'T->C',V93V,383
27672: 'T->G',V93V,41
27673: 'C->A',Q94K,573
27673: 'C->G',Q94E,104
27674: 'A->C',Q94P,23
27674: 'A->G',Q94R,310
27674: 'A->T',Q94L,10090
27675: 'A->C',Q94H,637
27675: 'A->G',Q94Q,61
27675: 'A->T',Q94H,20
27676: 'G->A',E95K,180
27676: 'G->C',E95Q,405
27677: 'A->C',E95A,67
27677: 'A->G',E95G,80
27677: 'A->T',E95V,14
27678: 'A->C',E95D,5
27678: 'A->G',E95E,121
27678: 'A->T',E95D,2
27679: 'C->A',L96I,49
27679: 'C->G',L96V,4
27679: 'C->T',L96F,1804
27680: 'T->A',L96H,8
27680: 'T->C',L96P,60
27680: 'T->G',L96R,7
27681: 'T->A',L96L,1
27681: 'T->C',L96L,86
27681: 'T->G',L96L,1
27682: 'T->A',Y97N,3
27682: 'T->C',Y97H,809
27682: 'T->G',Y97D,2
27683: 'A->C',Y97S,9
27683: 'A->G',Y97C,52
27683: 'A->T',Y97F,13
27684: 'C->T',Y97Y,2643
27685: 'T->A',S98T,39
27685: 'T->C',S98P,124
27685: 'T->G',S98A,364
27686: 'C->A',S98Y,72
27686: 'C->G',S98C,15
27686: 'C->T',S98F,1095
27687: 'T->A',S98S,7
27687: 'T->C',S98S,775
27687: 'T->G',S98S,18
27688: 'C->A',P99T,46
27688: 'C->T',P99S,2690
27689: 'C->A',P99Q,174
27689: 'C->G',P99R,14
27689: 'C->T',P99L,3239
27690: 'A->C',P99P,19
27690: 'A->G',P99P,66
27690: 'A->T',P99P,706
27691: 'A->C',I100L,16
27691: 'A->G',I100V,73
27691: 'A->T',I100F,70
27692: 'T->A',I100N,20
27692: 'T->C',I100T,220
27692: 'T->G',I100S,22
27693: 'T->A',I100I,9
27693: 'T->C',I100I,158
27693: 'T->G',I100M,27
27694: 'T->A',F101I,7
27694: 'T->C',F101L,64
27694: 'T->G',F101V,16
27695: 'T->A',F101Y,3
27695: 'T->C',F101S,25
27695: 'T->G',F101C,67
27696: 'T->A',F101L,8
27696: 'T->C',F101F,23
27696: 'T->G',F101L,13
27697: 'C->A',L102I,20
27697: 'C->G',L102V,10
27697: 'C->T',L102F,550
27698: 'T->A',L102H,2
27698: 'T->C',L102P,50
27698: 'T->G',L102R,3
27699: 'T->A',L102L,3
27699: 'T->C',L102L,80
27699: 'T->G',L102L,1
27700: 'A->C',I103L,4
27700: 'A->G',I103V,173
27700: 'A->T',I103F,25
27701: 'T->A',I103N,3
27701: 'T->C',I103T,59
27701: 'T->G',I103S,7
27702: 'T->A',I103I,40
27702: 'T->C',I103I,63
27702: 'T->G',I103M,6
27703: 'G->A',V104I,132
27703: 'G->C',V104L,151
27703: 'G->T',V104F,2006
27704: 'T->A',V104D,3
27704: 'T->C',V104A,103
27704: 'T->G',V104G,6
27705: 'T->A',V104V,26
27705: 'T->C',V104V,74
27705: 'T->G',V104V,6
27706: 'G->A',A105T,225
27706: 'G->C',A105P,2
27706: 'G->T',A105S,1577
27707: 'C->A',A105E,55
27707: 'C->G',A105G,30
27707: 'C->T',A105V,2545
27708: 'G->A',A105A,631
27708: 'G->C',A105A,15
27708: 'G->T',A105A,230
27709: 'G->A',A106T,215
27709: 'G->C',A106P,1
27709: 'G->T',A106S,438
27710: 'C->A',A106E,7
27710: 'C->G',A106G,1
27710: 'C->T',A106V,46
27711: 'A->C',A106A,13
27711: 'A->G',A106A,60
27711: 'A->T',A106A,192
27712: 'A->C',I107L,16
27712: 'A->G',I107V,45
27712: 'A->T',I107L,40
27713: 'T->C',I107T,141
27713: 'T->G',I107R,3
27714: 'A->G',I107M,24
27714: 'A->T',I107I,14
27715: 'G->A',V108M,17
27715: 'G->C',V108L,6
27715: 'G->T',V108L,104
27716: 'T->C',V108A,10
27716: 'T->G',V108G,3
27717: 'G->A',V108V,38
27717: 'G->C',V108V,1
27717: 'G->T',V108V,84
27718: 'T->C',F109L,42
27719: 'T->A',F109Y,1
27719: 'T->C',F109S,21
27719: 'T->G',F109C,4
27720: 'T->A',F109L,1
27720: 'T->C',F109F,70
27720: 'T->G',F109L,1
27721: 'A->C',I110L,1
27721: 'A->G',I110V,305
27721: 'A->T',I110L,15
27722: 'T->A',I110K,6
27722: 'T->C',I110T,959
27722: 'T->G',I110R,1
27723: 'A->C',I110I,2
27723: 'A->G',I110M,21
27723: 'A->T',I110I,123
27724: 'A->C',T111P,2
27724: 'A->G',T111A,68
27724: 'A->T',T111S,7
27725: 'C->A',T111K,3
27725: 'C->G',T111R,3
27725: 'C->T',T111I,382
27726: 'A->C',T111T,2
27726: 'A->G',T111T,25
27726: 'A->T',T111T,3
27727: 'C->A',L112I,427
27727: 'C->G',L112V,2
27727: 'C->T',L112F,57
27728: 'T->A',L112H,7
27728: 'T->C',L112P,39
27728: 'T->G',L112R,122
27729: 'T->A',L112L,2
27729: 'T->C',L112L,18
27729: 'T->G',L112L,2
27730: 'T->A',C113S,82
27730: 'T->C',C113R,33
27730: 'T->G',C113G,22
27731: 'G->A',C113Y,166
27731: 'G->C',C113S,1
27731: 'G->T',C113F,66
27732: 'C->G',C113W,16
27732: 'C->T',C113C,978
27733: 'T->A',F114I,9
27733: 'T->C',F114L,75
27733: 'T->G',F114V,14
27734: 'T->A',F114Y,52
27734: 'T->C',F114S,55
27734: 'T->G',F114C,130
27735: 'C->T',F114F,733


==> data/MutationSummary_10312021/ORF7b_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
27756: 'A->C',M1L,13
27756: 'A->G',M1V,263
27756: 'A->T',M1L,7
27757: 'T->A',M1K,28
27757: 'T->C',M1T,218
27757: 'T->G',M1R,2
27758: 'G->A',M1I,356
27758: 'G->C',M1I,46
27758: 'G->T',M1I,1004
27759: 'A->C',I2L,11
27759: 'A->G',I2V,135
27759: 'A->T',I2F,32
27760: 'T->A',I2N,838
27760: 'T->C',I2T,212
27760: 'T->G',I2S,195
27761: 'T->A',I2I,3
27761: 'T->C',I2I,122
27761: 'T->G',I2M,4
27762: 'G->A',E3K,173
27762: 'G->C',E3Q,247
27763: 'A->C',E3A,15
27763: 'A->G',E3G,37
27763: 'A->T',E3V,26
27764: 'A->C',E3D,16
27764: 'A->G',E3E,22
27765: 'C->A',L4I,53
27765: 'C->T',L4F,1474
27766: 'T->C',L4P,34
27766: 'T->G',L4R,5
27767: 'T->C',L4L,27
27767: 'T->G',L4L,17
27768: 'T->A',S5T,20
27768: 'T->C',S5P,25
27768: 'T->G',S5A,157
27769: 'C->T',S5L,5523
27770: 'A->C',S5S,5
27770: 'A->G',S5S,184
27770: 'A->T',S5S,40
27771: 'T->A',L6I,2
27771: 'T->C',L6L,70
27771: 'T->G',L6V,9
27772: 'T->C',L6S,24
27773: 'A->G',L6L,11
27774: 'A->C',I7L,4
27774: 'A->G',I7V,80
27774: 'A->T',I7F,16
27775: 'T->A',I7N,41
27775: 'T->C',I7T,45
27775: 'T->G',I7S,19
27776: 'T->A',I7I,25
27776: 'T->C',I7I,17
27776: 'T->G',I7M,10
27777: 'G->A',D8N,22
27777: 'G->C',D8H,7
27777: 'G->T',D8Y,112
27778: 'A->C',D8A,75
27778: 'A->G',D8G,51
27778: 'A->T',D8V,4
27779: 'C->A',D8E,19
27779: 'C->T',D8D,229
27780: 'T->A',F9I,2
27780: 'T->C',F9L,10
27780: 'T->G',F9V,5
27781: 'T->A',F9Y,1
27781: 'T->C',F9S,98
27781: 'T->G',F9C,3
27782: 'C->A',F9L,8
27782: 'C->G',F9L,5
27782: 'C->T',F9F,137
27783: 'T->A',Y10N,6
27783: 'T->C',Y10H,76
27784: 'A->C',Y10S,4
27784: 'A->G',Y10C,105
27784: 'A->T',Y10F,26
27785: 'T->C',Y10Y,382
27786: 'T->A',L11M,3
27786: 'T->C',L11L,30
27787: 'T->C',L11S,28
27788: 'G->A',L11L,48
27788: 'G->C',L11F,7
27788: 'G->T',L11F,361
27789: 'T->A',C12S,9
27789: 'T->C',C12R,4
27789: 'T->G',C12G,1
27790: 'G->A',C12Y,141
27790: 'G->T',C12F,283
27791: 'C->T',C12C,180
27792: 'T->A',F13I,4
27792: 'T->C',F13L,494
27792: 'T->G',F13V,9
27793: 'T->C',F13S,41
27793: 'T->G',F13C,2
27794: 'T->A',F13L,11
27794: 'T->C',F13F,187
27794: 'T->G',F13L,2
27795: 'T->A',L14I,8
27795: 'T->C',L14L,135
27795: 'T->G',L14V,4
27796: 'T->C',L14S,698
27797: 'A->C',L14F,241
27797: 'A->G',L14L,364
27797: 'A->T',L14F,12
27798: 'G->A',A15T,70
27798: 'G->C',A15P,5
27798: 'G->T',A15S,2141
27799: 'C->A',A15D,17
27799: 'C->G',A15G,7
27799: 'C->T',A15V,81
27800: 'C->A',A15A,12082
27800: 'C->G',A15A,4
27800: 'C->T',A15A,391
27801: 'T->C',F16L,71
27801: 'T->G',F16V,9
27802: 'T->A',F16Y,3
27802: 'T->C',F16S,92
27802: 'T->G',F16C,54
27803: 'T->C',F16F,25
27803: 'T->G',F16L,7
27804: 'C->A',L17M,38
27804: 'C->G',L17V,7
27804: 'C->T',L17L,2554
27805: 'T->A',L17Q,21
27805: 'T->C',L17P,63
27806: 'G->A',L17L,157
27806: 'G->T',L17L,255
27807: 'C->A',L18I,6
27807: 'C->G',L18V,42
27807: 'C->T',L18L,642
27808: 'T->A',L18Q,48
27808: 'T->C',L18P,62
27808: 'T->G',L18R,3
27809: 'A->C',L18L,5
27809: 'A->G',L18L,450
27809: 'A->T',L18L,397
27810: 'T->A',F19I,16
27810: 'T->C',F19L,771
27810: 'T->G',F19V,35
27811: 'T->C',F19S,66
27811: 'T->G',F19C,16
27812: 'C->A',F19L,11
27812: 'C->G',F19L,1
27812: 'C->T',F19F,374
27813: 'C->A',L20I,19
27813: 'C->T',L20F,295
27814: 'T->A',L20H,5
27814: 'T->C',L20P,14
27814: 'T->G',L20R,4
27815: 'T->A',L20L,38
27815: 'T->C',L20L,70
27815: 'T->G',L20L,1
27816: 'G->A',V21I,169
27816: 'G->T',V21F,223
27817: 'T->C',V21A,94
27817: 'T->G',V21G,85
27818: 'T->C',V21V,25
27818: 'T->G',V21V,2
27819: 'T->C',L22L,400
27820: 'T->C',L22S,44
27821: 'A->C',L22F,1
27821: 'A->G',L22L,128
27821: 'A->T',L22F,8
27822: 'A->C',I23L,20
27822: 'A->G',I23V,71
27822: 'A->T',I23F,15
27823: 'T->C',I23T,45
27823: 'T->G',I23S,5
27824: 'T->A',I23I,8
27824: 'T->C',I23I,55
27824: 'T->G',I23M,2
27825: 'A->C',M24L,65
27825: 'A->G',M24V,510
27825: 'A->T',M24L,40
27826: 'T->A',M24K,591
27826: 'T->C',M24T,131
27827: 'G->A',M24I,28
27827: 'G->T',M24I,617
27828: 'C->A',L25I,34
27828: 'C->G',L25V,2
27828: 'C->T',L25F,518
27829: 'T->C',L25P,31
27829: 'T->G',L25R,2
27830: 'T->C',L25L,16
27831: 'A->C',I26L,1
27831: 'A->G',I26V,324
27831: 'A->T',I26F,17
27832: 'T->A',I26N,3
27832: 'T->C',I26T,157
27832: 'T->G',I26S,7
27833: 'T->A',I26I,19
27833: 'T->C',I26I,67
27833: 'T->G',I26M,4
27834: 'A->C',I27L,4
27834: 'A->G',I27V,219
27834: 'A->T',I27F,15
27835: 'T->A',I27N,10
27835: 'T->C',I27T,191
27835: 'T->G',I27S,7
27836: 'C->A',I27I,28
27836: 'C->T',I27I,41
27837: 'T->A',F28I,4
27837: 'T->C',F28L,85
27837: 'T->G',F28V,11
27838: 'T->A',F28Y,9
27838: 'T->C',F28S,15
27838: 'T->G',F28C,5
27839: 'T->A',F28L,18
27839: 'T->C',F28F,82
27839: 'T->G',F28L,14
27840: 'T->A',W29R,35
27840: 'T->C',W29R,24
27841: 'G->C',W29S,80
27841: 'G->T',W29L,456
27842: 'G->C',W29C,5
27842: 'G->T',W29C,1067
27843: 'T->C',F30L,60
27843: 'T->G',F30V,1
27844: 'T->A',F30Y,3
27844: 'T->C',F30S,180
27844: 'T->G',F30C,7
27845: 'C->A',F30L,69
27845: 'C->G',F30L,2
27845: 'C->T',F30F,160
27846: 'T->A',S31T,13
27846: 'T->C',S31P,193
27846: 'T->G',S31A,63
27847: 'C->T',S31L,3208
27848: 'A->C',S31S,18
27848: 'A->G',S31S,55
27848: 'A->T',S31S,3
27849: 'C->A',L32I,52
27849: 'C->G',L32V,11
27849: 'C->T',L32F,2447
27850: 'T->A',L32H,9
27850: 'T->C',L32P,34
27850: 'T->G',L32R,16
27851: 'T->A',L32L,34
27851: 'T->C',L32L,267
27851: 'T->G',L32L,3
27852: 'G->A',E33K,91
27852: 'G->C',E33Q,13
27853: 'A->C',E33A,175
27853: 'A->G',E33G,135
27853: 'A->T',E33V,1857
27854: 'A->C',E33D,3
27854: 'A->G',E33E,28
27854: 'A->T',E33D,4
27855: 'C->A',L34M,670
27855: 'C->G',L34V,4
27855: 'C->T',L34L,43
27856: 'T->A',L34Q,12
27856: 'T->C',L34P,31
27856: 'T->G',L34R,210
27857: 'G->A',L34L,317
27857: 'G->C',L34L,2
27857: 'G->T',L34L,84
27858: 'C->A',Q35K,82
27859: 'A->C',Q35P,3
27859: 'A->G',Q35R,50
27859: 'A->T',Q35L,104
27860: 'A->C',Q35H,6
27860: 'A->G',Q35Q,201
27860: 'A->T',Q35H,4
27861: 'G->A',D36N,69
27861: 'G->T',D36Y,77
27862: 'A->C',D36A,19
27862: 'A->G',D36G,126
27863: 'T->C',D36D,327


==> data/MutationSummary_10312021/ORF8_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
27894: 'A->C',M1L,2
27894: 'A->G',M1V,144
27894: 'A->T',M1L,22
27895: 'T->A',M1K,2
27895: 'T->C',M1T,42
27895: 'T->G',M1R,3
27896: 'G->A',M1I,8
27896: 'G->C',M1I,9
27896: 'G->T',M1I,57
27897: 'A->C',K2Q,50
27897: 'A->G',K2E,33
27898: 'A->C',K2T,26
27898: 'A->G',K2R,6
27898: 'A->T',K2I,4
27899: 'A->C',K2N,17
27899: 'A->G',K2K,278
27899: 'A->T',K2N,19
27900: 'T->A',F3I,6
27900: 'T->C',F3L,1263
27901: 'T->A',F3Y,35
27901: 'T->C',F3S,232
27901: 'T->G',F3C,90
27902: 'T->A',F3L,1
27902: 'T->C',F3F,58
27902: 'T->G',F3L,2
27903: 'C->A',L4I,8
27903: 'C->G',L4V,2
27903: 'C->T',L4F,836
27904: 'T->A',L4H,3
27904: 'T->C',L4P,2215
27904: 'T->G',L4R,9
27905: 'T->A',L4L,9
27905: 'T->C',L4L,71
27905: 'T->G',L4L,4
27906: 'G->A',V5I,417
27906: 'G->C',V5L,1
27906: 'G->T',V5F,363
27907: 'T->C',V5A,1136
27907: 'T->G',V5G,37
27908: 'T->C',V5V,9
27908: 'T->G',V5V,23
27909: 'T->A',F6I,5
27909: 'T->C',F6L,35
27909: 'T->G',F6V,4
27910: 'T->A',F6Y,1
27910: 'T->C',F6S,61
27910: 'T->G',F6C,2
27911: 'C->A',F6L,23
27911: 'C->G',F6L,23
27911: 'C->T',F6F,698
27912: 'T->A',L7I,16
27912: 'T->C',L7L,252
27912: 'T->G',L7V,18
27913: 'T->C',L7S,69
27914: 'A->C',L7F,10
27914: 'A->G',L7L,640
27914: 'A->T',L7F,35
27915: 'G->A',G8R,1834
27915: 'G->C',G8R,61
27916: 'G->A',G8E,411
27916: 'G->C',G8A,9
27916: 'G->T',G8V,1658
27917: 'A->G',G8G,387
27917: 'A->T',G8G,24
27918: 'A->C',I9L,20
27918: 'A->G',I9V,140
27918: 'A->T',I9F,7
27919: 'T->A',I9N,23
27919: 'T->C',I9T,504
27919: 'T->G',I9S,61
27920: 'C->A',I9I,51
27920: 'C->G',I9M,7
27920: 'C->T',I9I,4316
27921: 'A->C',I10L,3
27921: 'A->G',I10V,726
27921: 'A->T',I10F,21
27922: 'T->A',I10N,118
27922: 'T->C',I10T,1166
27922: 'T->G',I10S,49
27923: 'C->A',I10I,9
27923: 'C->G',I10M,10
27923: 'C->T',I10I,2380
27924: 'A->C',T11P,13
27924: 'A->G',T11A,122
27924: 'A->T',T11S,7
27925: 'C->A',T11K,4535
27925: 'C->G',T11R,1
27925: 'C->T',T11I,29870
27926: 'A->C',T11T,1
27926: 'A->G',T11T,114
27926: 'A->T',T11T,17
27927: 'A->C',T12P,4
27927: 'A->G',T12A,85
27927: 'A->T',T12S,1
27928: 'C->A',T12N,137
27928: 'C->T',T12I,130
27929: 'T->A',T12T,196
27929: 'T->C',T12T,98
27929: 'T->G',T12T,10
27930: 'G->A',V13I,153
27930: 'G->T',V13L,44
27931: 'T->A',V13E,1
27931: 'T->C',V13A,33
27931: 'T->G',V13G,2
27932: 'A->C',V13V,8
27932: 'A->G',V13V,202
27932: 'A->T',V13V,6
27933: 'G->A',A14T,477
27933: 'G->T',A14S,350
27934: 'C->A',A14D,38
27934: 'C->T',A14V,43
27935: 'T->A',A14A,93
27935: 'T->C',A14A,195
27935: 'T->G',A14A,2
27936: 'G->A',A15T,174
27936: 'G->T',A15S,16
27937: 'C->A',A15E,44
27937: 'C->G',A15G,1
27937: 'C->T',A15V,64
27938: 'A->G',A15A,151
27938: 'A->T',A15A,34
27939: 'T->C',F16L,455
27939: 'T->G',F16V,19
27940: 'T->A',F16Y,1
27940: 'T->C',F16S,703
27940: 'T->G',F16C,23
27941: 'T->A',F16L,8
27941: 'T->C',F16F,192
27941: 'T->G',F16L,27
27942: 'C->A',H17N,13
27942: 'C->G',H17D,5
27942: 'C->T',H17Y,5157
27943: 'A->G',H17R,62
27943: 'A->T',H17L,14
27944: 'C->A',H17Q,79
27944: 'C->G',H17Q,3
27944: 'C->T',H17H,59044
27945: 'C->A',Q18K,257
27945: 'C->G',Q18E,21
27946: 'A->C',Q18P,2
27946: 'A->G',Q18R,68
27946: 'A->T',Q18L,34
27947: 'A->C',Q18H,18
27947: 'A->G',Q18Q,87
27947: 'A->T',Q18H,506
27948: 'G->A',E19K,107
27948: 'G->C',E19Q,126
27949: 'A->C',E19A,43
27949: 'A->G',E19G,9
27950: 'A->C',E19D,83
27950: 'A->G',E19E,151
27950: 'A->T',E19D,43
27951: 'T->C',C20R,851
27952: 'G->A',C20Y,213
27952: 'G->T',C20F,127
27953: 'T->C',C20C,20
27953: 'T->G',C20W,1
27954: 'A->C',S21R,1
27954: 'A->G',S21G,38
27954: 'A->T',S21C,1
27955: 'G->A',S21N,679
27955: 'G->T',S21I,254
27956: 'T->C',S21S,40
27956: 'T->G',S21R,11
27957: 'T->A',L22I,17
27957: 'T->C',L22L,200
27957: 'T->G',L22V,4
27958: 'T->C',L22S,17
27959: 'A->G',L22L,539
27960: 'C->A',Q23K,40
27961: 'A->G',Q23R,59
27961: 'A->T',Q23L,11
27962: 'G->A',Q23Q,153
27962: 'G->C',Q23H,103
27962: 'G->T',Q23H,119
27963: 'T->C',S24P,74
27963: 'T->G',S24A,6
27964: 'C->T',S24L,67105
27965: 'A->C',S24S,4
27965: 'A->G',S24S,63
27965: 'A->T',S24S,28
27966: 'T->A',C25S,2
27966: 'T->C',C25R,17
27966: 'T->G',C25G,2
27967: 'G->A',C25Y,3257
27967: 'G->C',C25S,52
27967: 'G->T',C25F,1025
27968: 'T->C',C25C,45
27968: 'T->G',C25W,3
27969: 'A->C',T26P,5
27969: 'A->G',T26A,130
27970: 'C->A',T26N,336
27970: 'C->G',T26S,15
27970: 'C->T',T26I,1059
27971: 'T->A',T26T,7
27971: 'T->C',T26T,63
27971: 'T->G',T26T,353
27972: 'C->A',Q27K,112
27972: 'C->G',Q27E,2
27973: 'A->G',Q27R,66
27973: 'A->T',Q27L,31
27974: 'A->G',Q27Q,25
27974: 'A->T',Q27H,3
27975: 'C->A',H28N,21
27975: 'C->G',H28D,64
27975: 'C->T',H28Y,97
27976: 'A->G',H28R,60
27976: 'A->T',H28L,87
27977: 'T->A',H28Q,4
27977: 'T->C',H28H,293
27977: 'T->G',H28Q,25
27978: 'C->A',Q29K,7
27978: 'C->G',Q29E,2
27979: 'A->C',Q29P,5
27979: 'A->G',Q29R,45
27979: 'A->T',Q29L,446
27980: 'A->C',Q29H,20
27980: 'A->G',Q29Q,25
27981: 'C->A',P30T,95
27981: 'C->G',P30A,13
27981: 'C->T',P30S,296
27982: 'C->A',P30Q,449
27982: 'C->G',P30R,8
27982: 'C->T',P30L,1978
27983: 'A->C',P30P,35
27983: 'A->G',P30P,119
27983: 'A->T',P30P,155
27984: 'T->A',Y31N,6
27984: 'T->C',Y31H,552
27984: 'T->G',Y31D,3
27985: 'A->C',Y31S,2
27985: 'A->G',Y31C,117
27985: 'A->T',Y31F,7297
27986: 'T->C',Y31Y,157
27987: 'G->A',V32I,213
27987: 'G->C',V32L,688
27987: 'G->T',V32L,2499
27988: 'T->A',V32E,1
27988: 'T->C',V32A,409
27988: 'T->G',V32G,1
27989: 'A->G',V32V,137
27989: 'A->T',V32V,8
27990: 'G->A',V33I,68
27990: 'G->C',V33L,2
27990: 'G->T',V33F,1158
27991: 'T->C',V33A,15
27991: 'T->G',V33G,3
27992: 'T->A',V33V,4
27992: 'T->C',V33V,40
27992: 'T->G',V33V,2
27993: 'G->A',D34N,62
27993: 'G->C',D34H,1
27993: 'G->T',D34Y,187
27994: 'A->C',D34A,8
27994: 'A->G',D34G,230
27994: 'A->T',D34V,67
27995: 'T->A',D34E,90
27995: 'T->C',D34D,623
27995: 'T->G',D34E,1
27996: 'G->A',D35N,235
27996: 'G->C',D35H,12
27996: 'G->T',D35Y,2320
27997: 'A->C',D35A,17
27997: 'A->G',D35G,45
27997: 'A->T',D35V,8
27998: 'C->A',D35E,23
27998: 'C->T',D35D,1466
27999: 'C->A',P36T,60
27999: 'C->G',P36A,3
27999: 'C->T',P36S,6386
28000: 'C->A',P36Q,40
28000: 'C->G',P36R,9
28000: 'C->T',P36L,1445
28001: 'G->A',P36P,855
28001: 'G->C',P36P,145
28001: 'G->T',P36P,8194
28002: 'T->A',C37S,1
28002: 'T->C',C37R,360
28002: 'T->G',C37G,2
28003: 'G->A',C37Y,36
28003: 'G->C',C37S,70
28003: 'G->T',C37F,1334
28004: 'T->C',C37C,70
28004: 'T->G',C37W,13
28005: 'C->A',P38T,19
28005: 'C->G',P38A,6
28005: 'C->T',P38S,6119
28006: 'C->A',P38H,24
28006: 'C->G',P38R,25
28006: 'C->T',P38L,1359
28007: 'T->A',P38P,8
28007: 'T->C',P38P,15597
28007: 'T->G',P38P,2
28008: 'A->G',I39V,90
28008: 'A->T',I39F,43
28009: 'T->A',I39N,1
28009: 'T->C',I39T,717
28009: 'T->G',I39S,43
28010: 'T->A',I39I,37
28010: 'T->C',I39I,854
28010: 'T->G',I39M,45
28011: 'C->A',H40N,46
28011: 'C->G',H40D,84
28011: 'C->T',H40Y,1254
28012: 'A->C',H40P,1
28012: 'A->G',H40R,76
28012: 'A->T',H40L,11
28013: 'C->A',H40Q,24
28013: 'C->G',H40Q,2
28013: 'C->T',H40H,406
28014: 'T->A',F41I,4
28014: 'T->C',F41L,19
28014: 'T->G',F41V,412
28015: 'T->A',F41Y,27
28015: 'T->C',F41S,302
28015: 'T->G',F41C,28
28016: 'C->A',F41L,5
28016: 'C->G',F41L,6
28016: 'C->T',F41F,90
28017: 'T->A',Y42N,1
28017: 'T->C',Y42H,39
28018: 'A->C',Y42S,1
28018: 'A->G',Y42C,28
28018: 'A->T',Y42F,32
28019: 'T->C',Y42Y,209
28020: 'T->A',S43T,17
28020: 'T->C',S43P,49
28020: 'T->G',S43A,95
28021: 'C->A',S43Y,9
28021: 'C->T',S43F,128
28022: 'T->A',S43S,9
28022: 'T->C',S43S,62
28022: 'T->G',S43S,8
28023: 'A->C',K44Q,4
28023: 'A->G',K44E,9
28024: 'A->C',K44T,1
28024: 'A->G',K44R,774
28024: 'A->T',K44I,3
28025: 'A->C',K44N,63
28025: 'A->G',K44K,51
28025: 'A->T',K44N,12
28026: 'T->A',W45R,57
28026: 'T->C',W45R,682
28026: 'T->G',W45G,17
28027: 'G->C',W45S,703
28027: 'G->T',W45L,3892
28028: 'G->C',W45C,64
28028: 'G->T',W45C,3200
28029: 'T->C',Y46H,92
28029: 'T->G',Y46D,1
28030: 'A->C',Y46S,3
28030: 'A->G',Y46C,122
28030: 'A->T',Y46F,6
28031: 'T->C',Y46Y,451
28032: 'A->C',I47L,6
28032: 'A->G',I47V,420
28032: 'A->T',I47F,14
28033: 'T->A',I47N,24
28033: 'T->C',I47T,39
28033: 'T->G',I47S,3
28034: 'T->A',I47I,4
28034: 'T->C',I47I,70
28035: 'A->C',R48R,2
28035: 'A->G',R48G,52
28036: 'G->A',R48K,10
28036: 'G->T',R48I,52
28037: 'A->C',R48S,65
28037: 'A->G',R48R,20
28037: 'A->T',R48S,11
28038: 'G->A',V49I,60
28038: 'G->C',V49L,4
28038: 'G->T',V49L,73
28039: 'T->C',V49A,45
28039: 'T->G',V49G,9
28040: 'A->C',V49V,4
28040: 'A->G',V49V,191
28040: 'A->T',V49V,417
28041: 'G->A',G50R,116
28042: 'G->A',G50E,62
28042: 'G->C',G50A,1
28042: 'G->T',G50V,70
28043: 'A->C',G50G,3
28043: 'A->G',G50G,37
28043: 'A->T',G50G,10
28044: 'G->A',A51T,117
28044: 'G->T',A51S,8535
28045: 'C->A',A51D,65
28045: 'C->G',A51G,1
28045: 'C->T',A51V,3914
28046: 'T->A',A51A,2
28046: 'T->C',A51A,176
28046: 'T->G',A51A,3
28047: 'A->C',R52R,3
28047: 'A->G',R52G,29
28048: 'G->A',R52K,1035
28048: 'G->C',R52T,44
28048: 'G->T',R52I,739574
28049: 'A->C',R52S,4
28049: 'A->G',R52R,16
28049: 'A->T',R52S,55
28050: 'A->C',K53Q,2
28050: 'A->G',K53E,12
28051: 'A->C',K53T,8
28051: 'A->G',K53R,33
28051: 'A->T',K53I,11
28052: 'A->C',K53N,50
28052: 'A->G',K53K,112
28052: 'A->T',K53N,16
28053: 'T->A',S54T,10
28053: 'T->C',S54P,771
28053: 'T->G',S54A,122
28054: 'C->T',S54L,2715
28055: 'A->C',S54S,17
28055: 'A->G',S54S,48
28055: 'A->T',S54S,16
28056: 'G->A',A55T,546
28056: 'G->C',A55P,6
28056: 'G->T',A55S,188
28057: 'C->A',A55E,10
28057: 'C->G',A55G,17
28057: 'C->T',A55V,1617
28058: 'A->C',A55A,1
28058: 'A->G',A55A,30
28058: 'A->T',A55A,8
28059: 'C->A',P56T,18
28059: 'C->T',P56S,264
28060: 'C->A',P56H,92
28060: 'C->T',P56L,100
28061: 'T->A',P56P,2
28061: 'T->C',P56P,31
28061: 'T->G',P56P,5
28062: 'T->A',L57I,3
28062: 'T->C',L57L,68
28062: 'T->G',L57V,37
28063: 'T->C',L57S,169
28064: 'A->C',L57F,14
28064: 'A->G',L57L,67
28064: 'A->T',L57F,14
28065: 'A->C',I58L,30
28065: 'A->G',I58V,201
28065: 'A->T',I58F,56
28066: 'T->C',I58T,59
28066: 'T->G',I58S,1
28067: 'T->A',I58I,12
28067: 'T->C',I58I,55
28067: 'T->G',I58M,14
28068: 'G->A',E59K,49
28068: 'G->C',E59Q,20
28069: 'A->C',E59A,24
28069: 'A->G',E59G,98
28069: 'A->T',E59V,14
28070: 'A->C',E59D,97
28070: 'A->G',E59E,68
28070: 'A->T',E59D,31
28071: 'T->A',L60M,7
28071: 'T->C',L60L,131
28071: 'T->G',L60V,13
28072: 'T->C',L60S,35
28072: 'T->G',L60W,7
28073: 'G->A',L60L,181
28073: 'G->C',L60F,5
28073: 'G->T',L60F,18203
28074: 'T->C',C61R,35
28074: 'T->G',C61G,5
28075: 'G->A',C61Y,39
28075: 'G->C',C61S,1
28075: 'G->T',C61F,20029
28076: 'C->T',C61C,262
28077: 'G->A',V62M,541
28077: 'G->C',V62L,1395
28077: 'G->T',V62L,6953
28078: 'T->A',V62E,1
28078: 'T->C',V62A,357
28078: 'T->G',V62G,4
28079: 'G->A',V62V,218
28079: 'G->C',V62V,3
28079: 'G->T',V62V,3518
28080: 'G->A',D63N,509
28080: 'G->C',D63H,3
28080: 'G->T',D63Y,355
28081: 'A->C',D63A,80
28081: 'A->G',D63G,480
28081: 'A->T',D63V,9
28082: 'T->A',D63E,59
28082: 'T->C',D63D,276
28082: 'T->G',D63E,2
28083: 'G->A',E64K,59
28083: 'G->C',E64Q,22
28084: 'A->C',E64A,41
28084: 'A->G',E64G,205
28084: 'A->T',E64V,383
28085: 'G->A',E64E,142
28085: 'G->C',E64D,5
28085: 'G->T',E64D,1219
28086: 'G->A',A65T,147
28086: 'G->C',A65P,4
28086: 'G->T',A65S,12512
28087: 'C->A',A65D,62
28087: 'C->G',A65G,68
28087: 'C->T',A65V,16784
28088: 'T->A',A65A,142
28088: 'T->C',A65A,180
28088: 'T->G',A65A,7
28089: 'G->A',G66S,235
28089: 'G->C',G66R,12
28089: 'G->T',G66C,775
28090: 'G->A',G66D,166
28090: 'G->C',G66A,16
28090: 'G->T',G66V,2585
28091: 'T->A',G66G,9
28091: 'T->C',G66G,74
28091: 'T->G',G66G,5
28092: 'T->A',S67T,10
28092: 'T->C',S67P,22
28092: 'T->G',S67A,48
28093: 'C->A',S67Y,103
28093: 'C->G',S67C,17
28093: 'C->T',S67F,16024
28094: 'T->A',S67S,5
28094: 'T->C',S67S,186
28094: 'T->G',S67S,3
28095: 'A->C',K68Q,23
28095: 'A->G',K68E,143
28096: 'A->C',K68T,8
28096: 'A->G',K68R,49
28096: 'A->T',K68I,453
28097: 'A->C',K68N,273
28097: 'A->G',K68K,256
28097: 'A->T',K68N,45
28098: 'T->A',S69T,13
28098: 'T->C',S69P,798
28098: 'T->G',S69A,113
28099: 'C->T',S69L,1316
28100: 'A->G',S69S,40
28100: 'A->T',S69S,101
28101: 'C->A',P70T,138
28101: 'C->G',P70A,5
28101: 'C->T',P70S,60
28102: 'C->A',P70H,17
28102: 'C->G',P70R,1
28102: 'C->T',P70L,492
28103: 'C->A',P70P,18
28103: 'C->G',P70P,3
28103: 'C->T',P70P,192
28104: 'A->C',I71L,12
28104: 'A->G',I71V,145
28104: 'A->T',I71F,135
28105: 'T->A',I71N,14
28105: 'T->C',I71T,225
28105: 'T->G',I71S,15
28106: 'T->A',I71I,25
28106: 'T->C',I71I,64
28106: 'T->G',I71M,46
28107: 'C->A',Q72K,9
28107: 'C->G',Q72E,12
28108: 'A->C',Q72P,59
28108: 'A->G',Q72R,202
28108: 'A->T',Q72L,346
28109: 'G->A',Q72Q,68
28109: 'G->C',Q72H,101
28109: 'G->T',Q72H,6681
28110: 'T->A',Y73N,9
28110: 'T->C',Y73H,589
28111: 'A->C',Y73S,1
28111: 'A->G',Y73C,738199
28111: 'A->T',Y73F,94
28112: 'C->T',Y73Y,286
28113: 'A->C',I74L,44
28113: 'A->G',I74V,114
28113: 'A->T',I74F,72
28114: 'T->C',I74T,349
28114: 'T->G',I74S,20
28115: 'C->A',I74I,28
28115: 'C->G',I74M,1
28115: 'C->T',I74I,874
28116: 'G->A',D75N,277
28116: 'G->C',D75H,5
28116: 'G->T',D75Y,122
28117: 'A->C',D75A,49
28117: 'A->G',D75G,276
28117: 'A->T',D75V,20
28118: 'T->A',D75E,6
28118: 'T->C',D75D,337
28119: 'A->C',I76L,1
28119: 'A->G',I76V,248
28119: 'A->T',I76F,18
28120: 'T->A',I76N,8
28120: 'T->C',I76T,232
28120: 'T->G',I76S,200
28121: 'C->A',I76I,34
28121: 'C->G',I76M,1
28121: 'C->T',I76I,497
28122: 'G->A',G77S,186
28122: 'G->T',G77C,413
28123: 'G->A',G77D,54
28123: 'G->T',G77V,108
28124: 'T->C',G77G,29
28125: 'A->C',N78H,1
28125: 'A->G',N78D,78
28126: 'A->C',N78T,3
28126: 'A->G',N78S,42
28127: 'T->A',N78K,2
28127: 'T->C',N78N,27
28127: 'T->G',N78K,1
28128: 'T->C',Y79H,14
28129: 'A->G',Y79C,156
28129: 'A->T',Y79F,283
28130: 'T->C',Y79Y,394
28131: 'A->G',T80A,1249
28131: 'A->T',T80S,21
28132: 'C->A',T80K,1248
28132: 'C->G',T80R,1
28132: 'C->T',T80I,550
28133: 'A->C',T80T,24
28133: 'A->G',T80T,21
28133: 'A->T',T80T,4685
28134: 'G->A',V81I,319
28134: 'G->C',V81L,10
28134: 'G->T',V81F,202
28135: 'T->A',V81D,13
28135: 'T->C',V81A,55
28135: 'T->G',V81G,8
28136: 'T->A',V81V,5
28136: 'T->C',V81V,131
28136: 'T->G',V81V,7
28137: 'T->A',S82T,5
28137: 'T->C',S82P,319
28137: 'T->G',S82A,10
28138: 'C->A',S82Y,1
28138: 'C->T',S82F,20
28139: 'C->A',S82S,82
28139: 'C->T',S82S,309
28140: 'T->A',C83S,3
28140: 'T->C',C83R,43
28141: 'G->A',C83Y,101
28141: 'G->C',C83S,26
28141: 'G->T',C83F,321
28142: 'T->C',C83C,253
28142: 'T->G',C83W,2
28143: 'T->A',L84I,4
28143: 'T->C',L84L,46
28143: 'T->G',L84V,1
28144: 'T->C',L84S,8100
28145: 'A->C',L84F,1
28145: 'A->G',L84L,67
28145: 'A->T',L84F,3
28146: 'C->A',P85T,33
28146: 'C->G',P85A,8
28146: 'C->T',P85S,1056
28147: 'C->A',P85H,15
28147: 'C->G',P85R,3
28147: 'C->T',P85L,301
28148: 'T->A',P85P,1
28148: 'T->C',P85P,30
28148: 'T->G',P85P,8
28149: 'T->A',F86I,2
28149: 'T->C',F86L,52
28149: 'T->G',F86V,8
28150: 'T->A',F86Y,1
28150: 'T->C',F86S,104
28150: 'T->G',F86C,10
28151: 'T->C',F86F,150
28152: 'A->G',T87A,49
28152: 'A->T',T87S,1
28153: 'C->A',T87K,43
28153: 'C->G',T87R,14
28153: 'C->T',T87I,4080
28154: 'A->C',T87T,8
28154: 'A->G',T87T,46
28154: 'A->T',T87T,27
28155: 'A->C',I88L,10
28155: 'A->G',I88V,24
28155: 'A->T',I88F,18
28156: 'T->A',I88N,3
28156: 'T->C',I88T,2510
28156: 'T->G',I88S,5
28157: 'T->A',I88I,3
28157: 'T->C',I88I,50
28157: 'T->G',I88M,2
28158: 'A->C',N89H,1
28158: 'A->G',N89D,39
28158: 'A->T',N89Y,6
28159: 'A->G',N89S,196
28159: 'A->T',N89I,11
28160: 'T->C',N89N,52
28160: 'T->G',N89K,27
28161: 'T->A',C90S,7
28161: 'T->C',C90R,10
28162: 'G->A',C90Y,41
28162: 'G->C',C90S,42
28162: 'G->T',C90F,315
28163: 'C->G',C90W,1
28163: 'C->T',C90C,357
28164: 'C->A',Q91K,152
28164: 'C->G',Q91E,4
28165: 'A->C',Q91P,8
28165: 'A->G',Q91R,278
28165: 'A->T',Q91L,55
28166: 'G->A',Q91Q,345
28166: 'G->C',Q91H,47
28166: 'G->T',Q91H,33
28167: 'G->A',E92K,65369
28167: 'G->C',E92Q,1
28168: 'A->C',E92A,35
28168: 'A->G',E92G,67
28168: 'A->T',E92V,14
28169: 'A->C',E92D,1
28169: 'A->G',E92E,3279
28169: 'A->T',E92D,1
28170: 'C->A',P93T,109
28170: 'C->T',P93S,29020
28171: 'C->A',P93H,155
28171: 'C->G',P93R,1
28171: 'C->T',P93L,797
28172: 'T->A',P93P,6
28172: 'T->C',P93P,44
28173: 'A->C',K94Q,2
28173: 'A->G',K94E,9
28174: 'A->C',K94T,4
28174: 'A->G',K94R,18
28174: 'A->T',K94I,14
28175: 'A->C',K94N,22
28175: 'A->G',K94K,177
28175: 'A->T',K94N,7
28176: 'T->A',L95M,5
28176: 'T->C',L95L,196
28176: 'T->G',L95V,78
28177: 'T->C',L95S,149
28177: 'T->G',L95W,9
28178: 'G->A',L95L,27
28178: 'G->C',L95F,157
28178: 'G->T',L95F,902
28179: 'G->A',G96S,18
28179: 'G->C',G96R,114
28179: 'G->T',G96C,164
28180: 'G->A',G96D,17
28180: 'G->C',G96A,8
28180: 'G->T',G96V,62
28181: 'T->C',G96G,34
28181: 'T->G',G96G,1
28182: 'A->G',S97G,338
28182: 'A->T',S97C,32
28183: 'G->A',S97N,40
28183: 'G->T',S97I,1449
28184: 'T->C',S97S,101
28184: 'T->G',S97R,4
28185: 'C->A',L98I,91
28185: 'C->T',L98F,42
28186: 'T->C',L98P,7
28186: 'T->G',L98R,8
28187: 'T->A',L98L,5
28187: 'T->C',L98L,33
28188: 'G->A',V99I,103
28188: 'G->C',V99L,10
28188: 'G->T',V99L,159
28189: 'T->A',V99E,2
28189: 'T->C',V99A,34
28189: 'T->G',V99G,1
28190: 'A->G',V99V,63
28190: 'A->T',V99V,21
28191: 'G->A',V100M,12
28191: 'G->C',V100L,4
28191: 'G->T',V100L,7158
28192: 'T->C',V100A,56
28193: 'G->A',V100V,79
28193: 'G->C',V100V,2
28193: 'G->T',V100V,125
28194: 'C->A',R101S,1
28194: 'C->T',R101C,526
28195: 'G->A',R101H,383
28195: 'G->C',R101P,29
28195: 'G->T',R101L,1171
28196: 'T->A',R101R,2
28196: 'T->C',R101R,170
28196: 'T->G',R101R,36
28197: 'T->A',C102S,2
28197: 'T->C',C102R,208
28197: 'T->G',C102G,8
28198: 'G->A',C102Y,106
28198: 'G->C',C102S,55
28198: 'G->T',C102F,2823
28199: 'T->C',C102C,376
28200: 'T->A',S103T,10
28200: 'T->C',S103P,59
28200: 'T->G',S103A,10
28201: 'C->G',S103W,10
28201: 'C->T',S103L,930
28202: 'G->A',S103S,1304
28202: 'G->C',S103S,1
28202: 'G->T',S103S,133
28203: 'T->C',F104L,96
28203: 'T->G',F104V,1
28204: 'T->A',F104Y,5
28204: 'T->C',F104S,57
28204: 'T->G',F104C,44
28205: 'C->A',F104L,2
28205: 'C->T',F104F,15
28206: 'T->A',Y105N,8
28206: 'T->C',Y105H,42
28206: 'T->G',Y105D,34
28207: 'A->C',Y105S,4
28207: 'A->G',Y105C,43
28207: 'A->T',Y105F,52
28208: 'T->C',Y105Y,359
28209: 'G->A',E106K,37
28209: 'G->C',E106Q,840
28210: 'A->C',E106A,34
28210: 'A->G',E106G,86
28210: 'A->T',E106V,46
28211: 'A->C',E106D,101
28211: 'A->G',E106E,111
28211: 'A->T',E106D,9
28212: 'G->A',D107N,15
28212: 'G->C',D107H,5
28212: 'G->T',D107Y,57
28213: 'A->C',D107A,4
28213: 'A->G',D107G,5
28213: 'A->T',D107V,1
28214: 'C->A',D107E,35
28214: 'C->T',D107D,504
28215: 'T->A',F108I,1
28215: 'T->C',F108L,24
28215: 'T->G',F108V,49
28216: 'T->C',F108S,252
28217: 'T->C',F108F,17
28217: 'T->G',F108L,14
28218: 'T->A',L109I,3
28218: 'T->C',L109L,30
28219: 'T->C',L109S,9
28220: 'A->G',L109L,360
28220: 'A->T',L109F,24
28221: 'G->A',E110K,281
28221: 'G->C',E110Q,490
28222: 'A->C',E110A,48
28222: 'A->G',E110G,7
28222: 'A->T',E110V,4
28223: 'G->A',E110E,6
28223: 'G->C',E110D,14
28223: 'G->T',E110D,122
28224: 'T->A',Y111N,3
28224: 'T->C',Y111H,153
28224: 'T->G',Y111D,3
28225: 'A->G',Y111C,268
28225: 'A->T',Y111F,44
28226: 'T->C',Y111Y,1861
28227: 'C->A',H112N,10
28227: 'C->T',H112Y,1660
28228: 'A->C',H112P,1
28228: 'A->G',H112R,94
28228: 'A->T',H112L,19
28229: 'T->C',H112H,108
28229: 'T->G',H112Q,96
28230: 'G->A',D113N,6
28230: 'G->C',D113H,12
28230: 'G->T',D113Y,232
28231: 'A->G',D113G,15
28231: 'A->T',D113V,14
28232: 'C->A',D113E,4
28232: 'C->T',D113D,836
28233: 'G->A',V114I,229
28233: 'G->C',V114L,91
28233: 'G->T',V114F,446
28234: 'T->A',V114D,91
28234: 'T->C',V114A,16
28234: 'T->G',V114G,1
28235: 'T->A',V114V,1
28235: 'T->C',V114V,80
28235: 'T->G',V114V,47


==> data/MutationSummary_10312021/RdRp_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
13462: 'T->C',F7L,1
13464: 'T->A',F7L,1
13464: 'T->G',F7L,3
13468: 'C->A',R10R,1
13468: 'C->G',R10G,2
13468: 'C->T',R10W,1
13469: 'G->C',R10P,3
13470: 'G->C',R10R,1
13471: 'G->A',V11I,81
13471: 'G->C',V11L,2
13471: 'G->T',V11F,3
13472: 'T->C',V11A,5
13473: 'T->A',V11V,1
13473: 'T->C',V11V,1
13473: 'T->G',V11V,1
13474: 'T->A',C12S,4
13474: 'T->C',C12R,155
13475: 'G->C',C12S,1
13475: 'G->T',C12F,2
13476: 'C->T',C12C,11
13477: 'G->A',G13S,2
13478: 'G->C',G13A,1
13479: 'T->C',G13G,1
13480: 'G->C',V14L,1
13481: 'T->C',V14A,1
13481: 'T->G',V14G,1
13482: 'A->C',V14V,1
13482: 'A->G',V14V,6327
13483: 'A->G',S15G,16
13483: 'A->T',S15C,1
13484: 'G->A',S15N,4
13484: 'G->T',S15I,10
13485: 'T->A',S15R,6
13485: 'T->C',S15S,1
13485: 'T->G',S15R,8
13486: 'G->T',A16S,1
13487: 'C->A',A16E,32
13487: 'C->T',A16V,2247
13488: 'A->C',A16A,1
13488: 'A->G',A16A,482
13488: 'A->T',A16A,6
13490: 'C->A',A17D,1
13491: 'C->A',A17A,2
13492: 'C->G',R18G,1
13492: 'C->T',R18C,3
13493: 'G->A',R18H,4
13494: 'T->A',R18R,4
13494: 'T->C',R18R,10
13494: 'T->G',R18R,17
13495: 'C->T',L19F,1
13496: 'T->G',L19R,1
13497: 'T->A',L19L,1
13498: 'A->G',T20A,582
13499: 'C->A',T20K,1
13499: 'C->T',T20I,205
13500: 'A->G',T20T,66
13501: 'C->A',P21T,1
13501: 'C->T',P21S,768
13502: 'C->T',P21L,17
13503: 'G->A',P21P,61
13503: 'G->T',P21P,253
13504: 'T->A',C22S,11
13504: 'T->C',C22R,12
13504: 'T->G',C22G,1
13505: 'G->C',C22S,1
13505: 'G->T',C22F,154
13506: 'C->T',C22C,519
13507: 'G->A',G23S,1
13507: 'G->T',G23C,2
13508: 'G->A',G23D,2
13509: 'C->T',G23G,5
13510: 'A->G',T24A,40
13510: 'A->T',T24S,10
13511: 'C->T',T24I,112
13512: 'A->C',T24T,15
13512: 'A->G',T24T,60
13512: 'A->T',T24T,97
13513: 'G->T',G25C,96
13514: 'G->A',G25D,381
13514: 'G->C',G25A,9
13514: 'G->T',G25V,145
13515: 'C->A',G25G,16
13515: 'C->T',G25G,687
13516: 'A->G',T26A,15
13517: 'C->A',T26N,8
13517: 'C->G',T26S,3
13517: 'C->T',T26I,4729
13518: 'T->A',T26T,6
13518: 'T->C',T26T,56
13518: 'T->G',T26T,1
13519: 'A->G',S27G,38
13519: 'A->T',S27C,3
13520: 'G->A',S27N,46
13520: 'G->C',S27T,6
13520: 'G->T',S27I,31
13521: 'T->A',S27R,13
13521: 'T->C',S27S,105
13521: 'T->G',S27R,10
13522: 'A->G',T28A,22
13523: 'C->A',T28N,2
13523: 'C->T',T28I,1
13524: 'T->A',T28T,2
13524: 'T->C',T28T,1
13525: 'G->T',D29Y,5
13526: 'A->C',D29A,105
13526: 'A->G',D29G,16
13527: 'T->A',D29E,7
13527: 'T->C',D29D,196
13527: 'T->G',D29E,4
13528: 'G->A',V30I,17
13529: 'T->A',V30D,2
13529: 'T->C',V30A,6
13529: 'T->G',V30G,1
13530: 'C->A',V30V,3
13530: 'C->T',V30V,64
13531: 'G->A',V31I,5
13531: 'G->C',V31L,2
13531: 'G->T',V31L,2
13532: 'T->C',V31A,8
13533: 'A->C',V31V,2
13533: 'A->G',V31V,1530
13533: 'A->T',V31V,6
13534: 'T->A',Y32N,4
13534: 'T->C',Y32H,124
13535: 'A->G',Y32C,43
13535: 'A->T',Y32F,8
13536: 'C->T',Y32Y,13393
13537: 'A->G',R33G,4
13541: 'C->T',A34V,2
13542: 'T->A',A34A,11
13542: 'T->C',A34A,30
13542: 'T->G',A34A,7
13543: 'T->A',F35I,1
13543: 'T->C',F35L,30
13543: 'T->G',F35V,2
13544: 'T->A',F35Y,1
13545: 'T->A',F35L,8
13545: 'T->C',F35F,28
13545: 'T->G',F35L,1
13548: 'C->A',D36E,1
13548: 'C->T',D36D,760
13549: 'A->G',I37V,39
13550: 'T->C',I37T,22
13551: 'C->A',I37I,13
13551: 'C->T',I37I,2623
13552: 'T->C',Y38H,2
13554: 'C->T',Y38Y,1957
13555: 'A->T',N39Y,1
13557: 'T->C',N39N,202
13558: 'G->A',D40N,56
13558: 'G->C',D40H,9
13558: 'G->T',D40Y,16
13559: 'A->C',D40A,28
13559: 'A->G',D40G,85
13559: 'A->T',D40V,2
13560: 'T->A',D40E,1
13560: 'T->C',D40D,247
13562: 'A->G',K41R,22
13562: 'A->T',K41I,6
13563: 'A->C',K41N,9
13563: 'A->G',K41K,75
13564: 'G->A',V42I,51
13564: 'G->T',V42L,73
13566: 'A->G',V42V,450
13567: 'G->A',A43T,8
13567: 'G->T',A43S,73
13568: 'C->A',A43D,1
13568: 'C->T',A43V,260
13569: 'T->A',A43A,9
13569: 'T->C',A43A,22
13569: 'T->G',A43A,1
13570: 'G->A',G44S,3
13570: 'G->C',G44R,1
13570: 'G->T',G44C,13
13571: 'G->C',G44A,2
13571: 'G->T',G44V,341
13572: 'T->C',G44G,87
13572: 'T->G',G44G,11
13575: 'T->C',F45F,171
13576: 'G->A',A46T,15
13576: 'G->T',A46S,434
13577: 'C->G',A46G,9
13577: 'C->T',A46V,22
13578: 'T->A',A46A,28
13578: 'T->C',A46A,45
13578: 'T->G',A46A,9
13579: 'A->C',K47Q,8
13580: 'A->G',K47R,15
13580: 'A->T',K47I,1
13581: 'A->G',K47K,49
13582: 'T->C',F48L,1
13583: 'T->A',F48Y,2
13584: 'C->A',F48L,1
13584: 'C->T',F48F,398
13585: 'C->A',L49I,14
13585: 'C->G',L49V,1
13585: 'C->T',L49L,986
13586: 'T->A',L49Q,3
13586: 'T->C',L49P,4
13587: 'A->G',L49L,18
13587: 'A->T',L49L,3
13588: 'A->G',K50E,1
13590: 'A->G',K50K,12
13591: 'A->C',T51P,2
13591: 'A->G',T51A,5
13592: 'C->A',T51N,42
13592: 'C->G',T51S,9
13592: 'C->T',T51I,173
13593: 'T->C',T51T,432
13595: 'A->T',N52I,1
13596: 'T->C',N52N,86
13597: 'T->G',C53G,1
13598: 'G->T',C53F,1
13599: 'T->C',C53C,97
13600: 'T->A',C54S,2
13600: 'T->C',C54R,1
13602: 'T->C',C54C,49
13602: 'T->G',C54W,1
13603: 'C->A',R55S,1
13603: 'C->T',R55C,2
13604: 'G->T',R55L,1
13605: 'C->A',R55R,27
13605: 'C->G',R55R,4
13605: 'C->T',R55R,1164
13606: 'T->A',F56I,2
13606: 'T->C',F56L,12
13607: 'T->A',F56Y,14
13607: 'T->G',F56C,4
13608: 'C->A',F56L,2
13608: 'C->T',F56F,524
13609: 'C->A',Q57K,4
13610: 'A->G',Q57R,29
13610: 'A->T',Q57L,15
13611: 'A->C',Q57H,17
13611: 'A->G',Q57Q,58
13611: 'A->T',Q57H,11
13612: 'G->C',E58Q,96
13613: 'A->C',E58A,2
13613: 'A->T',E58V,3
13614: 'A->G',E58E,40
13614: 'A->T',E58D,4
13615: 'A->C',K59Q,1
13615: 'A->G',K59E,225
13616: 'A->C',K59T,13
13616: 'A->G',K59R,63
13616: 'A->T',K59M,1
13617: 'G->A',K59K,1822
13617: 'G->C',K59N,8
13617: 'G->T',K59N,1024
13618: 'G->A',D60N,137
13618: 'G->C',D60H,2
13618: 'G->T',D60Y,292
13619: 'A->C',D60A,2
13619: 'A->G',D60G,5
13619: 'A->T',D60V,2
13620: 'C->A',D60E,60
13620: 'C->G',D60E,1
13620: 'C->T',D60D,3237
13621: 'G->A',E61K,68
13622: 'A->C',E61A,37
13622: 'A->G',E61G,35
13622: 'A->T',E61V,15
13623: 'A->C',E61D,116
13623: 'A->G',E61E,210
13623: 'A->T',E61D,25
13624: 'G->A',D62N,2
13624: 'G->C',D62H,14
13624: 'G->T',D62Y,649
13625: 'A->C',D62A,24
13625: 'A->G',D62G,1171
13625: 'A->T',D62V,4
13626: 'T->A',D62E,4
13626: 'T->C',D62D,697
13626: 'T->G',D62E,11
13627: 'G->A',D63N,60
13627: 'G->T',D63Y,358
13628: 'A->C',D63A,4
13628: 'A->G',D63G,31
13629: 'C->A',D63E,87
13629: 'C->G',D63E,4
13629: 'C->T',D63D,257
13630: 'A->C',N64H,1
13630: 'A->G',N64D,10
13630: 'A->T',N64Y,41
13631: 'A->C',N64T,7
13631: 'A->G',N64S,53
13632: 'T->A',N64K,1
13632: 'T->C',N64N,67
13632: 'T->G',N64K,6
13633: 'T->C',L65L,16
13633: 'T->G',L65V,3
13634: 'T->C',L65S,5
13635: 'A->G',L65L,17
13635: 'A->T',L65F,1
13636: 'A->C',I66L,4
13636: 'A->G',I66V,48
13636: 'A->T',I66F,17
13637: 'T->C',I66T,36
13637: 'T->G',I66S,34
13638: 'T->A',I66I,12
13638: 'T->C',I66I,882
13638: 'T->G',I66M,1
13639: 'G->A',D67N,50
13639: 'G->T',D67Y,2
13640: 'A->C',D67A,146
13640: 'A->G',D67G,64
13640: 'A->T',D67V,1
13641: 'T->C',D67D,126
13641: 'T->G',D67E,7
13642: 'T->G',S68A,4
13643: 'C->A',S68Y,5
13643: 'C->G',S68C,1
13643: 'C->T',S68F,410
13644: 'T->A',S68S,1
13644: 'T->C',S68S,22
13644: 'T->G',S68S,14
13645: 'T->C',Y69H,20
13646: 'A->G',Y69C,18
13647: 'C->T',Y69Y,795
13648: 'T->C',F70L,1
13648: 'T->G',F70V,1
13649: 'T->C',F70S,16
13649: 'T->G',F70C,1
13650: 'T->C',F70F,42
13651: 'G->A',V71I,52
13651: 'G->T',V71L,13
13653: 'A->C',V71V,4
13653: 'A->G',V71V,834
13653: 'A->T',V71V,1
13654: 'G->A',V72I,52
13655: 'T->C',V72A,5
13656: 'T->C',V72V,34
13659: 'G->A',K73K,95
13660: 'A->C',R74R,66
13660: 'A->G',R74G,1
13661: 'G->A',R74K,34
13661: 'G->T',R74I,2
13662: 'A->G',R74R,39
13663: 'C->A',H75N,21
13663: 'C->G',H75D,2
13663: 'C->T',H75Y,195
13664: 'A->C',H75P,1
13664: 'A->G',H75R,1
13665: 'C->A',H75Q,8
13665: 'C->G',H75Q,1
13665: 'C->T',H75H,7960
13666: 'A->G',T76A,1938
13667: 'C->A',T76N,121
13667: 'C->T',T76I,1516
13668: 'T->A',T76T,3
13668: 'T->C',T76T,170
13668: 'T->G',T76T,38
13669: 'T->C',F77L,25
13669: 'T->G',F77V,16
13670: 'T->A',F77Y,68
13670: 'T->C',F77S,36
13670: 'T->G',F77C,27
13671: 'C->A',F77L,22
13671: 'C->T',F77F,955
13672: 'T->A',S78T,24
13672: 'T->C',S78P,121
13672: 'T->G',S78A,17
13673: 'C->A',S78Y,40
13673: 'C->T',S78F,156
13674: 'T->C',S78S,63
13675: 'A->G',N79D,1
13676: 'A->C',N79T,3
13676: 'A->G',N79S,7
13677: 'C->A',N79K,3
13677: 'C->T',N79N,146
13678: 'T->C',Y80H,305
13679: 'A->G',Y80C,3
13680: 'C->T',Y80Y,567
13681: 'C->A',Q81K,27
13681: 'C->G',Q81E,66
13682: 'A->G',Q81R,82
13682: 'A->T',Q81L,30
13683: 'A->C',Q81H,16
13683: 'A->G',Q81Q,36
13684: 'C->A',H82N,2
13684: 'C->T',H82Y,421
13685: 'A->G',H82R,64
13685: 'A->T',H82L,1
13686: 'T->A',H82Q,9
13686: 'T->C',H82H,104
13686: 'T->G',H82Q,5
13689: 'A->G',E83E,101
13690: 'G->A',E84K,49
13690: 'G->C',E84Q,4
13691: 'A->C',E84A,9
13691: 'A->G',E84G,27
13691: 'A->T',E84V,4
13692: 'A->C',E84D,11
13692: 'A->G',E84E,17
13693: 'A->C',T85P,2
13693: 'A->G',T85A,101
13693: 'A->T',T85S,17
13694: 'C->T',T85I,1905
13695: 'A->C',T85T,22
13695: 'A->G',T85T,15
13696: 'A->C',I86L,9
13696: 'A->G',I86V,91
13697: 'T->C',I86T,29
13698: 'T->C',I86I,73
13698: 'T->G',I86M,1
13699: 'T->C',Y87H,11
13700: 'A->C',Y87S,1
13700: 'A->G',Y87C,20
13700: 'A->T',Y87F,3
13701: 'T->C',Y87Y,1919
13702: 'A->C',N88H,1
13702: 'A->G',N88D,12
13702: 'A->T',N88Y,1
13703: 'A->C',N88T,7
13703: 'A->G',N88S,73
13703: 'A->T',N88I,2
13704: 'T->C',N88N,51
13704: 'T->G',N88K,6
13705: 'T->A',L89I,4
13705: 'T->C',L89L,16
13705: 'T->G',L89V,7
13706: 'T->C',L89S,35
13707: 'A->G',L89L,35
13708: 'C->A',L90I,198
13708: 'C->T',L90F,266
13709: 'T->C',L90P,1
13709: 'T->G',L90R,1
13710: 'T->C',L90L,33
13711: 'A->G',K91E,580
13712: 'A->C',K91T,14
13712: 'A->G',K91R,4303
13712: 'A->T',K91M,1
13713: 'G->A',K91K,6413
13713: 'G->T',K91N,214
13714: 'G->A',D92N,328
13714: 'G->C',D92H,18
13714: 'G->T',D92Y,13
13715: 'A->C',D92A,22
13715: 'A->G',D92G,8109
13716: 'T->A',D92E,2
13716: 'T->C',D92D,223
13716: 'T->G',D92E,17
13717: 'T->A',C93S,28
13717: 'T->C',C93R,1
13718: 'G->A',C93Y,61
13718: 'G->T',C93F,1
13719: 'T->C',C93C,80
13720: 'C->A',P94T,15
13720: 'C->G',P94A,2
13720: 'C->T',P94S,587
13721: 'C->A',P94Q,44
13721: 'C->G',P94R,4
13721: 'C->T',P94L,1169
13722: 'A->C',P94P,20
13722: 'A->G',P94P,52
13722: 'A->T',P94P,49
13723: 'G->A',A95T,41
13723: 'G->T',A95S,1295
13724: 'C->T',A95V,664
13725: 'T->A',A95A,4
13725: 'T->C',A95A,147
13726: 'G->A',V96I,498
13726: 'G->C',V96L,31
13726: 'G->T',V96F,28
13727: 'T->C',V96A,36
13727: 'T->G',V96G,1
13728: 'T->A',V96V,8
13728: 'T->C',V96V,85
13728: 'T->G',V96V,2
13729: 'G->A',A97T,25
13729: 'G->C',A97P,1
13729: 'G->T',A97S,43
13730: 'C->T',A97V,5034
13731: 'T->A',A97A,1
13731: 'T->C',A97A,87
13731: 'T->G',A97A,1
13732: 'A->G',K98E,132
13733: 'A->G',K98R,55
13733: 'A->T',K98I,2
13734: 'A->C',K98N,1
13734: 'A->G',K98K,42
13734: 'A->T',K98N,1
13735: 'C->G',H99D,1
13735: 'C->T',H99Y,2
13736: 'A->G',H99R,1
13736: 'A->T',H99L,1
13737: 'T->C',H99H,263
13738: 'G->T',D100Y,4
13739: 'A->C',D100A,1
13740: 'C->A',D100E,69
13740: 'C->T',D100D,530
13741: 'T->C',F101L,35
13742: 'T->G',F101C,59
13743: 'C->A',F101L,2
13743: 'C->T',F101F,502
13745: 'T->A',F102Y,1
13746: 'T->C',F102F,42
13748: 'A->G',K103R,809
13749: 'G->A',K103K,182
13749: 'G->T',K103N,66
13752: 'T->C',F104F,39
13753: 'A->C',R105R,1
13753: 'A->G',R105G,25
13754: 'G->A',R105K,32
13754: 'G->C',R105T,1
13755: 'A->G',R105R,37
13755: 'A->T',R105S,1
13756: 'A->C',I106L,9
13756: 'A->G',I106V,94
13757: 'T->C',I106T,39
13758: 'A->G',I106M,227
13758: 'A->T',I106I,55
13759: 'G->A',D107N,140
13759: 'G->C',D107H,1
13759: 'G->T',D107Y,76
13760: 'A->C',D107A,26
13760: 'A->G',D107G,35
13760: 'A->T',D107V,4
13761: 'C->A',D107E,50
13761: 'C->T',D107D,394
13762: 'G->A',G108S,469
13762: 'G->T',G108C,742
13763: 'G->A',G108D,83
13763: 'G->C',G108A,15
13763: 'G->T',G108V,244
13764: 'T->A',G108G,8
13764: 'T->C',G108G,319
13765: 'G->A',D109N,24
13765: 'G->C',D109H,3
13765: 'G->T',D109Y,1149
13766: 'A->C',D109A,15
13766: 'A->G',D109G,152
13766: 'A->T',D109V,5
13767: 'C->A',D109E,15
13767: 'C->G',D109E,3
13767: 'C->T',D109D,287
13768: 'A->C',M110L,7
13768: 'A->G',M110V,592
13768: 'A->T',M110L,195
13769: 'T->A',M110K,8
13769: 'T->C',M110T,6
13769: 'T->G',M110R,4
13770: 'G->A',M110I,1015
13770: 'G->T',M110I,56
13771: 'G->A',V111I,149
13771: 'G->T',V111L,81
13772: 'T->C',V111A,43
13773: 'A->G',V111V,225
13773: 'A->T',V111V,10
13774: 'C->A',P112T,28
13774: 'C->T',P112S,1527
13776: 'A->C',P112P,57
13776: 'A->G',P112P,21
13777: 'C->A',H113N,1
13777: 'C->T',H113Y,2
13779: 'T->C',H113H,279
13780: 'A->G',I114V,60
13781: 'T->C',I114T,29
13782: 'A->C',I114I,1
13782: 'A->G',I114M,14
13783: 'T->A',S115T,1
13783: 'T->C',S115P,4
13783: 'T->G',S115A,40
13785: 'A->C',S115S,1
13785: 'A->G',S115S,343
13785: 'A->T',S115S,4
13786: 'C->T',R116C,2
13787: 'G->T',R116L,55
13788: 'T->C',R116R,197
13788: 'T->G',R116R,27
13789: 'C->A',Q117K,7
13790: 'A->G',Q117R,1
13790: 'A->T',Q117L,10
13791: 'A->C',Q117H,2
13791: 'A->G',Q117Q,101
13792: 'C->A',R118S,16
13792: 'C->T',R118C,489
13793: 'G->A',R118H,122
13793: 'G->T',R118L,6
13794: 'T->A',R118R,1
13794: 'T->C',R118R,30
13794: 'T->G',R118R,74
13795: 'C->A',L119I,8
13795: 'C->G',L119V,2
13795: 'C->T',L119F,1
13797: 'T->C',L119L,68
13798: 'A->G',T120A,455
13799: 'C->A',T120N,1
13799: 'C->G',T120S,2
13799: 'C->T',T120I,2
13800: 'T->C',T120T,17
13801: 'A->G',K121E,1
13802: 'A->G',K121R,5
13803: 'A->G',K121K,32
13804: 'T->C',Y122H,220
13805: 'A->G',Y122C,5
13806: 'C->T',Y122Y,154
13807: 'A->G',T123A,7
13808: 'C->A',T123K,1
13809: 'A->C',T123T,4
13809: 'A->G',T123T,107
13809: 'A->T',T123T,7
13810: 'A->C',M124L,22
13810: 'A->G',M124V,40
13812: 'G->A',M124I,67
13812: 'G->C',M124I,24
13812: 'G->T',M124I,2077
13813: 'G->T',A125S,47
13814: 'C->G',A125G,2
13814: 'C->T',A125V,1
13815: 'A->C',A125A,19
13815: 'A->G',A125A,102
13815: 'A->T',A125A,100
13816: 'G->C',D126H,1
13817: 'A->G',D126G,3
13818: 'C->A',D126E,1
13818: 'C->T',D126D,444
13819: 'C->A',L127I,26
13819: 'C->G',L127V,2
13819: 'C->T',L127F,310
13821: 'C->A',L127L,11
13821: 'C->G',L127L,1
13821: 'C->T',L127L,628
13822: 'G->A',V128I,289
13823: 'T->C',V128A,39
13823: 'T->G',V128G,5
13824: 'C->A',V128V,3
13824: 'C->T',V128V,639
13825: 'T->C',Y129H,14
13826: 'A->G',Y129C,3
13826: 'A->T',Y129F,2
13827: 'T->C',Y129Y,70
13828: 'G->A',A130T,29
13828: 'G->T',A130S,8
13829: 'C->T',A130V,243
13830: 'T->A',A130A,2
13830: 'T->C',A130A,89
13830: 'T->G',A130A,10
13831: 'T->A',L131I,1
13831: 'T->C',L131L,95
13832: 'T->C',L131S,392
13833: 'A->G',L131L,298
13833: 'A->T',L131F,1
13834: 'A->C',R132R,6
13834: 'A->T',R132W,1
13835: 'G->A',R132K,22
13835: 'G->C',R132T,2
13835: 'G->T',R132M,58
13836: 'G->A',R132R,91
13836: 'G->C',R132S,1
13836: 'G->T',R132S,2
13837: 'C->A',H133N,4
13837: 'C->T',H133Y,16
13838: 'A->G',H133R,3
13838: 'A->T',H133L,6
13839: 'T->A',H133Q,1
13839: 'T->C',H133H,61
13839: 'T->G',H133Q,1
13840: 'T->C',F134L,1
13842: 'T->A',F134L,1
13842: 'T->C',F134F,229
13843: 'G->A',D135N,10
13843: 'G->T',D135Y,85
13844: 'A->C',D135A,3
13844: 'A->G',D135G,19
13845: 'T->A',D135E,7
13845: 'T->C',D135D,116
13845: 'T->G',D135E,2
13846: 'G->A',E136K,1
13847: 'A->C',E136A,2
13847: 'A->G',E136G,3
13847: 'A->T',E136V,2
13848: 'A->C',E136D,241
13848: 'A->G',E136E,248
13848: 'A->T',E136D,3
13849: 'G->A',G137S,52
13849: 'G->C',G137R,1
13849: 'G->T',G137C,63
13850: 'G->A',G137D,24
13850: 'G->T',G137V,78
13851: 'T->C',G137G,1012
13852: 'A->C',N138H,8
13852: 'A->G',N138D,47
13852: 'A->T',N138Y,6
13853: 'A->C',N138T,12
13853: 'A->G',N138S,196
13853: 'A->T',N138I,1
13854: 'T->A',N138K,1
13854: 'T->C',N138N,220
13854: 'T->G',N138K,1
13855: 'T->A',C139S,13
13856: 'G->A',C139Y,25
13856: 'G->T',C139F,1
13857: 'T->C',C139C,86
13858: 'G->A',D140N,46
13858: 'G->C',D140H,4
13858: 'G->T',D140Y,1473
13859: 'A->C',D140A,18
13859: 'A->G',D140G,104
13859: 'A->T',D140V,3
13860: 'C->A',D140E,9
13860: 'C->T',D140D,66858
13861: 'A->C',T141P,15
13861: 'A->G',T141A,106
13862: 'C->T',T141I,2188
13863: 'A->C',T141T,6
13863: 'A->G',T141T,203
13864: 'T->A',L142I,1
13864: 'T->C',L142L,104
13864: 'T->G',L142V,11
13866: 'A->C',L142F,2
13866: 'A->G',L142L,18
13866: 'A->T',L142F,11
13867: 'A->C',K143Q,269
13867: 'A->G',K143E,11
13868: 'A->G',K143R,86
13868: 'A->T',K143I,11
13869: 'A->C',K143N,13
13869: 'A->G',K143K,41
13869: 'A->T',K143N,5
13870: 'G->A',E144K,65
13870: 'G->C',E144Q,1
13871: 'A->C',E144A,17
13871: 'A->G',E144G,3
13871: 'A->T',E144V,1
13872: 'A->C',E144D,110
13872: 'A->G',E144E,58
13872: 'A->T',E144D,2
13873: 'A->C',I145L,21
13873: 'A->G',I145V,115
13874: 'T->C',I145T,26
13875: 'A->G',I145M,39
13876: 'C->A',L146I,16
13876: 'C->T',L146F,72
13877: 'T->C',L146P,2
13878: 'T->A',L146L,36
13878: 'T->C',L146L,21
13878: 'T->G',L146L,3
13879: 'G->A',V147I,79
13879: 'G->T',V147F,3
13880: 'T->C',V147A,74
13880: 'T->G',V147G,8
13881: 'C->A',V147V,3
13881: 'C->T',V147V,83
13882: 'A->G',T148A,41
13882: 'A->T',T148S,2
13883: 'C->A',T148K,2
13883: 'C->T',T148I,227
13884: 'A->C',T148T,8
13884: 'A->G',T148T,87
13884: 'A->T',T148T,15
13885: 'T->A',Y149N,45
13885: 'T->C',Y149H,110
13886: 'A->G',Y149C,2
13887: 'C->T',Y149Y,2637
13888: 'A->C',N150H,5
13888: 'A->G',N150D,33
13888: 'A->T',N150Y,10
13889: 'A->C',N150T,18
13889: 'A->G',N150S,57
13889: 'A->T',N150I,2
13890: 'T->A',N150K,1
13890: 'T->C',N150N,193
13890: 'T->G',N150K,162
13891: 'T->A',C151S,2
13891: 'T->C',C151R,3
13891: 'T->G',C151G,1
13892: 'G->A',C151Y,2329
13892: 'G->C',C151S,1
13892: 'G->T',C151F,3
13893: 'T->C',C151C,51
13894: 'T->A',C152S,1
13895: 'G->T',C152F,1
13896: 'T->C',C152C,29
13897: 'G->A',D153N,32
13897: 'G->T',D153Y,1104
13898: 'A->C',D153A,42
13898: 'A->G',D153G,175
13898: 'A->T',D153V,22
13899: 'T->A',D153E,4
13899: 'T->C',D153D,75
13899: 'T->G',D153E,309
13900: 'G->A',D154N,25
13900: 'G->T',D154Y,54
13901: 'A->C',D154A,32
13901: 'A->G',D154G,359
13901: 'A->T',D154V,14
13902: 'T->A',D154E,2
13902: 'T->C',D154D,111
13903: 'G->A',D155N,545
13903: 'G->T',D155Y,5
13904: 'A->C',D155A,16
13904: 'A->G',D155G,284
13904: 'A->T',D155V,1
13905: 'T->A',D155E,58
13905: 'T->C',D155D,657
13905: 'T->G',D155E,3
13906: 'T->A',Y156N,58
13906: 'T->C',Y156H,11
13906: 'T->G',Y156D,2
13907: 'A->C',Y156S,58
13907: 'A->G',Y156C,303
13907: 'A->T',Y156F,10
13908: 'T->C',Y156Y,83
13909: 'T->C',F157L,3
13909: 'T->G',F157V,257
13910: 'T->C',F157S,4
13910: 'T->G',F157C,3
13911: 'C->T',F157F,420
13912: 'A->C',N158H,118
13912: 'A->G',N158D,547
13912: 'A->T',N158Y,15
13913: 'A->C',N158T,15
13913: 'A->G',N158S,316
13914: 'T->A',N158K,5
13914: 'T->C',N158N,2127
13914: 'T->G',N158K,2
13915: 'A->G',K159E,6
13916: 'A->C',K159T,4
13916: 'A->G',K159R,25
13916: 'A->T',K159I,2
13917: 'A->C',K159N,66
13917: 'A->G',K159K,10
13917: 'A->T',K159N,2
13918: 'A->C',K160Q,1
13918: 'A->G',K160E,10
13919: 'A->C',K160T,20
13919: 'A->G',K160R,60
13920: 'G->A',K160K,165
13920: 'G->C',K160N,9
13920: 'G->T',K160N,1016
13921: 'G->A',D161N,86
13921: 'G->C',D161H,3
13921: 'G->T',D161Y,390
13922: 'A->C',D161A,1
13922: 'A->G',D161G,13
13922: 'A->T',D161V,5
13923: 'C->A',D161E,36
13923: 'C->T',D161D,689
13924: 'T->A',W162R,2
13926: 'G->C',W162C,2
13926: 'G->T',W162C,80
13927: 'T->C',Y163H,7
13928: 'A->G',Y163C,207
13928: 'A->T',Y163F,6
13929: 'T->C',Y163Y,650
13930: 'G->A',D164N,11
13930: 'G->C',D164H,16
13930: 'G->T',D164Y,9
13931: 'A->C',D164A,4
13931: 'A->G',D164G,42
13932: 'T->A',D164E,16
13932: 'T->C',D164D,148
13932: 'T->G',D164E,4
13933: 'T->A',F165I,1
13933: 'T->C',F165L,88
13934: 'T->A',F165Y,3
13934: 'T->C',F165S,2
13934: 'T->G',F165C,3
13935: 'T->C',F165F,71
13936: 'G->A',V166I,10
13936: 'G->C',V166L,1
13936: 'G->T',V166L,105
13937: 'T->A',V166E,3
13937: 'T->C',V166A,20
13938: 'A->C',V166V,15
13938: 'A->G',V166V,48
13938: 'A->T',V166V,16
13939: 'G->C',E167Q,5
13940: 'A->C',E167A,3
13940: 'A->G',E167G,8
13940: 'A->T',E167V,1
13941: 'A->G',E167E,15
13941: 'A->T',E167D,1
13942: 'A->C',N168H,4
13942: 'A->G',N168D,29
13943: 'A->G',N168S,17
13944: 'C->A',N168K,25
13944: 'C->T',N168N,6093
13945: 'C->A',P169T,98
13945: 'C->G',P169A,12
13945: 'C->T',P169S,420
13946: 'C->A',P169Q,5
13946: 'C->T',P169L,58
13947: 'A->C',P169P,69
13947: 'A->G',P169P,448
13947: 'A->T',P169P,202
13948: 'G->A',D170N,69
13948: 'G->T',D170Y,258
13949: 'A->C',D170A,18
13949: 'A->G',D170G,125
13949: 'A->T',D170V,1
13950: 'T->A',D170E,4
13950: 'T->C',D170D,473
13951: 'A->C',I171L,3
13951: 'A->G',I171V,293
13951: 'A->T',I171L,1
13952: 'T->A',I171K,1
13952: 'T->C',I171T,34
13953: 'A->C',I171I,1
13953: 'A->G',I171M,307
13953: 'A->T',I171I,2
13954: 'T->C',L172L,145
13954: 'T->G',L172V,1
13955: 'T->C',L172S,6
13956: 'A->G',L172L,33
13957: 'C->A',R173S,43
13957: 'C->G',R173G,1
13957: 'C->T',R173C,1837
13958: 'G->A',R173H,133
13958: 'G->T',R173L,98
13959: 'C->A',R173R,3
13959: 'C->T',R173R,231
13960: 'G->A',V174I,808
13960: 'G->C',V174L,1
13960: 'G->T',V174L,7
13961: 'T->C',V174A,11
13962: 'A->G',V174V,939
13962: 'A->T',V174V,4
13963: 'T->C',Y175H,143
13965: 'C->T',Y175Y,1844
13966: 'G->A',A176T,866
13966: 'G->T',A176S,32
13967: 'C->A',A176D,5
13967: 'C->G',A176G,12
13967: 'C->T',A176V,165
13968: 'C->A',A176A,22
13968: 'C->G',A176A,11
13968: 'C->T',A176A,797
13969: 'A->C',N177H,5
13969: 'A->G',N177D,19
13969: 'A->T',N177Y,7
13970: 'A->C',N177T,24
13970: 'A->G',N177S,505
13971: 'C->A',N177K,17
13971: 'C->T',N177N,2111
13972: 'T->A',L178I,3
13972: 'T->C',L178L,10
13972: 'T->G',L178V,184
13974: 'A->G',L178L,61
13974: 'A->T',L178F,5
13975: 'G->A',G179S,90
13975: 'G->T',G179C,2134
13976: 'G->A',G179D,39
13977: 'T->A',G179G,124
13977: 'T->C',G179G,168
13977: 'T->G',G179G,9
13978: 'G->A',E180K,3
13978: 'G->C',E180Q,1
13979: 'A->C',E180A,5
13979: 'A->G',E180G,17
13979: 'A->T',E180V,1
13980: 'A->C',E180D,1
13980: 'A->G',E180E,24
13980: 'A->T',E180D,1
13981: 'C->A',R181S,1
13981: 'C->T',R181C,68
13982: 'G->A',R181H,36
13982: 'G->T',R181L,12
13983: 'T->C',R181R,37
13983: 'T->G',R181R,5
13984: 'G->A',V182I,234
13984: 'G->C',V182L,2
13984: 'G->T',V182L,21
13985: 'T->C',V182A,9
13985: 'T->G',V182G,4
13986: 'A->G',V182V,97
13987: 'C->T',R183C,2
13988: 'G->A',R183H,1
13989: 'C->A',R183R,35
13989: 'C->T',R183R,727
13990: 'C->A',Q184K,26
13991: 'A->G',Q184R,49
13991: 'A->T',Q184L,16
13992: 'A->C',Q184H,9
13992: 'A->G',Q184Q,136
13992: 'A->T',Q184H,33
13993: 'G->A',A185T,39
13993: 'G->T',A185S,17815
13994: 'C->T',A185V,3126
13995: 'T->A',A185A,27
13995: 'T->C',A185A,150
13995: 'T->G',A185A,169
13996: 'T->C',L186L,36
13996: 'T->G',L186V,93
13997: 'T->C',L186S,6
13998: 'G->A',L186L,108
13998: 'G->C',L186F,1
13998: 'G->T',L186F,11
13999: 'T->A',L187I,2
13999: 'T->C',L187L,11
13999: 'T->G',L187V,1
14000: 'T->C',L187S,43
14001: 'A->G',L187L,4
14001: 'A->T',L187F,18
14002: 'A->C',K188Q,9
14003: 'A->G',K188R,88
14004: 'A->C',K188N,4
14004: 'A->G',K188K,193
14004: 'A->T',K188N,1
14005: 'A->G',T189A,58
14006: 'C->A',T189K,1
14006: 'C->T',T189I,1
14007: 'A->C',T189T,2
14007: 'A->G',T189T,36
14007: 'A->T',T189T,3
14008: 'G->A',V190I,91
14008: 'G->T',V190L,502
14009: 'T->C',V190A,12
14010: 'A->G',V190V,266
14011: 'C->A',Q191K,15
14011: 'C->G',Q191E,1
14012: 'A->G',Q191R,236
14012: 'A->T',Q191L,32
14013: 'A->C',Q191H,64
14013: 'A->G',Q191Q,29
14013: 'A->T',Q191H,2
14014: 'T->A',F192I,5
14014: 'T->C',F192L,109
14014: 'T->G',F192V,48776
14015: 'T->A',F192Y,13
14015: 'T->G',F192C,2
14016: 'C->A',F192L,7
14016: 'C->T',F192F,812
14017: 'T->A',C193S,8
14017: 'T->G',C193G,9
14018: 'G->A',C193Y,2
14019: 'T->C',C193C,4133
14019: 'T->G',C193W,2
14020: 'G->A',D194N,100
14020: 'G->T',D194Y,20
14021: 'A->C',D194A,8
14021: 'A->G',D194G,85
14021: 'A->T',D194V,2
14022: 'T->A',D194E,56
14022: 'T->C',D194D,148
14022: 'T->G',D194E,16
14023: 'G->A',A195T,142
14023: 'G->T',A195S,2
14024: 'C->A',A195D,7
14024: 'C->T',A195V,161
14025: 'C->A',A195A,2
14025: 'C->G',A195A,2
14025: 'C->T',A195A,454
14026: 'A->C',M196L,116
14026: 'A->G',M196V,154
14026: 'A->T',M196L,23
14027: 'T->A',M196K,2
14028: 'G->A',M196I,83
14028: 'G->C',M196I,1
14028: 'G->T',M196I,1499
14029: 'C->A',R197R,27
14030: 'G->A',R197Q,17430
14030: 'G->C',R197P,2
14030: 'G->T',R197L,23
14031: 'A->C',R197R,103
14031: 'A->G',R197R,27
14031: 'A->T',R197R,2
14032: 'A->C',N198H,10
14032: 'A->G',N198D,710
14032: 'A->T',N198Y,2
14033: 'A->C',N198T,37
14033: 'A->G',N198S,228
14033: 'A->T',N198I,1
14034: 'T->A',N198K,53
14034: 'T->C',N198N,312
14034: 'T->G',N198K,37
14035: 'G->A',A199T,393
14035: 'G->T',A199S,40
14036: 'C->A',A199D,14
14036: 'C->T',A199V,36
14037: 'T->A',A199A,93
14037: 'T->C',A199A,90
14037: 'T->G',A199A,5
14038: 'G->A',G200S,2
14039: 'G->A',G200D,1
14039: 'G->T',G200V,3
14040: 'T->A',G200G,2
14040: 'T->C',G200G,13
14041: 'A->C',I201L,7
14041: 'A->G',I201V,466
14041: 'A->T',I201F,3
14042: 'T->C',I201T,21
14042: 'T->G',I201S,1
14043: 'T->A',I201I,4
14043: 'T->C',I201I,12
14044: 'G->A',V202I,26
14044: 'G->C',V202L,1
14044: 'G->T',V202F,2
14045: 'T->C',V202A,25
14045: 'T->G',V202G,1
14046: 'T->A',V202V,23
14046: 'T->C',V202V,12
14046: 'T->G',V202V,7
14047: 'G->T',G203C,14
14049: 'T->A',G203G,1
14049: 'T->C',G203G,22
14049: 'T->G',G203G,1
14050: 'G->A',V204I,82
14052: 'A->C',V204V,3
14052: 'A->G',V204V,59
14053: 'C->A',L205M,14
14053: 'C->T',L205L,600
14054: 'T->C',L205P,2
14055: 'G->A',L205L,81
14055: 'G->C',L205L,38
14055: 'G->T',L205L,2219
14056: 'A->G',T206A,28
14056: 'A->T',T206S,1
14058: 'A->C',T206T,4
14058: 'A->G',T206T,59
14059: 'T->C',L207L,520
14059: 'T->G',L207V,4
14060: 'T->C',L207S,4
14061: 'A->G',L207L,33
14064: 'T->C',D208D,379
14067: 'T->C',N209N,285
14069: 'A->T',Q210L,2
14070: 'A->G',Q210Q,190
14073: 'T->A',D211E,1
14073: 'T->C',D211D,245
14073: 'T->G',D211E,1
14074: 'C->A',L212I,72
14074: 'C->T',L212F,91
14076: 'C->A',L212L,16
14076: 'C->T',L212L,151
14077: 'A->C',N213H,1
14077: 'A->G',N213D,56
14077: 'A->T',N213Y,4
14078: 'A->C',N213T,2
14078: 'A->G',N213S,57
14079: 'T->A',N213K,12
14079: 'T->C',N213N,66
14079: 'T->G',N213K,10
14082: 'T->A',G214G,1
14082: 'T->C',G214G,99
14083: 'A->G',N215D,43
14083: 'A->T',N215Y,410
14084: 'A->C',N215T,2
14084: 'A->G',N215S,211
14085: 'C->A',N215K,35
14085: 'C->T',N215N,115
14087: 'G->T',W216L,7
14088: 'G->T',W216C,10
14090: 'A->G',Y217C,25
14091: 'T->C',Y217Y,184
14093: 'A->T',D218V,1
14094: 'T->C',D218D,120
14096: 'T->A',F219Y,1
14097: 'C->A',F219L,1
14097: 'C->T',F219F,3016
14098: 'G->T',G220C,4
14100: 'T->A',G220G,4
14100: 'T->C',G220G,236
14102: 'A->T',D221V,1
14103: 'T->C',D221D,649
14104: 'T->C',F222L,50
14105: 'T->A',F222Y,1
14105: 'T->G',F222C,2
14106: 'C->A',F222L,4
14106: 'C->T',F222F,383
14107: 'A->C',I223L,7
14107: 'A->G',I223V,81
14107: 'A->T',I223L,140
14108: 'T->C',I223T,5
14109: 'A->G',I223M,154
14110: 'C->A',Q224K,248
14110: 'C->G',Q224E,1
14111: 'A->C',Q224P,3
14111: 'A->G',Q224R,36
14111: 'A->T',Q224L,6
14112: 'A->C',Q224H,2
14112: 'A->G',Q224Q,57
14112: 'A->T',Q224H,1
14113: 'A->C',T225P,11
14113: 'A->G',T225A,250
14113: 'A->T',T225S,3
14114: 'C->A',T225N,20
14114: 'C->T',T225I,141
14115: 'C->A',T225T,18
14115: 'C->G',T225T,5
14115: 'C->T',T225T,312
14116: 'A->G',T226A,127
14117: 'C->A',T226K,4
14117: 'C->G',T226R,27
14117: 'C->T',T226M,1191
14118: 'G->A',T226T,758
14118: 'G->T',T226T,2705
14119: 'C->A',P227T,26
14119: 'C->G',P227A,34
14119: 'C->T',P227S,1312
14120: 'C->A',P227Q,10
14120: 'C->G',P227R,2
14120: 'C->T',P227L,111536
14121: 'A->C',P227P,379
14121: 'A->G',P227P,2059
14121: 'A->T',P227P,42
14122: 'G->A',G228S,396
14122: 'G->C',G228R,2
14122: 'G->T',G228C,207
14123: 'G->A',G228D,100
14123: 'G->C',G228A,46
14123: 'G->T',G228V,19
14124: 'T->C',G228G,33
14125: 'A->G',S229G,3823
14125: 'A->T',S229C,3
14126: 'G->A',S229N,860
14126: 'G->C',S229T,5
14126: 'G->T',S229I,59
14127: 'T->C',S229S,42
14130: 'A->C',G230G,43
14130: 'A->G',G230G,64
14130: 'A->T',G230G,12
14131: 'G->A',V231I,590
14131: 'G->C',V231L,3
14131: 'G->T',V231F,35
14133: 'T->A',V231V,15
14133: 'T->C',V231V,229
14133: 'T->G',V231V,3
14134: 'C->A',P232T,1
14134: 'C->G',P232A,2
14134: 'C->T',P232S,181
14136: 'T->A',P232P,11
14136: 'T->C',P232P,335
14136: 'T->G',P232P,16
14137: 'G->A',V233I,178
14137: 'G->C',V233L,7
14138: 'T->C',V233A,1
14139: 'T->A',V233V,1
14139: 'T->C',V233V,95
14140: 'G->A',V234I,59
14140: 'G->C',V234L,6
14140: 'G->T',V234L,182
14141: 'T->C',V234A,8
14142: 'A->G',V234V,138
14142: 'A->T',V234V,7
14143: 'G->A',D235N,20
14143: 'G->T',D235Y,2
14144: 'A->C',D235A,3
14144: 'A->G',D235G,6
14145: 'T->A',D235E,1
14145: 'T->C',D235D,360
14145: 'T->G',D235E,23
14146: 'T->G',S236A,4
14147: 'C->T',S236F,1
14148: 'T->C',S236S,67
14148: 'T->G',S236S,1
14151: 'T->C',Y237Y,40
14152: 'T->C',Y238H,4
14153: 'A->G',Y238C,7
14153: 'A->T',Y238F,2
14154: 'T->C',Y238Y,104
14155: 'T->A',S239T,9
14155: 'T->C',S239P,12
14155: 'T->G',S239A,60
14156: 'C->T',S239L,2
14157: 'A->C',S239S,9
14157: 'A->G',S239S,108
14157: 'A->T',S239S,11
14158: 'T->C',L240L,16
14158: 'T->G',L240V,4
14160: 'G->A',L240L,126
14160: 'G->C',L240F,2
14160: 'G->T',L240F,41
14161: 'T->A',L241I,2
14161: 'T->C',L241L,37
14161: 'T->G',L241V,45
14163: 'A->G',L241L,33
14164: 'A->C',M242L,3
14164: 'A->T',M242L,4
14165: 'T->C',M242T,1
14166: 'G->A',M242I,1
14167: 'C->A',P243T,2
14167: 'C->T',P243S,25
14169: 'T->A',P243P,7
14169: 'T->C',P243P,104
14170: 'A->C',I244L,3
14170: 'A->G',I244V,1362
14171: 'T->C',I244T,310
14172: 'A->C',I244I,1
14172: 'A->G',I244M,77
14172: 'A->T',I244I,62
14173: 'T->A',L245I,5
14173: 'T->C',L245L,61
14173: 'T->G',L245V,12
14174: 'T->C',L245S,22
14175: 'A->C',L245F,4
14175: 'A->G',L245L,68
14175: 'A->T',L245F,19
14176: 'A->G',T246A,5
14177: 'C->A',T246N,18
14177: 'C->T',T246I,507
14178: 'C->A',T246T,143
14178: 'C->G',T246T,16
14178: 'C->T',T246T,2623
14179: 'T->A',L247M,2
14179: 'T->C',L247L,41
14179: 'T->G',L247V,85
14180: 'T->C',L247S,29
14180: 'T->G',L247W,1
14181: 'G->A',L247L,79
14181: 'G->C',L247F,168
14181: 'G->T',L247F,92
14182: 'A->G',T248A,6
14183: 'C->G',T248S,6
14183: 'C->T',T248I,1959
14184: 'C->A',T248T,31
14184: 'C->G',T248T,8
14184: 'C->T',T248T,3805
14185: 'A->C',R249R,17
14185: 'A->G',R249G,386
14185: 'A->T',R249W,17
14186: 'G->A',R249K,912
14186: 'G->C',R249T,5
14186: 'G->T',R249M,3061
14187: 'G->A',R249R,5884
14187: 'G->T',R249S,603
14188: 'G->A',A250T,85
14188: 'G->T',A250S,25
14189: 'C->T',A250V,446
14190: 'T->A',A250A,6
14190: 'T->C',A250A,181
14190: 'T->G',A250A,33
14191: 'T->A',L251I,2
14191: 'T->C',L251L,1331
14193: 'A->G',L251L,20
14193: 'A->T',L251F,3
14194: 'A->G',T252A,15
14194: 'A->T',T252S,1
14195: 'C->A',T252N,169
14195: 'C->G',T252S,1
14195: 'C->T',T252I,326
14196: 'T->A',T252T,30
14196: 'T->C',T252T,75
14196: 'T->G',T252T,3
14197: 'G->A',A253T,9
14197: 'G->T',A253S,24
14198: 'C->G',A253G,2
14198: 'C->T',A253V,22
14199: 'A->C',A253A,7
14199: 'A->G',A253A,259
14199: 'A->T',A253A,24
14202: 'G->A',E254E,341
14202: 'G->T',E254D,3025
14203: 'T->A',S255T,1
14203: 'T->G',S255A,19
14204: 'C->T',S255L,17
14205: 'A->C',S255S,8
14205: 'A->G',S255S,96
14205: 'A->T',S255S,10
14206: 'C->T',H256Y,292
14207: 'A->C',H256P,3
14207: 'A->G',H256R,134
14208: 'T->C',H256H,736
14209: 'G->A',V257I,77
14209: 'G->C',V257L,2
14209: 'G->T',V257F,1863
14210: 'T->C',V257A,255
14211: 'T->A',V257V,27
14211: 'T->C',V257V,160
14211: 'T->G',V257V,13
14212: 'G->A',D258N,70
14212: 'G->T',D258Y,106
14213: 'A->C',D258A,17
14213: 'A->G',D258G,462
14214: 'C->A',D258E,5
14214: 'C->T',D258D,171
14215: 'A->G',T259A,57
14215: 'A->T',T259S,14
14216: 'C->A',T259N,156
14216: 'C->T',T259I,1133
14217: 'T->A',T259T,30
14217: 'T->C',T259T,53
14217: 'T->G',T259T,24
14218: 'G->A',D260N,23
14218: 'G->C',D260H,3
14218: 'G->T',D260Y,15
14219: 'A->C',D260A,9
14219: 'A->G',D260G,2
14220: 'C->A',D260E,1056
14220: 'C->G',D260E,184
14220: 'C->T',D260D,7270
14221: 'T->C',L261L,20
14221: 'T->G',L261V,10
14222: 'T->C',L261S,12
14223: 'A->C',L261F,270
14223: 'A->G',L261L,76
14223: 'A->T',L261F,1
14224: 'A->G',T262A,193
14225: 'C->A',T262K,68
14225: 'C->T',T262I,229
14226: 'A->C',T262T,2
14226: 'A->G',T262T,42
14226: 'A->T',T262T,13
14228: 'A->G',K263R,76
14229: 'G->A',K263K,139
14229: 'G->C',K263N,17
14229: 'G->T',K263N,350
14230: 'C->A',P264T,420
14230: 'C->G',P264A,8
14230: 'C->T',P264S,954
14231: 'C->A',P264H,22
14231: 'C->G',P264R,6
14231: 'C->T',P264L,4
14232: 'T->A',P264P,2
14232: 'T->C',P264P,191
14232: 'T->G',P264P,4
14233: 'T->C',Y265H,110
14234: 'A->C',Y265S,3
14234: 'A->G',Y265C,42
14235: 'C->T',Y265Y,429
14236: 'A->C',I266L,4
14236: 'A->G',I266V,183
14236: 'A->T',I266F,5
14237: 'T->C',I266T,25
14237: 'T->G',I266S,6
14238: 'T->A',I266I,6
14238: 'T->C',I266I,369
14239: 'A->C',K267Q,3
14239: 'A->G',K267E,15
14240: 'A->C',K267T,1
14240: 'A->G',K267R,65
14241: 'G->A',K267K,63
14241: 'G->T',K267N,244
14242: 'T->C',W268R,6
14243: 'G->T',W268L,26
14244: 'G->T',W268C,42
14245: 'G->A',D269N,904
14245: 'G->T',D269Y,14
14246: 'A->C',D269A,9
14246: 'A->G',D269G,2502
14246: 'A->T',D269V,3
14247: 'T->A',D269E,2
14247: 'T->C',D269D,158
14247: 'T->G',D269E,1
14248: 'T->A',L270M,5
14248: 'T->C',L270L,18
14248: 'T->G',L270V,8
14249: 'T->C',L270S,2
14249: 'T->G',L270W,6
14250: 'G->A',L270L,206
14250: 'G->T',L270F,1678
14251: 'T->C',L271L,10
14251: 'T->G',L271V,3
14252: 'T->C',L271S,42
14253: 'A->G',L271L,47
14253: 'A->T',L271F,4
14254: 'A->G',K272E,1
14255: 'A->G',K272R,9
14256: 'A->G',K272K,241
14257: 'T->C',Y273H,163
14258: 'A->G',Y273C,170
14258: 'A->T',Y273F,1
14259: 'T->C',Y273Y,484
14260: 'G->A',D274N,6
14261: 'A->T',D274V,1
14262: 'C->A',D274E,3
14262: 'C->T',D274D,3376
14265: 'C->T',F275F,1641
14266: 'A->G',T276A,113
14267: 'C->A',T276K,3
14267: 'C->T',T276M,729
14268: 'G->A',T276T,322
14268: 'G->C',T276T,1
14268: 'G->T',T276T,147
14270: 'A->C',E277A,31
14270: 'A->G',E277G,14
14270: 'A->T',E277V,1
14271: 'A->C',E277D,4
14271: 'A->G',E277E,223
14271: 'A->T',E277D,13
14273: 'A->C',E278A,50
14273: 'A->T',E278V,1
14274: 'G->A',E278E,193
14274: 'G->C',E278D,2
14274: 'G->T',E278D,169
14275: 'A->C',R279R,22
14276: 'G->A',R279K,35
14277: 'G->A',R279R,336
14277: 'G->C',R279S,5
14277: 'G->T',R279S,554
14278: 'T->C',L280L,18
14279: 'T->C',L280S,153
14280: 'A->C',L280F,18
14280: 'A->G',L280L,87
14280: 'A->T',L280F,42
14281: 'A->C',K281Q,3
14281: 'A->G',K281E,12
14282: 'A->G',K281R,15
14283: 'A->C',K281N,2
14283: 'A->G',K281K,22
14284: 'C->A',L282I,28
14284: 'C->G',L282V,1
14284: 'C->T',L282F,51
14285: 'T->A',L282H,1
14286: 'C->A',L282L,11
14286: 'C->T',L282L,357
14287: 'T->C',F283L,5
14288: 'T->A',F283Y,1
14288: 'T->C',F283S,24
14288: 'T->G',F283C,5
14289: 'T->A',F283L,8
14289: 'T->C',F283F,91
14289: 'T->G',F283L,3
14290: 'G->A',D284N,196
14290: 'G->C',D284H,9
14290: 'G->T',D284Y,347
14291: 'A->C',D284A,27
14291: 'A->G',D284G,61
14292: 'C->A',D284E,113
14292: 'C->T',D284D,104
14293: 'C->A',R285S,6
14293: 'C->T',R285C,179
14294: 'G->A',R285H,488
14294: 'G->T',R285L,30
14295: 'T->C',R285R,239
14295: 'T->G',R285R,15
14298: 'T->C',Y286Y,76
14301: 'T->C',F287F,14
14302: 'A->C',K288Q,2
14303: 'A->C',K288T,2
14303: 'A->G',K288R,5
14303: 'A->T',K288I,2
14304: 'A->G',K288K,64
14305: 'T->C',Y289H,217
14306: 'A->G',Y289C,27
14306: 'A->T',Y289F,6
14307: 'T->C',Y289Y,93
14308: 'T->G',W290G,1
14310: 'G->T',W290C,52
14311: 'G->T',D291Y,1
14312: 'A->G',D291G,2
14313: 'T->A',D291E,1
14313: 'T->C',D291D,1488
14314: 'C->G',Q292E,3
14315: 'A->G',Q292R,1
14315: 'A->T',Q292L,7
14316: 'G->A',Q292Q,72
14316: 'G->C',Q292H,2
14316: 'G->T',Q292H,117
14317: 'A->C',T293P,9
14317: 'A->G',T293A,84
14317: 'A->T',T293S,10
14318: 'C->A',T293K,4
14318: 'C->T',T293I,2448
14319: 'A->C',T293T,5
14319: 'A->G',T293T,106
14319: 'A->T',T293T,3
14320: 'T->G',Y294D,1
14322: 'C->T',Y294Y,2266
14323: 'C->T',H295Y,83
14325: 'C->T',H295H,185
14326: 'C->A',P296T,4
14326: 'C->T',P296S,5
14327: 'C->A',P296Q,1
14328: 'A->C',P296P,13
14328: 'A->G',P296P,30
14328: 'A->T',P296P,11
14329: 'A->G',N297D,2
14330: 'A->G',N297S,48
14331: 'T->A',N297K,1
14331: 'T->C',N297N,43
14332: 'T->A',C298S,9
14334: 'T->C',C298C,32
14335: 'G->A',V299I,33
14335: 'G->T',V299F,464
14336: 'T->C',V299A,32
14336: 'T->G',V299G,2
14337: 'T->A',V299V,3
14337: 'T->C',V299V,46
14338: 'A->G',N300D,80
14339: 'A->G',N300S,61
14340: 'C->A',N300K,1
14340: 'C->T',N300N,7972
14341: 'T->C',C301R,2
14342: 'G->C',C301S,1
14342: 'G->T',C301F,1
14343: 'T->C',C301C,1277
14344: 'T->A',L302M,31
14344: 'T->C',L302L,21
14344: 'T->G',L302V,3
14345: 'T->C',L302S,151
14345: 'T->G',L302W,1
14346: 'G->A',L302L,110
14346: 'G->T',L302F,134
14347: 'G->A',D303N,84
14347: 'G->C',D303H,2
14347: 'G->T',D303Y,6
14348: 'A->C',D303A,4
14348: 'A->G',D303G,304
14349: 'T->A',D303E,13
14349: 'T->C',D303D,101
14349: 'T->G',D303E,1
14350: 'G->A',D304N,7
14350: 'G->C',D304H,1
14350: 'G->T',D304Y,212
14351: 'A->C',D304A,4
14351: 'A->G',D304G,22
14352: 'C->A',D304E,1
14352: 'C->T',D304D,275
14353: 'A->C',R305R,13
14353: 'A->G',R305G,4
14354: 'G->A',R305K,95
14355: 'A->C',R305S,3
14355: 'A->G',R305R,142
14356: 'T->C',C306R,1
14358: 'C->T',C306C,932
14359: 'A->G',I307V,1429
14359: 'A->T',I307F,5
14360: 'T->C',I307T,55
14360: 'T->G',I307S,3
14361: 'T->A',I307I,3
14361: 'T->C',I307I,1581
14361: 'T->G',I307M,3
14362: 'C->A',L308M,12
14362: 'C->G',L308V,3
14362: 'C->T',L308L,1250
14364: 'G->A',L308L,49
14364: 'G->T',L308L,137
14366: 'A->G',H309R,6
14366: 'A->T',H309L,1
14367: 'T->A',H309Q,1
14367: 'T->C',H309H,34
14367: 'T->G',H309Q,1
14369: 'G->A',C310Y,3
14370: 'T->C',C310C,34
14371: 'G->A',A311T,128
14371: 'G->C',A311P,1
14371: 'G->T',A311S,1865
14372: 'C->T',A311V,116
14373: 'A->C',A311A,8
14373: 'A->G',A311A,134
14373: 'A->T',A311A,12
14376: 'C->T',N312N,193
14377: 'T->C',F313L,1
14379: 'T->C',F313F,19
14380: 'A->T',N314Y,1
14382: 'T->C',N314N,165
14383: 'G->A',V315I,20
14383: 'G->T',V315F,13
14384: 'T->C',V315A,71
14384: 'T->G',V315G,46
14385: 'T->A',V315V,2
14385: 'T->C',V315V,19
14385: 'T->G',V315V,298
14386: 'T->A',L316I,2
14386: 'T->C',L316L,10
14386: 'T->G',L316V,5
14387: 'T->C',L316S,1
14388: 'A->G',L316L,443
14389: 'T->C',F317L,19
14391: 'C->A',F317L,2
14391: 'C->T',F317F,125
14392: 'T->G',S318A,6
14393: 'C->T',S318F,1
14394: 'T->A',S318S,4
14394: 'T->C',S318S,458
14394: 'T->G',S318S,2
14395: 'A->G',T319A,111
14395: 'A->T',T319S,1
14396: 'C->A',T319K,4
14396: 'C->G',T319R,4
14396: 'C->T',T319I,1133
14397: 'A->G',T319T,155
14397: 'A->T',T319T,151
14398: 'G->A',V320M,2
14398: 'G->T',V320L,296
14399: 'T->C',V320A,69
14400: 'G->A',V320V,532
14400: 'G->C',V320V,2
14400: 'G->T',V320V,714
14401: 'T->A',F321I,1
14401: 'T->C',F321L,25
14402: 'T->A',F321Y,2
14402: 'T->C',F321S,2
14402: 'T->G',F321C,2
14403: 'C->A',F321L,5
14403: 'C->T',F321F,2913
14404: 'C->G',P322A,1
14404: 'C->T',P322S,2
14405: 'C->A',P322Q,1
14406: 'A->C',P322P,33
14406: 'A->G',P322P,72
14406: 'A->T',P322P,4
14407: 'C->A',P323T,35
14407: 'C->G',P323A,18
14407: 'C->T',P323S,4254
14408: 'C->A',P323H,1143
14408: 'C->G',P323R,97
14408: 'C->T',P323L,2415751
14409: 'T->A',P323P,5
14409: 'T->C',P323P,112
14410: 'A->T',T324S,1
14411: 'C->T',T324I,2
14412: 'A->C',T324T,4
14412: 'A->G',T324T,93
14412: 'A->T',T324T,10
14413: 'A->G',S325G,18
14414: 'G->A',S325N,1
14414: 'G->C',S325T,1
14414: 'G->T',S325I,1010
14415: 'T->A',S325R,1
14415: 'T->C',S325S,120
14416: 'T->C',F326L,9
14417: 'T->A',F326Y,11
14418: 'T->A',F326L,3
14418: 'T->C',F326F,453
14418: 'T->G',F326L,3
14421: 'A->C',G327G,5
14421: 'A->G',G327G,32
14421: 'A->T',G327G,1
14422: 'C->A',P328T,10
14422: 'C->T',P328S,95
14423: 'C->A',P328Q,1
14424: 'A->C',P328P,16
14424: 'A->G',P328P,71
14424: 'A->T',P328P,1
14425: 'C->A',L329I,140
14425: 'C->T',L329L,216
14426: 'T->C',L329P,1
14427: 'A->C',L329L,7
14427: 'A->G',L329L,29
14427: 'A->T',L329L,33
14428: 'G->A',V330M,8
14428: 'G->T',V330L,985
14429: 'T->A',V330E,3
14429: 'T->C',V330A,74
14430: 'G->A',V330V,90
14430: 'G->C',V330V,5
14430: 'G->T',V330V,415
14431: 'A->C',R331R,22
14432: 'G->A',R331K,5
14433: 'A->C',R331S,2
14433: 'A->G',R331R,53
14434: 'A->C',K332Q,8
14435: 'A->C',K332T,6
14435: 'A->G',K332R,16
14436: 'A->G',K332K,84
14437: 'A->C',I333L,2
14437: 'A->G',I333V,11
14438: 'T->C',I333T,8
14439: 'A->C',I333I,2
14439: 'A->G',I333M,26
14439: 'A->T',I333I,2
14440: 'T->A',F334I,2
14440: 'T->C',F334L,52
14440: 'T->G',F334V,6
14441: 'T->A',F334Y,2
14441: 'T->C',F334S,5
14441: 'T->G',F334C,38
14442: 'T->A',F334L,3
14442: 'T->C',F334F,25
14442: 'T->G',F334L,1
14443: 'G->A',V335I,76
14443: 'G->T',V335F,107
14444: 'T->C',V335A,5
14445: 'T->A',V335V,12
14445: 'T->C',V335V,10
14445: 'T->G',V335V,43
14446: 'G->A',D336N,4
14447: 'A->G',D336G,2
14448: 'T->C',D336D,209
14448: 'T->G',D336E,1
14449: 'G->A',G337S,15
14449: 'G->T',G337C,23
14451: 'T->A',G337G,1
14451: 'T->C',G337G,112
14451: 'T->G',G337G,1
14452: 'G->A',V338I,159
14452: 'G->T',V338F,23
14453: 'T->C',V338A,1
14454: 'T->C',V338V,95
14454: 'T->G',V338V,26
14455: 'C->T',P339S,4
14456: 'C->T',P339L,3
14457: 'A->C',P339P,36
14457: 'A->G',P339P,935
14457: 'A->T',P339P,59
14458: 'T->C',F340L,9
14458: 'T->G',F340V,2
14459: 'T->G',F340C,2
14460: 'T->A',F340L,3
14460: 'T->C',F340F,398
14461: 'G->A',V341I,212
14461: 'G->T',V341L,3
14462: 'T->C',V341A,19
14463: 'A->C',V341V,2
14463: 'A->G',V341V,76
14463: 'A->T',V341V,39
14464: 'G->A',V342I,31
14464: 'G->C',V342L,5
14464: 'G->T',V342F,8
14465: 'T->C',V342A,8
14466: 'T->A',V342V,2
14466: 'T->C',V342V,67
14466: 'T->G',V342V,6
14467: 'T->A',S343T,5
14468: 'C->T',S343L,1
14469: 'A->C',S343S,16
14469: 'A->G',S343S,69
14469: 'A->T',S343S,39
14470: 'A->G',T344A,9
14470: 'A->T',T344S,1
14471: 'C->A',T344N,156
14471: 'C->G',T344S,1
14471: 'C->T',T344I,459
14472: 'T->A',T344T,88
14472: 'T->C',T344T,63
14472: 'T->G',T344T,25
14473: 'G->A',G345R,5
14474: 'G->A',G345E,11
14474: 'G->C',G345A,2
14474: 'G->T',G345V,4
14475: 'A->C',G345G,25
14475: 'A->G',G345G,9309
14475: 'A->T',G345G,3
14476: 'T->C',Y346H,419
14477: 'A->C',Y346S,2
14477: 'A->G',Y346C,5
14477: 'A->T',Y346F,2
14478: 'C->T',Y346Y,631
14479: 'C->A',H347N,13
14479: 'C->T',H347Y,2
14480: 'A->C',H347P,2
14480: 'A->G',H347R,1
14480: 'A->T',H347L,53
14481: 'C->A',H347Q,7
14481: 'C->T',H347H,151
14482: 'T->C',F348L,15
14482: 'T->G',F348V,1
14483: 'T->A',F348Y,22
14483: 'T->C',F348S,1
14483: 'T->G',F348C,2
14484: 'C->A',F348L,11
14484: 'C->T',F348F,1059
14485: 'A->C',R349R,7
14485: 'A->G',R349G,118
14486: 'G->A',R349K,21
14486: 'G->C',R349T,1
14486: 'G->T',R349I,35
14487: 'A->C',R349S,13
14487: 'A->G',R349R,529
14487: 'A->T',R349S,8
14488: 'G->A',E350K,3
14488: 'G->C',E350Q,2
14489: 'A->C',E350A,22
14489: 'A->G',E350G,140
14489: 'A->T',E350V,2
14490: 'G->A',E350E,198
14490: 'G->C',E350D,1
14490: 'G->T',E350D,7
14491: 'C->A',L351I,18
14491: 'C->G',L351V,2
14491: 'C->T',L351L,932
14492: 'T->A',L351Q,2
14492: 'T->C',L351P,2
14493: 'A->C',L351L,2
14493: 'A->G',L351L,189
14493: 'A->T',L351L,1
14494: 'G->C',G352R,1
14494: 'G->T',G352C,5
14495: 'G->A',G352D,9
14496: 'T->A',G352G,2
14496: 'T->C',G352G,17
14497: 'G->A',V353I,44
14497: 'G->C',V353L,1
14497: 'G->T',V353F,1
14498: 'T->A',V353D,2
14498: 'T->C',V353A,14
14499: 'T->A',V353V,4
14499: 'T->C',V353V,29
14499: 'T->G',V353V,12
14500: 'G->A',V354I,36
14500: 'G->C',V354L,3
14500: 'G->T',V354L,1007
14501: 'T->A',V354E,3
14501: 'T->C',V354A,25
14501: 'T->G',V354G,3
14502: 'A->C',V354V,1
14502: 'A->G',V354V,239
14503: 'C->A',H355N,1
14503: 'C->G',H355D,1
14503: 'C->T',H355Y,365
14504: 'A->C',H355P,1
14504: 'A->G',H355R,2
14504: 'A->T',H355L,8
14505: 'T->A',H355Q,1
14505: 'T->C',H355H,192
14506: 'A->G',N356D,8
14506: 'A->T',N356Y,1
14507: 'A->G',N356S,2
14508: 'T->C',N356N,174
14509: 'C->A',Q357K,1
14509: 'C->G',Q357E,34
14510: 'A->G',Q357R,43
14510: 'A->T',Q357L,9
14511: 'G->A',Q357Q,105
14511: 'G->C',Q357H,977
14511: 'G->T',Q357H,351
14512: 'G->A',D358N,52
14512: 'G->T',D358Y,211
14513: 'A->C',D358A,65
14513: 'A->G',D358G,240
14514: 'T->A',D358E,9
14514: 'T->C',D358D,90
14515: 'G->A',V359I,30
14515: 'G->T',V359L,9
14516: 'T->A',V359E,1
14516: 'T->C',V359A,16
14517: 'A->C',V359V,5
14517: 'A->G',V359V,52
14517: 'A->T',V359V,1
14518: 'A->C',N360H,2
14520: 'C->A',N360K,16
14520: 'C->T',N360N,635
14521: 'T->A',L361I,1
14521: 'T->C',L361L,7
14522: 'T->C',L361S,6
14523: 'A->G',L361L,12
14524: 'C->T',H362Y,550
14525: 'A->G',H362R,1
14526: 'T->A',H362Q,1
14526: 'T->C',H362H,27
14526: 'T->G',H362Q,1
14527: 'A->C',S363R,4
14527: 'A->G',S363G,66
14528: 'G->A',S363N,127
14529: 'C->A',S363R,10
14529: 'C->T',S363S,174
14530: 'T->A',S364T,1
14530: 'T->C',S364P,8
14530: 'T->G',S364A,10
14531: 'C->A',S364Y,362
14531: 'C->G',S364C,2
14531: 'C->T',S364F,186
14532: 'T->A',S364S,1
14532: 'T->C',S364S,33
14533: 'A->C',R365R,52
14534: 'G->A',R365K,23
14534: 'G->C',R365T,1
14535: 'A->G',R365R,15
14536: 'C->A',L366I,13
14536: 'C->G',L366V,4
14536: 'C->T',L366F,22
14538: 'T->A',L366L,4
14538: 'T->C',L366L,32
14539: 'A->G',S367G,9
14540: 'G->A',S367N,51
14541: 'T->A',S367R,1
14541: 'T->C',S367S,15
14541: 'T->G',S367R,38
14542: 'T->C',F368L,5
14542: 'T->G',F368V,1
14543: 'T->A',F368Y,1
14544: 'T->A',F368L,8
14544: 'T->C',F368F,31
14544: 'T->G',F368L,1
14545: 'A->G',K369E,1
14546: 'A->C',K369T,8
14546: 'A->G',K369R,35
14547: 'G->A',K369K,1855
14547: 'G->T',K369N,77
14548: 'G->A',E370K,5
14549: 'A->C',E370A,9
14549: 'A->G',E370G,1
14550: 'A->C',E370D,10
14550: 'A->G',E370E,260
14551: 'T->C',L371L,44
14553: 'A->G',L371L,142
14554: 'C->A',L372I,5
14554: 'C->G',L372V,4
14554: 'C->T',L372F,20
14556: 'T->C',L372L,26
14557: 'G->T',V373L,139
14558: 'T->C',V373A,20
14559: 'G->A',V373V,416
14559: 'G->T',V373V,1077
14560: 'T->C',Y374H,6
14561: 'A->G',Y374C,1
14561: 'A->T',Y374F,2
14562: 'T->C',Y374Y,102
14565: 'T->A',A375A,36
14565: 'T->C',A375A,63
14566: 'G->T',A376S,2
14567: 'C->G',A376G,1
14568: 'T->A',A376A,101
14568: 'T->C',A376A,486
14568: 'T->G',A376A,16
14569: 'G->A',D377N,2
14570: 'A->G',D377G,3
14571: 'C->T',D377D,1757
14572: 'C->T',P378S,22
14573: 'C->T',P378L,1
14574: 'T->A',P378P,14
14574: 'T->C',P378P,26
14574: 'T->G',P378P,29
14575: 'G->A',A379T,80
14575: 'G->T',A379S,274
14576: 'C->G',A379G,3
14576: 'C->T',A379V,727
14577: 'T->A',A379A,20
14577: 'T->C',A379A,71
14577: 'T->G',A379A,1
14578: 'A->G',M380V,67
14578: 'A->T',M380L,4
14579: 'T->C',M380T,6
14580: 'G->A',M380I,211
14580: 'G->C',M380I,3
14580: 'G->T',M380I,858
14581: 'C->T',H381Y,26
14583: 'C->T',H381H,743
14584: 'G->A',A382T,853
14584: 'G->T',A382S,23
14585: 'C->T',A382V,984
14586: 'T->A',A382A,60
14586: 'T->C',A382A,132
14586: 'T->G',A382A,4
14587: 'G->A',A383T,9
14587: 'G->T',A383S,213
14588: 'C->G',A383G,2
14588: 'C->T',A383V,58
14589: 'T->A',A383A,91
14589: 'T->C',A383A,94
14589: 'T->G',A383A,25
14590: 'T->C',S384P,1055
14590: 'T->G',S384A,22
14591: 'C->A',S384Y,24
14592: 'T->A',S384S,60
14592: 'T->C',S384S,57
14592: 'T->G',S384S,44
14593: 'G->A',G385S,100
14593: 'G->T',G385C,4
14594: 'G->T',G385V,2
14595: 'T->C',G385G,21
14596: 'A->T',N386Y,2
14597: 'A->C',N386T,15
14597: 'A->G',N386S,117
14598: 'T->C',N386N,148
14598: 'T->G',N386K,9
14599: 'C->A',L387I,8
14599: 'C->G',L387V,3
14599: 'C->T',L387L,8413
14600: 'T->A',L387Q,1
14600: 'T->C',L387P,6
14601: 'A->C',L387L,4
14601: 'A->G',L387L,100
14601: 'A->T',L387L,7
14602: 'T->A',L388I,6
14602: 'T->C',L388L,169
14604: 'A->G',L388L,188
14604: 'A->T',L388F,1
14605: 'C->A',L389I,80
14605: 'C->T',L389L,273
14606: 'T->A',L389Q,3
14607: 'A->C',L389L,5
14607: 'A->G',L389L,15
14607: 'A->T',L389L,9
14608: 'G->A',D390N,11
14610: 'T->C',D390D,289
14610: 'T->G',D390E,1
14611: 'A->G',K391E,19
14613: 'A->G',K391K,238
14613: 'A->T',K391N,3
14614: 'C->T',R392C,22
14616: 'C->A',R392R,8
14616: 'C->T',R392R,598
14617: 'A->T',T393S,1
14618: 'C->A',T393N,1
14618: 'C->G',T393S,10
14618: 'C->T',T393I,92
14619: 'T->A',T393T,50
14619: 'T->C',T393T,485
14619: 'T->G',T393T,2
14620: 'A->G',T394A,28
14621: 'C->A',T394K,2
14621: 'C->G',T394R,2
14621: 'C->T',T394M,591
14622: 'G->A',T394T,438
14622: 'G->T',T394T,373
14625: 'C->T',C395C,696
14626: 'T->C',F396L,4
14627: 'T->C',F396S,2
14627: 'T->G',F396C,1
14628: 'T->C',F396F,72
14628: 'T->G',F396L,1
14629: 'T->C',S397P,2
14629: 'T->G',S397A,80
14631: 'A->C',S397S,7
14631: 'A->G',S397S,51
14631: 'A->T',S397S,14
14632: 'G->A',V398I,30
14634: 'A->G',V398V,615
14634: 'A->T',V398V,5
14635: 'G->A',A399T,235
14635: 'G->T',A399S,11
14636: 'C->T',A399V,34
14637: 'T->A',A399A,82
14637: 'T->C',A399A,49
14637: 'T->G',A399A,15
14638: 'G->A',A400T,72
14638: 'G->T',A400S,232
14639: 'C->T',A400V,8
14640: 'A->C',A400A,3
14640: 'A->G',A400A,25
14641: 'C->A',L401I,3
14641: 'C->T',L401F,145
14643: 'T->C',L401L,127
14643: 'T->G',L401L,1
14644: 'A->G',T402A,38
14645: 'C->G',T402S,3
14645: 'C->T',T402I,83
14646: 'T->A',T402T,3922
14646: 'T->C',T402T,126
14646: 'T->G',T402T,74
14648: 'A->G',N403S,28
14649: 'C->A',N403K,4
14649: 'C->T',N403N,1741
14650: 'A->C',N404H,3
14650: 'A->G',N404D,2
14650: 'A->T',N404Y,2
14651: 'A->G',N404S,46
14651: 'A->T',N404I,1
14652: 'T->A',N404K,2
14652: 'T->C',N404N,179
14652: 'T->G',N404K,14
14653: 'G->A',V405I,106
14653: 'G->T',V405F,538
14654: 'T->C',V405A,52
14654: 'T->G',V405G,2
14655: 'T->A',V405V,31
14655: 'T->C',V405V,98
14655: 'T->G',V405V,4
14656: 'G->A',A406T,8
14656: 'G->C',A406P,8
14656: 'G->T',A406S,168
14657: 'C->A',A406D,11
14657: 'C->G',A406G,6
14657: 'C->T',A406V,812
14658: 'T->A',A406A,81
14658: 'T->C',A406A,51
14658: 'T->G',A406A,9
14659: 'T->A',F407I,2
14659: 'T->C',F407L,6
14660: 'T->A',F407Y,6
14660: 'T->C',F407S,1
14660: 'T->G',F407C,1
14661: 'T->A',F407L,5
14661: 'T->C',F407F,65
14662: 'C->G',Q408E,1
14664: 'A->G',Q408Q,15
14665: 'A->G',T409A,5
14666: 'C->A',T409N,1
14666: 'C->T',T409I,39
14667: 'T->A',T409T,3
14667: 'T->C',T409T,23
14668: 'G->A',V410I,69
14668: 'G->T',V410F,2
14670: 'C->A',V410V,127
14670: 'C->G',V410V,2
14670: 'C->T',V410V,626
14671: 'A->C',K411Q,7
14671: 'A->G',K411E,1
14672: 'A->C',K411T,1
14672: 'A->G',K411R,353
14673: 'A->C',K411N,3
14673: 'A->G',K411K,138
14674: 'C->A',P412T,24
14674: 'C->T',P412S,287
14675: 'C->G',P412R,1
14676: 'C->A',P412P,95
14676: 'C->G',P412P,59
14676: 'C->T',P412P,739532
14677: 'G->A',G413S,19
14677: 'G->T',G413C,5
14678: 'G->C',G413A,4
14679: 'T->C',G413G,39
14680: 'A->C',N414H,1
14680: 'A->G',N414D,6
14680: 'A->T',N414Y,1
14681: 'A->C',N414T,9
14681: 'A->G',N414S,14
14682: 'T->C',N414N,85
14683: 'T->G',F415V,1
14685: 'T->C',F415F,27
14688: 'C->A',N416K,2
14688: 'C->T',N416N,1114
14689: 'A->C',K417Q,20
14689: 'A->G',K417E,1
14690: 'A->G',K417R,92
14690: 'A->T',K417I,1
14691: 'A->C',K417N,4
14691: 'A->G',K417K,136
14691: 'A->T',K417N,1
14692: 'G->A',D418N,81
14692: 'G->C',D418H,11
14692: 'G->T',D418Y,10
14693: 'A->C',D418A,15
14693: 'A->G',D418G,5
14694: 'C->A',D418E,48
14694: 'C->G',D418E,1
14694: 'C->T',D418D,264
14696: 'T->A',F419Y,1
14696: 'T->C',F419S,2
14697: 'C->T',F419F,4248
14698: 'T->C',Y420H,1
14699: 'A->C',Y420S,1
14699: 'A->G',Y420C,15
14699: 'A->T',Y420F,1
14700: 'T->C',Y420Y,213
14701: 'G->A',D421N,20
14701: 'G->T',D421Y,35
14702: 'A->C',D421A,3
14702: 'A->G',D421G,3
14703: 'C->A',D421E,101
14703: 'C->T',D421D,506
14704: 'T->C',F422L,2
14705: 'T->A',F422Y,1
14706: 'T->C',F422F,108
14707: 'G->A',A423T,2
14707: 'G->T',A423S,85
14708: 'C->T',A423V,2921
14709: 'T->A',A423A,25
14709: 'T->C',A423A,81
14710: 'G->A',V424M,78
14710: 'G->T',V424L,218
14711: 'T->C',V424A,11
14712: 'G->A',V424V,148
14712: 'G->C',V424V,8
14712: 'G->T',V424V,1434
14714: 'C->A',S425Y,3
14714: 'C->T',S425F,5
14715: 'T->A',S425S,1
14715: 'T->C',S425S,154
14715: 'T->G',S425S,23
14717: 'A->G',K426R,48
14718: 'G->A',K426K,218
14718: 'G->C',K426N,2
14718: 'G->T',K426N,45
14719: 'G->A',G427S,11
14724: 'C->T',F428F,10675
14725: 'T->C',F429L,9
14727: 'T->C',F429F,30
14729: 'A->C',K430T,1
14729: 'A->G',K430R,95
14729: 'A->T',K430M,1
14730: 'G->A',K430K,145
14730: 'G->T',K430N,33
14731: 'G->C',E431Q,4
14732: 'A->C',E431A,3
14732: 'A->G',E431G,4
14732: 'A->T',E431V,1
14733: 'A->G',E431E,151
14733: 'A->T',E431D,6
14734: 'G->A',G432R,1
14735: 'G->A',G432E,4
14736: 'A->C',G432G,13
14736: 'A->G',G432G,83
14736: 'A->T',G432G,10
14737: 'A->C',S433R,2
14737: 'A->G',S433G,38
14737: 'A->T',S433C,9
14738: 'G->A',S433N,18
14738: 'G->T',S433I,1
14739: 'T->C',S433S,55
14739: 'T->G',S433R,3
14740: 'T->A',S434T,4
14740: 'T->C',S434P,91
14740: 'T->G',S434A,161
14741: 'C->A',S434Y,90
14741: 'C->G',S434C,6
14741: 'C->T',S434F,610
14742: 'T->A',S434S,3
14742: 'T->C',S434S,834
14742: 'T->G',S434S,2
14743: 'G->A',V435I,103
14743: 'G->C',V435L,1
14743: 'G->T',V435F,25
14744: 'T->C',V435A,2
14745: 'T->A',V435V,29
14745: 'T->C',V435V,145
14745: 'T->G',V435V,104
14746: 'G->A',E436K,9
14747: 'A->C',E436A,27
14747: 'A->G',E436G,120
14747: 'A->T',E436V,3
14748: 'A->C',E436D,32
14748: 'A->G',E436E,1893
14748: 'A->T',E436D,6
14749: 'T->A',L437I,16
14749: 'T->C',L437L,143
14750: 'T->C',L437S,3
14751: 'A->G',L437L,34
14751: 'A->T',L437F,6
14752: 'A->C',K438Q,2
14753: 'A->G',K438R,23
14754: 'A->G',K438K,14
14755: 'C->A',H439N,2
14755: 'C->G',H439D,1
14755: 'C->T',H439Y,125
14757: 'C->A',H439Q,3
14757: 'C->T',H439H,388
14758: 'T->A',F440I,1
14759: 'T->C',F440S,1
14760: 'C->A',F440L,1
14760: 'C->T',F440F,332
14761: 'T->A',F441I,1
14761: 'T->C',F441L,3
14762: 'T->A',F441Y,6
14763: 'C->A',F441L,1
14763: 'C->T',F441F,270
14764: 'T->C',F442L,1
14765: 'T->A',F442Y,2
14766: 'T->A',F442L,1
14766: 'T->C',F442F,49
14767: 'G->A',A443T,141
14767: 'G->T',A443S,2187
14768: 'C->T',A443V,626
14769: 'T->A',A443A,7
14769: 'T->C',A443A,206
14769: 'T->G',A443A,146
14770: 'C->A',Q444K,13
14770: 'C->G',Q444E,5
14771: 'A->G',Q444R,99
14772: 'G->A',Q444Q,1493
14772: 'G->C',Q444H,1
14772: 'G->T',Q444H,164
14773: 'G->A',D445N,247
14773: 'G->T',D445Y,11
14774: 'A->C',D445A,8
14774: 'A->G',D445G,284
14775: 'T->A',D445E,2
14775: 'T->C',D445D,128
14776: 'G->A',G446S,10
14776: 'G->T',G446C,54
14777: 'G->T',G446V,1
14778: 'T->C',G446G,247
14778: 'T->G',G446G,1
14779: 'A->G',N447D,6
14780: 'A->C',N447T,2
14780: 'A->G',N447S,12
14781: 'T->C',N447N,150
14782: 'G->T',A448S,2
14783: 'C->T',A448V,3
14784: 'T->A',A448A,22
14784: 'T->C',A448A,74
14785: 'G->A',A449T,93
14785: 'G->C',A449P,2
14785: 'G->T',A449S,100
14786: 'C->G',A449G,2
14786: 'C->T',A449V,1611
14787: 'T->A',A449A,308
14787: 'T->C',A449A,210
14788: 'A->G',I450V,105
14789: 'T->C',I450T,50
14790: 'C->A',I450I,13
14790: 'C->G',I450M,1
14790: 'C->T',I450I,2392
14791: 'A->C',S451R,6
14791: 'A->G',S451G,52
14791: 'A->T',S451C,227
14792: 'G->A',S451N,36
14792: 'G->T',S451I,227
14793: 'C->A',S451R,92
14793: 'C->G',S451R,1
14793: 'C->T',S451S,743
14796: 'T->C',D452D,124
14798: 'A->G',Y453C,2
14799: 'T->C',Y453Y,80
14800: 'G->C',D454H,2
14801: 'A->C',D454A,201
14801: 'A->G',D454G,20
14802: 'C->A',D454E,368
14802: 'C->T',D454D,154
14805: 'C->T',Y455Y,35152
14808: 'T->C',Y456Y,310
14809: 'C->A',R457S,2
14809: 'C->T',R457C,142
14810: 'G->A',R457H,16
14811: 'T->C',R457R,14
14811: 'T->G',R457R,6
14812: 'T->C',Y458H,10
14813: 'A->T',Y458F,3
14814: 'T->C',Y458Y,177
14816: 'A->G',N459S,1
14817: 'T->C',N459N,121
14818: 'C->A',L460I,5
14818: 'C->T',L460L,315
14820: 'A->G',L460L,3
14821: 'C->A',P461T,33
14821: 'C->G',P461A,4
14821: 'C->T',P461S,578
14822: 'C->A',P461Q,13
14822: 'C->G',P461R,1
14822: 'C->T',P461L,2
14823: 'A->C',P461P,6
14823: 'A->G',P461P,12
14823: 'A->T',P461P,36
14824: 'A->G',T462A,3
14825: 'C->T',T462I,1
14826: 'A->G',T462T,33
14826: 'A->T',T462T,9
14827: 'A->C',M463L,6
14827: 'A->G',M463V,96
14828: 'T->C',M463T,15
14829: 'G->A',M463I,71
14829: 'G->C',M463I,57
14829: 'G->T',M463I,6743
14830: 'T->A',C464S,19
14831: 'G->A',C464Y,31
14831: 'G->T',C464F,304
14832: 'T->C',C464C,52
14833: 'G->A',D465N,1
14835: 'T->C',D465D,265
14836: 'A->C',I466L,1
14836: 'A->G',I466V,496
14837: 'T->C',I466T,125
14837: 'T->G',I466S,6
14838: 'C->A',I466I,2
14838: 'C->T',I466I,994
14839: 'A->C',R467R,3
14839: 'A->G',R467G,7
14840: 'G->A',R467K,3
14840: 'G->T',R467I,1
14841: 'A->C',R467S,18
14841: 'A->G',R467R,84
14841: 'A->T',R467S,1
14844: 'A->C',Q468H,2
14844: 'A->G',Q468Q,23
14845: 'C->A',L469I,41
14845: 'C->G',L469V,1
14845: 'C->T',L469L,200
14846: 'T->A',L469Q,2
14846: 'T->C',L469P,1
14847: 'A->C',L469L,1
14847: 'A->G',L469L,35
14848: 'C->A',L470I,2
14848: 'C->G',L470V,1
14848: 'C->T',L470L,288
14849: 'T->A',L470Q,1
14850: 'A->C',L470L,3
14850: 'A->G',L470L,13
14850: 'A->T',L470L,7
14851: 'T->A',F471I,1
14851: 'T->C',F471L,113
14851: 'T->G',F471V,3
14852: 'T->A',F471Y,2
14852: 'T->C',F471S,1
14852: 'T->G',F471C,1
14853: 'T->A',F471L,7
14853: 'T->C',F471F,124
14853: 'T->G',F471L,1
14854: 'G->A',V472I,314
14854: 'G->T',V472L,179
14855: 'T->C',V472A,16
14856: 'A->C',V472V,1
14856: 'A->G',V472V,161
14856: 'A->T',V472V,10
14857: 'G->A',V473I,159
14857: 'G->C',V473L,2
14857: 'G->T',V473F,1154
14858: 'T->A',V473D,1
14858: 'T->C',V473A,41
14858: 'T->G',V473G,3
14859: 'T->A',V473V,14
14859: 'T->C',V473V,41
14859: 'T->G',V473V,4
14861: 'A->C',E474A,4
14862: 'A->C',E474D,2
14862: 'A->G',E474E,15
14862: 'A->T',E474D,8
14863: 'G->A',V475I,59
14864: 'T->C',V475A,2
14865: 'T->A',V475V,5
14865: 'T->C',V475V,22
14866: 'G->A',V476I,16
14866: 'G->C',V476L,9
14866: 'G->T',V476F,4
14867: 'T->C',V476A,14
14867: 'T->G',V476G,3
14868: 'T->A',V476V,7
14868: 'T->C',V476V,9
14868: 'T->G',V476V,1
14869: 'G->A',D477N,16
14869: 'G->T',D477Y,1
14870: 'A->C',D477A,51
14870: 'A->G',D477G,30
14870: 'A->T',D477V,4
14871: 'T->C',D477D,31
14872: 'A->G',K478E,8
14873: 'A->C',K478T,3
14873: 'A->G',K478R,52
14873: 'A->T',K478M,5
14874: 'G->A',K478K,37
14874: 'G->C',K478N,12
14874: 'G->T',K478N,3395
14875: 'T->C',Y479H,41
14875: 'T->G',Y479D,4
14876: 'A->C',Y479S,1
14876: 'A->G',Y479C,3
14877: 'C->T',Y479Y,2015
14878: 'T->C',F480L,1
14878: 'T->G',F480V,1
14879: 'T->C',F480S,1
14880: 'T->A',F480L,2
14880: 'T->C',F480F,14
14881: 'G->A',D481N,107
14881: 'G->T',D481Y,4
14882: 'A->C',D481A,1103
14882: 'A->G',D481G,170
14882: 'A->T',D481V,3
14883: 'T->C',D481D,156
14883: 'T->G',D481E,14
14884: 'T->A',C482S,4
14884: 'T->C',C482R,2
14885: 'G->A',C482Y,241
14885: 'G->T',C482F,28
14886: 'T->C',C482C,11
14886: 'T->G',C482W,2
14887: 'T->C',Y483H,1
14888: 'A->G',Y483C,1
14889: 'C->T',Y483Y,849
14890: 'G->A',D484N,23
14890: 'G->C',D484H,1
14890: 'G->T',D484Y,27
14891: 'A->C',D484A,9
14891: 'A->G',D484G,13
14891: 'A->T',D484V,3
14892: 'T->A',D484E,8
14892: 'T->C',D484D,90
14892: 'T->G',D484E,9
14893: 'G->A',G485S,3
14893: 'G->T',G485C,2
14895: 'T->A',G485G,2
14895: 'T->C',G485G,74
14896: 'G->A',G486S,3
14896: 'G->T',G486C,8
14898: 'C->A',G486G,34
14898: 'C->T',G486G,1229
14902: 'A->C',I488L,6
14902: 'A->G',I488V,282
14902: 'A->T',I488F,4
14903: 'T->C',I488T,24
14903: 'T->G',I488S,6
14904: 'T->A',I488I,2
14904: 'T->C',I488I,32
14905: 'A->C',N489H,2
14905: 'A->G',N489D,1
14906: 'A->C',N489T,29
14906: 'A->G',N489S,47
14907: 'T->A',N489K,12
14907: 'T->C',N489N,103
14907: 'T->G',N489K,2
14908: 'G->A',A490T,1
14908: 'G->T',A490S,5
14909: 'C->T',A490V,1
14910: 'T->A',A490A,13
14910: 'T->C',A490A,406
14911: 'A->G',N491D,24
14911: 'A->T',N491Y,9
14912: 'A->C',N491T,33
14912: 'A->G',N491S,151
14912: 'A->T',N491I,9
14913: 'C->A',N491K,60
14913: 'C->G',N491K,1
14913: 'C->T',N491N,1125
14914: 'C->A',Q492K,18
14915: 'A->G',Q492R,1
14915: 'A->T',Q492L,34
14916: 'A->C',Q492H,33
14916: 'A->G',Q492Q,202
14916: 'A->T',Q492H,37
14917: 'G->A',V493I,14
14917: 'G->T',V493F,1
14919: 'C->A',V493V,21
14919: 'C->T',V493V,1665
14920: 'A->C',I494L,1
14920: 'A->G',I494V,41
14921: 'T->C',I494T,535
14922: 'C->A',I494I,5
14922: 'C->T',I494I,353
14923: 'G->A',V495I,220
14925: 'C->A',V495V,37
14925: 'C->G',V495V,7
14925: 'C->T',V495V,7501
14926: 'A->C',N496H,1
14926: 'A->T',N496Y,1
14927: 'A->C',N496T,2
14927: 'A->G',N496S,47
14928: 'C->A',N496K,5
14928: 'C->T',N496N,567
14930: 'A->G',N497S,9
14931: 'C->A',N497K,28
14931: 'C->T',N497N,1612
14932: 'C->A',L498I,2
14932: 'C->G',L498V,2
14932: 'C->T',L498L,863
14933: 'T->C',L498P,1
14934: 'A->C',L498L,3
14934: 'A->G',L498L,24
14934: 'A->T',L498L,19
14935: 'G->A',D499N,21
14935: 'G->C',D499H,2
14935: 'G->T',D499Y,6
14936: 'A->G',D499G,1
14937: 'C->A',D499E,34
14937: 'C->G',D499E,1
14937: 'C->T',D499D,2657
14939: 'A->G',K500R,3
14940: 'A->G',K500K,168
14943: 'A->C',S501S,7
14943: 'A->G',S501S,130
14943: 'A->T',S501S,5
14944: 'G->C',A502P,16
14944: 'G->T',A502S,10
14946: 'T->A',A502A,7
14946: 'T->C',A502A,45
14946: 'T->G',A502A,12
14947: 'G->A',G503S,34
14948: 'G->T',G503V,2
14949: 'T->C',G503G,206
14950: 'T->C',F504L,1
14950: 'T->G',F504V,2
14952: 'T->C',F504F,230
14955: 'A->C',P505P,3
14955: 'A->G',P505P,276
14955: 'A->T',P505P,9
14956: 'T->A',F506I,1
14956: 'T->C',F506L,30
14958: 'T->A',F506L,4
14958: 'T->C',F506F,34
14960: 'A->T',N507I,138
14961: 'T->C',N507N,697
14963: 'A->G',K508R,55
14964: 'A->G',K508K,316
14965: 'T->A',W509R,1
14966: 'G->T',W509L,11
14967: 'G->C',W509C,1
14967: 'G->T',W509C,57
14968: 'G->A',G510S,3
14970: 'T->C',G510G,74
14972: 'A->G',K511R,7
14972: 'A->T',K511M,1
14973: 'G->A',K511K,331
14973: 'G->T',K511N,6
14974: 'G->T',A512S,17
14975: 'C->A',A512D,1
14975: 'C->T',A512V,1
14976: 'T->A',A512A,2
14976: 'T->C',A512A,57
14976: 'T->G',A512A,7
14977: 'A->C',R513R,4
14977: 'A->G',R513G,1
14978: 'G->A',R513K,1
14978: 'G->T',R513I,3
14979: 'A->G',R513R,165
14980: 'C->A',L514I,20
14980: 'C->G',L514V,1
14980: 'C->T',L514F,579
14982: 'T->C',L514L,37
14984: 'A->G',Y515C,13
14985: 'T->C',Y515Y,19
14988: 'T->C',Y516Y,238
14989: 'G->A',D517N,3
14989: 'G->C',D517H,1
14990: 'A->C',D517A,2
14990: 'A->G',D517G,57
14991: 'T->C',D517D,78
14991: 'T->G',D517E,14
14992: 'T->G',S518A,3
14993: 'C->T',S518L,3
14994: 'A->C',S518S,13
14994: 'A->G',S518S,46
14994: 'A->T',S518S,16
14995: 'A->C',M519L,25
14995: 'A->G',M519V,8
14996: 'T->C',M519T,40
14997: 'G->A',M519I,6
14997: 'G->C',M519I,1
14997: 'G->T',M519I,43
14998: 'A->C',S520R,17
14998: 'A->G',S520G,47
14998: 'A->T',S520C,219
14999: 'G->A',S520N,253
14999: 'G->C',S520T,2
14999: 'G->T',S520I,38
15000: 'T->A',S520R,1
15000: 'T->C',S520S,28
15000: 'T->G',S520R,4
15001: 'T->C',Y521H,57
15002: 'A->G',Y521C,1654
15002: 'A->T',Y521F,18
15003: 'T->C',Y521Y,99
15004: 'G->A',E522K,2
15004: 'G->C',E522Q,19
15005: 'A->C',E522A,9
15005: 'A->G',E522G,96
15005: 'A->T',E522V,2
15006: 'G->A',E522E,139
15006: 'G->C',E522D,4
15006: 'G->T',E522D,300
15007: 'G->A',D523N,121
15007: 'G->C',D523H,4
15007: 'G->T',D523Y,16
15008: 'A->C',D523A,6
15008: 'A->G',D523G,62
15009: 'T->C',D523D,411
15009: 'T->G',D523E,1
15010: 'C->A',Q524K,8
15011: 'A->T',Q524L,5
15012: 'A->G',Q524Q,712
15012: 'A->T',Q524H,1
15013: 'G->A',D525N,40
15014: 'A->G',D525G,1
15015: 'T->A',D525E,3
15015: 'T->C',D525D,119
15016: 'G->A',A526T,7
15016: 'G->T',A526S,565
15017: 'C->A',A526E,38
15017: 'C->T',A526V,1214
15018: 'A->C',A526A,9
15018: 'A->G',A526A,78
15018: 'A->T',A526A,13
15019: 'C->A',L527I,48
15019: 'C->G',L527V,1
15019: 'C->T',L527F,74
15020: 'T->C',L527P,1
15021: 'T->A',L527L,31
15021: 'T->C',L527L,220
15021: 'T->G',L527L,1
15023: 'T->A',F528Y,2
15024: 'C->T',F528F,2462
15025: 'G->A',A529T,581
15025: 'G->T',A529S,1458
15026: 'C->A',A529E,6
15026: 'C->T',A529V,5218
15027: 'A->C',A529A,21
15027: 'A->G',A529A,187
15027: 'A->T',A529A,31
15028: 'T->C',Y530H,43
15029: 'A->C',Y530S,1
15029: 'A->G',Y530C,30
15029: 'A->T',Y530F,2
15030: 'T->C',Y530Y,418
15031: 'A->G',T531A,3
15032: 'C->T',T531I,1
15033: 'A->C',T531T,1
15033: 'A->G',T531T,17
15033: 'A->T',T531T,7
15036: 'A->G',K532K,73
15037: 'C->A',R533S,2
15037: 'C->G',R533G,1
15037: 'C->T',R533C,203
15038: 'G->A',R533H,82
15038: 'G->T',R533L,15
15039: 'T->C',R533R,78
15041: 'A->G',N534S,4
15042: 'T->C',N534N,223
15043: 'G->A',V535I,18
15044: 'T->C',V535A,2
15045: 'C->A',V535V,46
15045: 'C->T',V535V,947
15046: 'A->C',I536L,10
15046: 'A->G',I536V,209
15046: 'A->T',I536F,5
15047: 'T->A',I536N,1
15047: 'T->C',I536T,277
15047: 'T->G',I536S,10
15048: 'C->A',I536I,16
15048: 'C->T',I536I,421
15049: 'C->A',P537T,3
15049: 'C->G',P537A,25
15049: 'C->T',P537S,350
15050: 'C->A',P537H,2
15051: 'T->A',P537P,7
15051: 'T->C',P537P,136
15052: 'A->C',T538P,1
15052: 'A->G',T538A,1
15053: 'C->T',T538I,1
15054: 'T->C',T538T,69
15055: 'A->G',I539V,4
15056: 'T->C',I539T,166
15060: 'T->A',T540T,25
15060: 'T->C',T540T,83
15060: 'T->G',T540T,50
15061: 'C->A',Q541K,27
15063: 'A->G',Q541Q,82
15064: 'A->C',M542L,8
15064: 'A->T',M542L,4
15066: 'G->T',M542I,4
15067: 'A->C',N543H,4
15069: 'T->C',N543N,250
15070: 'C->A',L544I,8
15070: 'C->G',L544V,1
15070: 'C->T',L544F,6
15071: 'T->A',L544H,5
15072: 'T->C',L544L,29
15072: 'T->G',L544L,1
15075: 'G->A',K545K,37
15075: 'G->T',K545N,10
15076: 'T->C',Y546H,12
15077: 'A->G',Y546C,40
15077: 'A->T',Y546F,4
15078: 'T->C',Y546Y,110
15079: 'G->A',A547T,3
15079: 'G->T',A547S,7
15080: 'C->G',A547G,1
15080: 'C->T',A547V,83
15081: 'C->A',A547A,33
15081: 'C->G',A547A,2
15081: 'C->T',A547A,239
15082: 'A->C',I548L,4
15082: 'A->G',I548V,392
15084: 'T->A',I548I,2
15084: 'T->C',I548I,12
15085: 'A->G',S549G,48
15086: 'G->A',S549N,28
15086: 'G->T',S549I,1
15087: 'T->C',S549S,35
15088: 'G->A',A550T,4
15088: 'G->T',A550S,11
15089: 'C->A',A550E,4
15089: 'C->T',A550V,53
15090: 'A->C',A550A,4
15090: 'A->G',A550A,33
15090: 'A->T',A550A,40
15092: 'A->G',K551R,2
15093: 'G->A',K551K,70
15094: 'A->G',N552D,2
15095: 'A->C',N552T,1
15095: 'A->G',N552S,2
15096: 'T->A',N552K,2
15096: 'T->C',N552N,173172
15097: 'A->C',R553R,1
15099: 'A->G',R553R,108
15100: 'G->A',A554T,217
15100: 'G->T',A554S,75
15101: 'C->T',A554V,239
15102: 'T->A',A554A,55
15102: 'T->C',A554A,107
15102: 'T->G',A554A,162
15103: 'C->T',R555C,1
15104: 'G->T',R555L,1
15105: 'C->A',R555R,19
15105: 'C->T',R555R,202
15106: 'A->C',T556P,1
15107: 'C->G',T556S,2
15107: 'C->T',T556I,4
15108: 'C->A',T556T,49
15108: 'C->G',T556T,3
15108: 'C->T',T556T,697
15109: 'G->A',V557I,56
15109: 'G->T',V557L,8
15111: 'A->C',V557V,2
15111: 'A->G',V557V,425
15111: 'A->T',V557V,119
15112: 'G->T',A558S,15
15113: 'C->T',A558V,1
15114: 'T->A',A558A,124
15114: 'T->C',A558A,852
15114: 'T->G',A558A,5
15117: 'T->A',G559G,17
15117: 'T->C',G559G,80
15120: 'C->A',V560V,24
15120: 'C->G',V560V,2
15120: 'C->T',V560V,498
15121: 'T->G',S561A,2
15123: 'T->A',S561S,4
15123: 'T->C',S561S,44
15124: 'A->C',I562L,8
15124: 'A->G',I562V,238
15124: 'A->T',I562F,1
15125: 'T->C',I562T,2
15126: 'C->A',I562I,42
15126: 'C->T',I562I,178
15127: 'T->A',C563S,7
15127: 'T->G',C563G,9
15128: 'G->A',C563Y,1
15128: 'G->T',C563F,72
15129: 'T->C',C563C,70
15130: 'A->G',S564G,1
15131: 'G->T',S564I,1
15132: 'T->C',S564S,180
15134: 'C->T',T565I,4
15135: 'T->C',T565T,436
15136: 'A->G',M566V,1
15137: 'T->G',M566R,2
15138: 'G->A',M566I,9
15138: 'G->C',M566I,4
15138: 'G->T',M566I,122
15139: 'A->G',T567A,1
15139: 'A->T',T567S,1
15140: 'C->T',T567I,3
15141: 'C->A',T567T,54
15141: 'C->G',T567T,8
15141: 'C->T',T567T,2850
15144: 'T->A',N568K,1
15144: 'T->C',N568N,524
15145: 'A->G',R569G,1
15146: 'G->A',R569K,1
15147: 'A->C',R569S,1
15147: 'A->G',R569R,96
15148: 'C->A',Q570K,1
15149: 'A->G',Q570R,1
15149: 'A->T',Q570L,8
15150: 'G->A',Q570Q,55
15150: 'G->C',Q570H,4
15150: 'G->T',Q570H,18
15153: 'T->C',F571F,34
15154: 'C->T',H572Y,145
15155: 'A->T',H572L,4
15156: 'T->C',H572H,362
15157: 'C->A',Q573K,10
15158: 'A->G',Q573R,3
15159: 'A->G',Q573Q,19
15160: 'A->C',K574Q,11
15161: 'A->G',K574R,9
15162: 'A->C',K574N,2
15162: 'A->G',K574K,72
15163: 'T->A',L575I,2
15163: 'T->C',L575L,258
15164: 'T->C',L575S,2
15165: 'A->G',L575L,353
15165: 'A->T',L575F,2
15166: 'T->C',L576L,60
15167: 'T->C',L576S,2
15168: 'G->A',L576L,1382
15170: 'A->G',K577R,1
15171: 'A->G',K577K,155
15171: 'A->T',K577N,1
15172: 'T->A',S578T,6
15172: 'T->G',S578A,14
15173: 'C->T',S578L,7
15174: 'A->C',S578S,6
15174: 'A->G',S578S,44
15174: 'A->T',S578S,43
15175: 'A->C',I579L,6
15175: 'A->G',I579V,21
15175: 'A->T',I579L,3
15176: 'T->C',I579T,3
15177: 'A->C',I579I,7
15177: 'A->G',I579M,34
15177: 'A->T',I579I,2
15178: 'G->T',A580S,22
15179: 'C->T',A580V,4
15180: 'C->A',A580A,33
15180: 'C->G',A580A,4
15180: 'C->T',A580A,380
15181: 'G->A',A581T,344
15181: 'G->T',A581S,556
15182: 'C->A',A581D,1
15182: 'C->T',A581V,162
15183: 'C->A',A581A,39
15183: 'C->T',A581A,209
15184: 'A->G',T582A,2
15185: 'C->A',T582N,8
15185: 'C->T',T582I,74
15186: 'T->C',T582T,17
15186: 'T->G',T582T,2
15187: 'A->C',R583R,10
15187: 'A->G',R583G,613
15188: 'G->A',R583K,26
15188: 'G->C',R583T,10
15188: 'G->T',R583I,1
15189: 'A->C',R583S,9
15189: 'A->G',R583R,692
15190: 'G->A',G584R,22
15191: 'G->A',G584E,17
15191: 'G->T',G584V,4
15192: 'A->C',G584G,32
15192: 'A->G',G584G,1029
15192: 'A->T',G584G,12
15193: 'G->A',A585T,166
15193: 'G->T',A585S,234
15194: 'C->A',A585D,17
15194: 'C->G',A585G,1
15194: 'C->T',A585V,969
15195: 'T->A',A585A,15
15195: 'T->C',A585A,152
15195: 'T->G',A585A,1
15196: 'A->C',T586P,83
15196: 'A->G',T586A,87
15197: 'C->A',T586N,2
15197: 'C->T',T586I,113
15198: 'T->A',T586T,4
15198: 'T->C',T586T,35
15198: 'T->G',T586T,332
15199: 'G->A',V587I,28
15199: 'G->T',V587L,51
15200: 'T->C',V587A,1
15201: 'A->C',V587V,2
15201: 'A->G',V587V,85
15201: 'A->T',V587V,41
15202: 'G->A',V588I,3
15202: 'G->C',V588L,14
15202: 'G->T',V588L,365
15203: 'T->C',V588A,7
15204: 'A->G',V588V,140
15204: 'A->T',V588V,4
15205: 'A->G',I589V,21
15207: 'T->A',I589I,51
15207: 'T->C',I589I,77
15210: 'A->C',G590G,6
15210: 'A->G',G590G,32
15210: 'A->T',G590G,5
15211: 'A->G',T591A,40
15212: 'C->T',T591I,713
15213: 'A->C',T591T,9
15213: 'A->G',T591T,101
15213: 'A->T',T591T,24
15214: 'A->G',S592G,27
15215: 'G->A',S592N,3
15215: 'G->C',S592T,1
15216: 'C->A',S592R,1
15216: 'C->T',S592S,1002
15219: 'A->G',K593K,90
15220: 'T->C',F594L,22
15220: 'T->G',F594V,2
15221: 'T->A',F594Y,1
15221: 'T->G',F594C,107
15222: 'C->A',F594L,10
15222: 'C->T',F594F,1270
15224: 'A->G',Y595C,4
15225: 'T->C',Y595Y,182
15226: 'G->A',G596S,97
15226: 'G->T',G596C,39
15227: 'G->A',G596D,43
15227: 'G->T',G596V,3
15228: 'T->A',G596G,3
15228: 'T->C',G596G,22
15229: 'G->A',G597S,57
15229: 'G->T',G597C,13
15230: 'G->A',G597D,3
15230: 'G->T',G597V,5
15231: 'T->C',G597G,72
15231: 'T->G',G597G,1
15235: 'C->A',H599N,3
15235: 'C->G',H599D,1
15235: 'C->T',H599Y,139
15237: 'C->A',H599Q,32
15237: 'C->T',H599H,11337
15238: 'A->C',N600H,24
15238: 'A->G',N600D,29
15238: 'A->T',N600Y,1
15239: 'A->C',N600T,2
15239: 'A->G',N600S,32
15240: 'C->A',N600K,27
15240: 'C->T',N600N,29594
15241: 'A->G',M601V,5
15241: 'A->T',M601L,2
15242: 'T->A',M601K,2
15242: 'T->C',M601T,15
15243: 'G->A',M601I,184
15243: 'G->C',M601I,3
15243: 'G->T',M601I,2888
15244: 'T->A',L602I,1
15244: 'T->C',L602L,21
15244: 'T->G',L602V,3
15246: 'A->G',L602L,26
15246: 'A->T',L602F,2
15247: 'A->C',K603Q,70
15247: 'A->G',K603E,47
15248: 'A->C',K603T,2
15248: 'A->G',K603R,27
15249: 'A->C',K603N,4
15249: 'A->G',K603K,214
15249: 'A->T',K603N,7
15250: 'A->G',T604A,46
15251: 'C->A',T604N,49
15251: 'C->G',T604S,20
15251: 'C->T',T604I,769
15252: 'T->A',T604T,15
15252: 'T->C',T604T,162
15252: 'T->G',T604T,8
15253: 'G->A',V605I,1136
15253: 'G->C',V605L,4
15253: 'G->T',V605F,52
15254: 'T->C',V605A,122
15254: 'T->G',V605G,44
15255: 'T->C',V605V,58
15255: 'T->G',V605V,1
15256: 'T->C',Y606H,1
15257: 'A->C',Y606S,4
15257: 'A->G',Y606C,281
15257: 'A->T',Y606F,3
15258: 'T->C',Y606Y,290
15259: 'A->C',S607R,4
15259: 'A->G',S607G,41
15259: 'A->T',S607C,1
15260: 'G->A',S607N,38
15260: 'G->C',S607T,2
15260: 'G->T',S607I,576
15261: 'T->A',S607R,197
15261: 'T->C',S607S,96
15261: 'T->G',S607R,1
15262: 'G->A',D608N,22
15262: 'G->C',D608H,4
15262: 'G->T',D608Y,37
15263: 'A->C',D608A,3
15263: 'A->G',D608G,62
15264: 'T->C',D608D,7996
15265: 'G->A',V609I,110
15265: 'G->T',V609L,1
15267: 'A->C',V609V,2
15267: 'A->G',V609V,112
15267: 'A->T',V609V,71
15268: 'G->A',E610K,10
15268: 'G->C',E610Q,1
15269: 'A->C',E610A,42
15269: 'A->G',E610G,25
15269: 'A->T',E610V,4
15270: 'A->C',E610D,7
15270: 'A->G',E610E,18
15270: 'A->T',E610D,1
15271: 'A->C',N611H,6
15271: 'A->G',N611D,11
15271: 'A->T',N611Y,3
15272: 'A->C',N611T,4
15272: 'A->G',N611S,91
15273: 'C->A',N611K,20
15273: 'C->G',N611K,1
15273: 'C->T',N611N,1001
15274: 'C->T',P612S,85
15275: 'C->A',P612H,1
15275: 'C->T',P612L,4
15276: 'T->A',P612P,2456
15276: 'T->C',P612P,158
15276: 'T->G',P612P,17
15277: 'C->A',H613N,7
15277: 'C->G',H613D,2
15277: 'C->T',H613Y,8852
15278: 'A->G',H613R,391
15278: 'A->T',H613L,2
15279: 'C->A',H613Q,49
15279: 'C->G',H613Q,2
15279: 'C->T',H613H,738530
15280: 'C->A',L614I,119
15280: 'C->G',L614V,1
15280: 'C->T',L614F,1068
15282: 'T->A',L614L,1
15282: 'T->C',L614L,23
15282: 'T->G',L614L,1
15283: 'A->G',M615V,40
15284: 'T->A',M615K,1
15284: 'T->C',M615T,10
15285: 'G->A',M615I,10
15285: 'G->C',M615I,8
15285: 'G->T',M615I,318
15288: 'T->A',G616G,1
15288: 'T->C',G616G,23
15288: 'T->G',G616G,4
15290: 'G->T',W617L,4
15293: 'A->T',D618V,1
15294: 'T->C',D618D,550
15296: 'A->G',Y619C,8
15296: 'A->T',Y619F,3
15297: 'T->C',Y619Y,198
15300: 'T->A',P620P,15
15300: 'T->C',P620P,51
15303: 'A->G',K621K,36
15306: 'T->C',C622C,53
15309: 'T->C',D623D,283
15312: 'A->G',R624R,62
15313: 'G->A',A625T,1897
15313: 'G->T',A625S,54
15314: 'C->T',A625V,16
15315: 'C->A',A625A,60
15315: 'C->G',A625A,2
15315: 'C->T',A625A,477
15316: 'A->C',M626L,15
15316: 'A->T',M626L,2
15317: 'T->C',M626T,1
15318: 'G->A',M626I,1
15318: 'G->T',M626I,69
15319: 'C->T',P627S,20
15320: 'C->T',P627L,1
15321: 'T->A',P627P,4
15321: 'T->C',P627P,384
15321: 'T->G',P627P,3
15322: 'A->G',N628D,3
15323: 'A->G',N628S,3
15324: 'C->T',N628N,18801
15325: 'A->C',M629L,1
15325: 'A->G',M629V,33
15326: 'T->C',M629T,202
15327: 'G->A',M629I,25
15327: 'G->C',M629I,1
15327: 'G->T',M629I,2345
15328: 'C->A',L630I,245
15328: 'C->G',L630V,2
15328: 'C->T',L630F,389
15329: 'T->A',L630H,2
15330: 'T->A',L630L,1
15330: 'T->C',L630L,26
15333: 'A->G',R631R,58
15334: 'A->C',I632L,9
15334: 'A->G',I632V,196
15335: 'T->C',I632T,27
15336: 'T->C',I632I,96
15337: 'A->C',M633L,1
15337: 'A->G',M633V,348
15337: 'A->T',M633L,1
15338: 'T->A',M633K,7
15338: 'T->C',M633T,384
15339: 'G->A',M633I,18
15339: 'G->T',M633I,55
15340: 'G->A',A634T,3
15340: 'G->T',A634S,3
15341: 'C->T',A634V,28
15342: 'C->A',A634A,160
15342: 'C->G',A634A,2
15342: 'C->T',A634A,1923
15343: 'T->A',S635T,5
15345: 'A->C',S635S,14
15345: 'A->G',S635S,26
15345: 'A->T',S635S,4
15346: 'C->A',L636I,52
15346: 'C->G',L636V,1
15346: 'C->T',L636F,1814
15347: 'T->A',L636H,4
15347: 'T->G',L636R,10
15348: 'T->A',L636L,8
15348: 'T->C',L636L,71
15348: 'T->G',L636L,2
15349: 'G->A',V637I,231
15349: 'G->C',V637L,5
15349: 'G->T',V637F,18
15350: 'T->C',V637A,72
15351: 'T->A',V637V,8
15351: 'T->C',V637V,143
15351: 'T->G',V637V,25
15352: 'C->T',L638F,2606
15354: 'T->A',L638L,69
15354: 'T->C',L638L,151
15354: 'T->G',L638L,2
15355: 'G->T',A639S,32
15356: 'C->T',A639V,125
15357: 'T->A',A639A,8
15357: 'T->C',A639A,77
15357: 'T->G',A639A,110
15358: 'C->A',R640S,3
15358: 'C->T',R640C,7
15359: 'G->A',R640H,30
15359: 'G->C',R640P,2
15360: 'C->A',R640R,7
15360: 'C->T',R640R,615
15362: 'A->C',K641T,2
15362: 'A->G',K641R,26
15363: 'A->C',K641N,1
15363: 'A->G',K641K,79
15364: 'C->T',H642Y,1
15366: 'T->C',H642H,299
15367: 'A->G',T643A,65
15368: 'C->A',T643K,7
15368: 'C->T',T643I,1164
15369: 'A->G',T643T,45
15369: 'A->T',T643T,5
15370: 'A->G',T644A,6
15371: 'C->A',T644K,4
15371: 'C->G',T644R,1
15371: 'C->T',T644M,1306
15372: 'G->A',T644T,544
15372: 'G->C',T644T,137
15372: 'G->T',T644T,3041
15374: 'G->T',C645F,1
15375: 'T->C',C645C,23
15378: 'T->C',C646C,27
15379: 'A->G',S647G,137
15379: 'A->T',S647C,1
15380: 'G->A',S647N,66
15380: 'G->C',S647T,10
15380: 'G->T',S647I,2432
15381: 'C->A',S647R,55
15381: 'C->T',S647S,294
15382: 'T->C',L648L,15
15382: 'T->G',L648V,34
15383: 'T->C',L648S,22
15383: 'T->G',L648W,6
15384: 'G->A',L648L,182
15384: 'G->T',L648F,246
15385: 'T->A',S649T,1
15385: 'T->C',S649P,84
15385: 'T->G',S649A,7
15386: 'C->T',S649L,127
15387: 'A->C',S649S,11
15387: 'A->G',S649S,17
15387: 'A->T',S649S,1
15388: 'C->A',H650N,9
15388: 'C->T',H650Y,22
15389: 'A->C',H650P,2
15390: 'C->A',H650Q,57
15390: 'C->T',H650H,155
15391: 'C->T',R651C,141
15392: 'G->A',R651H,2
15392: 'G->T',R651L,27
15393: 'T->C',R651R,149
15393: 'T->G',R651R,1
15394: 'T->C',F652L,9
15395: 'T->A',F652Y,1
15396: 'C->A',F652L,3
15396: 'C->G',F652L,2
15396: 'C->T',F652F,300
15397: 'T->C',Y653H,7
15398: 'A->T',Y653F,16
15399: 'T->C',Y653Y,1288
15400: 'A->C',R654R,1
15401: 'G->A',R654K,6
15402: 'A->G',R654R,75
15402: 'A->T',R654S,1
15403: 'T->C',L655L,367
15405: 'A->C',L655F,1
15405: 'A->G',L655L,55
15405: 'A->T',L655F,1
15406: 'G->A',A656T,62
15406: 'G->T',A656S,3425
15407: 'C->G',A656G,1
15407: 'C->T',A656V,905
15408: 'T->C',A656A,76
15411: 'T->C',N657N,133
15414: 'G->A',E658E,23
15414: 'G->T',E658D,4
15415: 'T->A',C659S,2
15416: 'G->T',C659F,2
15417: 'T->C',C659C,37
15418: 'G->T',A660S,112
15419: 'C->T',A660V,12
15420: 'T->A',A660A,10
15420: 'T->C',A660A,63
15420: 'T->G',A660A,113
15421: 'C->A',Q661K,1
15423: 'A->G',Q661Q,102
15425: 'T->C',V662A,2
15426: 'A->C',V662V,2
15426: 'A->G',V662V,475
15426: 'A->T',V662V,16
15427: 'T->A',L663M,2
15427: 'T->C',L663L,126
15429: 'G->A',L663L,53
15429: 'G->C',L663F,1
15430: 'A->G',S664G,2
15431: 'G->A',S664N,6
15432: 'T->C',S664S,137
15434: 'A->G',E665G,1
15435: 'A->C',E665D,21
15435: 'A->G',E665E,857
15435: 'A->T',E665D,3
15436: 'A->C',M666L,27
15436: 'A->G',M666V,491
15436: 'A->T',M666L,4
15437: 'T->C',M666T,256
15438: 'G->A',M666I,87
15438: 'G->C',M666I,19
15438: 'G->T',M666I,2307
15439: 'G->A',V667I,919
15441: 'C->A',V667V,4
15441: 'C->T',V667V,398
15442: 'A->C',M668L,2
15442: 'A->T',M668L,13
15443: 'T->C',M668T,5
15444: 'G->A',M668I,73
15444: 'G->C',M668I,8
15444: 'G->T',M668I,871
15445: 'T->C',C669R,1
15447: 'T->C',C669C,36
15448: 'G->A',G670S,55
15448: 'G->T',G670C,117
15449: 'G->A',G670D,1
15449: 'G->T',G670V,41
15450: 'C->A',G670G,11
15450: 'C->G',G670G,1
15450: 'C->T',G670G,1636
15451: 'G->A',G671S,1044636
15451: 'G->T',G671C,97
15452: 'G->A',G671D,29
15452: 'G->C',G671A,10
15452: 'G->T',G671V,687
15453: 'T->C',G671G,115
15454: 'T->C',S672P,2
15454: 'T->G',S672A,3
15455: 'C->T',S672L,14
15456: 'A->C',S672S,73
15456: 'A->G',S672S,60
15456: 'A->T',S672S,16
15457: 'C->A',L673I,17
15457: 'C->G',L673V,4
15457: 'C->T',L673L,283
15459: 'A->G',L673L,73
15460: 'T->C',Y674H,4
15461: 'A->G',Y674C,1
15461: 'A->T',Y674F,2
15462: 'T->C',Y674Y,36
15463: 'G->A',V675I,257
15463: 'G->T',V675F,127
15464: 'T->C',V675A,2
15465: 'T->A',V675V,6
15465: 'T->C',V675V,25
15465: 'T->G',V675V,2
15468: 'A->G',K676K,33
15469: 'C->T',P677S,22
15470: 'C->T',P677L,7
15471: 'A->C',P677P,23
15471: 'A->G',P677P,39
15471: 'A->T',P677P,39
15472: 'G->A',G678S,1
15472: 'G->T',G678C,1
15474: 'T->C',G678G,118
15477: 'A->C',G679G,34
15477: 'A->G',G679G,196
15477: 'A->T',G679G,686
15479: 'C->A',T680N,2
15479: 'C->G',T680S,1
15480: 'C->A',T680T,163
15480: 'C->G',T680T,2
15480: 'C->T',T680T,3931
15481: 'T->C',S681P,1
15483: 'A->C',S681S,20
15483: 'A->G',S681S,131
15483: 'A->T',S681S,18
15486: 'A->C',S682S,4
15486: 'A->G',S682S,110
15486: 'A->T',S682S,91
15489: 'A->C',G683G,9
15489: 'A->G',G683G,530
15489: 'A->T',G683G,7
15491: 'A->G',D684G,2
15492: 'T->C',D684D,66
15493: 'G->T',A685S,81
15495: 'C->A',A685A,15
15495: 'C->G',A685A,1
15495: 'C->T',A685A,692
15498: 'A->C',T686T,6
15498: 'A->G',T686T,104
15498: 'A->T',T686T,14
15501: 'T->A',T687T,10
15501: 'T->C',T687T,49
15502: 'G->T',A688S,6
15504: 'T->A',A688A,23
15504: 'T->C',A688A,18
15504: 'T->G',A688A,6
15505: 'T->A',Y689N,1
15508: 'G->A',A690T,1
15508: 'G->T',A690S,1
15510: 'T->A',A690A,4
15510: 'T->C',A690A,81
15510: 'T->G',A690A,9
15513: 'T->C',N691N,16
15514: 'A->G',S692G,1
15516: 'T->C',S692S,19
15517: 'G->A',V693I,46
15518: 'T->C',V693A,4
15519: 'T->A',V693V,1
15519: 'T->C',V693V,127
15521: 'T->A',F694Y,11434
15522: 'T->C',F694F,21
15523: 'A->G',N695D,5
15525: 'C->T',N695N,53
15526: 'A->C',I696L,2
15526: 'A->G',I696V,38
15527: 'T->C',I696T,36
15528: 'T->A',I696I,1
15528: 'T->C',I696I,45
15528: 'T->G',I696M,4
15529: 'T->A',C697S,3
15529: 'T->G',C697G,1
15530: 'G->A',C697Y,20
15530: 'G->C',C697S,4
15530: 'G->T',C697F,539
15531: 'T->C',C697C,83
15534: 'A->C',Q698H,1
15534: 'A->G',Q698Q,117
15535: 'G->A',A699T,30
15535: 'G->C',A699P,2
15535: 'G->T',A699S,508
15536: 'C->T',A699V,5
15537: 'T->A',A699A,14
15537: 'T->C',A699A,132
15537: 'T->G',A699A,1
15538: 'G->A',V700I,242
15538: 'G->C',V700L,3
15539: 'T->C',V700A,163
15540: 'C->A',V700V,84
15540: 'C->G',V700V,5
15540: 'C->T',V700V,6595
15541: 'A->G',T701A,17
15541: 'A->T',T701S,1
15542: 'C->T',T701M,11
15543: 'G->A',T701T,332
15543: 'G->C',T701T,1
15543: 'G->T',T701T,2746
15544: 'G->A',A702T,2
15544: 'G->T',A702S,114
15545: 'C->T',A702V,1
15546: 'C->A',A702A,27
15546: 'C->T',A702A,699
15548: 'A->C',N703T,2
15548: 'A->G',N703S,32
15549: 'T->C',N703N,45
15550: 'G->A',V704I,34
15550: 'G->C',V704L,3
15550: 'G->T',V704F,2
15551: 'T->C',V704A,111
15552: 'T->A',V704V,19
15552: 'T->C',V704V,34
15553: 'A->G',N705D,118
15554: 'A->C',N705T,3
15554: 'A->G',N705S,24
15554: 'A->T',N705I,35
15555: 'T->C',N705N,69
15555: 'T->G',N705K,1
15556: 'G->A',A706T,70
15556: 'G->T',A706S,16
15557: 'C->T',A706V,85
15558: 'A->C',A706A,5
15558: 'A->G',A706A,52
15559: 'C->A',L707I,26
15559: 'C->T',L707F,31
15560: 'T->C',L707P,2
15561: 'T->A',L707L,4
15561: 'T->C',L707L,56
15561: 'T->G',L707L,12
15562: 'T->C',L708L,13
15562: 'T->G',L708V,7
15563: 'T->C',L708S,6
15564: 'A->G',L708L,148
15565: 'T->A',S709T,6
15565: 'T->G',S709A,24
15566: 'C->A',S709Y,1
15567: 'T->C',S709S,529
15568: 'A->G',T710A,1
15568: 'A->T',T710S,1
15569: 'C->A',T710N,30
15569: 'C->G',T710S,1
15569: 'C->T',T710I,3542
15570: 'T->A',T710T,1
15570: 'T->C',T710T,58
15570: 'T->G',T710T,1
15571: 'G->A',D711N,65
15571: 'G->T',D711Y,18
15572: 'A->C',D711A,3
15572: 'A->G',D711G,83
15573: 'T->C',D711D,189
15574: 'G->A',G712S,2
15574: 'G->T',G712C,6
15575: 'G->A',G712D,1
15575: 'G->C',G712A,5
15575: 'G->T',G712V,50
15576: 'T->C',G712G,188
15578: 'A->G',N713S,4
15578: 'A->T',N713I,6
15579: 'C->A',N713K,7
15579: 'C->T',N713N,3819
15580: 'A->G',K714E,3
15581: 'A->G',K714R,14
15582: 'A->C',K714N,2
15582: 'A->G',K714K,37
15582: 'A->T',K714N,13
15583: 'A->C',I715L,17
15583: 'A->G',I715V,56
15584: 'T->C',I715T,151
15584: 'T->G',I715S,9
15585: 'T->A',I715I,50
15585: 'T->C',I715I,38
15586: 'G->A',A716T,72
15586: 'G->T',A716S,25
15587: 'C->T',A716V,919
15588: 'C->A',A716A,89
15588: 'C->T',A716A,835
15589: 'G->A',D717N,141
15589: 'G->T',D717Y,10
15590: 'A->C',D717A,33
15590: 'A->G',D717G,22
15590: 'A->T',D717V,1
15591: 'T->A',D717E,2
15591: 'T->C',D717D,555
15591: 'T->G',D717E,2
15592: 'A->C',K718Q,15
15592: 'A->G',K718E,20
15593: 'A->C',K718T,10
15593: 'A->G',K718R,81
15593: 'A->T',K718M,7
15594: 'G->A',K718K,39
15594: 'G->C',K718N,14
15594: 'G->T',K718N,1194
15595: 'T->C',Y719H,14
15595: 'T->G',Y719D,5
15596: 'A->C',Y719S,2
15596: 'A->G',Y719C,1766
15596: 'A->T',Y719F,111
15597: 'T->C',Y719Y,1217
15598: 'G->A',V720I,11600
15598: 'G->C',V720L,3
15598: 'G->T',V720F,405
15599: 'T->A',V720D,3
15599: 'T->C',V720A,168
15599: 'T->G',V720G,24
15600: 'C->A',V720V,21
15600: 'C->G',V720V,4
15600: 'C->T',V720V,324
15601: 'C->A',R721S,6
15601: 'C->G',R721G,27
15601: 'C->T',R721C,199
15602: 'G->A',R721H,141
15602: 'G->C',R721P,3
15602: 'G->T',R721L,12
15603: 'C->A',R721R,6
15603: 'C->G',R721R,2
15603: 'C->T',R721R,770
15604: 'A->C',N722H,31
15604: 'A->G',N722D,59
15604: 'A->T',N722Y,46
15605: 'A->C',N722T,19
15605: 'A->G',N722S,20
15605: 'A->T',N722I,5
15606: 'T->A',N722K,3
15606: 'T->C',N722N,166
15606: 'T->G',N722K,11
15607: 'T->A',L723I,24
15607: 'T->C',L723L,31
15608: 'T->C',L723S,6
15609: 'A->C',L723F,6
15609: 'A->G',L723L,238
15609: 'A->T',L723F,5
15610: 'C->G',Q724E,1
15611: 'A->T',Q724L,17
15612: 'A->C',Q724H,2
15612: 'A->G',Q724Q,29
15612: 'A->T',Q724H,1
15613: 'C->A',H725N,6
15613: 'C->T',H725Y,531
15614: 'A->G',H725R,39
15615: 'C->T',H725H,618
15616: 'A->C',R726R,4
15616: 'A->G',R726G,21
15617: 'G->A',R726K,116
15617: 'G->T',R726I,2
15618: 'A->C',R726S,7
15618: 'A->G',R726R,239
15618: 'A->T',R726S,3
15619: 'C->A',L727I,13
15621: 'T->A',L727L,5
15621: 'T->C',L727L,65
15621: 'T->G',L727L,3
15624: 'T->C',Y728Y,149
15626: 'A->C',E729A,179
15626: 'A->G',E729G,46
15626: 'A->T',E729V,4
15627: 'G->A',E729E,29
15627: 'G->C',E729D,3
15627: 'G->T',E729D,416
15628: 'T->A',C730S,3
15628: 'T->C',C730R,1617
15629: 'G->A',C730Y,64
15629: 'G->C',C730S,1
15629: 'G->T',C730F,615
15630: 'T->C',C730C,706
15630: 'T->G',C730W,1
15631: 'C->A',L731I,10
15631: 'C->T',L731F,10
15633: 'C->A',L731L,44
15633: 'C->T',L731L,96
15635: 'A->T',Y732F,1
15636: 'T->C',Y732Y,88
15637: 'A->C',R733R,14
15638: 'G->A',R733K,14
15639: 'A->G',R733R,48
15640: 'A->C',N734H,3
15640: 'A->G',N734D,176
15640: 'A->T',N734Y,27
15641: 'A->C',N734T,58
15641: 'A->G',N734S,115
15642: 'T->A',N734K,1
15642: 'T->C',N734N,829
15642: 'T->G',N734K,2
15643: 'A->C',R735R,2
15643: 'A->G',R735G,4
15644: 'G->T',R735I,1
15645: 'A->C',R735S,9
15645: 'A->G',R735R,27
15646: 'G->A',D736N,81
15646: 'G->T',D736Y,74
15647: 'A->C',D736A,55
15647: 'A->G',D736G,1873
15647: 'A->T',D736V,2
15648: 'T->C',D736D,121
15648: 'T->G',D736E,13
15649: 'G->A',V737I,153
15649: 'G->T',V737F,43
15650: 'T->C',V737A,122
15651: 'T->A',V737V,3
15651: 'T->C',V737V,80
15651: 'T->G',V737V,8
15652: 'G->A',D738N,23
15652: 'G->C',D738H,2
15652: 'G->T',D738Y,2352
15653: 'A->C',D738A,3
15653: 'A->G',D738G,27
15654: 'C->A',D738E,9
15654: 'C->T',D738D,3968
15655: 'A->C',T739P,9
15655: 'A->G',T739A,28
15656: 'C->A',T739K,4
15656: 'C->T',T739I,2728
15657: 'A->C',T739T,4
15657: 'A->G',T739T,97
15657: 'A->T',T739T,14
15658: 'G->A',D740N,90
15658: 'G->T',D740Y,25
15659: 'A->C',D740A,27
15659: 'A->G',D740G,14
15660: 'C->A',D740E,22
15660: 'C->G',D740E,2
15660: 'C->T',D740D,260
15661: 'T->C',F741L,26
15661: 'T->G',F741V,2
15662: 'T->C',F741S,5
15662: 'T->G',F741C,2
15663: 'T->A',F741L,20
15663: 'T->C',F741F,43
15663: 'T->G',F741L,11
15664: 'G->A',V742M,26
15664: 'G->T',V742L,142
15665: 'T->C',V742A,44
15665: 'T->G',V742G,2
15666: 'G->A',V742V,48
15666: 'G->C',V742V,1
15666: 'G->T',V742V,138
15667: 'A->C',N743H,359
15667: 'A->G',N743D,82
15667: 'A->T',N743Y,6
15668: 'A->C',N743T,54
15668: 'A->G',N743S,71
15668: 'A->T',N743I,90
15669: 'T->A',N743K,3
15669: 'T->C',N743N,244
15669: 'T->G',N743K,1
15670: 'G->A',E744K,2
15671: 'A->C',E744A,36
15671: 'A->G',E744G,106
15671: 'A->T',E744V,38
15672: 'G->A',E744E,86
15672: 'G->C',E744D,57
15672: 'G->T',E744D,3133
15673: 'T->C',F745L,11
15673: 'T->G',F745V,11
15675: 'T->A',F745L,3
15675: 'T->C',F745F,16
15675: 'T->G',F745L,4
15676: 'T->C',Y746H,23
15677: 'A->G',Y746C,483
15678: 'C->T',Y746Y,187
15679: 'G->A',A747T,35
15679: 'G->T',A747S,23
15680: 'C->T',A747V,27
15681: 'A->C',A747A,1
15681: 'A->G',A747A,38
15681: 'A->T',A747A,9
15682: 'T->C',Y748H,36
15683: 'A->T',Y748F,1
15684: 'T->C',Y748Y,281
15685: 'T->C',L749L,24
15685: 'T->G',L749V,1
15686: 'T->C',L749S,1
15687: 'G->A',L749L,50
15688: 'C->A',R750S,73
15688: 'C->T',R750C,184
15689: 'G->A',R750H,162
15689: 'G->T',R750L,39
15690: 'T->C',R750R,16
15690: 'T->G',R750R,1
15692: 'A->G',K751R,21
15693: 'A->G',K751K,17
15694: 'C->A',H752N,2
15695: 'A->T',H752L,2
15696: 'T->A',H752Q,1
15699: 'C->A',F753L,1
15699: 'C->T',F753F,669
15700: 'T->A',S754T,2
15700: 'T->G',S754A,3
15701: 'C->T',S754L,15
15702: 'A->C',S754S,242
15702: 'A->G',S754S,41
15702: 'A->T',S754S,10
15703: 'A->C',M755L,11
15705: 'G->A',M755I,26
15705: 'G->T',M755I,125
15706: 'A->C',M756L,4
15706: 'A->G',M756V,23
15707: 'T->C',M756T,4
15708: 'G->A',M756I,3
15708: 'G->C',M756I,15
15708: 'G->T',M756I,681
15709: 'A->G',I757V,48
15710: 'T->C',I757T,34
15711: 'A->C',I757I,9
15711: 'A->G',I757M,5
15712: 'C->A',L758I,10
15712: 'C->G',L758V,2
15712: 'C->T',L758F,7
15713: 'T->C',L758P,2
15714: 'C->A',L758L,22
15714: 'C->G',L758L,2
15714: 'C->T',L758L,2136
15715: 'T->C',S759P,1
15715: 'T->G',S759A,1
15717: 'T->A',S759S,47
15717: 'T->C',S759S,53
15717: 'T->G',S759S,8
15720: 'C->T',D760D,37229
15723: 'T->C',D761D,112
15724: 'G->A',A762T,48
15724: 'G->T',A762S,3
15726: 'T->A',A762A,213
15726: 'T->C',A762A,76
15726: 'T->G',A762A,7
15727: 'G->A',V763I,61
15727: 'G->C',V763L,110
15727: 'G->T',V763F,37
15728: 'T->C',V763A,10
15729: 'T->A',V763V,15
15729: 'T->C',V763V,40
15729: 'T->G',V763V,3
15732: 'G->A',V764V,64
15732: 'G->T',V764V,563
15733: 'T->C',C765R,1
15734: 'G->A',C765Y,1
15735: 'T->C',C765C,118
15736: 'T->A',F766I,1
15736: 'T->G',F766V,20
15737: 'T->C',F766S,6
15737: 'T->G',F766C,1
15738: 'C->T',F766F,8161
15739: 'A->G',N767D,26
15741: 'T->A',N767K,1
15741: 'T->C',N767N,488
15742: 'A->C',S768R,1
15742: 'A->G',S768G,33
15742: 'A->T',S768C,1
15743: 'G->A',S768N,132
15743: 'G->T',S768I,51
15744: 'C->A',S768R,20
15744: 'C->G',S768R,2
15744: 'C->T',S768S,109
15745: 'A->C',T769P,3
15745: 'A->G',T769A,12
15745: 'A->T',T769S,2
15746: 'C->A',T769N,37
15746: 'C->G',T769S,7
15746: 'C->T',T769I,81
15747: 'T->A',T769T,1
15747: 'T->C',T769T,152
15747: 'T->G',T769T,10
15748: 'T->A',Y770N,2
15748: 'T->C',Y770H,7
15749: 'A->G',Y770C,8
15750: 'T->C',Y770Y,209
15751: 'G->A',A771T,7
15751: 'G->T',A771S,36
15752: 'C->A',A771E,3
15752: 'C->T',A771V,321
15753: 'A->C',A771A,10
15753: 'A->G',A771A,965
15753: 'A->T',A771A,7
15754: 'T->A',S772T,3
15754: 'T->C',S772P,5
15754: 'T->G',S772A,42
15755: 'C->A',S772Y,51
15755: 'C->T',S772F,660
15756: 'T->A',S772S,5
15756: 'T->C',S772S,97
15756: 'T->G',S772S,16
15757: 'C->A',Q773K,33
15758: 'A->C',Q773P,2
15758: 'A->G',Q773R,92
15758: 'A->T',Q773L,26
15759: 'A->C',Q773H,9
15759: 'A->G',Q773Q,16
15759: 'A->T',Q773H,4
15760: 'G->A',G774S,218
15760: 'G->T',G774C,399
15761: 'G->A',G774D,4
15762: 'T->C',G774G,35
15762: 'T->G',G774G,95
15763: 'C->A',L775I,9
15763: 'C->G',L775V,10
15763: 'C->T',L775L,2882
15764: 'T->A',L775Q,13
15765: 'A->C',L775L,10
15765: 'A->G',L775L,60
15765: 'A->T',L775L,18
15766: 'G->A',V776M,6
15766: 'G->T',V776L,20573
15767: 'T->C',V776A,1
15767: 'T->G',V776G,8
15768: 'G->A',V776V,148
15768: 'G->T',V776V,313
15769: 'G->A',A777T,1
15769: 'G->T',A777S,32
15771: 'T->A',A777A,6
15771: 'T->C',A777A,69
15772: 'A->G',S778G,9
15772: 'A->T',S778C,3
15773: 'G->A',S778N,241
15773: 'G->T',S778I,9
15774: 'C->A',S778R,2
15774: 'C->T',S778S,377
15775: 'A->C',I779L,5
15775: 'A->G',I779V,86
15775: 'A->T',I779L,11
15776: 'T->C',I779T,15
15777: 'A->G',I779M,24
15777: 'A->T',I779I,1
15778: 'A->G',K780E,18
15779: 'A->C',K780T,31
15779: 'A->G',K780R,1032
15780: 'G->A',K780K,116
15780: 'G->T',K780N,35
15781: 'A->G',N781D,6
15782: 'A->G',N781S,47
15782: 'A->T',N781I,1
15783: 'C->A',N781K,3
15783: 'C->G',N781K,7
15783: 'C->T',N781N,1425
15784: 'T->C',F782L,25
15784: 'T->G',F782V,401
15785: 'T->G',F782C,4
15786: 'T->C',F782F,833
15788: 'A->G',K783R,9
15788: 'A->T',K783M,1
15789: 'G->A',K783K,52
15789: 'G->T',K783N,59
15790: 'T->G',S784A,1
15791: 'C->T',S784L,1
15792: 'A->C',S784S,7
15792: 'A->G',S784S,176
15792: 'A->T',S784S,28
15793: 'G->A',V785I,5
15793: 'G->C',V785L,2
15793: 'G->T',V785F,1
15794: 'T->C',V785A,8
15795: 'T->A',V785V,2
15795: 'T->C',V785V,28
15795: 'T->G',V785V,3
15796: 'C->A',L786I,4
15798: 'T->C',L786L,30
15801: 'T->C',Y787Y,26
15804: 'T->C',Y788Y,214
15805: 'C->A',Q789K,2
15805: 'C->G',Q789E,1
15807: 'A->C',Q789H,1
15807: 'A->G',Q789Q,63
15810: 'C->T',N790N,4961
15811: 'A->G',N791D,1
15812: 'A->C',N791T,2
15812: 'A->G',N791S,26
15813: 'T->C',N791N,97
15814: 'G->A',V792I,35
15814: 'G->C',V792L,3
15814: 'G->T',V792F,7
15815: 'T->C',V792A,7
15816: 'T->C',V792V,32
15816: 'T->G',V792V,2
15817: 'T->C',F793L,3
15818: 'T->A',F793Y,3
15819: 'T->A',F793L,63
15819: 'T->C',F793F,30
15820: 'A->C',M794L,1
15820: 'A->G',M794V,9
15820: 'A->T',M794L,2
15821: 'T->C',M794T,4
15822: 'G->A',M794I,10
15822: 'G->C',M794I,1
15822: 'G->T',M794I,18
15823: 'T->C',S795P,7
15823: 'T->G',S795A,3
15824: 'C->A',S795Y,12
15824: 'C->G',S795C,18
15824: 'C->T',S795F,591
15825: 'T->A',S795S,29
15825: 'T->C',S795S,146
15825: 'T->G',S795S,5
15826: 'G->A',E796K,11
15827: 'A->C',E796A,12
15827: 'A->G',E796G,7
15827: 'A->T',E796V,2
15828: 'A->C',E796D,37
15828: 'A->G',E796E,61
15828: 'A->T',E796D,6
15829: 'G->A',A797T,53
15829: 'G->C',A797P,2
15829: 'G->T',A797S,74
15830: 'C->A',A797E,58
15830: 'C->T',A797V,232
15831: 'A->C',A797A,4
15831: 'A->G',A797A,18
15831: 'A->T',A797A,115
15833: 'A->G',K798R,2
15833: 'A->T',K798I,1
15834: 'A->G',K798K,132
15836: 'G->A',C799Y,9
15836: 'G->T',C799F,30
15837: 'T->C',C799C,56
15840: 'G->T',W800C,1
15841: 'A->G',T801A,74
15841: 'A->T',T801S,4
15842: 'C->A',T801N,107
15842: 'C->G',T801S,6
15842: 'C->T',T801I,445
15843: 'T->A',T801T,82
15843: 'T->C',T801T,89
15843: 'T->G',T801T,4
15844: 'G->A',E802K,8
15845: 'A->C',E802A,11
15845: 'A->G',E802G,20
15845: 'A->T',E802V,2
15846: 'G->A',E802E,112
15846: 'G->C',E802D,7
15846: 'G->T',E802D,64
15847: 'A->C',T803P,15
15847: 'A->G',T803A,84
15847: 'A->T',T803S,8
15848: 'C->A',T803N,112
15848: 'C->G',T803S,4
15848: 'C->T',T803I,2064
15849: 'T->A',T803T,26
15849: 'T->C',T803T,4351
15849: 'T->G',T803T,29
15850: 'G->A',D804N,76
15850: 'G->C',D804H,4
15850: 'G->T',D804Y,258
15851: 'A->C',D804A,16
15851: 'A->G',D804G,54
15852: 'C->A',D804E,28
15852: 'C->T',D804D,316
15853: 'C->A',L805I,56
15853: 'C->G',L805V,3
15853: 'C->T',L805F,81
15854: 'T->A',L805H,4
15854: 'T->C',L805P,13
15854: 'T->G',L805R,42
15855: 'T->A',L805L,6
15855: 'T->C',L805L,104
15855: 'T->G',L805L,2
15856: 'A->G',T806A,34
15856: 'A->T',T806S,2
15857: 'C->A',T806N,27
15857: 'C->G',T806S,54
15857: 'C->T',T806I,2045
15858: 'T->A',T806T,7
15858: 'T->C',T806T,54
15859: 'A->G',K807E,25
15860: 'A->C',K807T,3
15860: 'A->G',K807R,208
15860: 'A->T',K807I,2
15861: 'A->C',K807N,68
15861: 'A->G',K807K,40
15861: 'A->T',K807N,2
15862: 'G->C',G808R,14
15863: 'G->C',G808A,1
15864: 'A->C',G808G,1
15864: 'A->G',G808G,37
15865: 'C->A',P809T,1
15865: 'C->T',P809S,14
15866: 'C->G',P809R,25
15866: 'C->T',P809L,1
15867: 'T->A',P809P,13
15867: 'T->C',P809P,36
15867: 'T->G',P809P,92
15868: 'C->A',H810N,1
15868: 'C->G',H810D,9
15868: 'C->T',H810Y,84
15869: 'A->G',H810R,35
15869: 'A->T',H810L,2
15870: 'T->A',H810Q,2
15870: 'T->C',H810H,230
15870: 'T->G',H810Q,4
15871: 'G->A',E811K,2
15872: 'A->G',E811G,2
15873: 'A->C',E811D,4
15873: 'A->G',E811E,129
15875: 'T->A',F812Y,2
15875: 'T->G',F812C,1
15876: 'T->C',F812F,16
15877: 'T->G',C813G,10
15879: 'C->T',C813C,997
15880: 'T->G',S814A,1
15881: 'C->A',S814Y,1
15882: 'T->A',S814S,1
15882: 'T->C',S814S,57
15882: 'T->G',S814S,7975
15885: 'A->G',Q815Q,62
15886: 'C->T',H816Y,78
15887: 'A->G',H816R,14
15887: 'A->T',H816L,5
15888: 'T->A',H816Q,7
15888: 'T->C',H816H,666
15889: 'A->T',T817S,1
15890: 'C->T',T817I,15
15891: 'A->C',T817T,6
15891: 'A->G',T817T,65
15891: 'A->T',T817T,3
15892: 'A->C',M818L,32
15892: 'A->G',M818V,1050
15892: 'A->T',M818L,5
15893: 'T->A',M818K,2
15893: 'T->C',M818T,21
15893: 'T->G',M818R,1
15894: 'G->A',M818I,12
15894: 'G->T',M818I,180
15895: 'C->A',L819I,20
15895: 'C->G',L819V,13
15895: 'C->T',L819L,750
15896: 'T->C',L819P,1
15897: 'A->C',L819L,8
15897: 'A->G',L819L,11
15897: 'A->T',L819L,3
15898: 'G->A',V820I,54
15898: 'G->T',V820F,93
15899: 'T->C',V820A,23
15900: 'T->A',V820V,1
15900: 'T->C',V820V,183
15900: 'T->G',V820V,1
15901: 'A->C',K821Q,5
15901: 'A->G',K821E,20
15902: 'A->C',K821T,4
15902: 'A->G',K821R,81
15902: 'A->T',K821I,1
15903: 'A->G',K821K,85
15903: 'A->T',K821N,1
15904: 'C->A',Q822K,8
15904: 'C->G',Q822E,30
15905: 'A->C',Q822P,1
15905: 'A->G',Q822R,216
15905: 'A->T',Q822L,382
15906: 'G->A',Q822Q,123
15906: 'G->C',Q822H,101
15906: 'G->T',Q822H,8412
15907: 'G->A',G823S,220
15907: 'G->C',G823R,1
15907: 'G->T',G823C,1550
15908: 'G->A',G823D,153
15908: 'G->T',G823V,602
15909: 'T->A',G823G,1
15909: 'T->C',G823G,140
15910: 'G->A',D824N,14
15910: 'G->C',D824H,11
15910: 'G->T',D824Y,2415
15911: 'A->C',D824A,13
15911: 'A->G',D824G,175
15911: 'A->T',D824V,3
15912: 'T->A',D824E,10
15912: 'T->C',D824D,124
15912: 'T->G',D824E,11
15913: 'G->A',D825N,18
15913: 'G->T',D825Y,57
15914: 'A->C',D825A,11
15914: 'A->G',D825G,69
15914: 'A->T',D825V,1
15915: 'T->C',D825D,115
15915: 'T->G',D825E,12
15916: 'T->C',Y826H,13
15917: 'A->G',Y826C,27
15917: 'A->T',Y826F,3
15918: 'T->C',Y826Y,122
15919: 'G->A',V827M,216
15919: 'G->T',V827L,151
15920: 'T->C',V827A,5
15921: 'G->A',V827V,578
15921: 'G->C',V827V,6
15921: 'G->T',V827V,1118
15922: 'T->A',Y828N,1
15922: 'T->C',Y828H,19
15923: 'A->G',Y828C,19
15924: 'C->T',Y828Y,2764
15925: 'C->A',L829I,23
15925: 'C->G',L829V,2
15925: 'C->T',L829F,1897
15926: 'T->A',L829H,5
15927: 'T->A',L829L,1
15927: 'T->C',L829L,52
15927: 'T->G',L829L,45
15928: 'C->T',P830S,635
15929: 'C->A',P830H,3
15929: 'C->T',P830L,15
15930: 'T->A',P830P,6
15930: 'T->C',P830P,152
15930: 'T->G',P830P,3
15931: 'T->A',Y831N,5
15931: 'T->C',Y831H,285
15932: 'A->G',Y831C,198
15933: 'C->T',Y831Y,2285
15934: 'C->G',P832A,1
15934: 'C->T',P832S,6
15935: 'C->T',P832L,14
15936: 'A->C',P832P,38
15936: 'A->G',P832P,200
15936: 'A->T',P832P,46
15937: 'G->A',D833N,70
15937: 'G->C',D833H,9
15937: 'G->T',D833Y,5
15938: 'A->C',D833A,2
15938: 'A->G',D833G,1
15939: 'T->A',D833E,3
15939: 'T->C',D833D,949
15939: 'T->G',D833E,9
15940: 'C->A',P834T,3
15940: 'C->G',P834A,1
15940: 'C->T',P834S,55
15941: 'C->T',P834L,22
15942: 'A->C',P834P,23
15942: 'A->G',P834P,414
15942: 'A->T',P834P,141
15943: 'T->C',S835P,8
15943: 'T->G',S835A,6
15944: 'C->T',S835L,2
15945: 'A->G',S835S,73
15945: 'A->T',S835S,23
15946: 'A->C',R836R,25
15948: 'A->G',R836R,62
15949: 'A->C',I837L,46
15949: 'A->G',I837V,97
15950: 'T->C',I837T,12
15951: 'C->A',I837I,29
15951: 'C->T',I837I,1165
15952: 'C->A',L838I,48595
15952: 'C->G',L838V,1
15952: 'C->T',L838L,2905
15954: 'A->C',L838L,1
15954: 'A->G',L838L,51
15954: 'A->T',L838L,20
15956: 'G->A',G839E,1
15957: 'G->A',G839G,586
15957: 'G->C',G839G,3
15957: 'G->T',G839G,1427
15958: 'G->A',A840T,14
15958: 'G->T',A840S,31
15959: 'C->G',A840G,2
15959: 'C->T',A840V,2
15960: 'C->A',A840A,846
15960: 'C->G',A840A,15
15960: 'C->T',A840A,6379
15961: 'G->A',G841S,79
15963: 'C->A',G841G,6
15963: 'C->G',G841G,1
15963: 'C->T',G841G,535
15965: 'G->T',C842F,4
15966: 'T->C',C842C,75
15969: 'T->C',F843F,380
15970: 'G->A',V844I,8
15970: 'G->T',V844L,51
15971: 'T->C',V844A,4
15972: 'A->G',V844V,2005
15972: 'A->T',V844V,14
15973: 'G->A',D845N,2
15973: 'G->C',D845H,1
15973: 'G->T',D845Y,8
15974: 'A->C',D845A,2
15975: 'T->A',D845E,7
15975: 'T->C',D845D,577
15976: 'G->A',D846N,8
15976: 'G->C',D846H,4
15976: 'G->T',D846Y,11
15977: 'A->C',D846A,9
15977: 'A->G',D846G,54
15978: 'T->C',D846D,1245
15978: 'T->G',D846E,9
15979: 'A->G',I847V,219
15981: 'C->A',I847I,31
15981: 'C->T',I847I,1744
15982: 'G->A',V848I,433
15982: 'G->C',V848L,1
15982: 'G->T',V848L,631
15983: 'T->G',V848G,1
15984: 'A->C',V848V,1
15984: 'A->G',V848V,135
15984: 'A->T',V848V,346
15986: 'A->G',K849R,7
15987: 'A->G',K849K,32
15988: 'A->G',T850A,31
15989: 'C->T',T850I,14
15990: 'A->G',T850T,55
15990: 'A->T',T850T,4
15991: 'G->C',D851H,1
15992: 'A->T',D851V,1
15993: 'T->C',D851D,101
15994: 'G->A',G852S,6
15994: 'G->T',G852C,6
15996: 'T->C',G852G,107
15996: 'T->G',G852G,2
15997: 'A->G',T853A,1
15999: 'A->C',T853T,3
15999: 'A->G',T853T,74
16000: 'C->T',L854F,3
16001: 'T->A',L854H,1
16002: 'T->A',L854L,37
16002: 'T->C',L854L,19
16003: 'A->G',M855V,74
16005: 'G->A',M855I,1
16005: 'G->T',M855I,59
16006: 'A->C',I856L,18
16006: 'A->G',I856V,131
16007: 'T->A',I856N,1
16007: 'T->C',I856T,31
16008: 'T->A',I856I,30
16008: 'T->C',I856I,42
16008: 'T->G',I856M,14
16011: 'A->G',E857E,241
16012: 'C->A',R858R,23
16013: 'G->T',R858L,3
16014: 'G->A',R858R,294
16014: 'G->C',R858R,2
16014: 'G->T',R858R,533
16015: 'T->C',F859L,2
16016: 'T->A',F859Y,2
16017: 'C->A',F859L,2
16017: 'C->T',F859F,958
16020: 'G->A',V860V,113
16020: 'G->T',V860V,73
16023: 'T->A',S861S,18
16023: 'T->C',S861S,43
16023: 'T->G',S861S,7
16024: 'T->C',L862L,42
16025: 'T->C',L862S,1
16026: 'A->G',L862L,1262
16027: 'G->A',A863T,6
16028: 'C->A',A863D,1
16029: 'T->A',A863A,1
16029: 'T->C',A863A,81
16030: 'A->C',I864L,3
16030: 'A->G',I864V,39
16030: 'A->T',I864L,2
16032: 'A->C',I864I,1
16032: 'A->G',I864M,2
16032: 'A->T',I864I,3
16033: 'G->A',D865N,3
16034: 'A->C',D865A,4
16034: 'A->G',D865G,1
16035: 'T->C',D865D,108
16036: 'G->T',A866S,3
16038: 'T->A',A866A,7
16038: 'T->C',A866A,55
16038: 'T->G',A866A,43
16039: 'T->C',Y867H,1
16041: 'C->T',Y867Y,488
16042: 'C->T',P868S,3
16043: 'C->T',P868L,2
16044: 'A->C',P868P,21
16044: 'A->G',P868P,51
16044: 'A->T',P868P,1839
16045: 'C->T',L869F,363
16047: 'T->A',L869L,9
16047: 'T->C',L869L,41
16048: 'A->G',T870A,45
16049: 'C->G',T870S,11
16049: 'C->T',T870I,2795
16050: 'T->A',T870T,5
16050: 'T->C',T870T,123
16050: 'T->G',T870T,1
16052: 'A->G',K871R,19
16053: 'A->G',K871K,52
16054: 'C->A',H872N,35
16054: 'C->T',H872Y,1103
16056: 'T->C',H872H,1998
16056: 'T->G',H872Q,2
16057: 'C->A',P873T,17
16057: 'C->G',P873A,1
16057: 'C->T',P873S,373
16058: 'C->A',P873H,64
16058: 'C->T',P873L,47
16059: 'T->A',P873P,9
16059: 'T->C',P873P,39
16059: 'T->G',P873P,1
16060: 'A->C',N874H,8
16060: 'A->G',N874D,7
16061: 'A->C',N874T,12
16061: 'A->G',N874S,68
16062: 'T->A',N874K,9
16062: 'T->C',N874N,226
16062: 'T->G',N874K,24
16063: 'C->A',Q875K,46
16063: 'C->G',Q875E,10
16064: 'A->G',Q875R,177
16064: 'A->T',Q875L,4
16065: 'G->A',Q875Q,223
16065: 'G->C',Q875H,1
16065: 'G->T',Q875H,157
16066: 'G->A',E876K,4
16067: 'A->C',E876A,2
16067: 'A->G',E876G,45
16067: 'A->T',E876V,1
16068: 'G->A',E876E,37
16068: 'G->C',E876D,3
16068: 'G->T',E876D,503
16069: 'T->C',Y877H,2
16070: 'A->G',Y877C,152
16070: 'A->T',Y877F,3
16071: 'T->C',Y877Y,46
16072: 'G->A',A878T,31
16072: 'G->C',A878P,1
16072: 'G->T',A878S,70
16073: 'C->T',A878V,674
16074: 'T->A',A878A,3
16074: 'T->C',A878A,67
16074: 'T->G',A878A,1
16075: 'G->A',D879N,4018
16075: 'G->C',D879H,2
16075: 'G->T',D879Y,2507
16076: 'A->C',D879A,19
16076: 'A->G',D879G,504
16076: 'A->T',D879V,6
16077: 'T->C',D879D,248
16078: 'G->A',V880I,241
16078: 'G->C',V880L,10
16078: 'G->T',V880F,114
16079: 'T->C',V880A,114
16080: 'C->A',V880V,152
16080: 'C->G',V880V,1
16080: 'C->T',V880V,301
16081: 'T->C',F881L,1
16081: 'T->G',F881V,1
16083: 'T->C',F881F,256
16084: 'C->A',H882N,1
16084: 'C->T',H882Y,129
16085: 'A->G',H882R,789
16085: 'A->T',H882L,2
16086: 'T->C',H882H,282
16087: 'T->A',L883M,1
16087: 'T->C',L883L,34
16087: 'T->G',L883V,1
16089: 'G->A',L883L,263
16089: 'G->C',L883F,1
16089: 'G->T',L883F,14
16091: 'A->G',Y884C,9
16092: 'C->T',Y884Y,4094
16093: 'T->A',L885I,16
16093: 'T->C',L885L,10
16093: 'T->G',L885V,38
16094: 'T->C',L885S,4
16095: 'A->C',L885F,1
16095: 'A->G',L885L,117
16097: 'A->G',Q886R,4
16098: 'A->C',Q886H,1
16098: 'A->G',Q886Q,54
16101: 'C->T',Y887Y,212
16102: 'A->G',I888V,18
16102: 'A->T',I888L,2
16103: 'T->C',I888T,3
16105: 'A->C',R889R,23
16105: 'A->G',R889G,1
16106: 'G->A',R889K,145
16107: 'A->C',R889S,2
16107: 'A->G',R889R,16
16108: 'A->C',K890Q,1
16109: 'A->G',K890R,42
16110: 'G->A',K890K,66
16110: 'G->T',K890N,23
16111: 'C->A',L891I,11
16111: 'C->G',L891V,1
16111: 'C->T',L891L,4676
16113: 'A->G',L891L,21
16114: 'C->A',H892N,2
16114: 'C->T',H892Y,212
16115: 'A->C',H892P,2
16115: 'A->G',H892R,4
16116: 'T->A',H892Q,1
16116: 'T->C',H892H,83
16116: 'T->G',H892Q,1
16117: 'G->A',D893N,19
16117: 'G->C',D893H,3
16117: 'G->T',D893Y,1105
16118: 'A->C',D893A,3
16118: 'A->G',D893G,3
16118: 'A->T',D893V,2
16119: 'T->A',D893E,3
16119: 'T->C',D893D,113
16120: 'G->A',E894K,22
16121: 'A->C',E894A,4
16121: 'A->G',E894G,1
16121: 'A->T',E894V,1
16122: 'G->A',E894E,38
16122: 'G->C',E894D,8
16122: 'G->T',E894D,70
16123: 'T->C',L895L,36
16125: 'A->G',L895L,48
16125: 'A->T',L895F,1
16126: 'A->G',T896A,6
16127: 'C->A',T896K,6
16127: 'C->T',T896I,99
16128: 'A->G',T896T,146
16128: 'A->T',T896T,13
16129: 'G->A',G897R,2
16130: 'G->A',G897E,4
16131: 'A->C',G897G,9
16131: 'A->G',G897G,58
16131: 'A->T',G897G,3
16133: 'A->G',H898R,13
16134: 'C->T',H898H,511
16135: 'A->C',M899L,28
16135: 'A->G',M899V,140
16135: 'A->T',M899L,21
16137: 'G->A',M899I,179
16137: 'G->T',M899I,176
16138: 'T->C',L900L,68
16140: 'A->G',L900L,196
16141: 'G->A',D901N,4
16141: 'G->T',D901Y,38
16142: 'A->C',D901A,2
16142: 'A->G',D901G,5
16143: 'C->T',D901D,105
16144: 'A->C',M902L,2
16144: 'A->G',M902V,13
16145: 'T->C',M902T,30
16146: 'G->A',M902I,19
16146: 'G->T',M902I,22
16148: 'A->G',Y903C,3
16148: 'A->T',Y903F,1
16149: 'T->C',Y903Y,66
16150: 'T->C',S904P,2
16150: 'T->G',S904A,4
16152: 'T->C',S904S,7
16152: 'T->G',S904S,1
16153: 'G->A',V905I,282
16154: 'T->C',V905A,29
16155: 'T->A',V905V,4
16155: 'T->C',V905V,59
16156: 'A->G',M906V,66
16156: 'A->T',M906L,1
16158: 'G->A',M906I,1
16158: 'G->T',M906I,291
16159: 'C->T',L907F,1
16161: 'T->A',L907L,2
16161: 'T->C',L907L,37
16162: 'A->G',T908A,27
16163: 'C->A',T908N,14
16163: 'C->G',T908S,31
16163: 'C->T',T908I,848
16164: 'T->A',T908T,6
16164: 'T->C',T908T,41
16164: 'T->G',T908T,1
16165: 'A->C',N909H,2
16165: 'A->G',N909D,4
16166: 'A->C',N909T,13
16166: 'A->G',N909S,26
16166: 'A->T',N909I,1
16167: 'T->C',N909N,40
16168: 'G->A',D910N,12
16168: 'G->T',D910Y,43
16169: 'A->C',D910A,54
16169: 'A->G',D910G,83
16170: 'T->C',D910D,1727
16171: 'A->G',N911D,9
16172: 'A->C',N911T,8
16172: 'A->G',N911S,58
16173: 'C->A',N911K,48
16173: 'C->T',N911N,3544
16174: 'A->G',T912A,9
16175: 'C->A',T912N,87
16175: 'C->T',T912I,492
16176: 'T->A',T912T,42
16176: 'T->C',T912T,738530
16176: 'T->G',T912T,17
16177: 'T->A',S913T,12
16177: 'T->C',S913P,1
16177: 'T->G',S913A,13
16178: 'C->T',S913L,1058
16179: 'A->C',S913S,2
16179: 'A->G',S913S,54
16179: 'A->T',S913S,63
16180: 'A->C',R914R,28
16180: 'A->G',R914G,4
16180: 'A->T',R914W,1
16181: 'G->A',R914K,125
16181: 'G->T',R914M,106
16182: 'G->A',R914R,56
16182: 'G->T',R914S,10
16184: 'A->G',Y915C,12
16185: 'T->C',Y915Y,72
16187: 'G->T',W916L,8
16188: 'G->C',W916C,1
16188: 'G->T',W916C,78
16189: 'G->A',E917K,6
16190: 'A->C',E917A,10
16190: 'A->G',E917G,2
16191: 'A->G',E917E,15
16191: 'A->T',E917D,2
16192: 'C->A',P918T,23
16192: 'C->T',P918S,1325
16193: 'C->A',P918H,83
16193: 'C->G',P918R,4
16193: 'C->T',P918L,455
16194: 'T->A',P918P,27
16194: 'T->C',P918P,464
16194: 'T->G',P918P,2
16195: 'G->A',E919K,4
16196: 'A->C',E919A,1
16196: 'A->G',E919G,13
16197: 'G->A',E919E,41
16197: 'G->T',E919D,515
16198: 'T->A',F920I,2
16198: 'T->C',F920L,2
16200: 'T->C',F920F,100
16202: 'A->T',Y921F,2
16203: 'T->C',Y921Y,325
16204: 'G->A',E922K,35
16204: 'G->C',E922Q,2
16205: 'A->C',E922A,24
16205: 'A->G',E922G,7
16206: 'G->A',E922E,92
16206: 'G->C',E922D,2
16206: 'G->T',E922D,1046
16207: 'G->A',A923T,80
16207: 'G->T',A923S,303
16208: 'C->A',A923D,110
16208: 'C->G',A923G,5
16208: 'C->T',A923V,565
16209: 'T->A',A923A,4
16209: 'T->C',A923A,125
16209: 'T->G',A923A,1
16210: 'A->G',M924V,2
16210: 'A->T',M924L,9
16211: 'T->C',M924T,3
16211: 'T->G',M924R,42
16212: 'G->A',M924I,2
16212: 'G->C',M924I,1
16212: 'G->T',M924I,3
16213: 'T->C',Y925H,49
16215: 'C->T',Y925Y,506


==> data/MutationSummary_10312021/Spike_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
19690: 'G->A',V1129I,168
21541: 'C->A',L118I,7
21563: 'A->G',M1V,1
21564: 'T->A',M1K,5
21565: 'G->A',M1I,1
21565: 'G->T',M1I,5
21566: 'T->C',F2L,26
21566: 'T->G',F2V,7
21567: 'T->A',F2Y,1
21567: 'T->C',F2S,181
21568: 'T->A',F2L,266
21568: 'T->G',F2L,4
21569: 'G->A',V3I,76
21569: 'G->C',V3L,2
21569: 'G->T',V3F,49
21570: 'T->A',V3D,3
21570: 'T->C',V3A,30
21570: 'T->G',V3G,1023
21571: 'T->A',V3V,1
21571: 'T->C',V3V,117
21571: 'T->G',V3V,80
21572: 'T->A',F4I,137
21572: 'T->C',F4L,10
21572: 'T->G',F4V,2
21573: 'T->A',F4Y,3
21573: 'T->C',F4S,16
21573: 'T->G',F4C,3
21574: 'T->A',F4L,3
21574: 'T->C',F4F,66
21574: 'T->G',F4L,2
21575: 'C->A',L5I,19
21575: 'C->G',L5V,1
21575: 'C->T',L5F,67699
21576: 'T->C',L5P,1
21576: 'T->G',L5R,2
21577: 'T->A',L5L,3
21577: 'T->C',L5L,67
21577: 'T->G',L5L,14
21578: 'G->A',V6I,197
21578: 'G->C',V6L,36
21578: 'G->T',V6F,1376
21579: 'T->C',V6A,767
21579: 'T->G',V6G,2
21580: 'T->A',V6V,4
21580: 'T->C',V6V,93
21580: 'T->G',V6V,3
21581: 'T->A',L7I,62
21581: 'T->C',L7L,25
21581: 'T->G',L7V,1
21582: 'T->C',L7S,10
21583: 'A->C',L7F,2
21583: 'A->G',L7L,1085
21583: 'A->T',L7F,18
21584: 'T->A',L8M,2
21584: 'T->C',L8L,42
21584: 'T->G',L8V,229
21585: 'T->C',L8S,3
21585: 'T->G',L8W,16
21586: 'G->A',L8L,196
21586: 'G->C',L8F,47
21586: 'G->T',L8F,452
21587: 'C->A',P9T,37
21587: 'C->T',P9S,508
21588: 'C->A',P9Q,11
21588: 'C->G',P9R,6
21588: 'C->T',P9L,1036
21589: 'A->C',P9P,7
21589: 'A->G',P9P,90
21589: 'A->T',P9P,1
21590: 'C->A',L10I,41
21590: 'C->G',L10V,12
21590: 'C->T',L10L,615
21591: 'T->A',L10Q,3
21592: 'A->G',L10L,50
21592: 'A->T',L10L,5
21593: 'G->A',V11I,139
21593: 'G->C',V11L,12
21593: 'G->T',V11F,103
21594: 'T->C',V11A,30
21594: 'T->G',V11G,1
21595: 'C->A',V11V,13
21595: 'C->G',V11V,59
21595: 'C->T',V11V,4163
21596: 'T->C',S12P,57
21596: 'T->G',S12A,12
21597: 'C->A',S12Y,60
21597: 'C->G',S12C,298
21597: 'C->T',S12F,5528
21598: 'T->A',S12S,8
21598: 'T->C',S12S,376
21598: 'T->G',S12S,4
21599: 'A->G',S13G,63
21599: 'A->T',S13C,20
21600: 'G->A',S13N,103
21600: 'G->C',S13T,395
21600: 'G->T',S13I,23314
21601: 'T->C',S13S,73
21602: 'C->A',Q14K,67
21602: 'C->G',Q14E,5
21603: 'A->G',Q14R,114
21603: 'A->T',Q14L,25
21604: 'G->A',Q14Q,75
21604: 'G->C',Q14H,199
21604: 'G->T',Q14H,1625
21605: 'T->C',C15R,18
21605: 'T->G',C15G,1
21606: 'G->A',C15Y,19
21606: 'G->C',C15S,10
21606: 'G->T',C15F,269
21607: 'T->C',C15C,54
21608: 'G->A',V16I,74
21608: 'G->C',V16L,105
21608: 'G->T',V16F,1848
21609: 'T->C',V16A,86
21609: 'T->G',V16G,3
21610: 'T->A',V16V,20
21610: 'T->C',V16V,95
21610: 'T->G',V16V,19
21611: 'A->C',N17H,2
21611: 'A->G',N17D,88
21611: 'A->T',N17Y,4
21612: 'A->C',N17T,6
21612: 'A->G',N17S,1895
21612: 'A->T',N17I,6
21613: 'T->A',N17K,14
21613: 'T->C',N17N,157
21613: 'T->G',N17K,10
21614: 'C->A',L18I,28
21614: 'C->G',L18V,5
21614: 'C->T',L18F,115112
21615: 'T->A',L18H,12
21615: 'T->C',L18P,21
21615: 'T->G',L18R,1079
21616: 'T->A',L18L,11
21616: 'T->C',L18L,156
21617: 'A->C',T19P,9
21617: 'A->G',T19A,99
21617: 'A->T',T19S,6
21618: 'C->A',T19K,157
21618: 'C->G',T19R,1052723
21618: 'C->T',T19I,1895
21619: 'A->C',T19T,6
21619: 'A->G',T19T,44
21619: 'A->T',T19T,29
21620: 'A->C',T20P,121
21620: 'A->G',T20A,157
21620: 'A->T',T20S,3
21621: 'C->A',T20N,64179
21621: 'C->G',T20S,56
21621: 'C->T',T20I,6602
21622: 'C->A',T20T,820
21622: 'C->G',T20T,20
21622: 'C->T',T20T,13731
21623: 'A->C',R21R,12
21623: 'A->G',R21G,86
21624: 'G->A',R21K,231
21624: 'G->C',R21T,3211
21624: 'G->T',R21I,3102
21625: 'A->C',R21S,38
21625: 'A->G',R21R,430
21625: 'A->T',R21S,44
21626: 'A->C',T22P,18
21626: 'A->G',T22A,72
21626: 'A->T',T22S,12
21627: 'C->A',T22N,158
21627: 'C->G',T22S,1
21627: 'C->T',T22I,4552
21628: 'T->A',T22T,72
21628: 'T->C',T22T,202
21628: 'T->G',T22T,14
21629: 'C->A',Q23K,75
21629: 'C->G',Q23E,19
21630: 'A->C',Q23P,48
21630: 'A->G',Q23R,244
21630: 'A->T',Q23L,76
21631: 'A->C',Q23H,40
21631: 'A->G',Q23Q,30
21631: 'A->T',Q23H,556
21632: 'T->A',L24I,9
21632: 'T->C',L24L,184
21632: 'T->G',L24V,14
21633: 'T->C',L24S,304
21634: 'A->C',L24F,138
21634: 'A->G',L24L,32
21634: 'A->T',L24F,7
21635: 'C->A',P25T,672
21635: 'C->G',P25A,3
21635: 'C->T',P25S,1262
21636: 'C->A',P25H,89
21636: 'C->G',P25R,2
21636: 'C->T',P25L,607
21637: 'C->A',P25P,34
21637: 'C->G',P25P,16
21637: 'C->T',P25P,6944
21638: 'C->A',P26T,31
21638: 'C->G',P26A,3
21638: 'C->T',P26S,69187
21639: 'C->A',P26H,253
21639: 'C->G',P26R,109
21639: 'C->T',P26L,1424
21640: 'T->A',P26P,11
21640: 'T->C',P26P,91
21640: 'T->G',P26P,7
21641: 'G->A',A27T,220
21641: 'G->C',A27P,19
21641: 'G->T',A27S,5329
21642: 'C->A',A27E,11
21642: 'C->G',A27G,46
21642: 'C->T',A27V,1582
21643: 'A->C',A27A,32
21643: 'A->G',A27A,285
21643: 'A->T',A27A,54
21644: 'T->A',Y28N,27
21644: 'T->C',Y28H,533
21644: 'T->G',Y28D,14
21645: 'A->C',Y28S,2
21645: 'A->G',Y28C,3
21645: 'A->T',Y28F,25
21646: 'C->T',Y28Y,2337
21647: 'A->C',T29P,2
21647: 'A->G',T29A,5075
21647: 'A->T',T29S,91
21648: 'C->G',T29S,13
21648: 'C->T',T29I,2221
21649: 'T->A',T29T,10
21649: 'T->C',T29T,568
21650: 'A->C',N30H,54
21650: 'A->G',N30D,4
21650: 'A->T',N30Y,14
21651: 'A->C',N30T,8
21651: 'A->G',N30S,116
21651: 'A->T',N30I,39
21652: 'T->A',N30K,30
21652: 'T->C',N30N,233
21652: 'T->G',N30K,12
21653: 'T->A',S31T,1
21653: 'T->G',S31A,2
21654: 'C->G',S31C,4
21654: 'C->T',S31F,43
21655: 'T->A',S31S,20
21655: 'T->C',S31S,53
21655: 'T->G',S31S,2
21656: 'T->C',F32L,239
21656: 'T->G',F32V,6
21657: 'T->A',F32Y,38
21657: 'T->C',F32S,23
21657: 'T->G',F32C,4
21658: 'C->A',F32L,17
21658: 'C->G',F32L,23
21658: 'C->T',F32F,4012
21659: 'A->G',T33A,26
21659: 'A->T',T33S,293
21660: 'C->A',T33K,23
21660: 'C->G',T33R,3
21660: 'C->T',T33I,3819
21661: 'A->C',T33T,3
21661: 'A->G',T33T,71
21661: 'A->T',T33T,8
21662: 'C->A',R34S,1
21662: 'C->G',R34G,1
21662: 'C->T',R34C,11
21663: 'G->A',R34H,6
21663: 'G->C',R34P,76
21663: 'G->T',R34L,51
21664: 'T->A',R34R,82
21664: 'T->C',R34R,79
21664: 'T->G',R34R,14
21665: 'G->A',G35S,11
21665: 'G->C',G35R,62
21665: 'G->T',G35C,36
21666: 'G->C',G35A,1
21666: 'G->T',G35V,233
21667: 'T->C',G35G,9
21668: 'G->A',V36I,103
21668: 'G->C',V36L,9
21668: 'G->T',V36F,1384
21669: 'T->C',V36A,13
21670: 'T->C',V36V,68
21670: 'T->G',V36V,6
21671: 'T->C',Y37H,5
21672: 'A->G',Y37C,1
21673: 'T->C',Y37Y,358
21674: 'T->A',Y38N,1
21674: 'T->C',Y38H,7
21675: 'A->T',Y38F,4
21676: 'C->T',Y38Y,1749
21677: 'C->A',P39T,4
21677: 'C->T',P39S,15
21678: 'C->A',P39H,1
21678: 'C->T',P39L,12
21679: 'T->A',P39P,34
21679: 'T->C',P39P,95
21679: 'T->G',P39P,5
21680: 'G->A',D40N,2
21680: 'G->T',D40Y,3
21681: 'A->C',D40A,1
21682: 'C->T',D40D,1547
21683: 'A->G',K41E,6
21684: 'A->C',K41T,1
21684: 'A->G',K41R,61
21684: 'A->T',K41I,6
21685: 'A->C',K41N,14
21685: 'A->G',K41K,43
21685: 'A->T',K41N,66
21686: 'G->A',V42I,57
21686: 'G->C',V42L,1
21686: 'G->T',V42F,7
21688: 'T->A',V42V,4
21688: 'T->C',V42V,25
21688: 'T->G',V42V,14
21689: 'T->C',F43L,1
21690: 'T->A',F43Y,21
21691: 'C->A',F43L,1
21691: 'C->T',F43F,2222
21692: 'A->C',R44R,3
21693: 'G->A',R44K,3
21693: 'G->T',R44I,1
21694: 'A->G',R44R,131
21695: 'T->C',S45P,20
21695: 'T->G',S45A,8
21696: 'C->A',S45Y,11
21696: 'C->T',S45F,202
21697: 'C->A',S45S,81
21697: 'C->T',S45S,318
21698: 'T->A',S46T,1
21698: 'T->C',S46P,1
21698: 'T->G',S46A,35
21699: 'C->T',S46L,112
21700: 'A->C',S46S,9
21700: 'A->G',S46S,103
21700: 'A->T',S46S,49
21701: 'G->A',V47I,81
21701: 'G->C',V47L,3
21701: 'G->T',V47F,156
21702: 'T->A',V47D,3
21702: 'T->C',V47A,30
21702: 'T->G',V47G,4
21703: 'T->A',V47V,5
21703: 'T->C',V47V,31
21703: 'T->G',V47V,39
21704: 'T->C',L48L,48
21705: 'T->C',L48S,1
21706: 'A->G',L48L,24
21706: 'A->T',L48F,1
21707: 'C->A',H49N,24
21707: 'C->T',H49Y,5121
21708: 'A->G',H49R,4
21708: 'A->T',H49L,43
21709: 'T->C',H49H,75
21709: 'T->G',H49Q,7
21710: 'T->A',S50T,15
21710: 'T->C',S50P,47
21710: 'T->G',S50A,12
21711: 'C->T',S50L,221
21712: 'A->G',S50S,84
21712: 'A->T',S50S,15
21713: 'A->C',T51P,1
21713: 'A->G',T51A,17
21714: 'C->A',T51N,5
21714: 'C->G',T51S,2
21714: 'C->T',T51I,2565
21715: 'T->A',T51T,37
21715: 'T->C',T51T,55
21715: 'T->G',T51T,88
21716: 'C->A',Q52K,67
21716: 'C->G',Q52E,5
21717: 'A->C',Q52P,1
21717: 'A->G',Q52R,1944
21717: 'A->T',Q52L,87
21718: 'G->A',Q52Q,396
21718: 'G->C',Q52H,11
21718: 'G->T',Q52H,353
21719: 'G->A',D53N,147
21719: 'G->C',D53H,1
21719: 'G->T',D53Y,1
21720: 'A->C',D53A,2
21720: 'A->G',D53G,9
21721: 'C->A',D53E,83
21721: 'C->G',D53E,8
21721: 'C->T',D53D,5163
21722: 'T->C',L54L,305
21722: 'T->G',L54V,4
21723: 'T->C',L54S,14
21723: 'T->G',L54W,1
21724: 'G->A',L54L,548
21724: 'G->C',L54F,595
21724: 'G->T',L54F,4351
21725: 'T->C',F55L,2
21726: 'T->A',F55Y,15
21727: 'C->G',F55L,1
21727: 'C->T',F55F,3416
21728: 'T->A',L56I,2
21728: 'T->C',L56L,148
21730: 'A->G',L56L,81
21731: 'C->T',P57S,14
21732: 'C->T',P57L,3
21733: 'T->A',P57P,12
21733: 'T->C',P57P,25
21733: 'T->G',P57P,11
21734: 'T->C',F58L,1
21734: 'T->G',F58V,2
21735: 'T->G',F58C,1
21736: 'C->A',F58L,2
21736: 'C->G',F58L,12
21736: 'C->T',F58F,2459
21737: 'T->A',F59I,2
21737: 'T->C',F59L,24
21738: 'T->A',F59Y,111
21738: 'T->C',F59S,88
21739: 'T->A',F59L,1
21739: 'T->C',F59F,95
21739: 'T->G',F59L,7
21740: 'T->A',S60T,3
21740: 'T->C',S60P,1
21740: 'T->G',S60A,3
21741: 'C->A',S60Y,1
21741: 'C->G',S60C,2
21741: 'C->T',S60F,13
21742: 'C->A',S60S,102
21742: 'C->G',S60S,34
21742: 'C->T',S60S,3691
21743: 'A->C',N61H,2
21743: 'A->G',N61D,32
21743: 'A->T',N61Y,2
21744: 'A->C',N61T,3
21744: 'A->G',N61S,21
21744: 'A->T',N61I,1
21745: 'T->C',N61N,140
21745: 'T->G',N61K,75
21746: 'G->A',V62I,253
21746: 'G->C',V62L,417
21746: 'G->T',V62F,26
21747: 'T->A',V62D,1
21747: 'T->G',V62G,3
21748: 'T->A',V62V,7
21748: 'T->C',V62V,129
21748: 'T->G',V62V,169
21749: 'A->G',T63A,29
21749: 'A->T',T63S,1
21750: 'C->A',T63N,36
21750: 'C->G',T63S,2
21750: 'C->T',T63I,41
21751: 'T->A',T63T,52
21751: 'T->C',T63T,174
21751: 'T->G',T63T,27
21752: 'T->A',W64R,333
21752: 'T->C',W64R,185
21752: 'T->G',W64G,6
21753: 'G->T',W64L,174
21754: 'G->C',W64C,3
21754: 'G->T',W64C,229
21755: 'T->A',F65I,1
21755: 'T->C',F65L,25
21755: 'T->G',F65V,3
21756: 'T->A',F65Y,3
21756: 'T->C',F65S,15
21756: 'T->G',F65C,5
21757: 'C->A',F65L,10
21757: 'C->G',F65L,2
21757: 'C->T',F65F,600
21758: 'C->A',H66N,25
21758: 'C->G',H66D,24
21758: 'C->T',H66Y,1175
21759: 'A->C',H66P,43
21759: 'A->G',H66R,213
21759: 'A->T',H66L,7
21760: 'T->A',H66Q,26
21760: 'T->C',H66H,276
21760: 'T->G',H66Q,2
21761: 'G->A',A67T,63
21761: 'G->C',A67P,11
21761: 'G->T',A67S,2705
21762: 'C->A',A67D,167
21762: 'C->G',A67G,6
21762: 'C->T',A67V,8212
21763: 'T->A',A67A,16
21763: 'T->C',A67A,734
21763: 'T->G',A67A,3
21764: 'A->C',I68L,2
21764: 'A->G',I68V,139
21764: 'A->T',I68L,79
21765: 'T->A',I68K,44
21765: 'T->C',I68T,432
21765: 'T->G',I68R,7
21766: 'A->C',I68I,2282
21766: 'A->G',I68M,91
21766: 'A->T',I68I,75
21767: 'C->A',H69N,19
21767: 'C->G',H69D,70
21767: 'C->T',H69Y,1701
21768: 'A->C',H69P,721
21768: 'A->G',H69R,55
21768: 'A->T',H69L,35
21769: 'T->A',H69Q,17
21769: 'T->C',H69H,131
21769: 'T->G',H69Q,71
21770: 'G->A',V70I,10828
21770: 'G->C',V70L,177
21770: 'G->T',V70F,3517
21771: 'T->A',V70D,77
21771: 'T->C',V70A,104
21771: 'T->G',V70G,147
21772: 'C->A',V70V,610
21772: 'C->G',V70V,2
21772: 'C->T',V70V,2412
21773: 'T->A',S71T,48
21773: 'T->C',S71P,158
21773: 'T->G',S71A,34
21774: 'C->A',S71Y,66
21774: 'C->G',S71C,5
21774: 'C->T',S71F,1498
21775: 'T->A',S71S,106
21775: 'T->C',S71S,230
21775: 'T->G',S71S,421
21776: 'G->A',G72R,642
21776: 'G->C',G72R,19
21776: 'G->T',G72W,128
21777: 'G->A',G72E,624
21777: 'G->C',G72A,20
21777: 'G->T',G72V,300
21778: 'G->A',G72G,327
21778: 'G->C',G72G,3
21778: 'G->T',G72G,61
21779: 'A->C',T73P,1
21779: 'A->G',T73A,129
21780: 'C->A',T73N,19
21780: 'C->G',T73S,2
21780: 'C->T',T73I,227
21781: 'C->A',T73T,4
21781: 'C->G',T73T,80
21781: 'C->T',T73T,268
21782: 'A->C',N74H,7
21782: 'A->G',N74D,22
21782: 'A->T',N74Y,225
21783: 'A->C',N74T,36
21783: 'A->G',N74S,14
21783: 'A->T',N74I,20
21784: 'T->A',N74K,17
21784: 'T->C',N74N,97
21785: 'G->A',G75S,243
21785: 'G->C',G75R,1255
21785: 'G->T',G75C,62
21786: 'G->A',G75D,94
21786: 'G->C',G75A,264
21786: 'G->T',G75V,5565
21787: 'T->A',G75G,1
21787: 'T->C',G75G,96
21787: 'T->G',G75G,1
21788: 'A->C',T76P,1
21788: 'A->G',T76A,85
21788: 'A->T',T76S,12
21789: 'C->A',T76N,419
21789: 'C->G',T76S,38
21789: 'C->T',T76I,4500
21790: 'T->A',T76T,1
21790: 'T->C',T76T,149
21790: 'T->G',T76T,11
21791: 'A->G',K77E,7
21792: 'A->C',K77T,7793
21792: 'A->G',K77R,68
21792: 'A->T',K77M,62
21793: 'G->A',K77K,457
21793: 'G->C',K77N,56
21793: 'G->T',K77N,150
21794: 'A->C',R78R,7
21794: 'A->G',R78G,76
21794: 'A->T',R78W,3
21795: 'G->A',R78K,214
21795: 'G->C',R78T,4
21795: 'G->T',R78M,555
21796: 'G->A',R78R,90
21796: 'G->C',R78S,16
21796: 'G->T',R78S,257
21797: 'T->C',F79L,304
21798: 'T->C',F79S,13
21798: 'T->G',F79C,5
21799: 'T->A',F79L,15
21799: 'T->C',F79F,70
21799: 'T->G',F79L,3
21800: 'G->A',D80N,182
21800: 'G->C',D80H,74
21800: 'G->T',D80Y,4934
21801: 'A->C',D80A,9133
21801: 'A->G',D80G,8150
21801: 'A->T',D80V,40
21802: 'T->A',D80E,7
21802: 'T->C',D80D,808
21802: 'T->G',D80E,5
21803: 'A->C',N81H,1
21803: 'A->G',N81D,6
21803: 'A->T',N81Y,31
21804: 'A->C',N81T,1
21804: 'A->G',N81S,27
21805: 'C->A',N81K,9
21805: 'C->T',N81N,185
21806: 'C->A',P82T,62
21806: 'C->T',P82S,96
21807: 'C->A',P82H,140
21807: 'C->G',P82R,9
21807: 'C->T',P82L,63
21808: 'T->A',P82P,85
21808: 'T->C',P82P,149
21808: 'T->G',P82P,10
21809: 'G->A',V83I,417
21809: 'G->C',V83L,51
21809: 'G->T',V83F,486
21810: 'T->A',V83D,1
21810: 'T->C',V83A,29
21811: 'C->A',V83V,2808
21811: 'C->G',V83V,22
21811: 'C->T',V83V,3009
21812: 'C->A',L84I,189
21812: 'C->G',L84V,3
21812: 'C->T',L84L,2171
21813: 'T->A',L84Q,3
21814: 'A->C',L84L,4
21814: 'A->G',L84L,48
21814: 'A->T',L84L,2
21815: 'C->A',P85T,8
21815: 'C->G',P85A,6
21815: 'C->T',P85S,188
21816: 'C->A',P85Q,20
21816: 'C->G',P85R,8
21816: 'C->T',P85L,33
21817: 'A->C',P85P,11
21817: 'A->G',P85P,379
21817: 'A->T',P85P,84
21818: 'T->A',F86I,6
21818: 'T->C',F86L,27
21818: 'T->G',F86V,3
21819: 'T->A',F86Y,4
21819: 'T->C',F86S,3
21819: 'T->G',F86C,3
21820: 'T->A',F86L,20
21820: 'T->C',F86F,253
21820: 'T->G',F86L,6
21821: 'A->C',N87H,8
21821: 'A->G',N87D,21
21821: 'A->T',N87Y,15
21822: 'A->C',N87T,4
21822: 'A->G',N87S,17
21822: 'A->T',N87I,21
21823: 'T->A',N87K,43
21823: 'T->C',N87N,268
21823: 'T->G',N87K,8
21824: 'G->A',D88N,32
21824: 'G->C',D88H,192
21824: 'G->T',D88Y,182
21825: 'A->C',D88A,19
21825: 'A->G',D88G,78
21825: 'A->T',D88V,13
21826: 'T->A',D88E,29
21826: 'T->C',D88D,152
21826: 'T->G',D88E,63
21827: 'G->A',G89S,4
21827: 'G->C',G89R,1
21827: 'G->T',G89C,6
21828: 'G->A',G89D,3
21828: 'G->C',G89A,5
21828: 'G->T',G89V,5
21829: 'T->A',G89G,1
21829: 'T->C',G89G,25
21829: 'T->G',G89G,9
21830: 'G->A',V90I,193
21830: 'G->C',V90L,34
21830: 'G->T',V90F,870
21831: 'T->A',V90D,2
21831: 'T->C',V90A,13
21831: 'T->G',V90G,4
21832: 'T->A',V90V,5
21832: 'T->C',V90V,20
21832: 'T->G',V90V,5
21833: 'T->C',Y91H,3
21833: 'T->G',Y91D,3
21834: 'A->C',Y91S,2
21834: 'A->G',Y91C,1
21834: 'A->T',Y91F,2
21835: 'T->C',Y91Y,2693
21836: 'T->A',F92I,1
21836: 'T->C',F92L,14
21836: 'T->G',F92V,11
21837: 'T->A',F92Y,4
21837: 'T->C',F92S,3
21837: 'T->G',F92C,2
21838: 'T->A',F92L,12
21838: 'T->C',F92F,54
21838: 'T->G',F92L,2
21839: 'G->A',A93T,117
21839: 'G->T',A93S,327
21840: 'C->A',A93D,1
21840: 'C->G',A93G,1
21840: 'C->T',A93V,22
21841: 'T->A',A93A,15
21841: 'T->C',A93A,119
21841: 'T->G',A93A,22
21842: 'T->A',S94T,12
21842: 'T->C',S94P,6
21842: 'T->G',S94A,55
21843: 'C->A',S94Y,11
21843: 'C->T',S94F,3183
21844: 'C->A',S94S,88
21844: 'C->G',S94S,4
21844: 'C->T',S94S,289
21845: 'A->C',T95P,1
21845: 'A->G',T95A,116
21845: 'A->T',T95S,17
21846: 'C->A',T95N,171
21846: 'C->G',T95S,45
21846: 'C->T',T95I,520963
21847: 'T->A',T95T,36
21847: 'T->C',T95T,63
21847: 'T->G',T95T,7
21848: 'G->A',E96K,8
21848: 'G->C',E96Q,302
21849: 'A->C',E96A,75
21849: 'A->G',E96G,288
21849: 'A->T',E96V,160
21850: 'G->A',E96E,114
21850: 'G->C',E96D,6
21850: 'G->T',E96D,819
21851: 'A->C',K97Q,22
21851: 'A->G',K97E,2516
21852: 'A->C',K97T,42
21852: 'A->G',K97R,143
21852: 'A->T',K97M,97
21853: 'G->A',K97K,225
21853: 'G->T',K97N,1215
21854: 'T->A',S98T,5
21854: 'T->C',S98P,71
21854: 'T->G',S98A,3
21855: 'C->A',S98Y,4
21855: 'C->G',S98C,2
21855: 'C->T',S98F,23816
21856: 'T->A',S98S,1
21856: 'T->C',S98S,41
21857: 'A->G',N99D,58
21858: 'A->C',N99T,2
21858: 'A->G',N99S,16
21859: 'C->A',N99K,11
21859: 'C->G',N99K,3
21859: 'C->T',N99N,3253
21860: 'A->C',I100L,7
21860: 'A->G',I100V,150
21860: 'A->T',I100L,19
21861: 'T->A',I100K,11
21861: 'T->C',I100T,453
21862: 'A->C',I100I,1
21862: 'A->G',I100M,117
21862: 'A->T',I100I,2
21863: 'A->C',I101L,13
21863: 'A->G',I101V,40
21863: 'A->T',I101L,3
21864: 'T->C',I101T,203
21865: 'A->G',I101M,19
21865: 'A->T',I101I,14
21866: 'A->C',R102R,5
21866: 'A->G',R102G,269
21867: 'G->A',R102K,147
21867: 'G->C',R102T,21
21867: 'G->T',R102I,1083
21868: 'A->C',R102S,22
21868: 'A->G',R102R,53
21868: 'A->T',R102S,287
21869: 'G->A',G103S,3
21869: 'G->T',G103C,8
21870: 'G->C',G103A,2
21870: 'G->T',G103V,2
21871: 'C->A',G103G,23
21871: 'C->T',G103G,109
21872: 'T->A',W104R,1
21872: 'T->C',W104R,2
21872: 'T->G',W104G,1
21873: 'G->C',W104S,1
21873: 'G->T',W104L,14
21874: 'G->C',W104C,2
21874: 'G->T',W104C,12
21875: 'A->C',I105L,39
21875: 'A->G',I105V,269
21875: 'A->T',I105F,6
21876: 'T->C',I105T,9
21877: 'T->C',I105I,10
21877: 'T->G',I105M,3
21878: 'T->C',F106L,4
21879: 'T->A',F106Y,1
21879: 'T->C',F106S,2
21879: 'T->G',F106C,1
21880: 'T->C',F106F,46
21881: 'G->A',G107S,2
21881: 'G->C',G107R,2
21881: 'G->T',G107C,3
21882: 'G->A',G107D,6
21882: 'G->T',G107V,1
21883: 'T->C',G107G,216
21884: 'A->G',T108A,9
21884: 'A->T',T108S,8
21885: 'C->A',T108N,20
21885: 'C->G',T108S,99
21885: 'C->T',T108I,17
21886: 'T->A',T108T,3
21886: 'T->C',T108T,222
21886: 'T->G',T108T,1
21887: 'A->C',T109P,2
21887: 'A->G',T109A,24
21887: 'A->T',T109S,2
21888: 'C->A',T109N,1
21888: 'C->G',T109S,20
21888: 'C->T',T109I,11
21889: 'T->C',T109T,321
21889: 'T->G',T109T,3
21890: 'T->C',L110L,234
21890: 'T->G',L110V,10
21891: 'T->C',L110S,1
21892: 'A->G',L110L,423
21892: 'A->T',L110F,87
21893: 'G->A',D111N,673
21893: 'G->C',D111H,75
21894: 'A->G',D111G,11
21894: 'A->T',D111V,3
21895: 'T->A',D111E,1
21895: 'T->C',D111D,3716
21895: 'T->G',D111E,28
21896: 'T->A',S112T,11
21896: 'T->C',S112P,81
21896: 'T->G',S112A,32
21897: 'C->T',S112L,20641
21898: 'G->A',S112S,365
21898: 'G->C',S112S,13
21898: 'G->T',S112S,674
21899: 'A->C',K113Q,2
21900: 'A->C',K113T,3
21900: 'A->G',K113R,84
21900: 'A->T',K113M,4
21901: 'G->A',K113K,325
21901: 'G->C',K113N,4
21901: 'G->T',K113N,32
21902: 'A->G',T114A,10
21902: 'A->T',T114S,4
21903: 'C->A',T114N,1
21903: 'C->G',T114S,3
21903: 'C->T',T114I,3
21904: 'C->A',T114T,63
21904: 'C->T',T114T,326
21905: 'C->A',Q115K,1
21906: 'A->C',Q115P,4
21906: 'A->T',Q115L,41
21907: 'G->A',Q115Q,102
21907: 'G->T',Q115H,17
21908: 'T->C',S116P,2
21909: 'C->A',S116Y,1
21910: 'C->A',S116S,53
21910: 'C->G',S116S,3
21910: 'C->T',S116S,2002
21911: 'C->A',L117I,25
21911: 'C->T',L117L,1367
21913: 'A->C',L117L,7
21913: 'A->G',L117L,132
21913: 'A->T',L117L,134
21914: 'C->A',L118I,50
21914: 'C->G',L118V,4
21914: 'C->T',L118F,628
21915: 'T->A',L118H,2
21915: 'T->C',L118P,1
21915: 'T->G',L118R,1
21916: 'T->A',L118L,1
21916: 'T->C',L118L,28
21917: 'A->C',I119L,1
21917: 'A->G',I119V,132
21918: 'T->C',I119T,1
21918: 'T->G',I119S,4
21919: 'T->A',I119I,1
21919: 'T->C',I119I,32
21919: 'T->G',I119M,1
21920: 'G->A',V120I,50
21920: 'G->C',V120L,139
21920: 'G->T',V120F,366
21921: 'T->A',V120D,2
21921: 'T->C',V120A,29
21922: 'T->A',V120V,1
21922: 'T->C',V120V,10
21923: 'A->G',N121D,35
21924: 'A->G',N121S,77
21924: 'A->T',N121I,7
21925: 'T->A',N121K,4
21925: 'T->C',N121N,969
21925: 'T->G',N121K,1
21926: 'A->G',N122D,23
21927: 'A->C',N122T,1
21927: 'A->G',N122S,13
21928: 'C->A',N122K,1
21928: 'C->T',N122N,700
21929: 'G->A',A123T,36
21929: 'G->C',A123P,2
21929: 'G->T',A123S,42
21930: 'C->A',A123D,6
21930: 'C->T',A123V,75
21931: 'T->C',A123A,128
21932: 'A->G',T124A,9
21932: 'A->T',T124S,10
21933: 'C->A',T124N,11
21933: 'C->G',T124S,124
21933: 'C->T',T124I,127
21934: 'T->C',T124T,104
21935: 'A->C',N125H,3
21935: 'A->G',N125D,3
21935: 'A->T',N125Y,4
21936: 'A->C',N125T,12
21936: 'A->G',N125S,78
21936: 'A->T',N125I,2
21937: 'T->A',N125K,1
21937: 'T->C',N125N,107
21937: 'T->G',N125K,1
21938: 'G->A',V126I,19
21938: 'G->T',V126F,53
21939: 'T->A',V126D,1
21939: 'T->C',V126A,269
21939: 'T->G',V126G,1
21940: 'T->A',V126V,13
21940: 'T->C',V126V,41
21940: 'T->G',V126V,13
21941: 'G->A',V127I,43
21941: 'G->T',V127F,537
21942: 'T->A',V127D,1
21942: 'T->C',V127A,31
21942: 'T->G',V127G,2
21943: 'T->C',V127V,8
21944: 'A->C',I128L,1
21944: 'A->G',I128V,214
21944: 'A->T',I128F,2
21945: 'T->A',I128N,3
21946: 'T->C',I128I,16
21947: 'A->G',K129E,2
21948: 'A->G',K129R,8
21948: 'A->T',K129I,2
21949: 'A->C',K129N,2
21949: 'A->G',K129K,29
21949: 'A->T',K129N,2
21950: 'G->A',V130I,8
21950: 'G->C',V130L,119
21950: 'G->T',V130F,160
21951: 'T->A',V130D,1
21951: 'T->C',V130A,20
21951: 'T->G',V130G,1
21952: 'C->A',V130V,3
21952: 'C->G',V130V,32
21952: 'C->T',V130V,2315
21953: 'T->C',C131R,2
21953: 'T->G',C131G,1
21954: 'G->A',C131Y,1
21954: 'G->C',C131S,2
21954: 'G->T',C131F,3
21955: 'T->C',C131C,32
21956: 'G->A',E132K,10
21956: 'G->C',E132Q,206
21957: 'A->C',E132A,69
21957: 'A->G',E132G,18
21957: 'A->T',E132V,4
21958: 'A->C',E132D,65
21958: 'A->G',E132E,56
21958: 'A->T',E132D,141
21959: 'T->A',F133I,2
21959: 'T->C',F133L,10
21959: 'T->G',F133V,2
21960: 'T->C',F133S,1
21960: 'T->G',F133C,4
21961: 'T->C',F133F,139
21962: 'C->A',Q134K,6
21962: 'C->G',Q134E,14
21963: 'A->G',Q134R,22
21963: 'A->T',Q134L,67
21964: 'A->C',Q134H,7
21964: 'A->G',Q134Q,56
21964: 'A->T',Q134H,11
21965: 'T->A',F135I,3
21965: 'T->C',F135L,97
21965: 'T->G',F135V,9
21966: 'T->C',F135S,2
21967: 'T->A',F135L,1
21967: 'T->C',F135F,35
21967: 'T->G',F135L,2
21968: 'T->C',C136R,9
21968: 'T->G',C136G,4
21969: 'G->A',C136Y,2
21969: 'G->C',C136S,2
21969: 'G->T',C136F,99
21970: 'T->C',C136C,22
21971: 'A->C',N137H,4
21971: 'A->G',N137D,41
21971: 'A->T',N137Y,3
21972: 'A->C',N137T,42
21972: 'A->G',N137S,115
21972: 'A->T',N137I,3
21973: 'T->A',N137K,57
21973: 'T->C',N137N,951
21973: 'T->G',N137K,8
21974: 'G->A',D138N,264
21974: 'G->C',D138H,15191
21974: 'G->T',D138Y,67763
21975: 'A->C',D138A,165
21975: 'A->G',D138G,150
21975: 'A->T',D138V,11
21976: 'T->A',D138E,4
21976: 'T->C',D138D,406
21976: 'T->G',D138E,5
21977: 'C->A',P139T,1
21977: 'C->G',P139A,4
21977: 'C->T',P139S,56
21978: 'C->A',P139Q,3
21978: 'C->G',P139R,2
21978: 'C->T',P139L,29
21979: 'A->C',P139P,24
21979: 'A->G',P139P,158
21979: 'A->T',P139P,258
21980: 'T->A',F140I,19
21980: 'T->C',F140L,42
21980: 'T->G',F140V,11
21981: 'T->A',F140Y,1
21981: 'T->C',F140S,13
21981: 'T->G',F140C,1
21982: 'T->C',F140F,119
21982: 'T->G',F140L,18
21983: 'T->C',L141L,22
21983: 'T->G',L141V,46
21984: 'T->C',L141S,8
21984: 'T->G',L141W,39
21985: 'G->A',L141L,102
21985: 'G->T',L141F,1025
21986: 'G->A',G142S,546
21986: 'G->C',G142R,24
21986: 'G->T',G142C,186
21987: 'G->A',G142D,821924
21987: 'G->C',G142A,40
21987: 'G->T',G142V,2493
21988: 'T->A',G142G,16
21988: 'T->C',G142G,115
21988: 'T->G',G142G,194
21989: 'G->A',V143I,49
21989: 'G->C',V143L,16
21989: 'G->T',V143F,2234
21990: 'T->A',V143D,220
21990: 'T->C',V143A,28
21990: 'T->G',V143G,166
21991: 'T->A',V143V,2
21991: 'T->C',V143V,11
21991: 'T->G',V143V,23
21992: 'T->A',Y144N,326
21992: 'T->C',Y144H,66
21992: 'T->G',Y144D,861
21993: 'A->C',Y144S,3745
21993: 'A->G',Y144C,9
21993: 'A->T',Y144F,46060
21994: 'T->C',Y144Y,1013
21995: 'T->A',Y145N,3571
21995: 'T->C',Y145H,14003
21995: 'T->G',Y145D,8
21996: 'A->C',Y145S,127
21996: 'A->G',Y145C,14
21996: 'A->T',Y145F,1
21997: 'C->T',Y145Y,2293
21998: 'C->A',H146N,533
21998: 'C->G',H146D,11
21998: 'C->T',H146Y,1796
21999: 'A->C',H146P,14
21999: 'A->G',H146R,116
21999: 'A->T',H146L,41
22000: 'C->A',H146Q,916
22000: 'C->G',H146Q,29
22000: 'C->T',H146H,5707
22001: 'A->C',K147Q,9
22001: 'A->G',K147E,84
22002: 'A->C',K147T,5
22002: 'A->G',K147R,104
22002: 'A->T',K147I,60
22003: 'A->C',K147N,32
22003: 'A->G',K147K,24
22003: 'A->T',K147N,282
22004: 'A->C',N148H,15
22004: 'A->G',N148D,61
22004: 'A->T',N148Y,105
22005: 'A->C',N148T,1241
22005: 'A->G',N148S,737
22005: 'A->T',N148I,1
22006: 'C->A',N148K,58
22006: 'C->G',N148K,24
22006: 'C->T',N148N,1213
22007: 'A->C',N149H,3
22007: 'A->G',N149D,21
22007: 'A->T',N149Y,21
22008: 'A->C',N149T,10
22008: 'A->G',N149S,29
22008: 'A->T',N149I,44
22009: 'C->A',N149K,16
22009: 'C->G',N149K,2
22009: 'C->T',N149N,450
22010: 'A->C',K150Q,2
22010: 'A->G',K150E,53
22011: 'A->C',K150T,1215
22011: 'A->G',K150R,77
22011: 'A->T',K150I,119
22012: 'A->C',K150N,13
22012: 'A->G',K150K,105
22012: 'A->T',K150N,112
22013: 'A->C',S151R,11
22013: 'A->G',S151G,100
22013: 'A->T',S151C,4
22014: 'G->A',S151N,63
22014: 'G->C',S151T,112
22014: 'G->T',S151I,547
22015: 'T->A',S151R,2
22015: 'T->C',S151S,49
22015: 'T->G',S151R,2
22016: 'T->A',W152R,20681
22016: 'T->C',W152R,834
22016: 'T->G',W152G,99
22017: 'G->C',W152S,21
22017: 'G->T',W152L,9019
22018: 'G->T',W152C,22684
22019: 'A->C',M153L,9
22019: 'A->G',M153V,225
22019: 'A->T',M153L,6
22020: 'T->A',M153K,171
22020: 'T->C',M153T,2997
22020: 'T->G',M153R,3
22021: 'G->A',M153I,441
22021: 'G->C',M153I,62
22021: 'G->T',M153I,2294
22022: 'G->A',E154K,2443
22022: 'G->C',E154Q,682
22023: 'A->C',E154A,268
22023: 'A->G',E154G,105
22023: 'A->T',E154V,5
22024: 'A->C',E154D,14
22024: 'A->G',E154E,32
22024: 'A->T',E154D,3
22025: 'A->C',S155R,760
22025: 'A->G',S155G,154
22026: 'G->A',S155N,87
22026: 'G->C',S155T,57
22026: 'G->T',S155I,634
22027: 'T->A',S155R,2
22027: 'T->C',S155S,58
22027: 'T->G',S155R,311
22028: 'G->A',E156K,379
22028: 'G->C',E156Q,118
22029: 'A->C',E156A,45
22029: 'A->G',E156G,4404
22029: 'A->T',E156V,135
22030: 'G->A',E156E,705
22030: 'G->C',E156D,1
22030: 'G->T',E156D,253
22031: 'T->A',F157I,242
22031: 'T->C',F157L,43
22031: 'T->G',F157V,13
22032: 'T->A',F157Y,5
22032: 'T->C',F157S,8502
22032: 'T->G',F157C,954
22033: 'C->A',F157L,2029
22033: 'C->G',F157L,152
22033: 'C->T',F157F,1936
22034: 'A->C',R158R,22
22034: 'A->G',R158G,2260
22035: 'G->A',R158K,95
22035: 'G->T',R158I,66
22036: 'A->C',R158S,1150
22036: 'A->G',R158R,91
22036: 'A->T',R158S,47
22037: 'G->A',V159I,37
22037: 'G->C',V159L,7
22037: 'G->T',V159F,46
22038: 'T->C',V159A,45
22038: 'T->G',V159G,3
22039: 'T->A',V159V,1
22039: 'T->C',V159V,31
22039: 'T->G',V159V,4
22040: 'T->C',Y160H,12
22041: 'A->G',Y160C,2
22041: 'A->T',Y160F,5
22042: 'T->C',Y160Y,225
22043: 'T->A',S161T,6
22043: 'T->C',S161P,7
22043: 'T->G',S161A,53
22044: 'C->A',S161Y,43
22044: 'C->T',S161F,31
22045: 'T->A',S161S,42
22045: 'T->C',S161S,14
22046: 'A->G',S162G,29
22046: 'A->T',S162C,1
22047: 'G->A',S162N,50
22047: 'G->C',S162T,2
22047: 'G->T',S162I,492
22048: 'T->A',S162R,5
22048: 'T->C',S162S,19
22048: 'T->G',S162R,12
22049: 'G->A',A163T,13
22049: 'G->T',A163S,72
22050: 'C->A',A163E,33
22050: 'C->G',A163G,2
22050: 'C->T',A163V,255
22051: 'G->A',A163A,60
22051: 'G->C',A163A,2254
22051: 'G->T',A163A,2226
22052: 'A->C',N164H,58
22052: 'A->G',N164D,8
22052: 'A->T',N164Y,27
22053: 'A->C',N164T,468
22053: 'A->G',N164S,83
22053: 'A->T',N164I,14
22054: 'T->A',N164K,3
22054: 'T->C',N164N,277
22054: 'T->G',N164K,189
22055: 'A->C',N165H,2
22055: 'A->G',N165D,4
22055: 'A->T',N165Y,1
22056: 'A->C',N165T,1
22056: 'A->G',N165S,7
22057: 'T->A',N165K,1
22057: 'T->C',N165N,202
22060: 'C->T',C166C,81
22061: 'A->G',T167A,1
22061: 'A->T',T167S,8
22062: 'C->A',T167N,1
22062: 'C->G',T167S,28
22062: 'C->T',T167I,8
22063: 'T->A',T167T,4
22063: 'T->C',T167T,33
22063: 'T->G',T167T,39
22064: 'T->A',F168I,2
22064: 'T->C',F168L,24
22065: 'T->C',F168S,11
22065: 'T->G',F168C,2
22066: 'T->C',F168F,14
22067: 'G->A',E169K,64
22067: 'G->C',E169Q,1
22068: 'A->C',E169A,3
22068: 'A->G',E169G,3
22068: 'A->T',E169V,7
22069: 'A->C',E169D,11
22069: 'A->G',E169E,60
22069: 'A->T',E169D,19
22070: 'T->C',Y170H,331
22071: 'A->G',Y170C,1
22071: 'A->T',Y170F,7
22072: 'T->C',Y170Y,280
22073: 'G->A',V171I,70
22073: 'G->C',V171L,37
22073: 'G->T',V171F,160
22074: 'T->A',V171D,1
22074: 'T->C',V171A,42
22074: 'T->G',V171G,2
22075: 'C->A',V171V,191
22075: 'C->T',V171V,389
22076: 'T->A',S172T,14
22076: 'T->C',S172P,1
22076: 'T->G',S172A,329
22077: 'C->A',S172Y,43
22077: 'C->T',S172F,67
22078: 'T->A',S172S,5
22078: 'T->C',S172S,470
22078: 'T->G',S172S,101
22079: 'C->A',Q173K,1028
22079: 'C->G',Q173E,6
22080: 'A->C',Q173P,11
22080: 'A->G',Q173R,84
22080: 'A->T',Q173L,37
22081: 'G->A',Q173Q,202
22081: 'G->C',Q173H,21
22081: 'G->T',Q173H,4075
22082: 'C->A',P174T,13
22082: 'C->T',P174S,1642
22083: 'C->A',P174H,31
22083: 'C->G',P174R,6
22083: 'C->T',P174L,204
22084: 'T->A',P174P,1
22084: 'T->C',P174P,123
22084: 'T->G',P174P,2
22085: 'T->A',F175I,3
22085: 'T->C',F175L,107
22085: 'T->G',F175V,1
22086: 'T->C',F175S,59
22086: 'T->G',F175C,3
22087: 'T->C',F175F,26
22087: 'T->G',F175L,5
22088: 'C->A',L176I,29
22088: 'C->G',L176V,2
22088: 'C->T',L176F,6322
22089: 'T->A',L176H,9
22089: 'T->C',L176P,28
22089: 'T->G',L176R,2
22090: 'T->C',L176L,51
22091: 'A->G',M177V,107
22091: 'A->T',M177L,5
22092: 'T->A',M177K,38
22092: 'T->C',M177T,263
22092: 'T->G',M177R,3
22093: 'G->A',M177I,1165
22093: 'G->C',M177I,1105
22093: 'G->T',M177I,605
22094: 'G->A',D178N,1137
22094: 'G->C',D178H,3989
22094: 'G->T',D178Y,440
22095: 'A->G',D178G,538
22095: 'A->T',D178V,12
22096: 'C->A',D178E,33
22096: 'C->T',D178D,125
22097: 'C->A',L179I,140
22097: 'C->G',L179V,1
22097: 'C->T',L179F,519
22098: 'T->C',L179P,118
22098: 'T->G',L179R,126
22099: 'T->A',L179L,355
22099: 'T->C',L179L,141
22099: 'T->G',L179L,3
22100: 'G->A',E180K,320
22100: 'G->C',E180Q,141
22101: 'A->C',E180A,12
22101: 'A->G',E180G,127
22101: 'A->T',E180V,1112
22102: 'A->C',E180D,7
22102: 'A->G',E180E,97
22102: 'A->T',E180D,23
22103: 'G->A',G181R,246
22103: 'G->C',G181R,865
22104: 'G->A',G181E,755
22104: 'G->T',G181V,6417
22105: 'A->C',G181G,21
22105: 'A->G',G181G,76
22105: 'A->T',G181G,100
22106: 'A->C',K182Q,7
22106: 'A->G',K182E,45
22107: 'A->C',K182T,165
22107: 'A->G',K182R,278
22107: 'A->T',K182I,14
22108: 'A->C',K182N,50
22108: 'A->G',K182K,108
22108: 'A->T',K182N,13
22109: 'C->A',Q183K,31
22109: 'C->G',Q183E,25
22110: 'A->C',Q183P,41
22110: 'A->G',Q183R,216
22110: 'A->T',Q183L,45
22111: 'G->A',Q183Q,155
22111: 'G->T',Q183H,535
22112: 'G->A',G184S,250
22112: 'G->C',G184R,1
22112: 'G->T',G184C,4
22113: 'G->A',G184D,51
22113: 'G->C',G184A,6
22113: 'G->T',G184V,162
22115: 'A->C',N185H,1
22115: 'A->G',N185D,604
22115: 'A->T',N185Y,9
22116: 'A->C',N185T,11
22116: 'A->G',N185S,290
22116: 'A->T',N185I,16
22117: 'T->A',N185K,26
22117: 'T->C',N185N,42
22117: 'T->G',N185K,9
22118: 'T->A',F186I,2
22118: 'T->C',F186L,38
22118: 'T->G',F186V,6
22119: 'T->A',F186Y,4
22119: 'T->C',F186S,234
22119: 'T->G',F186C,2
22120: 'C->A',F186L,85
22120: 'C->G',F186L,3
22120: 'C->T',F186F,1626
22121: 'A->C',K187Q,8
22121: 'A->G',K187E,22
22122: 'A->C',K187T,2
22122: 'A->G',K187R,9
22122: 'A->T',K187I,6
22123: 'A->C',K187N,8
22123: 'A->G',K187K,11
22123: 'A->T',K187N,6
22124: 'A->C',N188H,7
22124: 'A->G',N188D,9
22124: 'A->T',N188Y,45
22125: 'A->C',N188T,6
22125: 'A->G',N188S,216
22126: 'T->C',N188N,104
22126: 'T->G',N188K,47
22127: 'C->A',L189I,16
22127: 'C->T',L189F,3940
22128: 'T->C',L189P,1
22129: 'T->A',L189L,7
22129: 'T->C',L189L,6
22129: 'T->G',L189L,7
22130: 'A->C',R190R,7
22130: 'A->G',R190G,28
22130: 'A->T',R190W,33
22131: 'G->A',R190K,254
22131: 'G->C',R190T,2
22131: 'G->T',R190M,237
22132: 'G->A',R190R,398
22132: 'G->C',R190S,11
22132: 'G->T',R190S,64147
22133: 'G->A',E191K,1
22134: 'A->G',E191G,7
22135: 'A->G',E191E,157
22136: 'T->A',F192I,2
22136: 'T->C',F192L,6
22137: 'T->C',F192S,1
22138: 'T->A',F192L,2
22138: 'T->C',F192F,75
22139: 'G->A',V193M,4
22139: 'G->C',V193L,19
22139: 'G->T',V193L,467
22140: 'T->G',V193G,1
22141: 'G->A',V193V,215
22141: 'G->T',V193V,21
22142: 'T->C',F194L,4
22144: 'T->C',F194F,49
22146: 'A->G',K195R,1
22146: 'A->T',K195M,1
22147: 'G->A',K195K,24
22147: 'G->C',K195N,1
22147: 'G->T',K195N,3
22148: 'A->C',N196H,4
22148: 'A->T',N196Y,15
22149: 'A->C',N196T,5
22149: 'A->G',N196S,5
22149: 'A->T',N196I,3
22150: 'T->C',N196N,147
22150: 'T->G',N196K,2
22151: 'A->G',I197V,194
22152: 'T->A',I197N,10
22152: 'T->C',I197T,41
22152: 'T->G',I197S,11
22153: 'T->A',I197I,6
22153: 'T->C',I197I,23
22153: 'T->G',I197M,5
22154: 'G->A',D198N,5
22154: 'G->C',D198H,45
22154: 'G->T',D198Y,210
22155: 'A->C',D198A,23
22155: 'A->G',D198G,435
22156: 'T->C',D198D,267
22156: 'T->G',D198E,5
22157: 'G->A',G199S,23
22157: 'G->C',G199R,7
22157: 'G->T',G199C,19
22158: 'G->A',G199D,10
22158: 'G->C',G199A,2
22158: 'G->T',G199V,48
22159: 'T->A',G199G,1
22159: 'T->C',G199G,679
22160: 'T->C',Y200H,66
22161: 'A->G',Y200C,46
22162: 'T->C',Y200Y,2238
22163: 'T->C',F201L,11
22163: 'T->G',F201V,1
22165: 'T->A',F201L,1
22165: 'T->C',F201F,68
22166: 'A->C',K202Q,1
22166: 'A->G',K202E,2
22167: 'A->C',K202T,2
22167: 'A->G',K202R,15
22167: 'A->T',K202I,1
22168: 'A->C',K202N,7
22168: 'A->G',K202K,72
22168: 'A->T',K202N,4
22169: 'A->C',I203L,71
22169: 'A->G',I203V,61
22169: 'A->T',I203L,18
22170: 'T->A',I203K,1
22170: 'T->C',I203T,14
22171: 'A->C',I203I,351
22171: 'A->G',I203M,69
22171: 'A->T',I203I,44
22172: 'T->C',Y204H,66
22173: 'A->G',Y204C,2
22173: 'A->T',Y204F,49
22174: 'T->C',Y204Y,75
22175: 'T->A',S205T,3
22175: 'T->C',S205P,1
22175: 'T->G',S205A,3
22176: 'C->A',S205Y,8
22176: 'C->T',S205F,78
22177: 'T->C',S205S,35
22177: 'T->G',S205S,18
22178: 'A->G',K206E,4
22179: 'A->G',K206R,31
22179: 'A->T',K206M,9
22180: 'G->A',K206K,301
22180: 'G->T',K206N,4
22181: 'C->A',H207N,13
22181: 'C->T',H207Y,66
22182: 'A->G',H207R,42
22182: 'A->T',H207L,32
22183: 'C->A',H207Q,66
22183: 'C->G',H207Q,2
22183: 'C->T',H207H,72
22184: 'A->G',T208A,106
22184: 'A->T',T208S,57
22185: 'C->A',T208K,31
22185: 'C->G',T208R,1
22185: 'C->T',T208M,448
22186: 'G->A',T208T,237
22186: 'G->T',T208T,54
22187: 'C->A',P209T,14
22187: 'C->T',P209S,34
22188: 'C->A',P209H,38
22188: 'C->G',P209R,9
22188: 'C->T',P209L,257
22189: 'T->A',P209P,2
22189: 'T->C',P209P,11
22190: 'A->C',I210L,5
22190: 'A->G',I210V,59
22190: 'A->T',I210F,15
22191: 'T->A',I210N,4
22191: 'T->C',I210T,2799
22191: 'T->G',I210S,4
22192: 'T->A',I210I,6
22192: 'T->C',I210I,72
22192: 'T->G',I210M,3
22193: 'A->C',N211H,9
22193: 'A->G',N211D,279
22193: 'A->T',N211Y,74
22194: 'A->C',N211T,16
22194: 'A->G',N211S,38
22194: 'A->T',N211I,24
22195: 'T->A',N211K,23
22195: 'T->C',N211N,201
22195: 'T->G',N211K,157
22196: 'T->A',L212I,6
22196: 'T->C',L212L,164
22196: 'T->G',L212V,2
22197: 'T->C',L212S,46
22198: 'A->G',L212L,49
22198: 'A->T',L212F,11
22199: 'G->A',V213M,636
22199: 'G->C',V213L,13
22199: 'G->T',V213L,1174
22200: 'T->A',V213E,69
22200: 'T->C',V213A,178
22200: 'T->G',V213G,15
22201: 'G->A',V213V,59
22201: 'G->C',V213V,2
22201: 'G->T',V213V,1412
22202: 'C->A',R214S,21
22202: 'C->G',R214G,1
22202: 'C->T',R214C,195
22203: 'G->A',R214H,1760
22203: 'G->C',R214P,15
22203: 'G->T',R214L,1545
22204: 'T->A',R214R,22
22204: 'T->C',R214R,199
22204: 'T->G',R214R,7
22205: 'G->A',D215N,148
22205: 'G->C',D215H,1898
22205: 'G->T',D215Y,2166
22206: 'A->C',D215A,153
22206: 'A->G',D215G,8934
22206: 'A->T',D215V,66
22207: 'T->A',D215E,93
22207: 'T->C',D215D,392
22207: 'T->G',D215E,45
22208: 'C->A',L216I,17
22208: 'C->G',L216V,1
22208: 'C->T',L216F,3526
22209: 'T->A',L216H,2
22209: 'T->C',L216P,4
22210: 'C->A',L216L,6
22210: 'C->G',L216L,2
22210: 'C->T',L216L,359
22211: 'C->A',P217T,3
22211: 'C->G',P217A,1
22211: 'C->T',P217S,333
22212: 'C->A',P217H,19
22212: 'C->T',P217L,22
22213: 'T->A',P217P,3
22213: 'T->C',P217P,1513
22213: 'T->G',P217P,88
22214: 'C->A',Q218K,16
22214: 'C->G',Q218E,72
22215: 'A->C',Q218P,41
22215: 'A->G',Q218R,57
22215: 'A->T',Q218L,53
22216: 'G->A',Q218Q,106
22216: 'G->C',Q218H,3
22216: 'G->T',Q218H,610
22217: 'G->A',G219S,372
22217: 'G->C',G219R,6
22217: 'G->T',G219C,25
22218: 'G->A',G219D,134
22218: 'G->C',G219A,2
22218: 'G->T',G219V,45
22219: 'T->A',G219G,1
22219: 'T->C',G219G,2880
22219: 'T->G',G219G,4
22220: 'T->A',F220I,40
22220: 'T->C',F220L,56
22220: 'T->G',F220V,6
22221: 'T->C',F220S,2
22221: 'T->G',F220C,2
22222: 'T->A',F220L,2
22222: 'T->C',F220F,128
22222: 'T->G',F220L,10
22223: 'T->A',S221T,4
22223: 'T->C',S221P,1
22223: 'T->G',S221A,112
22224: 'C->G',S221W,11
22224: 'C->T',S221L,4128
22225: 'G->A',S221S,647
22225: 'G->C',S221S,210
22225: 'G->T',S221S,4190
22226: 'G->A',A222T,57
22226: 'G->C',A222P,57
22226: 'G->T',A222S,1205
22227: 'C->A',A222D,3
22227: 'C->T',A222V,211275
22228: 'T->A',A222A,7
22228: 'T->C',A222A,108
22228: 'T->G',A222A,14
22229: 'T->C',L223L,47
22231: 'A->G',L223L,45
22232: 'G->A',E224K,5
22232: 'G->C',E224Q,268
22233: 'A->C',E224A,9
22233: 'A->G',E224G,6
22233: 'A->T',E224V,3
22234: 'A->G',E224E,79
22235: 'C->A',P225T,1
22235: 'C->T',P225S,1
22236: 'C->A',P225Q,1
22236: 'C->T',P225L,7
22237: 'A->C',P225P,12
22237: 'A->G',P225P,54
22237: 'A->T',P225P,158
22238: 'T->A',L226M,1
22238: 'T->C',L226L,103
22238: 'T->G',L226V,10
22239: 'T->C',L226S,13
22239: 'T->G',L226W,2
22240: 'G->A',L226L,126
22240: 'G->T',L226F,54
22241: 'G->A',V227I,117
22241: 'G->T',V227L,371
22242: 'T->C',V227A,116
22243: 'A->C',V227V,2
22243: 'A->G',V227V,171
22243: 'A->T',V227V,25
22244: 'G->A',D228N,25
22244: 'G->C',D228H,731
22244: 'G->T',D228Y,221
22245: 'A->C',D228A,9
22245: 'A->G',D228G,32
22245: 'A->T',D228V,6
22246: 'T->C',D228D,303
22246: 'T->G',D228E,14
22247: 'T->C',L229L,25
22247: 'T->G',L229V,7
22248: 'T->C',L229S,1
22249: 'G->A',L229L,50
22249: 'G->T',L229F,264
22250: 'C->A',P230T,1
22250: 'C->T',P230S,11
22251: 'C->A',P230Q,9
22251: 'C->T',P230L,30
22252: 'A->C',P230P,14
22252: 'A->G',P230P,34
22252: 'A->T',P230P,259
22253: 'A->C',I231L,4
22253: 'A->G',I231V,25
22253: 'A->T',I231L,22
22254: 'T->C',I231T,25
22255: 'A->C',I231I,2
22255: 'A->G',I231M,28
22255: 'A->T',I231I,6303
22256: 'G->A',G232S,9
22256: 'G->C',G232R,3
22256: 'G->T',G232C,191
22257: 'G->A',G232D,4
22257: 'G->C',G232A,21
22257: 'G->T',G232V,84
22258: 'T->A',G232G,2
22258: 'T->C',G232G,25
22258: 'T->G',G232G,1
22259: 'A->C',I233L,12
22259: 'A->G',I233V,1134
22260: 'T->A',I233N,1
22260: 'T->C',I233T,4
22260: 'T->G',I233S,1
22261: 'T->A',I233I,4
22261: 'T->C',I233I,148
22261: 'T->G',I233M,2
22262: 'A->C',N234H,17
22262: 'A->G',N234D,3
22262: 'A->T',N234Y,1
22263: 'A->C',N234T,13
22263: 'A->G',N234S,2
22264: 'C->A',N234K,26
22264: 'C->G',N234K,5
22264: 'C->T',N234N,3124
22265: 'A->G',I235V,52
22265: 'A->T',I235F,4
22266: 'T->A',I235N,1
22266: 'T->C',I235T,39
22266: 'T->G',I235S,5
22267: 'C->A',I235I,10
22267: 'C->T',I235I,752
22268: 'A->T',T236S,28
22269: 'C->G',T236S,4
22270: 'T->A',T236T,69
22270: 'T->C',T236T,100
22270: 'T->G',T236T,1
22271: 'A->G',R237G,8
22272: 'G->A',R237K,249
22272: 'G->T',R237M,90
22273: 'G->A',R237R,161
22273: 'G->C',R237S,7
22274: 'T->A',F238I,6
22274: 'T->C',F238L,4
22276: 'T->A',F238L,8
22276: 'T->C',F238F,65
22277: 'C->A',Q239K,36
22277: 'C->G',Q239E,5
22278: 'A->C',Q239P,6
22278: 'A->G',Q239R,98
22278: 'A->T',Q239L,38
22279: 'A->C',Q239H,3
22279: 'A->G',Q239Q,34
22279: 'A->T',Q239H,11
22280: 'A->C',T240P,4
22280: 'A->G',T240A,14
22280: 'A->T',T240S,16
22281: 'C->A',T240N,8
22281: 'C->G',T240S,11
22281: 'C->T',T240I,1198
22282: 'T->C',T240T,268
22282: 'T->G',T240T,98
22283: 'T->A',L241I,5
22283: 'T->C',L241L,187
22283: 'T->G',L241V,6
22284: 'T->C',L241S,3
22285: 'A->G',L241L,58
22285: 'A->T',L241F,9
22286: 'C->A',L242I,21
22286: 'C->G',L242V,7
22286: 'C->T',L242F,206
22287: 'T->A',L242H,31
22287: 'T->C',L242P,89
22287: 'T->G',L242R,1
22288: 'T->A',L242L,52
22288: 'T->C',L242L,104
22288: 'T->G',L242L,2
22289: 'G->A',A243T,84
22289: 'G->C',A243P,5
22289: 'G->T',A243S,1914
22290: 'C->A',A243D,4
22290: 'C->G',A243G,21
22290: 'C->T',A243V,287
22291: 'T->A',A243A,4
22291: 'T->C',A243A,115
22291: 'T->G',A243A,9
22292: 'T->C',L244L,231
22292: 'T->G',L244V,10
22293: 'T->C',L244S,409
22294: 'A->C',L244F,2
22294: 'A->G',L244L,66
22294: 'A->T',L244F,13
22295: 'C->A',H245N,20
22295: 'C->G',H245D,7
22295: 'C->T',H245Y,1884
22296: 'A->C',H245P,16
22296: 'A->G',H245R,161
22296: 'A->T',H245L,1
22297: 'T->C',H245H,222
22297: 'T->G',H245Q,1
22298: 'A->G',R246G,485
22299: 'G->A',R246K,125
22299: 'G->C',R246T,178
22299: 'G->T',R246I,231
22300: 'A->C',R246S,24
22300: 'A->G',R246R,128
22300: 'A->T',R246S,32
22301: 'A->C',S247R,10
22301: 'A->G',S247G,67
22301: 'A->T',S247C,9
22302: 'G->A',S247N,94
22302: 'G->C',S247T,8
22302: 'G->T',S247I,111
22303: 'T->C',S247S,38
22303: 'T->G',S247R,26
22304: 'T->A',Y248N,9
22304: 'T->C',Y248H,1219
22305: 'A->C',Y248S,54
22305: 'A->G',Y248C,20
22305: 'A->T',Y248F,7
22306: 'T->C',Y248Y,110
22307: 'T->C',L249L,87
22307: 'T->G',L249V,48
22308: 'T->G',L249W,7
22309: 'G->A',L249L,59
22309: 'G->T',L249F,82
22310: 'A->C',T250P,17
22310: 'A->G',T250A,57
22310: 'A->T',T250S,151
22311: 'C->A',T250N,196
22311: 'C->G',T250S,7
22311: 'C->T',T250I,5425
22312: 'T->A',T250T,46
22312: 'T->C',T250T,165
22312: 'T->G',T250T,15
22313: 'C->A',P251T,144
22313: 'C->G',P251A,2
22313: 'C->T',P251S,621
22314: 'C->A',P251H,311
22314: 'C->T',P251L,9150
22315: 'T->A',P251P,48
22315: 'T->C',P251P,162
22315: 'T->G',P251P,6
22316: 'G->A',G252S,178
22316: 'G->C',G252R,8
22317: 'G->A',G252D,177
22317: 'G->T',G252V,463
22318: 'T->A',G252G,4
22318: 'T->C',G252G,29
22319: 'G->A',D253N,202
22319: 'G->C',D253H,10
22319: 'G->T',D253Y,535
22320: 'A->C',D253A,1307
22320: 'A->G',D253G,22916
22320: 'A->T',D253V,26
22321: 'T->A',D253E,1
22321: 'T->C',D253D,268
22321: 'T->G',D253E,12
22322: 'T->A',S254T,11
22322: 'T->C',S254P,33
22322: 'T->G',S254A,5
22323: 'C->A',S254Y,98
22323: 'C->G',S254C,2
22323: 'C->T',S254F,2561
22324: 'T->A',S254S,5
22324: 'T->C',S254S,149
22324: 'T->G',S254S,38
22325: 'T->A',S255T,5
22325: 'T->C',S255P,109
22325: 'T->G',S255A,8
22326: 'C->A',S255Y,135
22326: 'C->G',S255C,4
22326: 'C->T',S255F,3405
22327: 'T->A',S255S,49
22327: 'T->C',S255S,65
22327: 'T->G',S255S,15
22328: 'T->A',S256T,9
22328: 'T->C',S256P,345
22328: 'T->G',S256A,71
22329: 'C->T',S256L,1985
22330: 'A->C',S256S,93
22330: 'A->G',S256S,90
22330: 'A->T',S256S,67
22331: 'G->A',G257S,699
22331: 'G->C',G257R,15
22331: 'G->T',G257C,21
22332: 'G->A',G257D,472
22332: 'G->C',G257A,2
22332: 'G->T',G257V,286
22333: 'T->A',G257G,3
22333: 'T->C',G257G,117
22333: 'T->G',G257G,1
22334: 'T->A',W258R,92
22334: 'T->C',W258R,587
22334: 'T->G',W258G,6
22335: 'G->C',W258S,43
22335: 'G->T',W258L,4472
22336: 'G->C',W258C,14
22336: 'G->T',W258C,101
22337: 'A->C',T259P,12
22337: 'A->G',T259A,73
22337: 'A->T',T259S,61
22338: 'C->A',T259K,61
22338: 'C->G',T259R,24
22338: 'C->T',T259I,381
22339: 'A->C',T259T,5
22339: 'A->G',T259T,120
22339: 'A->T',T259T,21
22340: 'G->A',A260T,148
22340: 'G->C',A260P,3
22340: 'G->T',A260S,163
22341: 'C->A',A260D,47
22341: 'C->G',A260G,9
22341: 'C->T',A260V,82
22342: 'T->A',A260A,491
22342: 'T->C',A260A,59
22342: 'T->G',A260A,4
22343: 'G->A',G261S,197
22343: 'G->C',G261R,747
22343: 'G->T',G261C,240
22344: 'G->A',G261D,157
22344: 'G->C',G261A,48
22344: 'G->T',G261V,1149
22345: 'T->A',G261G,6
22345: 'T->C',G261G,55
22346: 'G->A',A262T,88
22346: 'G->C',A262P,92
22346: 'G->T',A262S,9948
22347: 'C->A',A262D,28
22347: 'C->G',A262G,7
22347: 'C->T',A262V,420
22348: 'T->A',A262A,75
22348: 'T->C',A262A,102
22348: 'T->G',A262A,73
22349: 'G->A',A263T,115
22349: 'G->C',A263P,74
22349: 'G->T',A263S,420
22350: 'C->A',A263E,9
22350: 'C->T',A263V,249
22351: 'A->C',A263A,63
22351: 'A->G',A263A,192
22351: 'A->T',A263A,144
22352: 'G->A',A264T,51
22352: 'G->C',A264P,2
22352: 'G->T',A264S,81
22353: 'C->A',A264D,24
22353: 'C->T',A264V,169
22354: 'T->A',A264A,1
22354: 'T->C',A264A,93
22354: 'T->G',A264A,7
22355: 'T->C',Y265H,5
22355: 'T->G',Y265D,3
22356: 'A->C',Y265S,1
22356: 'A->G',Y265C,159
22356: 'A->T',Y265F,5
22357: 'T->C',Y265Y,617
22358: 'T->A',Y266N,1
22358: 'T->C',Y266H,15
22359: 'A->C',Y266S,2
22359: 'A->G',Y266C,60
22359: 'A->T',Y266F,6
22360: 'T->C',Y266Y,63
22361: 'G->A',V267M,9
22361: 'G->C',V267L,3
22361: 'G->T',V267L,277
22362: 'T->A',V267E,1
22362: 'T->C',V267A,3
22362: 'T->G',V267G,2
22363: 'G->A',V267V,83
22363: 'G->C',V267V,3
22363: 'G->T',V267V,820
22364: 'G->A',G268S,49
22364: 'G->T',G268C,1
22365: 'G->A',G268D,2
22366: 'T->C',G268G,16
22367: 'T->A',Y269N,6
22367: 'T->C',Y269H,44
22368: 'A->G',Y269C,5
22368: 'A->T',Y269F,3
22369: 'T->C',Y269Y,132
22370: 'C->A',L270I,14
22370: 'C->T',L270F,20
22371: 'T->C',L270P,1
22372: 'T->A',L270L,26
22372: 'T->C',L270L,74
22372: 'T->G',L270L,28
22373: 'C->A',Q271K,32
22373: 'C->G',Q271E,18
22374: 'A->C',Q271P,1
22374: 'A->G',Q271R,35
22374: 'A->T',Q271L,19
22375: 'A->C',Q271H,1
22375: 'A->G',Q271Q,49
22375: 'A->T',Q271H,1
22376: 'C->A',P272T,34
22376: 'C->T',P272S,274
22377: 'C->A',P272H,74
22377: 'C->G',P272R,8
22377: 'C->T',P272L,5988
22378: 'T->A',P272P,9
22378: 'T->C',P272P,29
22378: 'T->G',P272P,2
22379: 'A->C',R273R,3
22379: 'A->G',R273G,7
22380: 'G->A',R273K,104
22380: 'G->C',R273T,26
22380: 'G->T',R273M,95
22381: 'G->A',R273R,496
22381: 'G->C',R273S,17
22381: 'G->T',R273S,674
22382: 'A->C',T274P,1
22382: 'A->G',T274A,6
22383: 'C->A',T274N,32
22383: 'C->G',T274S,11
22383: 'C->T',T274I,441
22384: 'T->A',T274T,654
22384: 'T->C',T274T,77
22384: 'T->G',T274T,5
22385: 'T->C',F275L,13
22386: 'T->C',F275S,1
22386: 'T->G',F275C,1
22387: 'T->A',F275L,1
22387: 'T->C',F275F,44
22387: 'T->G',F275L,3
22388: 'C->A',L276I,31
22388: 'C->G',L276V,4
22388: 'C->T',L276L,6484
22389: 'T->A',L276Q,1
22389: 'T->C',L276P,1
22390: 'A->C',L276L,6
22390: 'A->G',L276L,42
22390: 'A->T',L276L,22
22391: 'T->C',L277L,244
22393: 'A->G',L277L,15
22393: 'A->T',L277F,3
22394: 'A->C',K278Q,4
22394: 'A->G',K278E,12
22395: 'A->G',K278R,54
22396: 'A->C',K278N,9
22396: 'A->G',K278K,230
22396: 'A->T',K278N,9
22397: 'T->A',Y279N,1
22397: 'T->C',Y279H,1
22398: 'A->T',Y279F,12
22399: 'T->C',Y279Y,89
22400: 'A->G',N280D,50
22400: 'A->T',N280Y,2
22401: 'A->C',N280T,2
22401: 'A->G',N280S,31
22401: 'A->T',N280I,1
22402: 'T->C',N280N,223
22403: 'G->A',E281K,76
22403: 'G->C',E281Q,468
22404: 'A->C',E281A,10
22404: 'A->G',E281G,13
22404: 'A->T',E281V,80
22405: 'A->C',E281D,4
22405: 'A->G',E281E,25
22406: 'A->C',N282H,3
22406: 'A->G',N282D,27
22406: 'A->T',N282Y,14
22407: 'A->C',N282T,7
22407: 'A->G',N282S,47
22407: 'A->T',N282I,4
22408: 'T->A',N282K,60
22408: 'T->C',N282N,191
22408: 'T->G',N282K,8
22409: 'G->A',G283R,2
22410: 'G->A',G283E,3
22411: 'A->C',G283G,57
22411: 'A->G',G283G,130
22411: 'A->T',G283G,18
22412: 'A->G',T284A,66
22412: 'A->T',T284S,2
22413: 'C->A',T284N,20
22413: 'C->T',T284I,2611
22414: 'C->A',T284T,3
22414: 'C->G',T284T,3
22414: 'C->T',T284T,451
22415: 'A->C',I285L,7
22415: 'A->G',I285V,30
22416: 'T->C',I285T,1
22416: 'T->G',I285S,1
22417: 'T->A',I285I,337
22417: 'T->C',I285I,31
22417: 'T->G',I285M,1
22418: 'A->G',T286A,19
22418: 'A->T',T286S,3
22419: 'C->A',T286K,3
22419: 'C->T',T286I,261
22420: 'A->C',T286T,2
22420: 'A->G',T286T,32
22420: 'A->T',T286T,69
22421: 'G->A',D287N,21
22421: 'G->C',D287H,105
22421: 'G->T',D287Y,3
22422: 'A->C',D287A,3
22422: 'A->G',D287G,225
22422: 'A->T',D287V,2
22423: 'T->A',D287E,9
22423: 'T->C',D287D,81
22423: 'T->G',D287E,5
22424: 'G->A',A288T,3
22424: 'G->C',A288P,1
22424: 'G->T',A288S,63
22425: 'C->G',A288G,1
22425: 'C->T',A288V,140
22426: 'T->A',A288A,3
22426: 'T->C',A288A,103
22427: 'G->A',V289I,14560
22427: 'G->C',V289L,111
22427: 'G->T',V289L,635
22428: 'T->C',V289A,2
22429: 'A->C',V289V,8
22429: 'A->G',V289V,81
22429: 'A->T',V289V,13
22430: 'G->C',D290H,1
22431: 'A->G',D290G,3
22431: 'A->T',D290V,1
22432: 'C->G',D290E,3
22432: 'C->T',D290D,3567
22433: 'T->C',C291R,4
22435: 'T->C',C291C,192
22436: 'G->A',A292T,24
22436: 'G->T',A292S,436
22437: 'C->A',A292E,1
22437: 'C->G',A292G,16
22437: 'C->T',A292V,4
22438: 'A->C',A292A,6
22438: 'A->G',A292A,73
22438: 'A->T',A292A,11
22439: 'C->A',L293I,2
22439: 'C->T',L293F,42
22440: 'T->A',L293H,1
22440: 'T->C',L293P,4
22441: 'T->A',L293L,47
22441: 'T->C',L293L,268
22441: 'T->G',L293L,4
22442: 'G->A',D294N,25
22442: 'G->C',D294H,1
22442: 'G->T',D294Y,1
22443: 'A->C',D294A,1
22443: 'A->G',D294G,11
22444: 'C->A',D294E,1
22444: 'C->T',D294D,16455
22446: 'C->T',P295L,1
22447: 'T->A',P295P,13
22447: 'T->C',P295P,125
22447: 'T->G',P295P,38
22448: 'C->A',L296I,11
22448: 'C->T',L296F,2
22449: 'T->A',L296H,1
22449: 'T->C',L296P,1
22450: 'C->A',L296L,103
22450: 'C->G',L296L,77
22450: 'C->T',L296L,4754
22451: 'T->A',S297T,2
22451: 'T->C',S297P,1
22451: 'T->G',S297A,6
22452: 'C->T',S297L,3
22453: 'A->C',S297S,28
22453: 'A->G',S297S,84
22453: 'A->T',S297S,144
22454: 'G->A',E298K,4
22454: 'G->C',E298Q,2
22455: 'A->G',E298G,1
22456: 'A->G',E298E,326
22457: 'A->G',T299A,66
22458: 'C->A',T299K,3
22458: 'C->T',T299I,3345
22459: 'A->C',T299T,7
22459: 'A->G',T299T,61
22459: 'A->T',T299T,139
22460: 'A->C',K300Q,3
22460: 'A->G',K300E,1
22461: 'A->G',K300R,32
22461: 'A->T',K300M,17
22462: 'G->A',K300K,28
22462: 'G->T',K300N,1
22464: 'G->T',C301F,3
22465: 'T->C',C301C,35
22466: 'A->G',T302A,2
22466: 'A->T',T302S,1
22467: 'C->A',T302K,1
22467: 'C->T',T302M,7
22468: 'G->A',T302T,305
22468: 'G->C',T302T,112
22468: 'G->T',T302T,6111
22469: 'T->C',L303L,90
22471: 'G->A',L303L,86
22471: 'G->C',L303F,35
22471: 'G->T',L303F,175
22472: 'A->C',K304Q,5
22472: 'A->G',K304E,2
22473: 'A->G',K304R,10
22474: 'A->C',K304N,10
22474: 'A->G',K304K,143
22474: 'A->T',K304N,2
22475: 'T->A',S305T,2
22475: 'T->C',S305P,2
22475: 'T->G',S305A,8
22476: 'C->A',S305Y,2
22476: 'C->T',S305F,5
22477: 'C->A',S305S,35
22477: 'C->T',S305S,562
22478: 'T->A',F306I,2
22478: 'T->C',F306L,530
22478: 'T->G',F306V,10
22479: 'T->A',F306Y,2
22479: 'T->C',F306S,5
22479: 'T->G',F306C,3
22480: 'C->A',F306L,41
22480: 'C->G',F306L,32
22480: 'C->T',F306F,4546
22481: 'A->G',T307A,59
22481: 'A->T',T307S,10
22482: 'C->A',T307N,33
22482: 'C->G',T307S,95
22482: 'C->T',T307I,1927
22483: 'T->A',T307T,5
22483: 'T->C',T307T,162
22483: 'T->G',T307T,3
22484: 'G->A',V308I,158
22484: 'G->C',V308L,1313
22484: 'G->T',V308L,1884
22485: 'T->A',V308E,2
22485: 'T->C',V308A,8
22486: 'A->C',V308V,6
22486: 'A->G',V308V,73
22486: 'A->T',V308V,197
22487: 'G->A',E309K,51
22487: 'G->C',E309Q,910
22488: 'A->C',E309A,30
22488: 'A->G',E309G,22
22488: 'A->T',E309V,10
22489: 'A->C',E309D,2
22489: 'A->G',E309E,61
22489: 'A->T',E309D,15
22491: 'A->C',K310T,1
22491: 'A->G',K310R,34
22492: 'A->G',K310K,55
22493: 'G->C',G311R,1
22494: 'G->A',G311E,2
22495: 'A->C',G311G,14
22495: 'A->G',G311G,28
22495: 'A->T',G311G,103
22496: 'A->C',I312L,14
22496: 'A->G',I312V,103
22496: 'A->T',I312F,5
22497: 'T->C',I312T,3
22498: 'C->A',I312I,36
22498: 'C->G',I312M,5
22498: 'C->T',I312I,5295
22499: 'T->A',Y313N,3
22499: 'T->C',Y313H,8
22500: 'A->T',Y313F,3
22501: 'T->C',Y313Y,325
22502: 'C->A',Q314K,465
22503: 'A->C',Q314P,2
22503: 'A->G',Q314R,25
22503: 'A->T',Q314L,6
22504: 'A->C',Q314H,4
22504: 'A->G',Q314Q,28
22504: 'A->T',Q314H,4
22505: 'A->T',T315S,1
22506: 'C->A',T315N,2
22506: 'C->T',T315I,35
22507: 'T->A',T315T,29
22507: 'T->C',T315T,53
22507: 'T->G',T315T,10
22508: 'T->A',S316T,2
22508: 'T->C',S316P,2
22508: 'T->G',S316A,7
22509: 'C->A',S316Y,4
22509: 'C->G',S316C,2
22509: 'C->T',S316F,5
22510: 'T->A',S316S,1
22510: 'T->C',S316S,253
22511: 'A->T',N317Y,1
22512: 'A->C',N317T,2
22512: 'A->G',N317S,26
22513: 'C->A',N317K,1
22513: 'C->T',N317N,147
22514: 'T->C',F318L,2
22515: 'T->A',F318Y,4
22515: 'T->C',F318S,6
22516: 'T->A',F318L,2
22516: 'T->C',F318F,10
22517: 'A->G',R319G,4
22518: 'G->A',R319K,1
22518: 'G->C',R319T,16
22518: 'G->T',R319I,1
22519: 'A->G',R319R,18
22519: 'A->T',R319S,1
22520: 'G->A',V320I,54
22520: 'G->C',V320L,5
22520: 'G->T',V320F,123
22521: 'T->C',V320A,17
22521: 'T->G',V320G,1
22522: 'C->A',V320V,39
22522: 'C->G',V320V,11
22522: 'C->T',V320V,845
22523: 'C->A',Q321K,34
22523: 'C->G',Q321E,13
22524: 'A->C',Q321P,2
22524: 'A->G',Q321R,32
22524: 'A->T',Q321L,133
22525: 'A->C',Q321H,4
22525: 'A->G',Q321Q,2290
22525: 'A->T',Q321H,5
22526: 'C->A',P322T,3
22526: 'C->G',P322A,2
22526: 'C->T',P322S,129
22527: 'C->G',P322R,1
22527: 'C->T',P322L,2
22528: 'A->C',P322P,8
22528: 'A->G',P322P,39
22528: 'A->T',P322P,54
22529: 'A->C',T323P,2
22529: 'A->G',T323A,84
22529: 'A->T',T323S,2
22530: 'C->A',T323K,120
22530: 'C->G',T323R,11
22530: 'C->T',T323I,1354
22531: 'A->C',T323T,3
22531: 'A->G',T323T,47
22531: 'A->T',T323T,68
22532: 'G->A',E324K,21
22532: 'G->C',E324Q,115
22533: 'A->C',E324A,10
22533: 'A->G',E324G,9
22533: 'A->T',E324V,15
22534: 'A->C',E324D,32
22534: 'A->G',E324E,268
22535: 'T->A',S325T,1
22535: 'T->C',S325P,1
22535: 'T->G',S325A,2
22536: 'C->A',S325Y,3
22536: 'C->T',S325F,47
22537: 'T->A',S325S,1
22537: 'T->C',S325S,82
22537: 'T->G',S325S,5
22538: 'A->C',I326L,1
22538: 'A->G',I326V,30
22539: 'T->C',I326T,1
22540: 'T->A',I326I,4
22540: 'T->C',I326I,59
22541: 'G->A',V327I,1164
22541: 'G->T',V327F,8
22542: 'T->G',V327G,1
22543: 'T->A',V327V,3
22543: 'T->C',V327V,49
22543: 'T->G',V327V,1
22544: 'A->G',R328G,1
22545: 'G->T',R328I,1
22546: 'A->G',R328R,183
22547: 'T->A',F329I,1
22547: 'T->C',F329L,14
22549: 'T->C',F329F,108
22549: 'T->G',F329L,2
22550: 'C->A',P330T,3
22550: 'C->G',P330A,5
22550: 'C->T',P330S,851
22551: 'C->A',P330H,4
22551: 'C->T',P330L,119
22552: 'T->A',P330P,14
22552: 'T->C',P330P,52
22552: 'T->G',P330P,2
22553: 'A->C',N331H,29
22553: 'A->G',N331D,3
22553: 'A->T',N331Y,11
22554: 'A->C',N331T,36
22554: 'A->G',N331S,22
22555: 'T->C',N331N,192
22556: 'A->G',I332V,36
22557: 'T->C',I332T,16
22558: 'T->A',I332I,28
22558: 'T->C',I332I,68
22559: 'A->G',T333A,10
22559: 'A->T',T333S,2
22560: 'C->A',T333K,11
22560: 'C->T',T333I,42
22561: 'A->C',T333T,2
22561: 'A->G',T333T,56
22561: 'A->T',T333T,38
22562: 'A->C',N334H,2
22562: 'A->G',N334D,1
22562: 'A->T',N334Y,20
22563: 'A->C',N334T,4
22563: 'A->G',N334S,6
22563: 'A->T',N334I,2
22564: 'C->A',N334K,31
22564: 'C->T',N334N,297
22565: 'T->C',L335L,24
22565: 'T->G',L335V,15
22566: 'T->C',L335S,14
22566: 'T->G',L335W,1
22567: 'G->A',L335L,99
22567: 'G->C',L335F,1
22567: 'G->T',L335F,225
22570: 'C->T',C336C,276
22571: 'C->A',P337T,46
22571: 'C->T',P337S,78
22572: 'C->A',P337H,16
22572: 'C->G',P337R,9
22572: 'C->T',P337L,105
22573: 'T->A',P337P,3
22573: 'T->C',P337P,255
22573: 'T->G',P337P,15
22574: 'T->C',F338L,84
22575: 'T->A',F338Y,10
22576: 'T->A',F338L,153
22576: 'T->C',F338F,234
22576: 'T->G',F338L,2
22577: 'G->A',G339S,146
22577: 'G->T',G339C,21
22578: 'G->A',G339D,184
22578: 'G->T',G339V,30
22579: 'T->A',G339G,33
22579: 'T->C',G339G,300
22579: 'T->G',G339G,2
22580: 'G->A',E340K,38
22580: 'G->C',E340Q,5
22581: 'A->C',E340A,40
22581: 'A->G',E340G,8
22581: 'A->T',E340V,4
22582: 'A->C',E340D,54
22582: 'A->G',E340E,77
22582: 'A->T',E340D,11
22583: 'G->A',V341I,75
22583: 'G->T',V341F,4
22585: 'T->C',V341V,158
22585: 'T->G',V341V,10
22586: 'T->A',F342I,13
22586: 'T->C',F342L,17
22586: 'T->G',F342V,1
22588: 'T->C',F342F,155
22589: 'A->T',N343Y,2
22591: 'C->A',N343K,1
22591: 'C->T',N343N,2597
22592: 'G->A',A344T,97
22592: 'G->T',A344S,654
22593: 'C->A',A344D,5
22593: 'C->G',A344G,3
22593: 'C->T',A344V,53
22594: 'C->A',A344A,295
22594: 'C->G',A344A,21
22594: 'C->T',A344A,325
22595: 'A->T',T345S,56
22596: 'C->G',T345S,1
22596: 'C->T',T345I,1
22597: 'C->A',T345T,91
22597: 'C->G',T345T,2
22597: 'C->T',T345T,2728
22598: 'A->C',R346R,2
22598: 'A->G',R346G,91
22599: 'G->A',R346K,4676
22599: 'G->C',R346T,70
22599: 'G->T',R346I,257
22600: 'A->C',R346S,1099
22600: 'A->G',R346R,179
22600: 'A->T',R346S,58
22601: 'T->C',F347L,1
22602: 'T->C',F347S,1
22602: 'T->G',F347C,1
22603: 'T->A',F347L,1
22603: 'T->C',F347F,24
22603: 'T->G',F347L,1
22604: 'G->A',A348T,68
22604: 'G->C',A348P,7
22604: 'G->T',A348S,783
22605: 'C->A',A348E,5
22605: 'C->T',A348V,33
22606: 'A->G',A348A,376
22606: 'A->T',A348A,74
22607: 'T->C',S349P,74
22607: 'T->G',S349A,3
22609: 'T->A',S349S,16
22609: 'T->C',S349S,49
22609: 'T->G',S349S,3
22610: 'G->A',V350I,7
22611: 'T->C',V350A,4
22612: 'T->A',V350V,2
22612: 'T->C',V350V,26
22612: 'T->G',V350V,4
22613: 'T->C',Y351H,12
22614: 'A->T',Y351F,39
22615: 'T->C',Y351Y,147
22616: 'G->A',A352T,13
22616: 'G->T',A352S,549
22617: 'C->A',A352D,7
22617: 'C->G',A352G,3
22617: 'C->T',A352V,100
22618: 'T->A',A352A,32
22618: 'T->C',A352A,31
22618: 'T->G',A352A,23
22619: 'T->C',W353R,1
22620: 'G->C',W353S,2
22620: 'G->T',W353L,7
22621: 'G->C',W353C,2
22621: 'G->T',W353C,9
22622: 'A->C',N354H,74
22622: 'A->G',N354D,154
22622: 'A->T',N354Y,12
22623: 'A->C',N354T,72
22623: 'A->G',N354S,102
22623: 'A->T',N354I,5
22624: 'C->A',N354K,656
22624: 'C->G',N354K,12
22624: 'C->T',N354N,6866
22625: 'A->C',R355R,42
22627: 'G->A',R355R,496
22627: 'G->T',R355S,1
22628: 'A->C',K356Q,30
22628: 'A->G',K356E,71
22629: 'A->C',K356T,3
22629: 'A->G',K356R,158
22629: 'A->T',K356M,13
22630: 'G->A',K356K,191
22630: 'G->C',K356N,1
22630: 'G->T',K356N,72
22631: 'A->C',R357R,29
22631: 'A->G',R357G,3
22632: 'G->A',R357K,2008
22632: 'G->C',R357T,2
22632: 'G->T',R357I,4
22633: 'A->G',R357R,66
22633: 'A->T',R357S,2
22634: 'A->C',I358L,3
22634: 'A->G',I358V,25
22634: 'A->T',I358F,2
22636: 'C->A',I358I,13
22636: 'C->T',I358I,594
22637: 'A->C',S359R,12
22637: 'A->G',S359G,27
22637: 'A->T',S359C,1
22638: 'G->A',S359N,136
22638: 'G->C',S359T,182
22638: 'G->T',S359I,16
22639: 'C->A',S359R,9
22639: 'C->T',S359S,2424
22640: 'A->G',N360D,3
22640: 'A->T',N360Y,11
22641: 'A->G',N360S,6
22641: 'A->T',N360I,1
22642: 'C->A',N360K,4
22642: 'C->T',N360N,185
22643: 'T->A',C361S,9
22644: 'G->C',C361S,9
22644: 'G->T',C361F,1
22645: 'T->C',C361C,73
22646: 'G->A',V362I,22
22646: 'G->C',V362L,37
22646: 'G->T',V362F,322
22647: 'T->C',V362A,1
22648: 'T->A',V362V,32
22648: 'T->C',V362V,38
22648: 'T->G',V362V,4
22649: 'G->A',A363T,6
22649: 'G->C',A363P,10
22649: 'G->T',A363S,11
22650: 'C->A',A363D,1
22650: 'C->T',A363V,31
22651: 'T->A',A363A,48
22651: 'T->C',A363A,41
22651: 'T->G',A363A,4
22652: 'G->A',D364N,10
22652: 'G->T',D364Y,4
22654: 'T->A',D364E,1
22654: 'T->C',D364D,69
22655: 'T->C',Y365H,2
22655: 'T->G',Y365D,1
22656: 'A->C',Y365S,1
22656: 'A->G',Y365C,2
22657: 'T->C',Y365Y,311
22658: 'T->A',S366T,3
22658: 'T->C',S366P,4
22658: 'T->G',S366A,3
22659: 'C->A',S366Y,3
22659: 'C->T',S366F,9
22660: 'T->A',S366S,27
22660: 'T->C',S366S,166
22660: 'T->G',S366S,4
22661: 'G->A',V367I,188
22661: 'G->C',V367L,1596
22661: 'G->T',V367F,1621
22662: 'T->A',V367D,3
22662: 'T->C',V367A,146
22662: 'T->G',V367G,4
22663: 'C->A',V367V,11
22663: 'C->T',V367V,286
22664: 'C->A',L368I,48
22664: 'C->G',L368V,1
22664: 'C->T',L368L,249
22665: 'T->C',L368P,2
22666: 'A->C',L368L,1
22666: 'A->G',L368L,109
22666: 'A->T',L368L,5
22667: 'T->C',Y369H,22
22668: 'A->C',Y369S,2
22668: 'A->G',Y369C,14
22668: 'A->T',Y369F,18
22669: 'T->C',Y369Y,469
22670: 'A->C',N370H,33
22670: 'A->G',N370D,18
22671: 'A->C',N370T,5
22671: 'A->G',N370S,136
22672: 'T->A',N370K,24
22672: 'T->C',N370N,172
22672: 'T->G',N370K,48
22673: 'T->A',S371T,128
22673: 'T->C',S371P,16
22673: 'T->G',S371A,20
22674: 'C->A',S371Y,4
22674: 'C->T',S371F,21
22675: 'C->A',S371S,123
22675: 'C->G',S371S,2
22675: 'C->T',S371S,1132
22676: 'G->A',A372T,18
22676: 'G->C',A372P,33
22676: 'G->T',A372S,26
22677: 'C->A',A372E,6
22677: 'C->G',A372G,2
22677: 'C->T',A372V,153
22678: 'A->C',A372A,10
22678: 'A->G',A372A,90
22678: 'A->T',A372A,36
22679: 'T->A',S373T,1
22679: 'T->C',S373P,131
22679: 'T->G',S373A,22
22680: 'C->T',S373L,279
22681: 'A->C',S373S,15
22681: 'A->G',S373S,169
22681: 'A->T',S373S,135
22682: 'T->C',F374L,42
22683: 'T->A',F374Y,5
22683: 'T->C',F374S,2
22684: 'T->C',F374F,373
22684: 'T->G',F374L,10
22685: 'T->A',S375T,22
22685: 'T->C',S375P,25
22685: 'T->G',S375A,13
22686: 'C->A',S375Y,8
22686: 'C->T',S375F,81
22687: 'C->A',S375S,79
22687: 'C->G',S375S,39
22687: 'C->T',S375S,1497
22688: 'A->G',T376A,10
22688: 'A->T',T376S,41
22689: 'C->A',T376N,49
22689: 'C->G',T376S,13
22689: 'C->T',T376I,409
22690: 'T->A',T376T,6
22690: 'T->C',T376T,122
22690: 'T->G',T376T,13
22691: 'T->C',F377L,7
22692: 'T->C',F377S,2
22693: 'T->C',F377F,297
22694: 'A->C',K378Q,1
22694: 'A->G',K378E,3
22695: 'A->G',K378R,27
22695: 'A->T',K378M,47
22696: 'G->A',K378K,64
22696: 'G->C',K378N,3
22696: 'G->T',K378N,123
22697: 'T->A',C379S,4
22697: 'T->C',C379R,1
22697: 'T->G',C379G,10
22698: 'G->A',C379Y,1
22698: 'G->C',C379S,2
22698: 'G->T',C379F,10
22699: 'T->C',C379C,38
22700: 'T->C',Y380H,1
22701: 'A->T',Y380F,15
22702: 'T->C',Y380Y,144
22703: 'G->A',G381R,30
22704: 'G->A',G381E,4
22704: 'G->C',G381A,1
22705: 'A->C',G381G,15
22705: 'A->G',G381G,125
22705: 'A->T',G381G,10
22706: 'G->A',V382M,3
22706: 'G->C',V382L,48
22706: 'G->T',V382L,756
22707: 'T->C',V382A,1
22707: 'T->G',V382G,2
22708: 'G->A',V382V,151
22708: 'G->C',V382V,117
22708: 'G->T',V382V,1445
22709: 'T->C',S383P,1
22709: 'T->G',S383A,3
22710: 'C->A',S383Y,2
22710: 'C->T',S383F,6
22711: 'T->A',S383S,23
22711: 'T->C',S383S,110
22711: 'T->G',S383S,36
22712: 'C->A',P384T,3
22712: 'C->G',P384A,7
22712: 'C->T',P384S,573
22713: 'C->A',P384H,13
22713: 'C->G',P384R,6
22713: 'C->T',P384L,1485
22714: 'T->A',P384P,7
22714: 'T->C',P384P,74
22714: 'T->G',P384P,18
22715: 'A->G',T385A,8
22715: 'A->T',T385S,1
22716: 'C->A',T385N,479
22716: 'C->T',T385I,510
22717: 'T->A',T385T,1
22717: 'T->C',T385T,498
22717: 'T->G',T385T,96
22719: 'A->G',K386R,4
22720: 'A->G',K386K,75
22721: 'T->C',L387L,114
22723: 'A->G',L387L,1
22723: 'A->T',L387F,3
22724: 'A->G',N388D,56
22725: 'A->G',N388S,7
22726: 'T->C',N388N,102
22727: 'G->A',D389N,12
22727: 'G->C',D389H,9
22727: 'G->T',D389Y,3
22728: 'A->C',D389A,2
22728: 'A->G',D389G,22
22728: 'A->T',D389V,2
22729: 'T->C',D389D,415
22729: 'T->G',D389E,23
22730: 'C->A',L390I,2
22730: 'C->T',L390F,64
22732: 'C->A',L390L,61
22732: 'C->G',L390L,2
22732: 'C->T',L390L,40
22733: 'T->A',C391S,1
22734: 'G->T',C391F,1
22735: 'C->T',C391C,370
22736: 'T->A',F392I,1
22736: 'T->C',F392L,1
22736: 'T->G',F392V,5
22737: 'T->C',F392S,6
22738: 'T->C',F392F,2088
22739: 'A->C',T393P,1
22739: 'A->G',T393A,3
22739: 'A->T',T393S,2
22740: 'C->A',T393N,7
22740: 'C->G',T393S,2
22740: 'C->T',T393I,21
22741: 'T->A',T393T,1
22741: 'T->C',T393T,1660
22742: 'A->C',N394H,15
22742: 'A->G',N394D,18
22742: 'A->T',N394Y,9
22743: 'A->C',N394T,7
22743: 'A->G',N394S,48
22743: 'A->T',N394I,4
22744: 'T->A',N394K,3
22744: 'T->C',N394N,265
22745: 'G->A',V395I,15
22745: 'G->C',V395L,6
22745: 'G->T',V395F,25
22746: 'T->C',V395A,7
22746: 'T->G',V395G,6
22747: 'C->A',V395V,274
22747: 'C->G',V395V,32
22747: 'C->T',V395V,1902
22748: 'T->C',Y396H,4
22749: 'A->T',Y396F,13
22750: 'T->C',Y396Y,195
22751: 'G->A',A397T,3
22751: 'G->T',A397S,15
22752: 'C->A',A397E,1
22752: 'C->T',A397V,56
22753: 'A->C',A397A,1
22753: 'A->G',A397A,110
22753: 'A->T',A397A,327
22756: 'T->C',D398D,97
22757: 'T->A',S399T,1
22757: 'T->G',S399A,4
22759: 'A->C',S399S,12
22759: 'A->G',S399S,97
22759: 'A->T',S399S,10
22762: 'T->C',F400F,185
22763: 'G->A',V401I,52
22763: 'G->C',V401L,29
22763: 'G->T',V401L,166
22765: 'A->C',V401V,9
22765: 'A->G',V401V,54
22765: 'A->T',V401V,10
22766: 'A->C',I402L,10
22766: 'A->G',I402V,99
22767: 'T->C',I402T,2
22768: 'T->A',I402I,3
22768: 'T->C',I402I,79
22769: 'A->C',R403R,1
22769: 'A->G',R403G,4
22770: 'G->A',R403K,254
22770: 'G->C',R403T,7
22770: 'G->T',R403I,9
22771: 'A->C',R403S,1
22771: 'A->G',R403R,99
22771: 'A->T',R403S,4
22772: 'G->A',G404S,7
22772: 'G->C',G404R,3
22772: 'G->T',G404C,11
22773: 'G->C',G404A,2
22773: 'G->T',G404V,5
22774: 'T->C',G404G,42
22774: 'T->G',G404G,6
22775: 'G->A',D405N,21
22775: 'G->C',D405H,8
22775: 'G->T',D405Y,82
22776: 'A->C',D405A,2
22776: 'A->G',D405G,32
22776: 'A->T',D405V,1
22777: 'T->A',D405E,6
22777: 'T->C',D405D,234
22777: 'T->G',D405E,10
22778: 'G->A',E406K,1
22778: 'G->C',E406Q,172
22779: 'A->C',E406A,1
22780: 'A->C',E406D,20
22780: 'A->G',E406E,42
22780: 'A->T',E406D,10
22781: 'G->A',V407I,76
22781: 'G->C',V407L,6
22781: 'G->T',V407F,1
22782: 'T->C',V407A,3
22783: 'C->A',V407V,31
22783: 'C->T',V407V,1570
22784: 'A->C',R408R,168
22784: 'A->G',R408G,140
22785: 'G->A',R408K,103
22785: 'G->C',R408T,9
22785: 'G->T',R408I,1185
22786: 'A->C',R408S,2
22786: 'A->G',R408R,230
22786: 'A->T',R408S,51
22787: 'C->A',Q409K,1
22787: 'C->G',Q409E,2
22788: 'A->T',Q409L,5
22789: 'A->C',Q409H,1
22789: 'A->G',Q409Q,58
22789: 'A->T',Q409H,2
22790: 'A->C',I410L,1
22790: 'A->G',I410V,168
22791: 'T->C',I410T,7
22792: 'C->A',I410I,187
22792: 'C->G',I410M,2
22792: 'C->T',I410I,26943
22793: 'G->A',A411T,27
22793: 'G->C',A411P,1
22793: 'G->T',A411S,1545
22794: 'C->G',A411G,1
22794: 'C->T',A411V,52
22795: 'T->A',A411A,40
22795: 'T->C',A411A,476
22795: 'T->G',A411A,29
22796: 'C->A',P412T,1
22797: 'C->A',P412Q,3
22797: 'C->T',P412L,4
22798: 'A->C',P412P,6
22798: 'A->G',P412P,251
22798: 'A->T',P412P,110
22799: 'G->A',G413R,84
22799: 'G->C',G413R,2
22799: 'G->T',G413W,23
22800: 'G->A',G413E,16
22800: 'G->C',G413A,5
22800: 'G->T',G413V,44
22801: 'G->A',G413G,140
22801: 'G->C',G413G,109
22801: 'G->T',G413G,12350
22802: 'C->A',Q414K,713
22802: 'C->G',Q414E,7
22803: 'A->C',Q414P,6
22803: 'A->G',Q414R,608
22803: 'A->T',Q414L,25
22804: 'A->C',Q414H,440
22804: 'A->G',Q414Q,144
22804: 'A->T',Q414H,1
22805: 'A->C',T415P,1
22805: 'A->G',T415A,28
22805: 'A->T',T415S,1
22806: 'C->A',T415N,58
22806: 'C->G',T415S,22
22806: 'C->T',T415I,11
22807: 'T->A',T415T,28
22807: 'T->C',T415T,213
22807: 'T->G',T415T,28
22808: 'G->A',G416R,5
22810: 'A->C',G416G,3
22810: 'A->G',G416G,193
22810: 'A->T',G416G,13
22811: 'A->C',K417Q,4
22811: 'A->G',K417E,10
22812: 'A->C',K417T,62212
22812: 'A->G',K417R,163
22812: 'A->T',K417M,11
22813: 'G->A',K417K,99
22813: 'G->C',K417N,8
22813: 'G->T',K417N,11171
22814: 'A->G',I418V,25
22816: 'T->A',I418I,14
22816: 'T->C',I418I,345
22817: 'G->A',A419T,8
22817: 'G->C',A419P,1
22817: 'G->T',A419S,277
22818: 'C->T',A419V,11
22819: 'T->A',A419A,18
22819: 'T->C',A419A,159
22819: 'T->G',A419A,13
22820: 'G->A',D420N,28
22820: 'G->C',D420H,2
22820: 'G->T',D420Y,13
22821: 'A->C',D420A,5
22821: 'A->G',D420G,6
22821: 'A->T',D420V,1
22822: 'T->C',D420D,74
22823: 'T->C',Y421H,3
22824: 'A->G',Y421C,2
22824: 'A->T',Y421F,3
22825: 'T->C',Y421Y,451
22828: 'T->C',N422N,142
22831: 'T->C',Y423Y,72
22834: 'A->C',K424N,1
22834: 'A->G',K424K,660
22834: 'A->T',K424N,1
22835: 'T->C',L425L,132
22835: 'T->G',L425V,5
22837: 'A->G',L425L,49
22838: 'C->A',P426T,1
22838: 'C->G',P426A,1
22838: 'C->T',P426S,142
22840: 'A->C',P426P,6
22840: 'A->G',P426P,79
22840: 'A->T',P426P,75
22841: 'G->A',D427N,1281
22841: 'G->C',D427H,81
22841: 'G->T',D427Y,174
22842: 'A->C',D427A,44
22842: 'A->G',D427G,112
22842: 'A->T',D427V,235
22843: 'T->A',D427E,3
22843: 'T->C',D427D,830
22843: 'T->G',D427E,10
22844: 'G->C',D428H,10
22844: 'G->T',D428Y,24
22845: 'A->C',D428A,10
22845: 'A->G',D428G,53
22845: 'A->T',D428V,3
22846: 'T->A',D428E,39
22846: 'T->C',D428D,234
22846: 'T->G',D428E,34
22849: 'T->C',F429F,76
22850: 'A->G',T430A,3
22851: 'C->T',T430I,143
22852: 'A->C',T430T,5
22852: 'A->G',T430T,118
22852: 'A->T',T430T,17
22855: 'C->A',G431G,26
22855: 'C->G',G431G,2
22855: 'C->T',G431G,306
22858: 'C->T',C432C,3998
22859: 'G->A',V433I,139
22859: 'G->C',V433L,2
22859: 'G->T',V433F,1
22860: 'T->C',V433A,1
22861: 'T->A',V433V,2
22861: 'T->C',V433V,1112
22862: 'A->C',I434L,3
22862: 'A->G',I434V,216
22862: 'A->T',I434L,2
22863: 'T->A',I434K,2
22863: 'T->C',I434T,14
22863: 'T->G',I434R,1
22864: 'A->G',I434M,79
22864: 'A->T',I434I,1
22865: 'G->A',A435T,18
22865: 'G->C',A435P,1
22865: 'G->T',A435S,150
22866: 'C->T',A435V,1
22867: 'T->A',A435A,22
22867: 'T->C',A435A,28
22867: 'T->G',A435A,13
22868: 'T->C',W436R,1
22869: 'G->T',W436L,11
22870: 'G->T',W436C,9
22872: 'A->G',N437S,5
22873: 'T->C',N437N,133
22874: 'T->A',S438T,2
22874: 'T->G',S438A,6
22875: 'C->A',S438Y,1
22875: 'C->T',S438F,2
22876: 'T->C',S438S,88
22877: 'A->G',N439D,2
22878: 'A->C',N439T,3
22878: 'A->G',N439S,1
22878: 'A->T',N439I,8
22879: 'C->A',N439K,18284
22879: 'C->G',N439K,190
22879: 'C->T',N439N,463
22880: 'A->C',N440H,4
22880: 'A->G',N440D,15
22880: 'A->T',N440Y,65
22881: 'A->C',N440T,36
22881: 'A->G',N440S,1365
22881: 'A->T',N440I,14
22882: 'T->A',N440K,746
22882: 'T->C',N440N,227
22882: 'T->G',N440K,3739
22883: 'C->A',L441I,45
22883: 'C->G',L441V,8
22883: 'C->T',L441F,59
22884: 'T->A',L441H,4
22884: 'T->C',L441P,4
22884: 'T->G',L441R,113
22885: 'T->A',L441L,58
22885: 'T->C',L441L,1739
22885: 'T->G',L441L,3
22886: 'G->T',D442Y,20
22887: 'A->T',D442V,21
22888: 'T->A',D442E,2
22888: 'T->C',D442D,150
22888: 'T->G',D442E,1
22889: 'T->A',S443T,5
22889: 'T->G',S443A,19
22890: 'C->A',S443Y,8
22890: 'C->G',S443C,10
22890: 'C->T',S443F,20
22891: 'T->A',S443S,4
22891: 'T->C',S443S,87
22892: 'A->C',K444Q,2
22892: 'A->G',K444E,6
22893: 'A->C',K444T,27
22893: 'A->G',K444R,215
22893: 'A->T',K444M,89
22894: 'G->A',K444K,350
22894: 'G->C',K444N,6
22894: 'G->T',K444N,348
22895: 'G->A',V445I,106
22895: 'G->C',V445L,1
22895: 'G->T',V445F,91
22896: 'T->A',V445D,2
22896: 'T->C',V445A,97
22896: 'T->G',V445G,5
22897: 'T->A',V445V,48
22897: 'T->C',V445V,76
22897: 'T->G',V445V,28
22898: 'G->A',G446S,225
22898: 'G->C',G446R,8
22899: 'G->A',G446D,18
22899: 'G->C',G446A,36
22899: 'G->T',G446V,2819
22900: 'T->A',G446G,1
22900: 'T->C',G446G,48
22900: 'T->G',G446G,1
22901: 'G->A',G447S,23
22901: 'G->C',G447R,1
22901: 'G->T',G447C,13
22902: 'G->A',G447D,4
22902: 'G->C',G447A,5
22902: 'G->T',G447V,40
22903: 'T->C',G447G,24
22903: 'T->G',G447G,32
22904: 'A->C',N448H,1
22904: 'A->G',N448D,19
22904: 'A->T',N448Y,8
22905: 'A->C',N448T,20
22905: 'A->G',N448S,50
22905: 'A->T',N448I,3
22906: 'T->A',N448K,3
22906: 'T->C',N448N,258
22906: 'T->G',N448K,6
22907: 'T->A',Y449N,116
22907: 'T->C',Y449H,270
22907: 'T->G',Y449D,22
22908: 'A->C',Y449S,1200
22908: 'A->G',Y449C,2
22908: 'A->T',Y449F,9
22909: 'T->C',Y449Y,148
22910: 'A->G',N450D,26
22910: 'A->T',N450Y,7
22911: 'A->G',N450S,3
22911: 'A->T',N450I,1
22912: 'T->A',N450K,3
22912: 'T->C',N450N,134
22912: 'T->G',N450K,690
22913: 'T->C',Y451H,33
22914: 'A->G',Y451C,1
22915: 'C->T',Y451Y,101
22916: 'C->A',L452M,854
22916: 'C->G',L452V,5
22916: 'C->T',L452L,155
22917: 'T->A',L452Q,3387
22917: 'T->C',L452P,1
22917: 'T->G',L452R,1094585
22918: 'G->A',L452L,175
22918: 'G->C',L452L,1
22918: 'G->T',L452L,1196
22919: 'T->C',Y453H,7
22920: 'A->C',Y453S,5
22920: 'A->T',Y453F,286
22921: 'T->C',Y453Y,178
22922: 'A->C',R454R,2
22922: 'A->G',R454G,1
22923: 'G->A',R454K,2
22924: 'A->G',R454R,112
22925: 'T->A',L455M,7
22925: 'T->C',L455L,64
22926: 'T->C',L455S,13
22926: 'T->G',L455W,2
22927: 'G->A',L455L,131
22927: 'G->C',L455F,9
22927: 'G->T',L455F,1054
22928: 'T->C',F456L,84
22928: 'T->G',F456V,2
22929: 'T->A',F456Y,2
22930: 'T->A',F456L,4
22930: 'T->C',F456F,25
22931: 'A->C',R457R,2
22931: 'A->G',R457G,1
22932: 'G->A',R457K,5
22932: 'G->T',R457M,4
22933: 'G->A',R457R,162
22933: 'G->T',R457S,12
22934: 'A->C',K458Q,4
22934: 'A->G',K458E,14
22935: 'A->C',K458T,10
22935: 'A->G',K458R,50
22935: 'A->T',K458M,2
22936: 'G->A',K458K,2052
22936: 'G->C',K458N,1
22936: 'G->T',K458N,181
22937: 'T->C',S459P,7
22937: 'T->G',S459A,2
22938: 'C->A',S459Y,85
22938: 'C->T',S459F,468
22939: 'T->A',S459S,1
22939: 'T->C',S459S,469
22939: 'T->G',S459S,1
22940: 'A->C',N460H,1
22940: 'A->G',N460D,7
22940: 'A->T',N460Y,14
22941: 'A->C',N460T,5
22941: 'A->G',N460S,106
22941: 'A->T',N460I,47
22942: 'T->A',N460K,8
22942: 'T->C',N460N,104
22942: 'T->G',N460K,17
22943: 'C->A',L461I,7
22943: 'C->G',L461V,1
22943: 'C->T',L461F,2
22944: 'T->A',L461H,1
22944: 'T->C',L461P,1
22945: 'C->A',L461L,25
22945: 'C->G',L461L,1
22945: 'C->T',L461L,3463
22946: 'A->C',K462Q,25
22946: 'A->G',K462E,8
22947: 'A->C',K462T,8
22947: 'A->G',K462R,10
22947: 'A->T',K462I,12
22948: 'A->C',K462N,1
22948: 'A->G',K462K,66
22949: 'C->G',P463A,3
22949: 'C->T',P463S,306
22950: 'C->A',P463H,2
22950: 'C->T',P463L,5
22951: 'T->A',P463P,12
22951: 'T->C',P463P,101
22951: 'T->G',P463P,9
22952: 'T->C',F464L,94
22953: 'T->C',F464S,2
22954: 'T->A',F464L,2
22954: 'T->C',F464F,40
22955: 'G->A',E465K,2
22955: 'G->C',E465Q,2
22956: 'A->C',E465A,8
22956: 'A->G',E465G,25
22956: 'A->T',E465V,2
22957: 'G->A',E465E,17
22957: 'G->C',E465D,2
22957: 'G->T',E465D,36
22958: 'A->C',R466R,225
22959: 'G->A',R466K,12
22959: 'G->T',R466I,21
22960: 'A->C',R466S,1
22960: 'A->G',R466R,83
22961: 'G->A',D467N,1
22961: 'G->C',D467H,1
22962: 'A->T',D467V,1
22963: 'T->C',D467D,214
22963: 'T->G',D467E,1
22964: 'A->C',I468L,2
22964: 'A->G',I468V,200
22964: 'A->T',I468F,4
22965: 'T->C',I468T,42
22965: 'T->G',I468S,1
22966: 'T->C',I468I,75
22966: 'T->G',I468M,2
22967: 'T->A',S469T,1
22967: 'T->C',S469P,2
22967: 'T->G',S469A,28
22968: 'C->T',S469L,6
22969: 'A->C',S469S,4
22969: 'A->G',S469S,92
22969: 'A->T',S469S,171
22970: 'A->C',T470P,1
22970: 'A->G',T470A,17
22970: 'A->T',T470S,3
22971: 'C->A',T470N,440
22971: 'C->G',T470S,4
22971: 'C->T',T470I,311
22972: 'T->A',T470T,149
22972: 'T->C',T470T,282
22972: 'T->G',T470T,5
22973: 'G->A',E471K,9
22973: 'G->C',E471Q,569
22974: 'A->C',E471A,17
22974: 'A->G',E471G,88
22974: 'A->T',E471V,12
22975: 'A->C',E471D,5
22975: 'A->G',E471E,65
22975: 'A->T',E471D,34
22976: 'A->C',I472L,10
22976: 'A->G',I472V,45
22976: 'A->T',I472F,7
22977: 'T->C',I472T,31
22978: 'C->A',I472I,17
22978: 'C->G',I472M,1
22978: 'C->T',I472I,597
22979: 'T->C',Y473H,14
22979: 'T->G',Y473D,1
22980: 'A->G',Y473C,3
22980: 'A->T',Y473F,28
22981: 'T->C',Y473Y,2266
22982: 'C->A',Q474K,3
22982: 'C->G',Q474E,14
22983: 'A->C',Q474P,1
22983: 'A->G',Q474R,12
22984: 'G->A',Q474Q,301
22984: 'G->C',Q474H,39
22984: 'G->T',Q474H,91
22985: 'G->A',A475T,29
22985: 'G->T',A475S,211
22986: 'C->T',A475V,1475
22987: 'C->A',A475A,187
22987: 'C->G',A475A,4
22987: 'C->T',A475A,6336
22988: 'G->A',G476S,427
22988: 'G->C',G476R,1
22988: 'G->T',G476C,1
22989: 'G->A',G476D,11
22989: 'G->C',G476A,38
22989: 'G->T',G476V,7
22990: 'T->C',G476G,13
22991: 'A->G',S477G,339
22992: 'G->A',S477N,34071
22992: 'G->C',S477T,24
22992: 'G->T',S477I,1968
22993: 'C->A',S477R,410
22993: 'C->G',S477R,473
22993: 'C->T',S477S,5354
22994: 'A->G',T478A,9
22995: 'C->A',T478K,1069045
22995: 'C->G',T478R,236
22995: 'C->T',T478I,504
22996: 'A->C',T478T,2
22996: 'A->G',T478T,7
22996: 'A->T',T478T,2
22997: 'C->A',P479T,5
22997: 'C->T',P479S,1320
22998: 'C->A',P479H,49
22998: 'C->G',P479R,129
22998: 'C->T',P479L,362
22999: 'T->A',P479P,1
22999: 'T->C',P479P,33
22999: 'T->G',P479P,8
23000: 'T->A',C480S,2
23002: 'T->C',C480C,15
23003: 'A->C',N481H,2
23003: 'A->G',N481D,22
23003: 'A->T',N481Y,10
23004: 'A->C',N481T,4
23004: 'A->G',N481S,28
23004: 'A->T',N481I,13
23005: 'T->A',N481K,79
23005: 'T->C',N481N,358
23005: 'T->G',N481K,50
23006: 'G->A',G482S,26
23006: 'G->C',G482R,13
23006: 'G->T',G482C,1
23007: 'G->A',G482D,32
23007: 'G->C',G482A,1
23007: 'G->T',G482V,66
23008: 'T->A',G482G,3
23008: 'T->C',G482G,31
23008: 'T->G',G482G,2
23009: 'G->A',V483I,135
23009: 'G->C',V483L,54
23009: 'G->T',V483F,1201
23010: 'T->C',V483A,144
23010: 'T->G',V483G,7
23011: 'T->A',V483V,21
23011: 'T->C',V483V,1145
23011: 'T->G',V483V,3
23012: 'G->A',E484K,116482
23012: 'G->C',E484Q,4953
23013: 'A->C',E484A,176
23013: 'A->G',E484G,92
23013: 'A->T',E484V,31
23014: 'A->C',E484D,47
23014: 'A->G',E484E,194
23014: 'A->T',E484D,27
23015: 'G->A',G485S,48
23015: 'G->C',G485R,57
23015: 'G->T',G485C,3
23016: 'G->A',G485D,56
23016: 'G->C',G485A,65
23016: 'G->T',G485V,77
23017: 'T->A',G485G,1
23017: 'T->C',G485G,196
23017: 'T->G',G485G,21
23018: 'T->A',F486I,47
23018: 'T->C',F486L,101
23019: 'T->A',F486Y,2
23019: 'T->C',F486S,15
23020: 'T->A',F486L,1
23020: 'T->C',F486F,230
23020: 'T->G',F486L,51
23021: 'A->G',N487D,3
23022: 'A->C',N487T,1
23022: 'A->G',N487S,2
23023: 'T->C',N487N,136
23024: 'T->C',C488R,1
23025: 'G->T',C488F,3
23026: 'T->C',C488C,96
23026: 'T->G',C488W,1
23027: 'T->A',Y489N,1
23027: 'T->C',Y489H,29
23028: 'A->C',Y489S,1
23028: 'A->G',Y489C,3
23029: 'C->T',Y489Y,3760
23030: 'T->A',F490I,23
23030: 'T->C',F490L,599
23030: 'T->G',F490V,73
23031: 'T->A',F490Y,66
23031: 'T->C',F490S,6350
23032: 'T->A',F490L,20
23032: 'T->C',F490F,425
23032: 'T->G',F490L,95
23033: 'C->T',P491S,58
23034: 'C->G',P491R,2
23034: 'C->T',P491L,6
23035: 'T->A',P491P,10
23035: 'T->C',P491P,82
23035: 'T->G',P491P,8
23036: 'T->A',L492I,3
23036: 'T->C',L492L,128
23036: 'T->G',L492V,5
23037: 'T->C',L492S,2
23038: 'A->C',L492F,1
23038: 'A->G',L492L,39
23039: 'C->A',Q493K,90
23039: 'C->G',Q493E,330
23040: 'A->C',Q493P,17
23040: 'A->G',Q493R,163
23040: 'A->T',Q493L,80
23041: 'A->C',Q493H,36
23041: 'A->G',Q493Q,68
23041: 'A->T',Q493H,4
23042: 'T->A',S494T,14
23042: 'T->C',S494P,5586
23042: 'T->G',S494A,26
23043: 'C->T',S494L,529
23044: 'A->C',S494S,51
23044: 'A->G',S494S,326
23044: 'A->T',S494S,26
23045: 'T->A',Y495N,1
23045: 'T->C',Y495H,2
23045: 'T->G',Y495D,1
23046: 'A->C',Y495S,1
23046: 'A->G',Y495C,1
23046: 'A->T',Y495F,1
23047: 'T->C',Y495Y,499
23048: 'G->A',G496S,227
23048: 'G->C',G496R,10
23049: 'G->A',G496D,2
23049: 'G->T',G496V,29
23050: 'T->A',G496G,1
23050: 'T->C',G496G,48
23050: 'T->G',G496G,1
23051: 'T->C',F497L,1
23052: 'T->A',F497Y,1
23052: 'T->C',F497S,6
23053: 'C->T',F497F,705
23054: 'C->A',Q498K,10
23055: 'A->C',Q498P,1
23055: 'A->G',Q498R,35
23055: 'A->T',Q498L,7
23056: 'A->C',Q498H,14
23056: 'A->G',Q498Q,49
23056: 'A->T',Q498H,3
23057: 'C->A',P499T,17
23057: 'C->T',P499S,82
23058: 'C->A',P499H,49
23058: 'C->G',P499R,67
23058: 'C->T',P499L,49
23059: 'C->A',P499P,82
23059: 'C->G',P499P,5
23059: 'C->T',P499P,926
23060: 'A->C',T500P,2
23060: 'A->G',T500A,11
23060: 'A->T',T500S,24
23061: 'C->A',T500N,4
23061: 'C->G',T500S,1
23061: 'C->T',T500I,8
23062: 'T->A',T500T,20
23062: 'T->C',T500T,80
23062: 'T->G',T500T,2
23063: 'A->C',N501H,37
23063: 'A->G',N501D,1
23063: 'A->T',N501Y,822805
23064: 'A->C',N501T,2346
23064: 'A->G',N501S,74
23064: 'A->T',N501I,37
23065: 'T->A',N501K,9
23065: 'T->C',N501N,199
23065: 'T->G',N501K,3
23066: 'G->A',G502S,6
23066: 'G->T',G502C,4
23067: 'G->A',G502D,8
23067: 'G->C',G502A,2
23067: 'G->T',G502V,2
23068: 'T->A',G502G,12
23068: 'T->C',G502G,41
23068: 'T->G',G502G,6
23069: 'G->A',V503I,274
23069: 'G->C',V503L,20
23069: 'G->T',V503F,206
23070: 'T->A',V503D,8
23070: 'T->C',V503A,31
23070: 'T->G',V503G,4
23071: 'T->A',V503V,19
23071: 'T->C',V503V,473
23072: 'G->A',G504S,71
23072: 'G->C',G504R,5
23072: 'G->T',G504C,7
23073: 'G->A',G504D,45
23073: 'G->C',G504A,1
23073: 'G->T',G504V,19
23074: 'T->A',G504G,7
23074: 'T->C',G504G,24
23074: 'T->G',G504G,5
23075: 'T->C',Y505H,80
23076: 'A->G',Y505C,7
23076: 'A->T',Y505F,9
23077: 'C->T',Y505Y,320
23078: 'C->A',Q506K,7
23079: 'A->G',Q506R,1
23079: 'A->T',Q506L,1
23080: 'A->C',Q506H,1
23080: 'A->G',Q506Q,29
23081: 'C->G',P507A,11
23081: 'C->T',P507S,45
23082: 'C->T',P507L,1
23083: 'A->C',P507P,14
23083: 'A->G',P507P,130
23083: 'A->T',P507P,128
23084: 'T->A',Y508N,1
23084: 'T->C',Y508H,431
23085: 'A->G',Y508C,9
23085: 'A->T',Y508F,1
23086: 'C->T',Y508Y,4811
23087: 'A->C',R509R,5
23087: 'A->G',R509G,1
23088: 'G->A',R509K,2
23088: 'G->C',R509T,1
23088: 'G->T',R509I,3
23089: 'A->G',R509R,55
23089: 'A->T',R509S,3
23090: 'G->A',V510I,8
23090: 'G->T',V510L,20
23091: 'T->A',V510E,1
23091: 'T->C',V510A,2
23092: 'A->C',V510V,2
23092: 'A->G',V510V,101
23092: 'A->T',V510V,47
23093: 'G->A',V511I,12
23093: 'G->C',V511L,6
23093: 'G->T',V511L,10
23094: 'T->C',V511A,3
23095: 'A->C',V511V,5
23095: 'A->G',V511V,48
23095: 'A->T',V511V,7
23096: 'G->A',V512I,21
23096: 'G->T',V512L,1
23097: 'T->C',V512A,1
23098: 'A->C',V512V,1
23098: 'A->G',V512V,44
23098: 'A->T',V512V,3
23099: 'C->A',L513I,15
23099: 'C->T',L513F,75
23100: 'T->C',L513P,1
23101: 'T->A',L513L,2
23101: 'T->C',L513L,113
23101: 'T->G',L513L,4
23102: 'T->A',S514T,53
23102: 'T->G',S514A,2
23103: 'C->A',S514Y,9
23103: 'C->G',S514C,1
23103: 'C->T',S514F,346
23104: 'T->A',S514S,16
23104: 'T->C',S514S,229
23104: 'T->G',S514S,11
23105: 'T->C',F515L,7
23107: 'T->C',F515F,24
23108: 'G->A',E516K,5
23108: 'G->C',E516Q,335
23109: 'A->C',E516A,2
23109: 'A->G',E516G,7
23109: 'A->T',E516V,2
23110: 'A->G',E516E,15
23111: 'C->A',L517I,58
23111: 'C->G',L517V,5
23111: 'C->T',L517F,169
23112: 'T->A',L517H,22
23112: 'T->C',L517P,7
23112: 'T->G',L517R,1
23113: 'T->A',L517L,1
23113: 'T->C',L517L,40
23113: 'T->G',L517L,455
23114: 'C->A',L518I,29
23114: 'C->G',L518V,2
23114: 'C->T',L518L,1578
23115: 'T->A',L518Q,5
23115: 'T->C',L518P,12
23115: 'T->G',L518R,3
23116: 'A->C',L518L,18
23116: 'A->G',L518L,58
23116: 'A->T',L518L,31
23117: 'C->A',H519N,5
23117: 'C->G',H519D,16
23117: 'C->T',H519Y,38
23118: 'A->C',H519P,21
23118: 'A->G',H519R,8
23118: 'A->T',H519L,6
23119: 'T->A',H519Q,18
23119: 'T->C',H519H,114
23119: 'T->G',H519Q,24
23120: 'G->A',A520T,38
23120: 'G->C',A520P,32
23120: 'G->T',A520S,3440
23121: 'C->A',A520E,7
23121: 'C->T',A520V,187
23122: 'A->C',A520A,13
23122: 'A->G',A520A,200
23122: 'A->T',A520A,32
23123: 'C->A',P521T,16
23123: 'C->G',P521A,2
23123: 'C->T',P521S,136
23124: 'C->A',P521Q,10
23124: 'C->G',P521R,35
23124: 'C->T',P521L,36
23125: 'A->C',P521P,2
23125: 'A->G',P521P,186
23125: 'A->T',P521P,193
23126: 'G->A',A522T,18
23126: 'G->C',A522P,293
23126: 'G->T',A522S,2642
23127: 'C->A',A522E,5
23127: 'C->G',A522G,5
23127: 'C->T',A522V,1772
23128: 'A->G',A522A,22
23128: 'A->T',A522A,34
23129: 'A->G',T523A,21
23130: 'C->A',T523N,28
23130: 'C->T',T523I,26
23131: 'T->C',T523T,29
23131: 'T->G',T523T,15
23132: 'G->A',V524I,9
23132: 'G->T',V524F,3
23133: 'T->C',V524A,1
23134: 'T->A',V524V,2
23134: 'T->C',V524V,14
23134: 'T->G',V524V,61
23135: 'T->C',C525R,1
23136: 'G->T',C525F,2
23137: 'T->C',C525C,59
23137: 'T->G',C525W,1
23138: 'G->A',G526R,1
23140: 'A->C',G526G,2
23140: 'A->G',G526G,29
23141: 'C->A',P527T,3
23141: 'C->T',P527S,4
23142: 'C->T',P527L,5
23143: 'T->A',P527P,6
23143: 'T->C',P527P,54
23144: 'A->C',K528Q,8
23144: 'A->G',K528E,2
23145: 'A->C',K528T,2
23145: 'A->G',K528R,15
23145: 'A->T',K528I,12
23146: 'A->G',K528K,87
23147: 'A->C',K529Q,8
23147: 'A->G',K529E,50
23148: 'A->C',K529T,18
23148: 'A->G',K529R,81
23148: 'A->T',K529M,8
23149: 'G->A',K529K,52
23149: 'G->C',K529N,2
23149: 'G->T',K529N,81
23150: 'T->A',S530T,3
23150: 'T->C',S530P,3
23151: 'C->T',S530F,1
23152: 'T->A',S530S,1
23152: 'T->C',S530S,100
23153: 'A->T',T531S,2
23154: 'C->A',T531N,1
23154: 'C->T',T531I,1
23155: 'T->A',T531T,16
23155: 'T->C',T531T,4157
23156: 'A->G',N532D,5
23156: 'A->T',N532Y,17
23157: 'A->C',N532T,1
23157: 'A->G',N532S,77
23157: 'A->T',N532I,7
23158: 'T->A',N532K,2
23158: 'T->C',N532N,285
23158: 'T->G',N532K,5
23159: 'T->A',L533M,4
23159: 'T->C',L533L,187
23159: 'T->G',L533V,4
23161: 'G->A',L533L,43
23161: 'G->T',L533F,9
23162: 'G->A',V534I,122
23162: 'G->C',V534L,26
23162: 'G->T',V534F,46
23163: 'T->C',V534A,7
23164: 'T->A',V534V,33
23164: 'T->C',V534V,102
23166: 'A->C',K535T,14
23166: 'A->G',K535R,21
23167: 'A->G',K535K,918
23168: 'A->C',N536H,9
23168: 'A->G',N536D,8
23168: 'A->T',N536Y,4
23169: 'A->C',N536T,3
23169: 'A->G',N536S,26
23170: 'C->A',N536K,19
23170: 'C->T',N536N,742
23171: 'A->G',K537E,3
23172: 'A->C',K537T,22
23172: 'A->G',K537R,21
23172: 'A->T',K537I,2
23173: 'A->C',K537N,19
23173: 'A->G',K537K,52
23176: 'T->C',C538C,18
23177: 'G->A',V539I,49
23177: 'G->C',V539L,3
23178: 'T->C',V539A,4
23179: 'C->A',V539V,22
23179: 'C->G',V539V,1
23179: 'C->T',V539V,259
23180: 'A->C',N540H,29
23180: 'A->G',N540D,39
23180: 'A->T',N540Y,92
23181: 'A->C',N540T,5
23181: 'A->G',N540S,1289
23181: 'A->T',N540I,4
23182: 'T->A',N540K,10
23182: 'T->C',N540N,91
23182: 'T->G',N540K,11
23183: 'T->C',F541L,2
23185: 'C->T',F541F,1713
23186: 'A->G',N542D,13
23188: 'C->T',N542N,546
23189: 'T->A',F543I,3
23189: 'T->C',F543L,12
23189: 'T->G',F543V,12
23191: 'C->G',F543L,9
23191: 'C->T',F543F,8489
23192: 'A->T',N544Y,1
23193: 'A->G',N544S,3
23193: 'A->T',N544I,2
23194: 'T->A',N544K,1
23194: 'T->C',N544N,95
23195: 'G->A',G545S,4
23197: 'T->C',G545G,41
23198: 'T->C',L546L,217
23198: 'T->G',L546V,51
23200: 'A->G',L546L,27
23200: 'A->T',L546F,1
23201: 'A->C',T547P,1
23201: 'A->G',T547A,39
23201: 'A->T',T547S,11
23202: 'C->A',T547K,325
23202: 'C->G',T547R,2
23202: 'C->T',T547I,2990
23203: 'A->C',T547T,3
23203: 'A->G',T547T,134
23203: 'A->T',T547T,23
23204: 'G->A',G548S,18
23205: 'G->C',G548A,1
23205: 'G->T',G548V,2
23206: 'C->A',G548G,3
23206: 'C->T',G548G,52
23207: 'A->G',T549A,90
23207: 'A->T',T549S,69
23208: 'C->A',T549K,3
23208: 'C->T',T549I,1023
23209: 'A->C',T549T,15
23209: 'A->G',T549T,43
23209: 'A->T',T549T,16
23211: 'G->C',G550A,1
23212: 'T->C',G550G,17
23213: 'G->A',V551I,57
23213: 'G->T',V551F,160
23214: 'T->C',V551A,1
23215: 'T->A',V551V,2
23215: 'T->C',V551V,71
23215: 'T->G',V551V,50
23216: 'C->A',L552I,24
23216: 'C->G',L552V,5
23216: 'C->T',L552F,150
23218: 'T->A',L552L,2
23218: 'T->C',L552L,57
23219: 'A->G',T553A,17
23220: 'C->A',T553N,10
23220: 'C->G',T553S,10
23220: 'C->T',T553I,609
23221: 'T->A',T553T,37
23221: 'T->C',T553T,44
23221: 'T->G',T553T,12
23222: 'G->A',E554K,18
23222: 'G->C',E554Q,356
23223: 'A->C',E554A,22
23223: 'A->G',E554G,1146
23223: 'A->T',E554V,27
23224: 'G->A',E554E,82
23224: 'G->C',E554D,1
23224: 'G->T',E554D,448
23225: 'T->A',S555T,1
23227: 'T->A',S555S,6
23227: 'T->C',S555S,297
23227: 'T->G',S555S,168
23228: 'A->G',N556D,28
23228: 'A->T',N556Y,13
23229: 'A->G',N556S,80
23229: 'A->T',N556I,7
23230: 'C->A',N556K,300
23230: 'C->G',N556K,1
23230: 'C->T',N556N,1415
23232: 'A->T',K557I,1
23233: 'A->G',K557K,48
23234: 'A->C',K558Q,10
23234: 'A->G',K558E,72
23235: 'A->G',K558R,96
23235: 'A->T',K558M,7
23236: 'G->A',K558K,121
23236: 'G->C',K558N,1
23236: 'G->T',K558N,2057
23237: 'T->A',F559I,2
23239: 'T->C',F559F,107
23240: 'C->A',L560M,7
23240: 'C->T',L560L,89
23241: 'T->A',L560Q,54
23242: 'G->A',L560L,86
23242: 'G->T',L560L,38
23243: 'C->A',P561T,20
23243: 'C->G',P561A,8
23243: 'C->T',P561S,185
23244: 'C->A',P561H,158
23244: 'C->G',P561R,1
23244: 'C->T',P561L,50
23245: 'T->A',P561P,4
23245: 'T->C',P561P,84
23245: 'T->G',P561P,36
23246: 'T->G',F562V,1
23247: 'T->C',F562S,1
23248: 'C->T',F562F,6258
23251: 'A->C',Q563H,1
23251: 'A->G',Q563Q,44
23252: 'C->A',Q564K,1
23252: 'C->G',Q564E,7
23253: 'A->G',Q564R,1
23254: 'A->C',Q564H,2
23254: 'A->G',Q564Q,90
23254: 'A->T',Q564H,10
23255: 'T->A',F565I,2
23255: 'T->C',F565L,514
23255: 'T->G',F565V,25
23256: 'T->A',F565Y,1
23256: 'T->C',F565S,5
23257: 'T->A',F565L,73
23257: 'T->C',F565F,81
23257: 'T->G',F565L,2
23258: 'G->A',G566S,61
23259: 'G->C',G566A,2
23260: 'C->A',G566G,4
23260: 'C->T',G566G,124
23261: 'A->C',R567R,3
23262: 'G->A',R567K,118
23262: 'G->C',R567T,1
23262: 'G->T',R567I,35
23263: 'A->C',R567S,11
23263: 'A->G',R567R,192
23263: 'A->T',R567S,14
23264: 'G->A',D568N,56
23264: 'G->T',D568Y,2
23265: 'A->G',D568G,62
23266: 'C->T',D568D,258
23267: 'A->C',I569L,12
23267: 'A->G',I569V,93
23267: 'A->T',I569F,146
23268: 'T->A',I569N,2
23268: 'T->C',I569T,43
23268: 'T->G',I569S,10
23269: 'T->A',I569I,48
23269: 'T->C',I569I,84
23269: 'T->G',I569M,2
23270: 'G->A',A570T,19
23270: 'G->C',A570P,1
23270: 'G->T',A570S,1957
23271: 'C->A',A570D,737945
23271: 'C->G',A570G,11
23271: 'C->T',A570V,398
23272: 'T->A',A570A,10
23272: 'T->C',A570A,105
23272: 'T->G',A570A,19
23273: 'G->A',D571N,2
23273: 'G->C',D571H,2
23273: 'G->T',D571Y,13
23274: 'A->G',D571G,13
23275: 'C->A',D571E,26
23275: 'C->G',D571E,29
23275: 'C->T',D571D,835
23276: 'A->G',T572A,22
23276: 'A->T',T572S,4
23277: 'C->A',T572N,46
23277: 'C->G',T572S,43
23277: 'C->T',T572I,8313
23278: 'T->A',T572T,1
23278: 'T->C',T572T,212
23279: 'A->G',T573A,10
23280: 'C->A',T573N,2
23280: 'C->T',T573I,1196
23281: 'T->A',T573T,26
23281: 'T->C',T573T,46
23281: 'T->G',T573T,3
23282: 'G->A',D574N,129
23282: 'G->C',D574H,34
23282: 'G->T',D574Y,1769
23283: 'A->C',D574A,1
23283: 'A->G',D574G,3
23283: 'A->T',D574V,18
23284: 'T->C',D574D,24502
23284: 'T->G',D574E,1
23285: 'G->A',A575T,9
23285: 'G->T',A575S,705
23286: 'C->G',A575G,11
23286: 'C->T',A575V,3
23287: 'T->A',A575A,47
23287: 'T->C',A575A,445
23287: 'T->G',A575A,25
23288: 'G->A',V576I,102
23288: 'G->C',V576L,2
23288: 'G->T',V576F,4
23289: 'T->C',V576A,3
23290: 'C->A',V576V,33
23290: 'C->T',V576V,178
23291: 'C->T',R577C,12
23292: 'G->T',R577L,11
23293: 'T->C',R577R,180
23293: 'T->G',R577R,2
23296: 'T->C',D578D,1742
23297: 'C->A',P579T,1
23297: 'C->G',P579A,1
23297: 'C->T',P579S,39
23298: 'C->T',P579L,1
23299: 'A->C',P579P,3
23299: 'A->G',P579P,115
23299: 'A->T',P579P,23
23300: 'C->A',Q580K,31
23300: 'C->G',Q580E,8
23301: 'A->G',Q580R,21
23301: 'A->T',Q580L,21
23302: 'G->A',Q580Q,95
23302: 'G->T',Q580H,110
23303: 'A->T',T581S,10
23304: 'C->T',T581I,2
23305: 'A->C',T581T,7
23305: 'A->G',T581T,28
23305: 'A->T',T581T,2
23306: 'C->T',L582F,61
23307: 'T->A',L582H,2
23307: 'T->C',L582P,1
23307: 'T->G',L582R,3
23308: 'T->A',L582L,69
23308: 'T->C',L582L,387
23308: 'T->G',L582L,3
23309: 'G->A',E583K,32
23309: 'G->C',E583Q,434
23310: 'A->C',E583A,54
23310: 'A->G',E583G,4
23310: 'A->T',E583V,2
23311: 'G->A',E583E,178
23311: 'G->C',E583D,2298
23311: 'G->T',E583D,3892
23312: 'A->C',I584L,1
23312: 'A->G',I584V,150
23313: 'T->C',I584T,20
23313: 'T->G',I584S,1
23314: 'T->A',I584I,19
23314: 'T->C',I584I,47
23315: 'C->A',L585I,8
23315: 'C->G',L585V,1
23315: 'C->T',L585F,586
23316: 'T->C',L585P,3
23316: 'T->G',L585R,1
23317: 'T->A',L585L,18
23317: 'T->C',L585L,74
23317: 'T->G',L585L,3
23318: 'G->A',D586N,30
23318: 'G->C',D586H,1
23318: 'G->T',D586Y,6
23319: 'A->C',D586A,2
23319: 'A->G',D586G,3
23320: 'C->A',D586E,5
23320: 'C->T',D586D,349
23321: 'A->C',I587L,1
23321: 'A->G',I587V,48
23322: 'T->C',I587T,2
23323: 'T->A',I587I,7
23323: 'T->C',I587I,1980
23324: 'A->G',T588A,101
23324: 'A->T',T588S,91
23325: 'C->A',T588K,16
23325: 'C->G',T588R,11
23325: 'C->T',T588I,126
23326: 'A->G',T588T,329
23326: 'A->T',T588T,3
23327: 'C->A',P589T,2
23327: 'C->T',P589S,69
23328: 'C->A',P589Q,5
23328: 'C->G',P589R,1
23328: 'C->T',P589L,1
23329: 'A->C',P589P,6
23329: 'A->G',P589P,457
23329: 'A->T',P589P,14
23332: 'T->C',C590C,145
23333: 'T->A',S591T,1
23333: 'T->C',S591P,4
23333: 'T->G',S591A,26
23334: 'C->A',S591Y,2
23334: 'C->T',S591F,71
23335: 'T->A',S591S,11
23335: 'T->C',S591S,167
23335: 'T->G',S591S,15
23336: 'T->C',F592L,11
23337: 'T->A',F592Y,1
23337: 'T->C',F592S,17
23338: 'T->C',F592F,40
23339: 'G->A',G593S,4
23339: 'G->T',G593C,8
23340: 'G->T',G593V,12
23341: 'T->A',G593G,4
23341: 'T->C',G593G,102
23342: 'G->A',G594S,54
23342: 'G->T',G594C,4
23343: 'G->A',G594D,16
23343: 'G->T',G594V,11
23344: 'T->A',G594G,5
23344: 'T->C',G594G,26
23345: 'G->A',V595I,224
23346: 'T->C',V595A,8
23347: 'C->A',V595V,9
23347: 'C->G',V595V,1
23347: 'C->T',V595V,227
23348: 'A->C',S596R,3
23348: 'A->G',S596G,2
23348: 'A->T',S596C,9
23349: 'G->A',S596N,15
23349: 'G->C',S596T,7
23349: 'G->T',S596I,57
23350: 'T->C',S596S,35
23351: 'G->A',V597I,21
23351: 'G->C',V597L,1
23353: 'T->A',V597V,28
23353: 'T->C',V597V,140
23354: 'A->G',I598V,225
23354: 'A->T',I598L,5
23356: 'A->C',I598I,1
23356: 'A->T',I598I,12
23357: 'A->G',T599A,1
23357: 'A->T',T599S,1
23358: 'C->T',T599I,5
23359: 'A->G',T599T,25
23360: 'C->A',P600T,2
23360: 'C->G',P600A,1
23360: 'C->T',P600S,3
23361: 'C->T',P600L,5
23362: 'A->C',P600P,11
23362: 'A->G',P600P,125
23362: 'A->T',P600P,1718
23365: 'A->C',G601G,10
23365: 'A->G',G601G,67
23365: 'A->T',G601G,44
23366: 'A->G',T602A,2
23366: 'A->T',T602S,2
23367: 'C->T',T602I,4
23368: 'A->C',T602T,5
23368: 'A->G',T602T,45
23368: 'A->T',T602T,1280
23369: 'A->C',N603H,9
23369: 'A->G',N603D,31
23369: 'A->T',N603Y,7
23370: 'A->C',N603T,9
23370: 'A->G',N603S,160
23370: 'A->T',N603I,9
23371: 'T->A',N603K,15
23371: 'T->C',N603N,1464
23371: 'T->G',N603K,4
23372: 'A->G',T604A,187
23372: 'A->T',T604S,2
23373: 'C->A',T604N,101
23373: 'C->T',T604I,221
23374: 'T->A',T604T,7
23374: 'T->C',T604T,29
23374: 'T->G',T604T,27
23375: 'T->A',S605T,4
23376: 'C->G',S605C,1
23376: 'C->T',S605F,3
23377: 'T->A',S605S,3
23377: 'T->C',S605S,108
23377: 'T->G',S605S,2
23378: 'A->C',N606H,19
23378: 'A->G',N606D,27
23378: 'A->T',N606Y,14
23379: 'A->C',N606T,11
23379: 'A->G',N606S,36
23380: 'C->A',N606K,81
23380: 'C->G',N606K,2
23380: 'C->T',N606N,13357
23381: 'C->A',Q607K,59
23381: 'C->G',Q607E,7
23382: 'A->G',Q607R,62
23382: 'A->T',Q607L,36
23383: 'G->A',Q607Q,89
23383: 'G->C',Q607H,15
23383: 'G->T',Q607H,274
23384: 'G->A',V608I,95
23384: 'G->T',V608F,23
23386: 'T->A',V608V,217
23386: 'T->C',V608V,270
23386: 'T->G',V608V,1
23387: 'G->T',A609S,5
23388: 'C->T',A609V,3
23389: 'T->A',A609A,19
23389: 'T->C',A609A,62
23389: 'T->G',A609A,5
23390: 'G->A',V610I,23
23390: 'G->T',V610F,1
23391: 'T->C',V610A,1
23392: 'T->A',V610V,1
23392: 'T->C',V610V,30
23392: 'T->G',V610V,4
23393: 'C->T',L611F,27
23395: 'T->A',L611L,12
23395: 'T->C',L611L,61
23395: 'T->G',L611L,4
23397: 'A->T',Y612F,34
23398: 'T->C',Y612Y,469
23399: 'C->A',Q613K,21
23399: 'C->G',Q613E,80
23400: 'A->G',Q613R,40
23400: 'A->T',Q613L,5
23401: 'G->A',Q613Q,7645
23401: 'G->C',Q613H,61
23401: 'G->T',Q613H,15049
23402: 'G->A',D614N,187
23402: 'G->T',D614Y,1
23403: 'A->C',D614A,8
23403: 'A->G',D614G,2419485
23403: 'A->T',D614V,3
23404: 'T->A',D614E,4
23404: 'T->C',D614D,61
23404: 'T->G',D614E,1
23405: 'G->A',V615I,214
23405: 'G->C',V615L,92
23405: 'G->T',V615F,278
23406: 'T->A',V615D,4
23406: 'T->C',V615A,82
23407: 'T->A',V615V,63
23407: 'T->C',V615V,158
23407: 'T->G',V615V,26
23408: 'A->G',N616D,10
23408: 'A->T',N616Y,2
23409: 'A->C',N616T,2
23409: 'A->G',N616S,568
23409: 'A->T',N616I,4
23410: 'C->A',N616K,70
23410: 'C->G',N616K,1
23410: 'C->T',N616N,374
23411: 'T->C',C617R,1
23411: 'T->G',C617G,4
23413: 'C->T',C617C,237
23414: 'A->G',T618A,73
23414: 'A->T',T618S,35
23415: 'C->A',T618K,10
23415: 'C->G',T618R,19
23415: 'C->T',T618I,619
23416: 'A->C',T618T,3
23416: 'A->G',T618T,262
23416: 'A->T',T618T,1165
23417: 'G->A',E619K,117
23417: 'G->C',E619Q,223
23418: 'A->C',E619A,10
23418: 'A->G',E619G,55
23418: 'A->T',E619V,9
23419: 'A->C',E619D,24
23419: 'A->G',E619E,669
23419: 'A->T',E619D,26
23420: 'G->A',V620I,27
23420: 'G->C',V620L,15
23420: 'G->T',V620F,10
23421: 'T->C',V620A,3
23422: 'C->A',V620V,22
23422: 'C->G',V620V,10
23422: 'C->T',V620V,1364
23423: 'C->A',P621T,5
23423: 'C->G',P621A,17
23423: 'C->T',P621S,347
23424: 'C->A',P621H,20
23424: 'C->G',P621R,5
23424: 'C->T',P621L,59
23425: 'T->A',P621P,12
23425: 'T->C',P621P,126
23425: 'T->G',P621P,13
23426: 'G->A',V622I,359
23426: 'G->C',V622L,145
23426: 'G->T',V622F,4103
23427: 'T->C',V622A,260
23427: 'T->G',V622G,2
23428: 'T->A',V622V,100
23428: 'T->C',V622V,49
23428: 'T->G',V622V,8
23429: 'G->A',A623T,102
23429: 'G->T',A623S,859
23430: 'C->T',A623V,713
23431: 'T->A',A623A,1
23431: 'T->C',A623A,346
23431: 'T->G',A623A,4
23432: 'A->C',I624L,3
23432: 'A->G',I624V,28
23432: 'A->T',I624F,2
23433: 'T->C',I624T,7
23434: 'T->A',I624I,10
23434: 'T->C',I624I,91
23434: 'T->G',I624M,13
23435: 'C->A',H625N,7
23435: 'C->T',H625Y,147
23436: 'A->C',H625P,1
23436: 'A->G',H625R,93
23436: 'A->T',H625L,10
23437: 'T->A',H625Q,13
23437: 'T->C',H625H,121
23437: 'T->G',H625Q,1
23438: 'G->A',A626T,72
23438: 'G->T',A626S,1552
23439: 'C->A',A626E,12
23439: 'C->T',A626V,233
23440: 'A->C',A626A,4
23440: 'A->G',A626A,94
23440: 'A->T',A626A,73
23441: 'G->A',D627N,101
23441: 'G->C',D627H,140
23441: 'G->T',D627Y,129
23442: 'A->C',D627A,37
23442: 'A->G',D627G,520
23442: 'A->T',D627V,2
23443: 'T->C',D627D,582
23443: 'T->G',D627E,88
23444: 'C->A',Q628K,246
23444: 'C->G',Q628E,103
23445: 'A->G',Q628R,15
23445: 'A->T',Q628L,37
23446: 'A->C',Q628H,2
23446: 'A->G',Q628Q,32
23447: 'C->A',L629I,72
23447: 'C->G',L629V,11
23447: 'C->T',L629F,27
23449: 'T->A',L629L,4
23449: 'T->C',L629L,165
23449: 'T->G',L629L,9
23450: 'A->C',T630P,1
23450: 'A->G',T630A,27
23450: 'A->T',T630S,5
23451: 'C->A',T630N,9
23451: 'C->G',T630S,6
23451: 'C->T',T630I,19
23452: 'T->A',T630T,21
23452: 'T->C',T630T,53
23452: 'T->G',T630T,59
23453: 'C->A',P631T,9
23453: 'C->T',P631S,881
23454: 'C->A',P631H,24
23454: 'C->G',P631R,1
23454: 'C->T',P631L,51
23455: 'T->A',P631P,81
23455: 'T->C',P631P,223
23456: 'A->C',T632P,1
23456: 'A->G',T632A,22
23456: 'A->T',T632S,3
23457: 'C->A',T632N,289
23457: 'C->G',T632S,146
23457: 'C->T',T632I,110
23458: 'T->A',T632T,2
23458: 'T->C',T632T,19
23458: 'T->G',T632T,98
23462: 'C->A',R634S,3
23462: 'C->T',R634C,1
23463: 'G->A',R634H,78
23463: 'G->T',R634L,52
23464: 'T->C',R634R,25
23464: 'T->G',R634R,1
23465: 'G->A',V635I,154
23465: 'G->T',V635F,31
23466: 'T->C',V635A,25
23466: 'T->G',V635G,4
23467: 'T->A',V635V,1
23468: 'T->C',Y636H,1
23469: 'A->T',Y636F,5
23470: 'T->C',Y636Y,143
23471: 'T->G',S637A,7
23472: 'C->A',S637Y,2
23472: 'C->G',S637C,37
23472: 'C->T',S637F,17
23473: 'T->A',S637S,6
23473: 'T->C',S637S,51
23474: 'A->G',T638A,70
23474: 'A->T',T638S,44
23475: 'C->A',T638K,41
23475: 'C->G',T638R,7
23475: 'C->T',T638I,276
23476: 'A->C',T638T,14
23476: 'A->G',T638T,252
23476: 'A->T',T638T,133
23477: 'G->A',G639S,305
23477: 'G->C',G639R,12
23477: 'G->T',G639C,18
23478: 'G->A',G639D,10
23478: 'G->C',G639A,13
23478: 'G->T',G639V,58
23479: 'T->A',G639G,1
23479: 'T->C',G639G,362
23480: 'T->A',S640T,3
23480: 'T->C',S640P,59
23480: 'T->G',S640A,8
23481: 'C->A',S640Y,46
23481: 'C->G',S640C,3
23481: 'C->T',S640F,4246
23482: 'T->A',S640S,6
23482: 'T->C',S640S,142
23483: 'A->G',N641D,13
23483: 'A->T',N641Y,36
23484: 'A->C',N641T,16
23484: 'A->G',N641S,293
23484: 'A->T',N641I,8
23485: 'T->A',N641K,30
23485: 'T->C',N641N,340
23485: 'T->G',N641K,10
23486: 'G->A',V642I,52
23486: 'G->C',V642L,3
23486: 'G->T',V642F,100
23487: 'T->C',V642A,7
23487: 'T->G',V642G,124
23488: 'T->A',V642V,4
23488: 'T->C',V642V,43
23488: 'T->G',V642V,12
23489: 'T->A',F643I,2
23489: 'T->C',F643L,26
23489: 'T->G',F643V,2
23491: 'T->A',F643L,3
23491: 'T->C',F643F,72
23491: 'T->G',F643L,29
23493: 'A->G',Q644R,1
23493: 'A->T',Q644L,14
23494: 'A->C',Q644H,11
23494: 'A->G',Q644Q,17
23496: 'C->T',T645I,6
23497: 'A->G',T645T,311
23497: 'A->T',T645T,1
23498: 'C->A',R646S,9
23498: 'C->T',R646C,2
23499: 'G->A',R646H,120
23499: 'G->C',R646P,20
23499: 'G->T',R646L,62
23500: 'T->C',R646R,30
23500: 'T->G',R646R,3
23501: 'G->A',A647T,25
23501: 'G->C',A647P,1
23501: 'G->T',A647S,1073
23502: 'C->A',A647E,3
23502: 'C->G',A647G,1
23502: 'C->T',A647V,94
23503: 'A->C',A647A,13
23503: 'A->G',A647A,43
23503: 'A->T',A647A,105
23506: 'C->A',G648G,20
23506: 'C->G',G648G,1
23506: 'C->T',G648G,2063
23507: 'T->G',C649G,7
23509: 'T->C',C649C,299
23509: 'T->G',C649W,1
23510: 'T->A',L650I,5
23510: 'T->C',L650L,64
23511: 'T->C',L650S,1
23512: 'A->G',L650L,301
23513: 'A->G',I651V,148
23514: 'T->C',I651T,6
23515: 'A->G',I651M,1
23515: 'A->T',I651I,7
23516: 'G->T',G652W,2
23517: 'G->T',G652V,3
23518: 'G->A',G652G,274
23518: 'G->T',G652G,498
23519: 'G->A',A653T,3
23519: 'G->T',A653S,39
23520: 'C->T',A653V,4435
23521: 'T->A',A653A,1
23521: 'T->C',A653A,89
23521: 'T->G',A653A,2
23522: 'G->A',E654K,250
23522: 'G->C',E654Q,717
23523: 'A->C',E654A,115
23523: 'A->G',E654G,7
23523: 'A->T',E654V,166
23524: 'A->C',E654D,6
23524: 'A->G',E654E,588
23524: 'A->T',E654D,9
23525: 'C->T',H655Y,68110
23526: 'A->C',H655P,11
23526: 'A->G',H655R,73
23526: 'A->T',H655L,13
23527: 'T->C',H655H,469
23527: 'T->G',H655Q,6
23528: 'G->A',V656I,16
23528: 'G->T',V656F,4
23529: 'T->C',V656A,4
23529: 'T->G',V656G,1
23530: 'C->A',V656V,13
23530: 'C->G',V656V,1
23530: 'C->T',V656V,3041
23531: 'A->C',N657H,3
23531: 'A->G',N657D,43
23531: 'A->T',N657Y,7
23532: 'A->G',N657S,38
23533: 'C->A',N657K,11
23533: 'C->G',N657K,86
23533: 'C->T',N657N,3260
23534: 'A->C',N658H,31
23534: 'A->G',N658D,109
23534: 'A->T',N658Y,59
23535: 'A->C',N658T,74
23535: 'A->G',N658S,34
23535: 'A->T',N658I,5
23536: 'C->A',N658K,470
23536: 'C->G',N658K,13
23536: 'C->T',N658N,444
23537: 'T->A',S659T,10
23537: 'T->C',S659P,4
23537: 'T->G',S659A,7
23538: 'C->T',S659L,116
23539: 'A->C',S659S,35
23539: 'A->G',S659S,421
23539: 'A->T',S659S,142
23540: 'T->C',Y660H,80
23541: 'A->G',Y660C,3
23541: 'A->T',Y660F,396
23542: 'T->C',Y660Y,332
23543: 'G->A',E661K,5
23543: 'G->C',E661Q,6
23544: 'A->C',E661A,7
23544: 'A->G',E661G,11
23544: 'A->T',E661V,6
23545: 'G->A',E661E,39
23545: 'G->T',E661D,1982
23547: 'G->A',C662Y,1
23547: 'G->T',C662F,2
23548: 'T->C',C662C,171
23549: 'G->A',D663N,1
23551: 'C->T',D663D,511
23552: 'A->G',I664V,7
23552: 'A->T',I664L,6
23554: 'A->G',I664M,1
23555: 'C->T',P665S,7
23556: 'C->A',P665H,1
23557: 'C->A',P665P,18
23557: 'C->G',P665P,62
23557: 'C->T',P665P,8247
23558: 'A->C',I666L,6
23558: 'A->G',I666V,54
23558: 'A->T',I666F,1
23560: 'T->A',I666I,64
23560: 'T->C',I666I,243
23561: 'G->A',G667S,14
23562: 'G->T',G667V,3
23563: 'T->A',G667G,2
23563: 'T->C',G667G,66
23564: 'G->A',A668T,1
23564: 'G->T',A668S,84
23565: 'C->A',A668E,2
23565: 'C->T',A668V,30
23566: 'A->C',A668A,6
23566: 'A->G',A668A,38
23566: 'A->T',A668A,251
23567: 'G->A',G669S,23
23568: 'G->A',G669D,1
23568: 'G->C',G669A,3
23569: 'T->C',G669G,293
23570: 'A->C',I670L,1
23570: 'A->G',I670V,321
23570: 'A->T',I670L,13
23571: 'T->C',I670T,8
23572: 'A->C',I670I,1
23572: 'A->G',I670M,68
23572: 'A->T',I670I,33
23575: 'C->T',C671C,1626
23576: 'G->A',A672T,29
23576: 'G->T',A672S,30
23577: 'C->G',A672G,1
23577: 'C->T',A672V,609
23578: 'T->A',A672A,5
23578: 'T->C',A672A,132
23578: 'T->G',A672A,3
23579: 'A->C',S673R,4
23579: 'A->G',S673G,48
23580: 'G->A',S673N,1
23580: 'G->C',S673T,953
23580: 'G->T',S673I,34
23581: 'T->C',S673S,55
23581: 'T->G',S673R,7
23582: 'T->C',Y674H,6
23583: 'A->G',Y674C,1
23583: 'A->T',Y674F,98
23584: 'T->C',Y674Y,185
23585: 'C->A',Q675K,238
23585: 'C->G',Q675E,3
23586: 'A->C',Q675P,12
23586: 'A->G',Q675R,1258
23586: 'A->T',Q675L,40
23587: 'G->A',Q675Q,572
23587: 'G->C',Q675H,4561
23587: 'G->T',Q675H,12889
23588: 'A->C',T676P,32
23588: 'A->G',T676A,79
23588: 'A->T',T676S,26
23589: 'C->A',T676N,30
23589: 'C->G',T676S,6
23589: 'C->T',T676I,1436
23590: 'T->A',T676T,71
23590: 'T->C',T676T,314
23590: 'T->G',T676T,42
23591: 'C->A',Q677K,69
23591: 'C->G',Q677E,1
23592: 'A->C',Q677P,2636
23592: 'A->G',Q677R,343
23592: 'A->T',Q677L,194
23593: 'G->A',Q677Q,196
23593: 'G->C',Q677H,7774
23593: 'G->T',Q677H,14032
23594: 'A->C',T678P,19
23594: 'A->G',T678A,34
23594: 'A->T',T678S,1
23595: 'C->A',T678N,37
23595: 'C->G',T678S,16
23595: 'C->T',T678I,1808
23596: 'T->A',T678T,1
23596: 'T->C',T678T,89
23596: 'T->G',T678T,1
23597: 'A->C',N679H,33
23597: 'A->G',N679D,9
23597: 'A->T',N679Y,92
23598: 'A->C',N679T,46
23598: 'A->G',N679S,197
23598: 'A->T',N679I,65
23599: 'T->A',N679K,1660
23599: 'T->C',N679N,156
23599: 'T->G',N679K,1721
23600: 'T->A',S680T,336
23600: 'T->C',S680P,396
23600: 'T->G',S680A,11
23601: 'C->A',S680Y,58
23601: 'C->T',S680F,1398
23602: 'T->A',S680S,32
23602: 'T->C',S680S,66
23602: 'T->G',S680S,17
23603: 'C->A',P681T,4
23603: 'C->T',P681S,143
23604: 'C->A',P681H,772425
23604: 'C->G',P681R,1063696
23605: 'T->A',P681P,20
23605: 'T->C',P681P,197
23605: 'T->G',P681P,14
23606: 'C->A',R682R,56
23606: 'C->T',R682W,48
23607: 'G->A',R682Q,17
23608: 'G->A',R682R,248
23608: 'G->C',R682R,157
23608: 'G->T',R682R,2528
23609: 'C->A',R683R,332
23609: 'C->T',R683W,351
23610: 'G->A',R683Q,279
23610: 'G->C',R683P,9
23610: 'G->T',R683L,376
23611: 'G->A',R683R,329
23611: 'G->C',R683R,40
23611: 'G->T',R683R,2580
23612: 'G->A',A684T,308
23612: 'G->C',A684P,17
23612: 'G->T',A684S,417
23613: 'C->A',A684E,2
23613: 'C->T',A684V,1679
23614: 'A->C',A684A,25
23614: 'A->G',A684A,46
23614: 'A->T',A684A,61
23615: 'C->G',R685G,2
23615: 'C->T',R685C,1
23616: 'G->A',R685H,5
23616: 'G->T',R685L,2
23617: 'T->C',R685R,8
23618: 'A->C',S686R,2
23618: 'A->G',S686G,10
23619: 'G->A',S686N,9
23619: 'G->T',S686I,5
23620: 'T->C',S686S,58
23620: 'T->G',S686R,1
23621: 'G->A',V687I,335
23621: 'G->C',V687L,2
23621: 'G->T',V687L,843
23622: 'T->C',V687A,19
23623: 'A->G',V687V,304
23623: 'A->T',V687V,12
23624: 'G->A',A688T,332
23624: 'G->C',A688P,4
23624: 'G->T',A688S,517
23625: 'C->A',A688D,13
23625: 'C->G',A688G,10
23625: 'C->T',A688V,7297
23626: 'T->A',A688A,4
23626: 'T->C',A688A,81
23627: 'A->C',S689R,20
23627: 'A->G',S689G,5
23627: 'A->T',S689C,1
23628: 'G->A',S689N,53
23628: 'G->C',S689T,28
23628: 'G->T',S689I,1018
23629: 'T->A',S689R,3
23629: 'T->C',S689S,78
23629: 'T->G',S689R,140
23630: 'C->A',Q690K,8
23631: 'A->C',Q690P,3
23631: 'A->G',Q690R,119
23631: 'A->T',Q690L,37
23632: 'A->C',Q690H,126
23632: 'A->G',Q690Q,78
23632: 'A->T',Q690H,15
23633: 'T->A',S691T,6
23633: 'T->C',S691P,222
23633: 'T->G',S691A,137
23634: 'C->A',S691Y,18
23634: 'C->G',S691C,3
23634: 'C->T',S691F,624
23635: 'C->A',S691S,19
23635: 'C->G',S691S,77
23635: 'C->T',S691S,4019
23636: 'A->C',I692L,4
23636: 'A->G',I692V,28
23636: 'A->T',I692F,49
23638: 'C->A',I692I,42
23638: 'C->G',I692M,12
23638: 'C->T',I692I,7029
23639: 'A->G',I693V,24
23639: 'A->T',I693F,6
23640: 'T->C',I693T,8
23641: 'T->A',I693I,115
23641: 'T->C',I693I,26
23641: 'T->G',I693M,3
23642: 'G->A',A694T,31
23642: 'G->T',A694S,52
23643: 'C->G',A694G,2
23643: 'C->T',A694V,723
23644: 'C->A',A694A,29
23644: 'C->T',A694A,1063
23646: 'A->G',Y695C,1
23646: 'A->T',Y695F,1
23647: 'C->T',Y695Y,333
23648: 'A->G',T696A,11
23648: 'A->T',T696S,3
23649: 'C->A',T696N,3
23649: 'C->T',T696I,8
23650: 'T->C',T696T,54
23650: 'T->G',T696T,1
23651: 'A->T',M697L,143
23652: 'T->C',M697T,1
23653: 'G->A',M697I,8
23653: 'G->T',M697I,82
23654: 'T->A',S698T,2
23654: 'T->C',S698P,4
23654: 'T->G',S698A,356
23655: 'C->T',S698L,647
23656: 'A->C',S698S,13
23656: 'A->G',S698S,181
23657: 'C->A',L699I,203
23657: 'C->G',L699V,1
23657: 'C->T',L699F,10
23659: 'T->A',L699L,46
23659: 'T->C',L699L,9915
23659: 'T->G',L699L,17
23660: 'G->A',G700S,1
23660: 'G->C',G700R,1
23661: 'G->C',G700A,1
23661: 'G->T',G700V,2
23662: 'T->A',G700G,6
23662: 'T->C',G700G,34
23663: 'G->A',A701T,147
23663: 'G->C',A701P,13
23663: 'G->T',A701S,759
23664: 'C->A',A701E,6
23664: 'C->G',A701G,26
23664: 'C->T',A701V,32741
23665: 'A->C',A701A,8
23665: 'A->G',A701A,42
23665: 'A->T',A701A,50
23666: 'G->A',E702K,452
23666: 'G->C',E702Q,126
23667: 'A->G',E702G,6
23667: 'A->T',E702V,163
23668: 'A->C',E702D,16
23668: 'A->G',E702E,178
23668: 'A->T',E702D,29
23669: 'A->C',N703H,1
23669: 'A->G',N703D,64
23669: 'A->T',N703Y,87
23670: 'A->C',N703T,28
23670: 'A->G',N703S,222
23670: 'A->T',N703I,83
23671: 'T->A',N703K,1
23671: 'T->C',N703N,251
23671: 'T->G',N703K,4
23672: 'T->A',S704T,17
23672: 'T->C',S704P,62
23672: 'T->G',S704A,25
23673: 'C->T',S704L,3646
23674: 'A->C',S704S,4
23674: 'A->G',S704S,175
23674: 'A->T',S704S,61
23675: 'G->A',V705I,64
23675: 'G->C',V705L,99
23675: 'G->T',V705F,239
23676: 'T->A',V705D,2
23676: 'T->C',V705A,7
23677: 'T->A',V705V,13
23677: 'T->C',V705V,246
23678: 'G->A',A706T,3
23678: 'G->C',A706P,56
23678: 'G->T',A706S,223
23679: 'C->A',A706D,1
23679: 'C->G',A706G,7
23679: 'C->T',A706V,1377
23680: 'T->A',A706A,14
23680: 'T->C',A706A,148
23680: 'T->G',A706A,41
23681: 'T->C',Y707H,3
23682: 'A->C',Y707S,2
23682: 'A->T',Y707F,2
23683: 'C->T',Y707Y,7204
23684: 'T->A',S708T,8
23684: 'T->C',S708P,1
23684: 'T->G',S708A,7
23685: 'C->A',S708Y,4
23685: 'C->G',S708C,6
23685: 'C->T',S708F,139
23686: 'T->A',S708S,1
23686: 'T->C',S708S,17
23687: 'A->C',N709H,3
23687: 'A->G',N709D,4
23687: 'A->T',N709Y,7
23688: 'A->C',N709T,14
23688: 'A->G',N709S,17
23688: 'A->T',N709I,4
23689: 'T->A',N709K,11
23689: 'T->C',N709N,331
23689: 'T->G',N709K,26
23690: 'A->C',N710H,10
23690: 'A->G',N710D,364
23690: 'A->T',N710Y,6
23691: 'A->C',N710T,13
23691: 'A->G',N710S,29
23691: 'A->T',N710I,60
23692: 'C->A',N710K,5
23692: 'C->G',N710K,1
23692: 'C->T',N710N,115
23693: 'T->G',S711A,11
23694: 'C->G',S711C,1
23694: 'C->T',S711F,47
23695: 'T->A',S711S,79
23695: 'T->C',S711S,284
23696: 'A->C',I712L,1
23696: 'A->G',I712V,577
23696: 'A->T',I712F,1
23697: 'T->C',I712T,7
23698: 'T->A',I712I,67
23698: 'T->C',I712I,25
23699: 'G->T',A713S,35
23700: 'C->A',A713D,10
23700: 'C->G',A713G,6
23700: 'C->T',A713V,7
23701: 'C->A',A713A,19
23701: 'C->G',A713A,4
23701: 'C->T',A713A,478
23702: 'A->C',I714L,12
23702: 'A->G',I714V,173
23702: 'A->T',I714L,78
23704: 'A->G',I714M,11
23705: 'C->T',P715S,30
23706: 'C->T',P715L,3
23707: 'C->A',P715P,67
23707: 'C->G',P715P,13
23707: 'C->T',P715P,2234
23708: 'A->C',T716P,2
23708: 'A->G',T716A,298
23708: 'A->T',T716S,14
23709: 'C->A',T716K,3
23709: 'C->G',T716R,1
23709: 'C->T',T716I,741025
23710: 'A->C',T716T,4
23710: 'A->G',T716T,25
23710: 'A->T',T716T,15
23711: 'A->C',N717H,11
23711: 'A->G',N717D,11
23711: 'A->T',N717Y,9
23712: 'A->C',N717T,38
23712: 'A->G',N717S,74
23713: 'T->A',N717K,6
23713: 'T->C',N717N,89
23713: 'T->G',N717K,4
23714: 'T->C',F718L,3
23715: 'T->C',F718S,2
23716: 'T->A',F718L,1
23716: 'T->C',F718F,235
23717: 'A->G',T719A,17
23717: 'A->T',T719S,7
23718: 'C->A',T719N,10
23718: 'C->G',T719S,14
23718: 'C->T',T719I,4698
23719: 'T->A',T719T,1
23719: 'T->C',T719T,41
23720: 'A->C',I720L,6
23720: 'A->G',I720V,563
23722: 'T->A',I720I,4
23722: 'T->C',I720I,18
23723: 'A->G',S721G,36
23723: 'A->T',S721C,12
23724: 'G->T',S721I,23
23725: 'T->A',S721R,86
23725: 'T->C',S721S,93
23725: 'T->G',S721R,1
23726: 'G->A',V722I,314
23726: 'G->C',V722L,1
23726: 'G->T',V722F,5
23727: 'T->A',V722D,2
23727: 'T->C',V722A,12
23728: 'T->A',V722V,28
23728: 'T->C',V722V,316
23729: 'A->C',T723P,1
23729: 'A->G',T723A,15
23730: 'C->A',T723N,5
23730: 'C->T',T723I,767
23731: 'C->A',T723T,24
23731: 'C->T',T723T,13037
23732: 'A->G',T724A,192
23732: 'A->T',T724S,56
23733: 'C->A',T724K,4
23733: 'C->T',T724I,100
23734: 'A->C',T724T,9
23734: 'A->G',T724T,1283
23734: 'A->T',T724T,43
23736: 'A->G',E725G,2
23737: 'A->C',E725D,11
23737: 'A->G',E725E,24
23737: 'A->T',E725D,9
23738: 'A->G',I726V,66
23738: 'A->T',I726F,1
23739: 'T->C',I726T,64
23740: 'T->A',I726I,1
23740: 'T->C',I726I,160
23741: 'C->A',L727I,11
23741: 'C->G',L727V,6
23741: 'C->T',L727L,304
23742: 'T->A',L727Q,1
23742: 'T->C',L727P,1
23743: 'A->C',L727L,1
23743: 'A->G',L727L,11
23743: 'A->T',L727L,2
23744: 'C->A',P728T,6
23744: 'C->G',P728A,1
23744: 'C->T',P728S,34
23745: 'C->T',P728L,43
23746: 'A->C',P728P,31
23746: 'A->G',P728P,108
23746: 'A->T',P728P,95
23747: 'G->A',V729M,3
23747: 'G->T',V729L,10
23748: 'T->C',V729A,2
23749: 'G->A',V729V,334
23749: 'G->C',V729V,1
23749: 'G->T',V729V,65
23750: 'T->G',S730A,10
23751: 'C->T',S730F,28
23752: 'T->A',S730S,48
23752: 'T->C',S730S,17
23753: 'A->C',M731L,2
23753: 'A->G',M731V,6
23753: 'A->T',M731L,16
23754: 'T->C',M731T,7
23755: 'G->A',M731I,16
23755: 'G->C',M731I,98
23755: 'G->T',M731I,920
23756: 'A->G',T732A,18318
23756: 'A->T',T732S,497
23757: 'C->G',T732S,2
23757: 'C->T',T732I,1096
23758: 'C->A',T732T,32
23758: 'C->G',T732T,12
23758: 'C->T',T732T,8958
23760: 'A->G',K733R,6
23760: 'A->T',K733M,1
23761: 'G->A',K733K,112
23762: 'A->G',T734A,9
23762: 'A->T',T734S,2
23763: 'C->T',T734I,17
23764: 'A->C',T734T,2
23764: 'A->G',T734T,231
23764: 'A->T',T734T,648
23765: 'T->A',S735T,1
23765: 'T->G',S735A,1219
23766: 'C->T',S735L,172
23767: 'A->C',S735S,4
23767: 'A->G',S735S,45
23767: 'A->T',S735S,138
23768: 'G->A',V736I,197
23768: 'G->T',V736L,4
23770: 'A->C',V736V,26
23770: 'A->G',V736V,98
23770: 'A->T',V736V,5
23771: 'G->A',D737N,1
23771: 'G->T',D737Y,31
23772: 'A->C',D737A,2
23772: 'A->G',D737G,5
23772: 'A->T',D737V,5
23773: 'T->C',D737D,52
23773: 'T->G',D737E,10
23775: 'G->C',C738S,2
23775: 'G->T',C738F,6
23776: 'T->C',C738C,109
23777: 'A->G',T739A,255
23778: 'C->A',T739K,1
23778: 'C->T',T739I,386
23779: 'A->C',T739T,17
23779: 'A->G',T739T,60
23779: 'A->T',T739T,339
23780: 'A->C',M740L,41
23780: 'A->G',M740V,1378
23780: 'A->T',M740L,26
23781: 'T->A',M740K,2
23781: 'T->C',M740T,99
23781: 'T->G',M740R,1
23782: 'G->A',M740I,12
23782: 'G->C',M740I,7
23782: 'G->T',M740I,270
23783: 'T->C',Y741H,1
23784: 'A->G',Y741C,2
23784: 'A->T',Y741F,1
23785: 'C->T',Y741Y,190
23786: 'A->G',I742V,11
23787: 'T->C',I742T,1
23788: 'T->A',I742I,3
23788: 'T->C',I742I,51
23789: 'T->G',C743G,1
23791: 'T->C',C743C,98
23792: 'G->A',G744S,51
23792: 'G->T',G744C,4
23793: 'G->A',G744D,34
23793: 'G->C',G744A,1
23793: 'G->T',G744V,3
23794: 'T->A',G744G,7
23794: 'T->C',G744G,74
23795: 'G->T',D745Y,2
23796: 'A->C',D745A,16
23796: 'A->G',D745G,163
23796: 'A->T',D745V,1
23797: 'T->A',D745E,4
23797: 'T->C',D745D,1086
23797: 'T->G',D745E,13
23798: 'T->C',S746P,1
23800: 'A->C',S746S,10
23800: 'A->G',S746S,104
23800: 'A->T',S746S,34
23801: 'A->C',T747P,5
23801: 'A->G',T747A,70
23801: 'A->T',T747S,1
23802: 'C->A',T747N,223
23802: 'C->G',T747S,2
23802: 'C->T',T747I,1623
23803: 'T->A',T747T,138
23803: 'T->C',T747T,17
23803: 'T->G',T747T,7
23804: 'G->A',E748K,1
23804: 'G->C',E748Q,223
23805: 'A->C',E748A,1
23805: 'A->G',E748G,1
23805: 'A->T',E748V,5
23806: 'A->C',E748D,5
23806: 'A->G',E748E,98
23809: 'C->T',C749C,186
23810: 'A->C',S750R,4
23810: 'A->G',S750G,21
23810: 'A->T',S750C,1
23811: 'G->A',S750N,27
23811: 'G->C',S750T,2
23811: 'G->T',S750I,36
23812: 'C->A',S750R,4
23812: 'C->T',S750S,133
23813: 'A->C',N751H,2
23813: 'A->G',N751D,183
23813: 'A->T',N751Y,48
23814: 'A->C',N751T,39
23814: 'A->G',N751S,39
23814: 'A->T',N751I,32
23815: 'T->C',N751N,246
23815: 'T->G',N751K,71
23816: 'C->A',L752I,27
23816: 'C->G',L752V,14
23816: 'C->T',L752F,175
23818: 'T->A',L752L,28
23818: 'T->C',L752L,254
23818: 'T->G',L752L,1
23819: 'T->C',L753L,34
23819: 'T->G',L753V,1
23821: 'G->A',L753L,140
23821: 'G->T',L753F,3
23822: 'T->C',L754L,32
23822: 'T->G',L754V,1
23823: 'T->C',L754S,19
23823: 'T->G',L754W,1
23824: 'G->A',L754L,37
23824: 'G->C',L754F,1
23824: 'G->T',L754F,140
23826: 'A->G',Q755R,1
23826: 'A->T',Q755L,4
23827: 'A->C',Q755H,1
23827: 'A->G',Q755Q,17
23828: 'T->A',Y756N,1
23828: 'T->C',Y756H,2
23830: 'T->C',Y756Y,55
23831: 'G->A',G757S,2
23832: 'G->A',G757D,5
23832: 'G->T',G757V,1
23833: 'C->G',G757G,1
23833: 'C->T',G757G,848
23834: 'A->G',S758G,93
23835: 'G->T',S758I,22
23836: 'T->C',S758S,66
23836: 'T->G',S758R,1
23837: 'T->C',F759L,2
23838: 'T->C',F759S,8
23839: 'T->C',F759F,21
23840: 'T->A',C760S,1
23842: 'T->C',C760C,492
23843: 'A->G',T761A,64
23843: 'A->T',T761S,6
23844: 'C->A',T761K,2
23844: 'C->G',T761R,46
23844: 'C->T',T761I,128
23845: 'A->G',T761T,19
23845: 'A->T',T761T,117
23846: 'C->G',Q762E,4
23847: 'A->G',Q762R,1
23847: 'A->T',Q762L,4
23848: 'A->G',Q762Q,2629
23849: 'T->A',L763I,6
23849: 'T->C',L763L,214
23849: 'T->G',L763V,1
23850: 'T->C',L763S,9
23851: 'A->C',L763F,1
23851: 'A->G',L763L,172
23851: 'A->T',L763F,11
23852: 'A->T',N764Y,1
23853: 'A->G',N764S,3
23854: 'C->A',N764K,94
23854: 'C->G',N764K,1
23854: 'C->T',N764N,3293
23855: 'C->A',R765S,25
23855: 'C->G',R765G,4
23855: 'C->T',R765C,296
23856: 'G->A',R765H,255
23856: 'G->T',R765L,475
23857: 'T->A',R765R,6
23857: 'T->C',R765R,74
23857: 'T->G',R765R,5
23858: 'G->A',A766T,1
23858: 'G->C',A766P,1
23859: 'C->T',A766V,5
23860: 'T->C',A766A,195
23860: 'T->G',A766A,3
23861: 'T->A',L767I,2
23861: 'T->C',L767L,72
23863: 'A->G',L767L,30
23864: 'A->G',T768A,34
23864: 'A->T',T768S,2
23865: 'C->A',T768N,38
23865: 'C->G',T768S,6
23865: 'C->T',T768I,104
23866: 'T->A',T768T,14
23866: 'T->C',T768T,206
23866: 'T->G',T768T,21
23867: 'G->A',G769R,185
23867: 'G->C',G769R,56
23868: 'G->A',G769E,31
23868: 'G->C',G769A,143
23868: 'G->T',G769V,10336
23869: 'A->C',G769G,58
23869: 'A->G',G769G,38
23869: 'A->T',G769G,3
23870: 'A->G',I770V,78
23871: 'T->C',I770T,4
23872: 'A->C',I770I,1
23872: 'A->G',I770M,3
23872: 'A->T',I770I,80
23873: 'G->A',A771T,9
23873: 'G->T',A771S,1398
23874: 'C->A',A771D,25
23874: 'C->G',A771G,5
23874: 'C->T',A771V,77
23875: 'T->A',A771A,2
23875: 'T->C',A771A,38
23875: 'T->G',A771A,21
23876: 'G->A',V772I,3838
23876: 'G->T',V772F,37
23877: 'T->A',V772D,1
23877: 'T->C',V772A,47
23877: 'T->G',V772G,16
23878: 'T->A',V772V,25
23878: 'T->C',V772V,138
23878: 'T->G',V772V,3
23879: 'G->C',E773Q,5
23880: 'A->C',E773A,1
23880: 'A->G',E773G,5
23880: 'A->T',E773V,1
23881: 'A->C',E773D,18
23881: 'A->G',E773E,22
23881: 'A->T',E773D,1
23883: 'A->T',Q774L,1
23884: 'A->G',Q774Q,152
23886: 'A->G',D775G,1
23887: 'C->A',D775E,2
23887: 'C->T',D775D,246
23888: 'A->G',K776E,1
23889: 'A->C',K776T,2
23889: 'A->G',K776R,30
23890: 'A->G',K776K,59
23891: 'A->C',N777H,3
23892: 'A->G',N777S,66
23893: 'C->T',N777N,638
23894: 'A->G',T778A,552
23894: 'A->T',T778S,2
23895: 'C->A',T778N,16
23895: 'C->G',T778S,3
23895: 'C->T',T778I,645
23896: 'C->A',T778T,26
23896: 'C->G',T778T,27
23896: 'C->T',T778T,3912
23897: 'C->A',Q779K,878
23897: 'C->G',Q779E,210
23898: 'A->G',Q779R,146
23898: 'A->T',Q779L,61
23899: 'A->C',Q779H,38
23899: 'A->T',Q779H,12
23900: 'G->A',E780K,25
23900: 'G->C',E780Q,4476
23901: 'A->C',E780A,481
23901: 'A->G',E780G,46
23901: 'A->T',E780V,15
23902: 'A->C',E780D,102
23902: 'A->G',E780E,69
23902: 'A->T',E780D,30
23903: 'G->A',V781I,2
23903: 'G->T',V781F,1
23904: 'T->A',V781D,2
23904: 'T->G',V781G,1
23905: 'T->A',V781V,782
23905: 'T->C',V781V,67
23905: 'T->G',V781V,5
23906: 'T->C',F782L,2
23907: 'T->A',F782Y,29
23907: 'T->C',F782S,1
23908: 'T->C',F782F,481
23909: 'G->A',A783T,35
23909: 'G->T',A783S,165
23910: 'C->A',A783E,19
23910: 'C->G',A783G,5
23910: 'C->T',A783V,216
23911: 'A->C',A783A,1
23911: 'A->G',A783A,51
23911: 'A->T',A783A,63
23912: 'C->A',Q784K,2
23913: 'A->C',Q784P,3
23913: 'A->G',Q784R,19
23913: 'A->T',Q784L,71
23914: 'A->C',Q784H,21
23914: 'A->G',Q784Q,57
23914: 'A->T',Q784H,9
23915: 'G->A',V785I,210
23915: 'G->C',V785L,7
23915: 'G->T',V785F,11
23916: 'T->C',V785A,116
23916: 'T->G',V785G,6
23917: 'C->A',V785V,34
23917: 'C->T',V785V,246
23918: 'A->C',K786Q,22
23918: 'A->G',K786E,56
23919: 'A->C',K786T,14
23919: 'A->G',K786R,61
23919: 'A->T',K786I,2
23920: 'A->C',K786N,2
23920: 'A->G',K786K,83
23920: 'A->T',K786N,27
23921: 'C->A',Q787K,237
23921: 'C->G',Q787E,2
23922: 'A->G',Q787R,35
23922: 'A->T',Q787L,21
23923: 'A->C',Q787H,13
23923: 'A->G',Q787Q,85
23923: 'A->T',Q787H,21
23924: 'A->C',I788L,54
23924: 'A->G',I788V,111
23924: 'A->T',I788F,1
23925: 'T->A',I788N,1
23925: 'T->C',I788T,3
23926: 'T->A',I788I,4
23926: 'T->C',I788I,156
23926: 'T->G',I788M,3
23927: 'T->A',Y789N,4
23927: 'T->C',Y789H,14
23927: 'T->G',Y789D,2
23928: 'A->T',Y789F,1
23929: 'C->T',Y789Y,4602
23930: 'A->C',K790Q,1
23930: 'A->G',K790E,9
23931: 'A->C',K790T,16
23931: 'A->G',K790R,19
23931: 'A->T',K790I,18
23932: 'A->C',K790N,9
23932: 'A->G',K790K,92
23932: 'A->T',K790N,45
23933: 'A->C',T791P,44
23933: 'A->G',T791A,30
23933: 'A->T',T791S,1
23934: 'C->A',T791K,47
23934: 'C->T',T791I,3502
23935: 'A->C',T791T,15
23935: 'A->G',T791T,39
23935: 'A->T',T791T,34
23936: 'C->A',P792T,69
23936: 'C->T',P792S,185
23937: 'C->A',P792Q,14
23937: 'C->G',P792R,10
23937: 'C->T',P792L,94
23938: 'A->C',P792P,8
23938: 'A->G',P792P,43
23938: 'A->T',P792P,4
23939: 'C->A',P793T,87
23939: 'C->G',P793A,1
23939: 'C->T',P793S,213
23940: 'C->A',P793Q,7
23940: 'C->G',P793R,3
23940: 'C->T',P793L,111
23941: 'A->C',P793P,17
23941: 'A->G',P793P,94
23941: 'A->T',P793P,203
23942: 'A->C',I794L,114
23942: 'A->G',I794V,65
23942: 'A->T',I794F,20
23943: 'T->C',I794T,143
23943: 'T->G',I794S,2
23944: 'T->C',I794I,54
23945: 'A->C',K795Q,3
23945: 'A->G',K795E,11
23946: 'A->C',K795T,8
23946: 'A->G',K795R,1008
23946: 'A->T',K795I,4
23947: 'A->C',K795N,273
23947: 'A->G',K795K,129
23947: 'A->T',K795N,25
23948: 'G->A',D796N,126
23948: 'G->C',D796H,624
23948: 'G->T',D796Y,1797
23949: 'A->C',D796A,1
23949: 'A->G',D796G,62
23949: 'A->T',D796V,4
23950: 'T->A',D796E,11
23950: 'T->C',D796D,150
23950: 'T->G',D796E,7
23951: 'T->C',F797L,30
23951: 'T->G',F797V,9
23952: 'T->C',F797S,1
23952: 'T->G',F797C,36
23953: 'T->A',F797L,3
23953: 'T->C',F797F,33
23953: 'T->G',F797L,3
23954: 'G->A',G798S,99
23954: 'G->T',G798C,7
23955: 'G->A',G798D,44
23955: 'G->C',G798A,19
23955: 'G->T',G798V,18
23956: 'T->A',G798G,3
23956: 'T->C',G798G,31
23956: 'T->G',G798G,2
23957: 'G->A',G799S,11
23957: 'G->T',G799C,6
23958: 'G->A',G799D,4
23958: 'G->C',G799A,1
23958: 'G->T',G799V,30
23959: 'T->C',G799G,24
23959: 'T->G',G799G,17
23962: 'T->A',F800L,18
23962: 'T->C',F800F,86
23963: 'A->G',N801D,13
23963: 'A->T',N801Y,3
23964: 'A->G',N801S,3
23964: 'A->T',N801I,2
23965: 'T->A',N801K,1
23965: 'T->C',N801N,116
23965: 'T->G',N801K,2
23966: 'T->C',F802L,1
23968: 'T->A',F802L,1
23968: 'T->C',F802F,13
23968: 'T->G',F802L,1
23969: 'T->A',S803T,3
23969: 'T->G',S803A,16
23970: 'C->T',S803L,14
23971: 'A->C',S803S,26
23971: 'A->G',S803S,77
23971: 'A->T',S803S,4
23972: 'C->A',Q804K,83
23973: 'A->C',Q804P,24
23973: 'A->G',Q804R,17
23973: 'A->T',Q804L,6
23974: 'A->C',Q804H,14
23974: 'A->G',Q804Q,25
23974: 'A->T',Q804H,34
23975: 'A->C',I805L,23
23975: 'A->G',I805V,194
23975: 'A->T',I805L,1
23976: 'T->C',I805T,2
23977: 'A->C',I805I,4
23977: 'A->G',I805M,163
23978: 'T->C',L806L,268
23978: 'T->G',L806V,18
23979: 'T->C',L806S,24
23980: 'A->G',L806L,18
23981: 'C->A',P807T,67
23981: 'C->G',P807A,1
23981: 'C->T',P807S,157
23982: 'C->A',P807Q,3
23982: 'C->T',P807L,127
23983: 'A->C',P807P,18
23983: 'A->G',P807P,91
23983: 'A->T',P807P,19
23984: 'G->A',D808N,112
23984: 'G->C',D808H,33
23984: 'G->T',D808Y,19
23985: 'A->C',D808A,8
23985: 'A->G',D808G,58
23985: 'A->T',D808V,5
23986: 'T->C',D808D,1276
23986: 'T->G',D808E,30
23987: 'C->A',P809T,160
23987: 'C->G',P809A,1
23987: 'C->T',P809S,4880
23988: 'C->A',P809Q,7
23988: 'C->G',P809R,14
23988: 'C->T',P809L,481
23989: 'A->C',P809P,28
23989: 'A->G',P809P,402
23989: 'A->T',P809P,138
23990: 'T->A',S810T,7
23990: 'T->C',S810P,11
23990: 'T->G',S810A,42
23991: 'C->T',S810L,182
23992: 'A->C',S810S,16
23992: 'A->G',S810S,13
23992: 'A->T',S810S,90
23993: 'A->C',K811Q,2
23993: 'A->G',K811E,3
23994: 'A->C',K811T,11
23994: 'A->G',K811R,41
23994: 'A->T',K811I,11
23995: 'A->C',K811N,10
23995: 'A->G',K811K,31
23995: 'A->T',K811N,2
23996: 'C->A',P812T,40
23996: 'C->G',P812A,9
23996: 'C->T',P812S,2184
23997: 'C->A',P812Q,25
23997: 'C->G',P812R,54
23997: 'C->T',P812L,2114
23998: 'A->C',P812P,2
23998: 'A->G',P812P,77
23998: 'A->T',P812P,119
23999: 'A->C',S813R,19
23999: 'A->G',S813G,62
23999: 'A->T',S813C,4
24000: 'G->A',S813N,430
24000: 'G->C',S813T,11
24000: 'G->T',S813I,1304
24001: 'C->A',S813R,5
24001: 'C->T',S813S,243
24002: 'A->C',K814Q,8
24002: 'A->G',K814E,18
24003: 'A->C',K814T,40
24003: 'A->G',K814R,74
24003: 'A->T',K814M,46
24004: 'G->A',K814K,449
24004: 'G->T',K814N,5
24005: 'A->C',R815R,74
24005: 'A->G',R815G,1
24005: 'A->T',R815W,1
24006: 'G->A',R815K,77
24006: 'G->T',R815M,4
24007: 'G->A',R815R,433
24007: 'G->T',R815S,10
24008: 'T->C',S816P,1
24010: 'A->C',S816S,47
24010: 'A->G',S816S,432
24010: 'A->T',S816S,57
24011: 'T->C',F817L,39
24011: 'T->G',F817V,3
24012: 'T->A',F817Y,2
24012: 'T->C',F817S,2
24013: 'T->A',F817L,2
24013: 'T->C',F817F,206
24014: 'A->C',I818L,2
24014: 'A->G',I818V,883
24014: 'A->T',I818F,1
24015: 'T->C',I818T,2
24016: 'T->A',I818I,6
24016: 'T->C',I818I,41
24016: 'T->G',I818M,1
24017: 'G->A',E819K,1
24017: 'G->C',E819Q,1
24018: 'A->G',E819G,1
24019: 'A->C',E819D,6
24019: 'A->G',E819E,145
24020: 'G->A',D820N,17
24020: 'G->C',D820H,17
24020: 'G->T',D820Y,4
24021: 'A->C',D820A,1
24021: 'A->G',D820G,7
24021: 'A->T',D820V,3
24022: 'T->A',D820E,1
24022: 'T->C',D820D,464
24022: 'T->G',D820E,16
24023: 'C->A',L821I,35
24023: 'C->G',L821V,110
24023: 'C->T',L821L,6875
24024: 'T->A',L821Q,2
24024: 'T->C',L821P,1
24025: 'A->C',L821L,6
24025: 'A->G',L821L,32
24025: 'A->T',L821L,3
24026: 'C->A',L822I,18
24026: 'C->G',L822V,4
24026: 'C->T',L822F,1335
24027: 'T->C',L822P,2
24028: 'T->A',L822L,9
24028: 'T->C',L822L,69
24028: 'T->G',L822L,1
24029: 'T->C',F823L,2
24030: 'T->A',F823Y,2
24030: 'T->C',F823S,1
24031: 'C->T',F823F,629
24032: 'A->C',N824H,3
24032: 'A->G',N824D,37
24032: 'A->T',N824Y,19
24033: 'A->G',N824S,15
24033: 'A->T',N824I,4
24034: 'C->G',N824K,1
24034: 'C->T',N824N,3191
24035: 'A->C',K825Q,1
24035: 'A->G',K825E,1
24036: 'A->C',K825T,1
24036: 'A->G',K825R,25
24037: 'A->G',K825K,63
24037: 'A->T',K825N,1
24038: 'G->A',V826M,18
24038: 'G->C',V826L,9
24038: 'G->T',V826L,284
24039: 'T->C',V826A,9
24039: 'T->G',V826G,1
24040: 'G->A',V826V,42
24040: 'G->C',V826V,21
24040: 'G->T',V826V,1251
24041: 'A->C',T827P,2
24041: 'A->G',T827A,40
24041: 'A->T',T827S,22
24042: 'C->A',T827K,4
24042: 'C->T',T827I,663
24043: 'A->C',T827T,16
24043: 'A->G',T827T,44
24043: 'A->T',T827T,55
24044: 'C->A',L828I,16
24044: 'C->G',L828V,1
24044: 'C->T',L828F,63
24045: 'T->A',L828H,4
24045: 'T->C',L828P,2
24046: 'T->A',L828L,141
24046: 'T->C',L828L,99
24046: 'T->G',L828L,1
24047: 'G->A',A829T,334
24047: 'G->C',A829P,1
24047: 'G->T',A829S,47
24048: 'C->T',A829V,96
24049: 'A->C',A829A,11
24049: 'A->G',A829A,106
24049: 'A->T',A829A,50
24050: 'G->A',D830N,12
24050: 'G->C',D830H,11
24050: 'G->T',D830Y,166
24051: 'A->C',D830A,5
24051: 'A->G',D830G,124
24051: 'A->T',D830V,2
24052: 'T->A',D830E,34
24052: 'T->C',D830D,145
24052: 'T->G',D830E,3
24053: 'G->A',A831T,18
24053: 'G->T',A831S,374
24054: 'C->A',A831D,8
24054: 'C->G',A831G,1
24054: 'C->T',A831V,769
24055: 'T->A',A831A,57
24055: 'T->C',A831A,130
24055: 'T->G',A831A,6
24056: 'G->A',G832S,31
24056: 'G->T',G832C,2
24057: 'G->A',G832D,14
24057: 'G->C',G832A,1
24057: 'G->T',G832V,5
24058: 'C->A',G832G,26
24058: 'C->G',G832G,16
24058: 'C->T',G832G,108
24059: 'T->C',F833L,3
24059: 'T->G',F833V,9
24060: 'T->A',F833Y,3
24060: 'T->C',F833S,5
24061: 'C->A',F833L,2
24061: 'C->T',F833F,105
24062: 'A->C',I834L,2
24062: 'A->G',I834V,494
24062: 'A->T',I834F,74
24063: 'T->A',I834N,19
24063: 'T->C',I834T,483
24063: 'T->G',I834S,43
24064: 'C->A',I834I,13
24064: 'C->G',I834M,2
24064: 'C->T',I834I,156
24065: 'A->G',K835E,45
24066: 'A->C',K835T,2
24066: 'A->G',K835R,183
24066: 'A->T',K835I,16
24067: 'A->C',K835N,6
24067: 'A->G',K835K,73
24067: 'A->T',K835N,3
24068: 'C->A',Q836K,95
24068: 'C->G',Q836E,123
24069: 'A->C',Q836P,3
24069: 'A->G',Q836R,768
24069: 'A->T',Q836L,194
24070: 'A->C',Q836H,33
24070: 'A->G',Q836Q,124
24070: 'A->T',Q836H,95
24071: 'T->C',Y837H,135
24072: 'A->G',Y837C,2
24072: 'A->T',Y837F,8
24073: 'T->C',Y837Y,369
24074: 'G->A',G838S,247
24074: 'G->C',G838R,2
24074: 'G->T',G838C,6
24075: 'G->A',G838D,49
24075: 'G->T',G838V,27
24076: 'T->A',G838G,13
24076: 'T->C',G838G,7111
24076: 'T->G',G838G,1
24077: 'G->A',D839N,91
24077: 'G->C',D839H,3
24077: 'G->T',D839Y,550
24078: 'A->C',D839A,28
24078: 'A->G',D839G,37
24078: 'A->T',D839V,461
24079: 'T->A',D839E,2
24079: 'T->C',D839D,337
24079: 'T->G',D839E,19
24082: 'C->G',C840W,1
24082: 'C->T',C840C,351
24083: 'C->A',L841I,60
24083: 'C->T',L841F,50
24084: 'T->A',L841H,1
24084: 'T->G',L841R,41
24085: 'T->A',L841L,28
24085: 'T->C',L841L,331
24085: 'T->G',L841L,15
24086: 'G->A',G842S,543
24086: 'G->C',G842R,1
24086: 'G->T',G842C,5
24087: 'G->A',G842D,71
24087: 'G->T',G842V,149
24088: 'T->A',G842G,5
24088: 'T->C',G842G,646
24089: 'G->A',D843N,403
24089: 'G->T',D843Y,13
24090: 'A->C',D843A,45
24090: 'A->G',D843G,78
24091: 'T->C',D843D,503
24091: 'T->G',D843E,8
24092: 'A->C',I844L,1
24092: 'A->G',I844V,454
24092: 'A->T',I844F,4
24093: 'T->A',I844N,3
24093: 'T->C',I844T,44
24093: 'T->G',I844S,47
24094: 'T->A',I844I,45
24094: 'T->C',I844I,22
24094: 'T->G',I844M,5
24095: 'G->A',A845T,67
24095: 'G->C',A845P,17
24095: 'G->T',A845S,7108
24096: 'C->A',A845D,60
24096: 'C->G',A845G,6
24096: 'C->T',A845V,820
24097: 'T->A',A845A,180
24097: 'T->C',A845A,936
24097: 'T->G',A845A,2
24098: 'G->A',A846T,43
24098: 'G->T',A846S,797
24099: 'C->A',A846D,6
24099: 'C->G',A846G,601
24099: 'C->T',A846V,1138
24100: 'T->A',A846A,35
24100: 'T->C',A846A,76
24100: 'T->G',A846A,2
24101: 'A->C',R847R,11
24101: 'A->G',R847G,5
24102: 'G->A',R847K,280
24102: 'G->C',R847T,99
24102: 'G->T',R847I,31
24103: 'A->C',R847S,3
24103: 'A->G',R847R,42
24103: 'A->T',R847S,7
24104: 'G->A',D848N,2
24104: 'G->T',D848Y,1
24106: 'C->A',D848E,5
24106: 'C->T',D848D,1518
24107: 'C->A',L849I,22
24107: 'C->T',L849F,118
24108: 'T->C',L849P,1
24109: 'C->A',L849L,26
24109: 'C->G',L849L,3
24109: 'C->T',L849L,7865
24110: 'A->C',I850L,3076
24110: 'A->G',I850V,131
24110: 'A->T',I850F,33
24111: 'T->A',I850N,4
24111: 'T->C',I850T,36
24111: 'T->G',I850S,3
24112: 'T->C',I850I,95
24114: 'G->A',C851Y,1
24114: 'G->T',C851F,1
24115: 'T->C',C851C,171
24116: 'G->A',A852T,28
24116: 'G->T',A852S,402
24117: 'C->A',A852E,6
24117: 'C->G',A852G,10
24117: 'C->T',A852V,164
24118: 'A->C',A852A,8
24118: 'A->G',A852A,42
24118: 'A->T',A852A,175
24119: 'C->A',Q853K,25
24120: 'A->G',Q853R,6
24120: 'A->T',Q853L,11
24121: 'A->C',Q853H,1
24121: 'A->G',Q853Q,33
24121: 'A->T',Q853H,30
24122: 'A->C',K854Q,4
24122: 'A->G',K854E,10
24123: 'A->C',K854T,14
24123: 'A->G',K854R,33
24123: 'A->T',K854M,4
24124: 'G->A',K854K,1077
24124: 'G->C',K854N,9
24124: 'G->T',K854N,1802
24125: 'T->A',F855I,1
24125: 'T->C',F855L,43
24126: 'T->C',F855S,258
24127: 'T->A',F855L,6
24127: 'T->C',F855F,107
24128: 'A->C',N856H,1
24128: 'A->G',N856D,8
24128: 'A->T',N856Y,1
24129: 'A->C',N856T,3
24129: 'A->G',N856S,300
24129: 'A->T',N856I,4
24130: 'C->A',N856K,19
24130: 'C->G',N856K,3
24130: 'C->T',N856N,19629
24131: 'G->A',G857S,8
24131: 'G->T',G857C,7
24132: 'G->C',G857A,1
24132: 'G->T',G857V,3
24133: 'C->A',G857G,51
24133: 'C->G',G857G,15
24133: 'C->T',G857G,770
24134: 'C->A',L858I,24
24134: 'C->G',L858V,13
24134: 'C->T',L858F,186
24135: 'T->C',L858P,2
24136: 'T->A',L858L,15
24136: 'T->C',L858L,331
24137: 'A->G',T859A,41
24138: 'C->A',T859N,11242
24138: 'C->G',T859S,11
24138: 'C->T',T859I,3417
24139: 'T->A',T859T,13
24139: 'T->C',T859T,110
24139: 'T->G',T859T,12
24140: 'G->A',V860I,129
24140: 'G->C',V860L,97
24140: 'G->T',V860F,55
24141: 'T->C',V860A,11
24141: 'T->G',V860G,1
24142: 'T->A',V860V,9
24142: 'T->C',V860V,80
24142: 'T->G',V860V,18
24143: 'T->C',L861L,61
24143: 'T->G',L861V,5
24144: 'T->C',L861S,5
24145: 'G->A',L861L,142
24145: 'G->T',L861F,1
24146: 'C->A',P862T,2
24146: 'C->G',P862A,18
24146: 'C->T',P862S,55
24147: 'C->A',P862Q,5
24147: 'C->T',P862L,9
24148: 'A->C',P862P,3
24148: 'A->G',P862P,30
24148: 'A->T',P862P,10
24149: 'C->T',P863S,35
24150: 'C->T',P863L,6
24151: 'T->A',P863P,12
24151: 'T->C',P863P,21
24151: 'T->G',P863P,39
24152: 'T->C',L864L,20
24153: 'T->C',L864S,3
24154: 'G->A',L864L,49
24154: 'G->C',L864F,3
24154: 'G->T',L864F,21
24155: 'C->A',L865I,3
24155: 'C->T',L865F,62
24156: 'T->C',L865P,1
24157: 'C->A',L865L,24
24157: 'C->T',L865L,183
24158: 'A->G',T866A,4
24158: 'A->T',T866S,2
24159: 'C->A',T866K,3
24159: 'C->T',T866I,4
24160: 'A->C',T866T,4
24160: 'A->G',T866T,27
24160: 'A->T',T866T,74
24161: 'G->A',D867N,34
24161: 'G->T',D867Y,31
24162: 'A->C',D867A,11
24162: 'A->G',D867G,89
24162: 'A->T',D867V,8
24163: 'T->A',D867E,14
24163: 'T->C',D867D,165
24163: 'T->G',D867E,5
24164: 'G->A',E868K,3
24165: 'A->C',E868A,9
24165: 'A->G',E868G,19
24165: 'A->T',E868V,6
24166: 'A->C',E868D,11
24166: 'A->G',E868E,102
24166: 'A->T',E868D,29
24167: 'A->C',M869L,4
24167: 'A->G',M869V,1
24167: 'A->T',M869L,1
24169: 'G->A',M869I,2
24169: 'G->C',M869I,16
24169: 'G->T',M869I,72
24170: 'A->G',I870V,543
24171: 'T->C',I870T,61
24171: 'T->G',I870S,3
24172: 'T->A',I870I,72
24172: 'T->C',I870I,150
24173: 'G->A',A871T,34
24173: 'G->T',A871S,859
24174: 'C->G',A871G,2
24174: 'C->T',A871V,634
24175: 'T->A',A871A,53
24175: 'T->C',A871A,881
24175: 'T->G',A871A,32
24176: 'C->A',Q872K,1
24176: 'C->G',Q872E,1
24177: 'A->G',Q872R,1
24177: 'A->T',Q872L,20
24178: 'A->C',Q872H,3
24178: 'A->G',Q872Q,337
24178: 'A->T',Q872H,1
24179: 'T->C',Y873H,3
24180: 'A->G',Y873C,1
24180: 'A->T',Y873F,1
24181: 'C->T',Y873Y,2023
24182: 'A->G',T874A,8
24182: 'A->T',T874S,4
24183: 'C->A',T874N,18
24183: 'C->T',T874I,110
24184: 'T->A',T874T,10
24184: 'T->C',T874T,108
24184: 'T->G',T874T,28
24185: 'T->A',S875T,1
24185: 'T->G',S875A,39
24186: 'C->G',S875C,1
24186: 'C->T',S875F,14
24187: 'T->A',S875S,63
24187: 'T->C',S875S,68
24187: 'T->G',S875S,12
24188: 'G->A',A876T,9
24188: 'G->T',A876S,80
24189: 'C->T',A876V,5
24190: 'A->C',A876A,178
24190: 'A->G',A876A,274
24190: 'A->T',A876A,3
24191: 'C->A',L877M,12
24191: 'C->T',L877L,70
24192: 'T->A',L877Q,1
24192: 'T->C',L877P,1
24193: 'G->A',L877L,199
24193: 'G->C',L877L,147
24193: 'G->T',L877L,1116
24194: 'T->C',L878L,2548
24194: 'T->G',L878V,7
24195: 'T->C',L878S,6
24196: 'A->G',L878L,120
24197: 'G->A',A879T,240
24197: 'G->C',A879P,1
24197: 'G->T',A879S,3608
24198: 'C->A',A879E,3
24198: 'C->G',A879G,5
24198: 'C->T',A879V,1011
24199: 'G->A',A879A,2902
24199: 'G->C',A879A,27
24199: 'G->T',A879A,590
24200: 'G->A',G880S,4
24201: 'G->T',G880V,1
24202: 'T->C',G880G,370
24203: 'A->G',T881A,6
24203: 'A->T',T881S,2
24204: 'C->T',T881I,13
24205: 'A->G',T881T,37
24205: 'A->T',T881T,187
24206: 'A->C',I882L,1
24206: 'A->G',I882V,25
24206: 'A->T',I882F,4
24207: 'T->C',I882T,8
24208: 'C->A',I882I,17
24208: 'C->T',I882I,46600
24209: 'A->G',T883A,11
24209: 'A->T',T883S,11
24210: 'C->G',T883S,20
24210: 'C->T',T883I,484
24211: 'T->A',T883T,6
24211: 'T->C',T883T,60
24211: 'T->G',T883T,46
24212: 'T->A',S884T,4
24212: 'T->C',S884P,1
24212: 'T->G',S884A,80
24213: 'C->A',S884Y,1
24213: 'C->G',S884C,23
24213: 'C->T',S884F,454
24214: 'T->A',S884S,45
24214: 'T->C',S884S,148
24214: 'T->G',S884S,19
24215: 'G->A',G885S,4
24215: 'G->C',G885R,2
24215: 'G->T',G885C,5
24216: 'G->A',G885D,8
24216: 'G->T',G885V,3
24217: 'T->A',G885G,1
24217: 'T->C',G885G,57
24217: 'T->G',G885G,2
24218: 'T->C',W886R,2
24218: 'T->G',W886G,4
24219: 'G->T',W886L,91
24220: 'G->C',W886C,5
24220: 'G->T',W886C,23
24221: 'A->G',T887A,10
24221: 'A->T',T887S,2
24222: 'C->A',T887N,76
24223: 'C->A',T887T,145
24223: 'C->G',T887T,8
24223: 'C->T',T887T,496
24224: 'T->A',F888I,2
24224: 'T->C',F888L,2459
24225: 'T->C',F888S,1
24226: 'T->A',F888L,15
24226: 'T->C',F888F,57
24226: 'T->G',F888L,5
24227: 'G->A',G889S,6
24227: 'G->T',G889C,81
24228: 'G->T',G889V,4
24229: 'T->A',G889G,10
24229: 'T->C',G889G,33
24229: 'T->G',G889G,79
24230: 'G->A',A890T,55
24230: 'G->T',A890S,92
24231: 'C->T',A890V,411
24232: 'A->C',A890A,43
24232: 'A->G',A890A,121
24232: 'A->T',A890A,86
24233: 'G->A',G891S,3
24233: 'G->T',G891C,1
24234: 'G->A',G891D,36
24234: 'G->T',G891V,8
24235: 'T->A',G891G,8
24235: 'T->C',G891G,1033
24235: 'T->G',G891G,1
24236: 'G->A',A892T,5
24236: 'G->C',A892P,1
24236: 'G->T',A892S,699
24237: 'C->T',A892V,1109
24238: 'T->A',A892A,37
24238: 'T->C',A892A,52
24238: 'T->G',A892A,3
24239: 'G->A',A893T,11
24239: 'G->C',A893P,4
24239: 'G->T',A893S,96
24240: 'C->A',A893E,1
24240: 'C->T',A893V,197
24241: 'A->C',A893A,16
24241: 'A->G',A893A,89
24241: 'A->T',A893A,57
24242: 'T->C',L894L,177
24242: 'T->G',L894V,1
24243: 'T->C',L894S,4
24244: 'A->C',L894F,7
24244: 'A->G',L894L,118
24245: 'C->A',Q895K,3
24246: 'A->G',Q895R,1
24247: 'A->C',Q895H,66
24247: 'A->G',Q895Q,73
24247: 'A->T',Q895H,4
24248: 'A->C',I896L,127
24248: 'A->G',I896V,15
24248: 'A->T',I896L,5
24249: 'T->C',I896T,47
24250: 'A->G',I896M,6
24252: 'C->A',P897Q,1
24252: 'C->T',P897L,1
24253: 'A->C',P897P,1
24253: 'A->G',P897P,94
24253: 'A->T',P897P,849
24255: 'T->G',F898C,1
24256: 'T->C',F898F,104
24257: 'G->A',A899T,4
24257: 'G->T',A899S,1939
24258: 'C->T',A899V,11
24259: 'T->A',A899A,2
24259: 'T->C',A899A,133
24259: 'T->G',A899A,1
24260: 'A->C',M900L,8
24260: 'A->T',M900L,3
24261: 'T->A',M900K,2
24262: 'G->A',M900I,9
24262: 'G->T',M900I,80
24265: 'A->C',Q901H,1
24265: 'A->G',Q901Q,13
24266: 'A->C',M902L,2
24266: 'A->G',M902V,4
24266: 'A->T',M902L,1
24267: 'T->A',M902K,1
24268: 'G->A',M902I,5
24268: 'G->T',M902I,10
24269: 'G->A',A903T,1
24269: 'G->T',A903S,82
24270: 'C->T',A903V,1
24271: 'T->A',A903A,1
24271: 'T->C',A903A,118
24271: 'T->G',A903A,2
24272: 'T->C',Y904H,6
24273: 'A->C',Y904S,1
24273: 'A->T',Y904F,17
24274: 'T->C',Y904Y,147
24275: 'A->C',R905R,6
24275: 'A->G',R905G,17
24276: 'G->A',R905K,7
24277: 'G->A',R905R,75
24277: 'G->C',R905S,1
24278: 'T->C',F906L,4
24280: 'T->A',F906L,1
24280: 'T->C',F906F,521
24281: 'A->T',N907Y,2
24282: 'A->C',N907T,23
24282: 'A->G',N907S,18
24282: 'A->T',N907I,1
24283: 'T->C',N907N,203
24284: 'G->A',G908S,3
24284: 'G->T',G908C,2
24286: 'T->C',G908G,96
24287: 'A->G',I909V,284
24288: 'T->A',I909N,1
24289: 'T->A',I909I,58
24289: 'T->C',I909I,172
24291: 'G->A',G910E,1
24292: 'A->C',G910G,38
24292: 'A->G',G910G,257
24292: 'A->T',G910G,34
24293: 'G->A',V911I,162
24293: 'G->T',V911F,3
24295: 'T->C',V911V,75
24296: 'A->G',T912A,22
24296: 'A->T',T912S,1
24297: 'C->A',T912K,3
24297: 'C->T',T912I,50
24298: 'A->C',T912T,5
24298: 'A->G',T912T,68
24298: 'A->T',T912T,37
24299: 'C->G',Q913E,1
24300: 'A->T',Q913L,4
24301: 'G->A',Q913Q,85
24301: 'G->C',Q913H,26
24301: 'G->T',Q913H,115
24302: 'A->C',N914H,7
24302: 'A->G',N914D,14
24302: 'A->T',N914Y,13
24303: 'A->G',N914S,8
24303: 'A->T',N914I,1
24304: 'T->C',N914N,95
24305: 'G->A',V915I,173
24305: 'G->C',V915L,7
24305: 'G->T',V915F,7
24307: 'T->C',V915V,41
24307: 'T->G',V915V,20
24308: 'C->T',L916F,2
24309: 'T->C',L916P,1
24310: 'C->A',L916L,6
24310: 'C->G',L916L,1
24310: 'C->T',L916L,77
24311: 'T->C',Y917H,4
24311: 'T->G',Y917D,1
24312: 'A->G',Y917C,1
24312: 'A->T',Y917F,13
24313: 'T->C',Y917Y,106
24314: 'G->A',E918K,49
24314: 'G->C',E918Q,4
24315: 'A->C',E918A,13
24315: 'A->G',E918G,6
24315: 'A->T',E918V,6
24316: 'G->A',E918E,215
24316: 'G->T',E918D,33
24317: 'A->C',N919H,2
24319: 'C->T',N919N,634
24320: 'C->A',Q920K,1
24320: 'C->G',Q920E,3
24322: 'A->G',Q920Q,5
24323: 'A->C',K921Q,2
24323: 'A->G',K921E,12
24324: 'A->G',K921R,19
24324: 'A->T',K921I,2
24325: 'A->C',K921N,4
24325: 'A->G',K921K,88
24325: 'A->T',K921N,1
24326: 'T->A',L922M,48
24326: 'T->C',L922L,32
24326: 'T->G',L922V,1
24327: 'T->C',L922S,12
24327: 'T->G',L922W,1
24328: 'G->A',L922L,45
24328: 'G->C',L922F,103
24328: 'G->T',L922F,642
24329: 'A->C',I923L,3
24329: 'A->G',I923V,9
24329: 'A->T',I923F,2
24330: 'T->C',I923T,1
24331: 'T->A',I923I,438
24331: 'T->C',I923I,71
24331: 'T->G',I923M,3
24332: 'G->A',A924T,28
24332: 'G->T',A924S,346
24333: 'C->T',A924V,121
24334: 'C->A',A924A,133
24334: 'C->G',A924A,101
24334: 'C->T',A924A,14966
24335: 'A->C',N925H,2
24335: 'A->G',N925D,12
24335: 'A->T',N925Y,10
24336: 'A->G',N925S,10
24336: 'A->T',N925I,9
24337: 'C->A',N925K,10
24337: 'C->G',N925K,1
24337: 'C->T',N925N,2186
24338: 'C->G',Q926E,6
24339: 'A->G',Q926R,3
24339: 'A->T',Q926L,14
24340: 'A->C',Q926H,12
24340: 'A->G',Q926Q,45
24340: 'A->T',Q926H,4
24341: 'T->A',F927I,1
24341: 'T->C',F927L,3
24343: 'T->C',F927F,31
24345: 'A->G',N928S,1
24346: 'T->C',N928N,66
24347: 'A->C',S929R,1
24347: 'A->G',S929G,29
24347: 'A->T',S929C,2
24348: 'G->A',S929N,48
24348: 'G->C',S929T,983
24348: 'G->T',S929I,668
24349: 'T->A',S929R,13
24349: 'T->C',S929S,16268
24349: 'T->G',S929R,10
24350: 'G->A',A930T,2
24350: 'G->T',A930S,7
24351: 'C->T',A930V,106
24352: 'T->A',A930A,10
24352: 'T->C',A930A,149
24352: 'T->G',A930A,7
24353: 'A->G',I931V,84
24353: 'A->T',I931F,1
24354: 'T->C',I931T,4
24355: 'T->A',I931I,7
24355: 'T->C',I931I,32
24355: 'T->G',I931M,7
24356: 'G->A',G932S,125
24356: 'G->C',G932R,15
24356: 'G->T',G932C,81
24357: 'G->A',G932D,21
24357: 'G->C',G932A,30
24357: 'G->T',G932V,186
24358: 'C->A',G932G,1080
24358: 'C->T',G932G,135
24359: 'A->C',K933Q,6
24359: 'A->G',K933E,2
24360: 'A->C',K933T,1
24360: 'A->G',K933R,1
24360: 'A->T',K933I,14
24361: 'A->G',K933K,86
24361: 'A->T',K933N,1
24362: 'A->C',I934L,40
24362: 'A->G',I934V,87
24363: 'T->C',I934T,4
24364: 'T->A',I934I,12
24364: 'T->C',I934I,371
24364: 'T->G',I934M,12
24365: 'C->A',Q935K,1
24365: 'C->G',Q935E,2
24366: 'A->G',Q935R,11
24366: 'A->T',Q935L,4
24367: 'A->C',Q935H,1
24367: 'A->G',Q935Q,113
24368: 'G->A',D936N,2967
24368: 'G->C',D936H,1031
24368: 'G->T',D936Y,3679
24369: 'A->C',D936A,5
24369: 'A->G',D936G,84
24369: 'A->T',D936V,28
24370: 'C->A',D936E,51
24370: 'C->G',D936E,54
24370: 'C->T',D936D,3182
24371: 'T->A',S937T,48
24371: 'T->G',S937A,103
24372: 'C->T',S937L,86
24373: 'A->C',S937S,12
24373: 'A->G',S937S,713
24373: 'A->T',S937S,15
24374: 'C->A',L938I,136
24374: 'C->G',L938V,8
24374: 'C->T',L938F,2655
24376: 'T->A',L938L,4
24376: 'T->C',L938L,569
24376: 'T->G',L938L,1
24377: 'T->A',S939T,1
24377: 'T->G',S939A,8
24378: 'C->A',S939Y,35
24378: 'C->G',S939C,1
24378: 'C->T',S939F,7315
24379: 'T->A',S939S,15
24379: 'T->C',S939S,69
24379: 'T->G',S939S,29
24380: 'T->A',S940T,17
24380: 'T->C',S940P,1
24380: 'T->G',S940A,23
24381: 'C->A',S940Y,29
24381: 'C->G',S940C,1
24381: 'C->T',S940F,1925
24382: 'C->A',S940S,183
24382: 'C->G',S940S,88
24382: 'C->T',S940S,3037
24383: 'A->C',T941P,1
24383: 'A->G',T941A,135
24383: 'A->T',T941S,34
24384: 'C->T',T941I,63
24385: 'A->C',T941T,6
24385: 'A->G',T941T,236
24385: 'A->T',T941T,296
24386: 'G->A',A942T,128
24386: 'G->T',A942S,885
24387: 'C->T',A942V,146
24388: 'A->C',A942A,3
24388: 'A->G',A942A,48
24388: 'A->T',A942A,82
24389: 'A->C',S943R,1313
24389: 'A->G',S943G,28
24389: 'A->T',S943C,2
24390: 'G->A',S943N,79
24390: 'G->C',S943T,1698
24390: 'G->T',S943I,219
24391: 'T->A',S943R,8
24391: 'T->C',S943S,28
24391: 'T->G',S943R,6
24392: 'G->T',A944S,11
24393: 'C->T',A944V,4
24394: 'A->C',A944A,2
24394: 'A->G',A944A,30
24394: 'A->T',A944A,2
24395: 'C->A',L945I,4
24395: 'C->T',L945F,95
24397: 'T->A',L945L,100
24397: 'T->C',L945L,60
24397: 'T->G',L945L,5
24398: 'G->A',G946R,224
24398: 'G->C',G946R,42
24399: 'G->A',G946E,61
24399: 'G->C',G946A,13
24399: 'G->T',G946V,382
24400: 'A->C',G946G,188
24400: 'A->G',G946G,45
24400: 'A->T',G946G,106
24401: 'A->C',K947Q,2
24401: 'A->G',K947E,5
24402: 'A->C',K947T,45
24402: 'A->G',K947R,85
24402: 'A->T',K947I,10
24403: 'A->C',K947N,4
24403: 'A->G',K947K,29
24404: 'C->A',L948I,34
24406: 'T->A',L948L,14
24406: 'T->C',L948L,290
24406: 'T->G',L948L,64
24407: 'C->A',Q949K,1
24407: 'C->G',Q949E,11
24408: 'A->G',Q949R,35
24408: 'A->T',Q949L,4
24409: 'A->G',Q949Q,32
24409: 'A->T',Q949H,1
24410: 'G->A',D950N,1021678
24410: 'G->C',D950H,7740
24410: 'G->T',D950Y,127
24411: 'A->C',D950A,14
24411: 'A->G',D950G,44
24411: 'A->T',D950V,6
24412: 'T->A',D950E,4
24412: 'T->C',D950D,188
24412: 'T->G',D950E,6
24413: 'G->T',V951L,2
24414: 'T->C',V951A,3
24415: 'G->A',V951V,291
24415: 'G->T',V951V,1651
24416: 'G->A',V952I,25
24416: 'G->C',V952L,3
24416: 'G->T',V952F,84
24417: 'T->A',V952D,10
24417: 'T->C',V952A,13
24418: 'C->A',V952V,18
24418: 'C->G',V952V,1
24418: 'C->T',V952V,1595
24419: 'A->C',N953H,1
24419: 'A->G',N953D,2
24420: 'A->G',N953S,1
24421: 'C->G',N953K,1
24421: 'C->T',N953N,511
24422: 'C->A',Q954K,61
24422: 'C->G',Q954E,1
24423: 'A->G',Q954R,5
24423: 'A->T',Q954L,54
24424: 'A->C',Q954H,7
24424: 'A->G',Q954Q,138
24424: 'A->T',Q954H,4
24425: 'A->C',N955H,13
24426: 'A->T',N955I,2
24427: 'T->C',N955N,150
24428: 'G->T',A956S,14
24430: 'A->C',A956A,7
24430: 'A->G',A956A,104
24430: 'A->T',A956A,38
24431: 'C->A',Q957K,1
24431: 'C->G',Q957E,15
24432: 'A->G',Q957R,2345
24432: 'A->T',Q957L,684
24433: 'A->C',Q957H,21
24433: 'A->G',Q957Q,98
24433: 'A->T',Q957H,11
24434: 'G->A',A958T,2
24434: 'G->T',A958S,117
24436: 'T->A',A958A,1
24436: 'T->C',A958A,134
24436: 'T->G',A958A,40
24437: 'T->C',L959L,106
24437: 'T->G',L959V,2
24439: 'A->G',L959L,14
24439: 'A->T',L959F,1
24440: 'A->C',N960H,1
24440: 'A->T',N960Y,1
24441: 'A->C',N960T,2
24441: 'A->G',N960S,3
24442: 'C->A',N960K,3
24442: 'C->T',N960N,4212
24443: 'A->G',T961A,47
24443: 'A->T',T961S,4
24444: 'C->A',T961K,1
24444: 'C->T',T961M,455
24445: 'G->A',T961T,180
24445: 'G->C',T961T,27
24445: 'G->T',T961T,303
24446: 'C->G',L962V,1
24447: 'T->G',L962R,1
24448: 'T->A',L962L,8
24448: 'T->C',L962L,58
24449: 'G->A',V963I,13
24449: 'G->C',V963L,1
24449: 'G->T',V963F,5
24450: 'T->A',V963D,1
24450: 'T->C',V963A,50
24450: 'T->G',V963G,1
24451: 'T->A',V963V,2
24451: 'T->C',V963V,57
24452: 'A->G',K964E,2
24453: 'A->C',K964T,1
24453: 'A->G',K964R,32
24453: 'A->T',K964I,7
24454: 'A->G',K964K,19
24455: 'C->G',Q965E,1
24456: 'A->G',Q965R,1
24457: 'A->G',Q965Q,17
24458: 'C->A',L966I,2
24460: 'T->A',L966L,5
24460: 'T->C',L966L,162
24460: 'T->G',L966L,2
24461: 'A->G',S967G,10
24462: 'G->A',S967N,12
24462: 'G->C',S967T,18
24462: 'G->T',S967I,1
24463: 'C->A',S967R,15
24463: 'C->G',S967R,1
24463: 'C->T',S967S,106
24464: 'T->A',S968T,2
24464: 'T->G',S968A,4
24465: 'C->A',S968Y,2
24465: 'C->T',S968F,8
24466: 'C->A',S968S,16
24466: 'C->G',S968S,9
24466: 'C->T',S968S,293
24468: 'A->C',N969T,1
24468: 'A->G',N969S,27
24468: 'A->T',N969I,1
24469: 'T->A',N969K,15
24469: 'T->C',N969N,322
24469: 'T->G',N969K,5
24471: 'T->C',F970S,1
24472: 'T->C',F970F,39
24473: 'G->T',G971C,2
24474: 'G->T',G971V,1
24475: 'T->A',G971G,1
24475: 'T->C',G971G,23
24475: 'T->G',G971G,205
24476: 'G->T',A972S,3
24477: 'C->T',A972V,1
24478: 'A->C',A972A,5
24478: 'A->G',A972A,72
24478: 'A->T',A972A,24
24479: 'A->G',I973V,4
24479: 'A->T',I973F,1
24481: 'T->C',I973I,142
24482: 'T->C',S974P,1
24483: 'C->T',S974L,1
24484: 'A->C',S974S,2
24484: 'A->G',S974S,110
24484: 'A->T',S974S,39
24486: 'G->A',S975N,7
24487: 'T->C',S975S,20
24488: 'G->A',V976I,22
24488: 'G->T',V976F,110
24489: 'T->C',V976A,17
24489: 'T->G',V976G,6
24490: 'T->C',V976V,24
24490: 'T->G',V976V,8
24491: 'T->A',L977I,1
24491: 'T->C',L977L,150
24493: 'A->G',L977L,45
24493: 'A->T',L977F,1
24494: 'A->C',N978H,7
24494: 'A->G',N978D,4
24494: 'A->T',N978Y,2
24495: 'A->C',N978T,2
24495: 'A->G',N978S,135
24496: 'T->C',N978N,311
24497: 'G->C',D979H,21
24497: 'G->T',D979Y,46
24498: 'A->T',D979V,16
24499: 'T->A',D979E,1132
24499: 'T->C',D979D,1975
24499: 'T->G',D979E,1
24500: 'A->G',I980V,1
24502: 'C->A',I980I,152
24502: 'C->T',I980I,697
24503: 'C->A',L981I,20
24503: 'C->G',L981V,1
24503: 'C->T',L981F,14
24504: 'T->C',L981P,4
24505: 'T->A',L981L,12
24505: 'T->C',L981L,36
24505: 'T->G',L981L,20
24506: 'T->A',S982T,1
24506: 'T->C',S982P,1
24506: 'T->G',S982A,737748
24507: 'C->T',S982L,81
24508: 'A->G',S982S,93
24508: 'A->T',S982S,3
24509: 'C->A',R983S,1
24509: 'C->T',R983C,1
24511: 'T->C',R983R,110
24511: 'T->G',R983R,8
24513: 'T->C',L984P,3
24514: 'T->A',L984L,36
24514: 'T->C',L984L,47
24514: 'T->G',L984L,2
24515: 'G->A',D985N,13
24516: 'A->G',D985G,2
24516: 'A->T',D985V,3
24517: 'C->A',D985E,4
24517: 'C->T',D985D,408
24518: 'A->C',K986Q,11
24518: 'A->G',K986E,2
24519: 'A->C',K986T,2
24519: 'A->G',K986R,61
24519: 'A->T',K986I,3
24520: 'A->C',K986N,40
24520: 'A->G',K986K,38
24520: 'A->T',K986N,4
24521: 'G->A',V987I,5
24521: 'G->C',V987L,2
24521: 'G->T',V987F,50
24523: 'T->A',V987V,42
24523: 'T->C',V987V,73
24523: 'T->G',V987V,22
24525: 'A->G',E988G,2
24526: 'G->A',E988E,207
24526: 'G->T',E988D,1
24527: 'G->T',A989S,4
24529: 'T->A',A989A,4
24529: 'T->C',A989A,93
24529: 'T->G',A989A,2
24530: 'G->C',E990Q,7
24531: 'A->C',E990A,10
24531: 'A->G',E990G,1
24532: 'A->C',E990D,8
24532: 'A->G',E990E,303
24532: 'A->T',E990D,6
24533: 'G->A',V991M,2
24533: 'G->T',V991L,10
24534: 'T->C',V991A,2
24535: 'G->A',V991V,152
24535: 'G->C',V991V,4
24535: 'G->T',V991V,1033
24538: 'A->C',Q992H,2
24538: 'A->G',Q992Q,432
24539: 'A->C',I993L,1
24539: 'A->G',I993V,8
24541: 'T->A',I993I,25
24541: 'T->C',I993I,21
24543: 'A->G',D994G,1
24544: 'T->C',D994D,200
24544: 'T->G',D994E,1
24545: 'A->C',R995R,1
24545: 'A->G',R995G,2
24546: 'G->A',R995K,1
24546: 'G->T',R995M,2
24547: 'G->A',R995R,87
24547: 'G->T',R995S,2
24548: 'T->C',L996L,30
24549: 'T->C',L996S,2
24550: 'G->A',L996L,209
24550: 'G->C',L996F,1
24550: 'G->T',L996F,1
24551: 'A->G',I997V,4
24552: 'T->C',I997T,3
24553: 'C->A',I997I,7
24553: 'C->T',I997I,250
24554: 'A->G',T998A,3
24554: 'A->T',T998S,3
24555: 'C->T',T998I,59
24556: 'A->C',T998T,5
24556: 'A->G',T998T,37
24556: 'A->T',T998T,19
24557: 'G->A',G999S,2
24558: 'G->T',G999V,1
24559: 'C->A',G999G,3
24559: 'C->T',G999G,164
24560: 'A->C',R1000R,37
24560: 'A->G',R1000G,2
24562: 'A->G',R1000R,20
24563: 'C->T',L1001F,19
24564: 'T->C',L1001P,2
24565: 'T->A',L1001L,5
24565: 'T->C',L1001L,127
24565: 'T->G',L1001L,12
24566: 'C->G',Q1002E,3
24567: 'A->G',Q1002R,2
24567: 'A->T',Q1002L,3
24568: 'A->C',Q1002H,1
24568: 'A->G',Q1002Q,70
24568: 'A->T',Q1002H,13
24570: 'G->T',S1003I,1
24571: 'T->C',S1003S,28
24572: 'T->C',L1004L,145
24574: 'G->A',L1004L,345
24574: 'G->C',L1004F,1
24574: 'G->T',L1004F,7
24576: 'A->T',Q1005L,5
24577: 'G->A',Q1005Q,302
24577: 'G->C',Q1005H,20
24577: 'G->T',Q1005H,89
24578: 'A->G',T1006A,29
24578: 'A->T',T1006S,6
24579: 'C->T',T1006I,680
24580: 'A->C',T1006T,12
24580: 'A->G',T1006T,176
24580: 'A->T',T1006T,21
24581: 'T->C',Y1007H,4
24582: 'A->G',Y1007C,1
24582: 'A->T',Y1007F,2
24583: 'T->C',Y1007Y,1831
24584: 'G->A',V1008M,3
24584: 'G->T',V1008L,1
24585: 'T->A',V1008E,1
24585: 'T->C',V1008A,17
24586: 'G->A',V1008V,44
24586: 'G->C',V1008V,10
24586: 'G->T',V1008V,779
24587: 'A->G',T1009A,11
24587: 'A->T',T1009S,55
24588: 'C->A',T1009N,23
24588: 'C->G',T1009S,14
24588: 'C->T',T1009I,363
24589: 'T->A',T1009T,21
24589: 'T->C',T1009T,541
24589: 'T->G',T1009T,8
24590: 'C->A',Q1010K,1
24591: 'A->T',Q1010L,47
24592: 'A->G',Q1010Q,155
24594: 'A->G',Q1011R,13
24594: 'A->T',Q1011L,42
24595: 'A->C',Q1011H,5
24595: 'A->G',Q1011Q,229
24595: 'A->T',Q1011H,2
24596: 'T->C',L1012L,146
24596: 'T->G',L1012V,4
24597: 'T->C',L1012S,13
24598: 'A->G',L1012L,41
24598: 'A->T',L1012F,3
24599: 'A->C',I1013L,3
24599: 'A->G',I1013V,2
24600: 'T->C',I1013T,2
24600: 'T->G',I1013S,5
24601: 'T->A',I1013I,12
24601: 'T->C',I1013I,55
24602: 'A->C',R1014R,13
24603: 'G->A',R1014K,74
24603: 'G->C',R1014T,45
24603: 'G->T',R1014I,10
24604: 'A->C',R1014S,2
24604: 'A->G',R1014R,152
24604: 'A->T',R1014S,9
24605: 'G->A',A1015T,4
24605: 'G->T',A1015S,21
24606: 'C->G',A1015G,2
24606: 'C->T',A1015V,3
24607: 'T->A',A1015A,5
24607: 'T->C',A1015A,26
24607: 'T->G',A1015A,2
24608: 'G->A',A1016T,93
24608: 'G->T',A1016S,131
24609: 'C->A',A1016E,2
24609: 'C->T',A1016V,139
24610: 'A->C',A1016A,17
24610: 'A->G',A1016A,68
24610: 'A->T',A1016A,26
24611: 'G->C',E1017Q,1
24612: 'A->C',E1017A,3
24612: 'A->G',E1017G,3
24613: 'A->C',E1017D,1
24613: 'A->G',E1017E,100
24613: 'A->T',E1017D,13
24614: 'A->C',I1018L,5
24614: 'A->G',I1018V,55
24614: 'A->T',I1018F,1
24615: 'T->C',I1018T,2
24616: 'C->A',I1018I,10
24616: 'C->G',I1018M,5
24616: 'C->T',I1018I,1170
24617: 'A->C',R1019R,9
24617: 'A->G',R1019G,1
24618: 'G->A',R1019K,1
24618: 'G->C',R1019T,4
24618: 'G->T',R1019I,2
24619: 'A->C',R1019S,1
24619: 'A->G',R1019R,51
24620: 'G->A',A1020T,28
24620: 'G->C',A1020P,1
24620: 'G->T',A1020S,3649
24621: 'C->A',A1020D,8
24621: 'C->G',A1020G,20
24621: 'C->T',A1020V,1012
24622: 'T->A',A1020A,85
24622: 'T->C',A1020A,109
24622: 'T->G',A1020A,187
24623: 'T->A',S1021T,4
24623: 'T->G',S1021A,4
24624: 'C->A',S1021Y,20
24624: 'C->T',S1021F,108
24625: 'T->A',S1021S,10
24625: 'T->C',S1021S,56
24625: 'T->G',S1021S,8
24626: 'G->A',A1022T,1
24626: 'G->T',A1022S,132
24627: 'C->A',A1022D,1
24627: 'C->G',A1022G,1
24627: 'C->T',A1022V,4
24628: 'T->C',A1022A,164
24628: 'T->G',A1022A,3
24629: 'A->C',N1023H,1
24629: 'A->G',N1023D,25
24629: 'A->T',N1023Y,11
24630: 'A->C',N1023T,6
24630: 'A->G',N1023S,40
24630: 'A->T',N1023I,5
24631: 'T->A',N1023K,1
24631: 'T->C',N1023N,166
24631: 'T->G',N1023K,9
24632: 'C->A',L1024I,9
24632: 'C->G',L1024V,1
24632: 'C->T',L1024F,105
24633: 'T->A',L1024H,2
24633: 'T->G',L1024R,14
24634: 'T->A',L1024L,16
24634: 'T->C',L1024L,47
24634: 'T->G',L1024L,2
24636: 'C->G',A1025G,275
24637: 'T->A',A1025A,41
24637: 'T->C',A1025A,88
24637: 'T->G',A1025A,4
24638: 'G->A',A1026T,14
24638: 'G->T',A1026S,479
24639: 'C->G',A1026G,4
24639: 'C->T',A1026V,7
24640: 'T->A',A1026A,9
24640: 'T->C',A1026A,55
24640: 'T->G',A1026A,1
24641: 'A->G',T1027A,33
24641: 'A->T',T1027S,13
24642: 'C->A',T1027N,11
24642: 'C->G',T1027S,17
24642: 'C->T',T1027I,69176
24643: 'T->A',T1027T,11
24643: 'T->C',T1027T,49
24645: 'A->G',K1028R,3
24646: 'A->G',K1028K,39
24647: 'A->G',M1029V,33
24647: 'A->T',M1029L,2
24648: 'T->C',M1029T,4
24649: 'G->A',M1029I,3
24649: 'G->T',M1029I,32
24650: 'T->G',S1030A,18
24651: 'C->T',S1030L,6
24652: 'A->C',S1030S,3
24652: 'A->G',S1030S,116
24652: 'A->T',S1030S,64
24653: 'G->A',E1031K,3
24653: 'G->C',E1031Q,1
24654: 'A->T',E1031V,2
24655: 'G->A',E1031E,37
24655: 'G->T',E1031D,5
24658: 'T->C',C1032C,28
24659: 'G->C',V1033L,1
24659: 'G->T',V1033L,1
24660: 'T->C',V1033A,166
24660: 'T->G',V1033G,1
24661: 'A->C',V1033V,4
24661: 'A->G',V1033V,98
24662: 'C->A',L1034I,20
24662: 'C->T',L1034F,3
24663: 'T->C',L1034P,2
24663: 'T->G',L1034R,8
24664: 'T->A',L1034L,46
24664: 'T->C',L1034L,62
24664: 'T->G',L1034L,9
24666: 'G->T',G1035V,56
24667: 'A->C',G1035G,20
24667: 'A->G',G1035G,43
24670: 'A->C',Q1036H,1
24670: 'A->G',Q1036Q,58
24671: 'T->A',S1037T,3
24671: 'T->C',S1037P,2
24673: 'A->C',S1037S,1
24673: 'A->G',S1037S,718
24673: 'A->T',S1037S,34
24674: 'A->C',K1038Q,29
24674: 'A->G',K1038E,9
24675: 'A->C',K1038T,20
24675: 'A->G',K1038R,173
24675: 'A->T',K1038I,19
24676: 'A->C',K1038N,1
24676: 'A->G',K1038K,40
24676: 'A->T',K1038N,8
24677: 'A->C',R1039R,19
24678: 'G->A',R1039K,2
24678: 'G->C',R1039T,2
24679: 'A->G',R1039R,73
24679: 'A->T',R1039S,3
24680: 'G->A',V1040I,15
24680: 'G->T',V1040F,392
24681: 'T->C',V1040A,20
24681: 'T->G',V1040G,1
24682: 'T->A',V1040V,45
24682: 'T->C',V1040V,63
24682: 'T->G',V1040V,15
24683: 'G->A',D1041N,4
24683: 'G->T',D1041Y,1
24684: 'A->C',D1041A,2
24684: 'A->G',D1041G,32
24685: 'T->A',D1041E,1
24685: 'T->C',D1041D,206
24685: 'T->G',D1041E,2
24686: 'T->A',F1042I,1
24686: 'T->C',F1042L,38
24688: 'T->C',F1042F,70
24688: 'T->G',F1042L,2
24691: 'T->C',C1043C,96
24694: 'A->C',G1044G,45
24694: 'A->G',G1044G,164
24694: 'A->T',G1044G,493
24695: 'A->C',K1045Q,42
24695: 'A->G',K1045E,14
24696: 'A->C',K1045T,13
24696: 'A->G',K1045R,130
24696: 'A->T',K1045M,8
24697: 'G->A',K1045K,1272
24697: 'G->T',K1045N,248
24698: 'G->A',G1046S,7
24698: 'G->T',G1046C,3
24699: 'G->A',G1046D,1
24700: 'C->A',G1046G,18
24700: 'C->G',G1046G,3
24700: 'C->T',G1046G,1430
24701: 'T->C',Y1047H,70
24702: 'A->C',Y1047S,1
24702: 'A->G',Y1047C,43
24702: 'A->T',Y1047F,9
24703: 'T->C',Y1047Y,323
24704: 'C->T',H1048Y,2
24706: 'T->C',H1048H,354
24707: 'C->A',L1049I,160
24707: 'C->G',L1049V,9
24707: 'C->T',L1049F,3
24709: 'T->A',L1049L,2
24709: 'T->C',L1049L,65
24709: 'T->G',L1049L,2
24710: 'A->C',M1050L,3
24710: 'A->G',M1050V,47
24710: 'A->T',M1050L,17
24711: 'T->C',M1050T,17
24712: 'G->A',M1050I,106
24712: 'G->C',M1050I,70
24712: 'G->T',M1050I,298
24713: 'T->A',S1051T,1
24714: 'C->T',S1051F,2
24715: 'C->A',S1051S,104
24715: 'C->T',S1051S,471
24716: 'T->A',F1052I,14
24716: 'T->C',F1052L,75
24716: 'T->G',F1052V,15
24717: 'T->A',F1052Y,149
24718: 'C->A',F1052L,121
24718: 'C->T',F1052F,504
24719: 'C->A',P1053T,1
24719: 'C->T',P1053S,2
24720: 'C->T',P1053L,1
24721: 'T->A',P1053P,74
24721: 'T->C',P1053P,382
24721: 'T->G',P1053P,16
24723: 'A->T',Q1054L,9
24724: 'G->A',Q1054Q,107
24724: 'G->T',Q1054H,1
24725: 'T->A',S1055T,3
24725: 'T->G',S1055A,15
24726: 'C->T',S1055L,35
24727: 'A->C',S1055S,8
24727: 'A->G',S1055S,88
24727: 'A->T',S1055S,212
24728: 'G->A',A1056T,1
24729: 'C->T',A1056V,56
24730: 'A->G',A1056A,128
24730: 'A->T',A1056A,7
24731: 'C->T',P1057S,1
24732: 'C->T',P1057L,6
24733: 'T->A',P1057P,26
24733: 'T->C',P1057P,807
24733: 'T->G',P1057P,19
24734: 'C->A',H1058N,2
24734: 'C->G',H1058D,2
24734: 'C->T',H1058Y,334
24735: 'A->G',H1058R,38
24735: 'A->T',H1058L,2
24736: 'T->A',H1058Q,1
24736: 'T->C',H1058H,74
24736: 'T->G',H1058Q,2
24739: 'T->C',G1059G,1348
24740: 'G->A',V1060I,44
24740: 'G->C',V1060L,1
24740: 'G->T',V1060L,38
24741: 'T->C',V1060A,8
24742: 'A->C',V1060V,30
24742: 'A->G',V1060V,177
24742: 'A->T',V1060V,169
24743: 'G->A',V1061I,25
24743: 'G->T',V1061F,32
24744: 'T->C',V1061A,5
24745: 'C->A',V1061V,72
24745: 'C->G',V1061V,6
24745: 'C->T',V1061V,7690
24746: 'T->A',F1062I,1
24746: 'T->C',F1062L,63
24747: 'T->A',F1062Y,1
24748: 'C->G',F1062L,1
24748: 'C->T',F1062F,3685
24749: 'T->A',L1063M,8
24749: 'T->C',L1063L,88
24749: 'T->G',L1063V,18
24751: 'G->A',L1063L,84
24751: 'G->C',L1063F,15
24751: 'G->T',L1063F,1033
24752: 'C->T',H1064Y,1
24754: 'T->C',H1064H,102
24755: 'G->A',V1065M,120
24755: 'G->C',V1065L,1
24755: 'G->T',V1065L,299
24756: 'T->C',V1065A,77
24757: 'G->A',V1065V,49
24757: 'G->C',V1065V,260
24757: 'G->T',V1065V,2434
24758: 'A->G',T1066A,37
24758: 'A->T',T1066S,2
24759: 'C->A',T1066N,267
24759: 'C->G',T1066S,1
24759: 'C->T',T1066I,7
24760: 'T->A',T1066T,4
24760: 'T->C',T1066T,73
24760: 'T->G',T1066T,38
24761: 'T->A',Y1067N,1
24762: 'A->C',Y1067S,1
24762: 'A->G',Y1067C,1
24762: 'A->T',Y1067F,26
24763: 'T->C',Y1067Y,626
24764: 'G->A',V1068I,58
24764: 'G->C',V1068L,22
24764: 'G->T',V1068F,567
24765: 'T->A',V1068D,1
24765: 'T->C',V1068A,14
24766: 'C->A',V1068V,4
24766: 'C->G',V1068V,2
24766: 'C->T',V1068V,175
24767: 'C->A',P1069T,24
24767: 'C->G',P1069A,1
24767: 'C->T',P1069S,293
24768: 'C->A',P1069H,5
24768: 'C->T',P1069L,7
24769: 'T->A',P1069P,14
24769: 'T->C',P1069P,491
24769: 'T->G',P1069P,21
24770: 'G->A',A1070T,67
24770: 'G->T',A1070S,723
24771: 'C->A',A1070E,2
24771: 'C->G',A1070G,12
24771: 'C->T',A1070V,943
24772: 'A->C',A1070A,2
24772: 'A->G',A1070A,59
24772: 'A->T',A1070A,32
24773: 'C->A',Q1071K,15
24773: 'C->G',Q1071E,5
24774: 'A->G',Q1071R,47
24774: 'A->T',Q1071L,767
24775: 'A->C',Q1071H,10
24775: 'A->G',Q1071Q,895
24775: 'A->T',Q1071H,2639
24776: 'G->A',E1072K,79
24776: 'G->C',E1072Q,93
24777: 'A->C',E1072A,15
24777: 'A->G',E1072G,6
24777: 'A->T',E1072V,8
24778: 'A->C',E1072D,8
24778: 'A->G',E1072E,49
24778: 'A->T',E1072D,47
24779: 'A->C',K1073Q,18
24779: 'A->G',K1073E,127
24780: 'A->C',K1073T,1436
24780: 'A->G',K1073R,66
24780: 'A->T',K1073M,294
24781: 'G->A',K1073K,535
24781: 'G->C',K1073N,890
24781: 'G->T',K1073N,2029
24782: 'A->C',N1074H,23
24782: 'A->G',N1074D,95
24782: 'A->T',N1074Y,36
24783: 'A->C',N1074T,1
24783: 'A->G',N1074S,5868
24784: 'C->A',N1074K,27
24784: 'C->G',N1074K,5
24784: 'C->T',N1074N,491
24785: 'T->C',F1075L,47
24785: 'T->G',F1075V,12
24786: 'T->A',F1075Y,11
24786: 'T->C',F1075S,3
24786: 'T->G',F1075C,5
24787: 'C->A',F1075L,14
24787: 'C->G',F1075L,1
24787: 'C->T',F1075F,871
24788: 'A->C',T1076P,5
24788: 'A->G',T1076A,17
24788: 'A->T',T1076S,70
24789: 'C->A',T1076K,2
24789: 'C->T',T1076I,211
24790: 'A->C',T1076T,5
24790: 'A->G',T1076T,403
24790: 'A->T',T1076T,20
24791: 'A->G',T1077A,43
24791: 'A->T',T1077S,1
24792: 'C->A',T1077N,2
24792: 'C->G',T1077S,6
24792: 'C->T',T1077I,51
24793: 'T->A',T1077T,48
24793: 'T->C',T1077T,98
24793: 'T->G',T1077T,7
24794: 'G->A',A1078T,393
24794: 'G->T',A1078S,7321
24795: 'C->G',A1078G,1
24795: 'C->T',A1078V,452
24796: 'T->A',A1078A,8
24796: 'T->C',A1078A,361
24796: 'T->G',A1078A,30
24797: 'C->A',P1079T,84
24797: 'C->G',P1079A,2
24797: 'C->T',P1079S,409
24798: 'C->T',P1079L,2
24799: 'T->A',P1079P,111
24799: 'T->C',P1079P,164
24799: 'T->G',P1079P,8
24800: 'G->A',A1080T,2
24800: 'G->T',A1080S,44
24801: 'C->G',A1080G,2
24801: 'C->T',A1080V,2
24802: 'C->A',A1080A,25
24802: 'C->G',A1080A,3
24802: 'C->T',A1080A,173
24803: 'A->C',I1081L,25
24803: 'A->G',I1081V,50
24803: 'A->T',I1081F,17
24804: 'T->C',I1081T,7
24805: 'T->A',I1081I,9
24805: 'T->C',I1081I,222
24805: 'T->G',I1081M,10
24808: 'T->C',C1082C,57
24809: 'C->A',H1083N,4
24809: 'C->G',H1083D,58
24809: 'C->T',H1083Y,508
24810: 'A->G',H1083R,21
24810: 'A->T',H1083L,1
24811: 'T->A',H1083Q,48
24811: 'T->C',H1083H,482
24812: 'G->A',D1084N,40
24812: 'G->C',D1084H,27
24812: 'G->T',D1084Y,933
24813: 'A->C',D1084A,40
24813: 'A->G',D1084G,209
24813: 'A->T',D1084V,21
24814: 'T->A',D1084E,323
24814: 'T->C',D1084D,4978
24814: 'T->G',D1084E,100
24815: 'G->A',G1085R,159
24815: 'G->C',G1085R,45
24816: 'G->A',G1085E,234
24816: 'G->C',G1085A,361
24816: 'G->T',G1085V,128
24817: 'A->C',G1085G,41
24817: 'A->G',G1085G,50
24817: 'A->T',G1085G,10
24818: 'A->C',K1086Q,13
24818: 'A->G',K1086E,28
24819: 'A->C',K1086T,2
24819: 'A->G',K1086R,86
24819: 'A->T',K1086I,7
24820: 'A->C',K1086N,8
24820: 'A->G',K1086K,43
24820: 'A->T',K1086N,6
24821: 'G->A',A1087T,14
24821: 'G->C',A1087P,2
24821: 'G->T',A1087S,2248
24822: 'C->G',A1087G,99
24822: 'C->T',A1087V,35
24823: 'A->C',A1087A,2
24823: 'A->G',A1087A,20
24823: 'A->T',A1087A,64
24824: 'C->A',H1088N,6
24824: 'C->T',H1088Y,127
24825: 'A->G',H1088R,29
24826: 'C->T',H1088H,129
24827: 'T->C',F1089L,3
24828: 'T->A',F1089Y,11
24828: 'T->C',F1089S,1
24829: 'T->C',F1089F,96
24830: 'C->A',P1090T,2
24830: 'C->T',P1090S,23
24831: 'C->A',P1090H,1
24831: 'C->T',P1090L,5
24832: 'T->A',P1090P,74
24832: 'T->C',P1090P,1058
24832: 'T->G',P1090P,18
24833: 'C->A',R1091S,11
24833: 'C->G',R1091G,8
24833: 'C->T',R1091C,83
24834: 'G->A',R1091H,820
24834: 'G->C',R1091P,4
24834: 'G->T',R1091L,411
24835: 'T->C',R1091R,507
24835: 'T->G',R1091R,10
24836: 'G->A',E1092K,125
24836: 'G->C',E1092Q,17
24837: 'A->C',E1092A,45
24837: 'A->G',E1092G,23
24837: 'A->T',E1092V,12
24838: 'A->C',E1092D,21
24838: 'A->G',E1092E,166
24838: 'A->T',E1092D,5
24839: 'G->A',G1093S,4
24839: 'G->T',G1093C,1
24840: 'G->T',G1093V,1
24841: 'T->A',G1093G,3
24841: 'T->C',G1093G,37
24842: 'G->A',V1094I,143
24842: 'G->T',V1094F,43
24843: 'T->C',V1094A,17
24844: 'C->A',V1094V,274
24844: 'C->G',V1094V,1
24844: 'C->T',V1094V,668
24845: 'T->A',F1095I,2
24845: 'T->C',F1095L,17
24846: 'T->A',F1095Y,8
24846: 'T->C',F1095S,1
24846: 'T->G',F1095C,1
24847: 'T->A',F1095L,7
24847: 'T->C',F1095F,36
24847: 'T->G',F1095L,1
24848: 'G->A',V1096I,57
24848: 'G->C',V1096L,3
24848: 'G->T',V1096F,4
24849: 'T->C',V1096A,37
24850: 'T->A',V1096V,3
24850: 'T->C',V1096V,48
24850: 'T->G',V1096V,11
24851: 'T->A',S1097T,16
24851: 'T->C',S1097P,3
24851: 'T->G',S1097A,6
24852: 'C->T',S1097L,50
24853: 'A->C',S1097S,2
24853: 'A->G',S1097S,34
24853: 'A->T',S1097S,181
24854: 'A->G',N1098D,5
24855: 'A->C',N1098T,3
24855: 'A->G',N1098S,22
24856: 'T->C',N1098N,180
24857: 'G->A',G1099S,87
24857: 'G->T',G1099C,4
24858: 'G->A',G1099D,416
24858: 'G->T',G1099V,64
24859: 'C->G',G1099G,1
24859: 'C->T',G1099G,96
24860: 'A->C',T1100P,1
24860: 'A->G',T1100A,2
24860: 'A->T',T1100S,10
24861: 'C->A',T1100K,32
24861: 'C->G',T1100R,1
24861: 'C->T',T1100I,81
24862: 'A->G',T1100T,495
24862: 'A->T',T1100T,8
24863: 'C->A',H1101N,28
24863: 'C->G',H1101D,911
24863: 'C->T',H1101Y,2219
24864: 'A->C',H1101P,1
24864: 'A->G',H1101R,28
24864: 'A->T',H1101L,5
24865: 'C->A',H1101Q,154
24865: 'C->G',H1101Q,28
24865: 'C->T',H1101H,3220
24867: 'G->C',W1102S,13
24867: 'G->T',W1102L,202
24868: 'G->C',W1102C,2
24868: 'G->T',W1102C,51
24869: 'T->C',F1103L,63
24869: 'T->G',F1103V,1
24870: 'T->C',F1103S,50
24870: 'T->G',F1103C,1
24871: 'T->A',F1103L,31
24871: 'T->C',F1103F,13
24871: 'T->G',F1103L,2
24872: 'G->A',V1104I,398
24872: 'G->C',V1104L,241
24872: 'G->T',V1104L,11874
24873: 'T->C',V1104A,10
24874: 'A->G',V1104V,461
24874: 'A->T',V1104V,31
24875: 'A->C',T1105P,1
24877: 'A->G',T1105T,71
24877: 'A->T',T1105T,8
24878: 'C->A',Q1106K,1
24879: 'A->G',Q1106R,2
24879: 'A->T',Q1106L,8
24880: 'A->G',Q1106Q,38
24881: 'A->C',R1107R,32
24881: 'A->G',R1107G,12
24882: 'G->A',R1107K,51
24882: 'G->C',R1107T,2
24882: 'G->T',R1107M,16
24883: 'G->A',R1107R,1044
24883: 'G->C',R1107S,1
24883: 'G->T',R1107S,122
24884: 'A->C',N1108H,38
24884: 'A->G',N1108D,1
24884: 'A->T',N1108Y,25
24885: 'A->C',N1108T,11
24885: 'A->G',N1108S,40
24885: 'A->T',N1108I,3
24886: 'T->C',N1108N,147
24887: 'T->A',F1109I,30
24887: 'T->C',F1109L,83
24888: 'T->A',F1109Y,2
24889: 'T->C',F1109F,16
24889: 'T->G',F1109L,2
24890: 'T->C',Y1110H,28
24891: 'A->T',Y1110F,6
24892: 'T->C',Y1110Y,767
24893: 'G->A',E1111K,472
24893: 'G->C',E1111Q,677
24894: 'A->C',E1111A,20
24894: 'A->G',E1111G,41
24894: 'A->T',E1111V,29
24895: 'A->C',E1111D,4
24895: 'A->G',E1111E,16
24895: 'A->T',E1111D,3
24896: 'C->A',P1112T,9
24896: 'C->G',P1112A,7
24896: 'C->T',P1112S,102
24897: 'C->A',P1112Q,54
24897: 'C->G',P1112R,1
24897: 'C->T',P1112L,106
24898: 'A->C',P1112P,4
24898: 'A->G',P1112P,71
24898: 'A->T',P1112P,62
24899: 'C->A',Q1113K,165
24899: 'C->G',Q1113E,3
24900: 'A->G',Q1113R,510
24900: 'A->T',Q1113L,168
24901: 'A->C',Q1113H,7
24901: 'A->G',Q1113Q,84
24901: 'A->T',Q1113H,11
24902: 'A->C',I1114L,42
24902: 'A->G',I1114V,379
24902: 'A->T',I1114F,37
24903: 'T->C',I1114T,846
24903: 'T->G',I1114S,33
24904: 'C->A',I1114I,15
24904: 'C->G',I1114M,10
24904: 'C->T',I1114I,6610
24905: 'A->C',I1115L,11
24905: 'A->G',I1115V,418
24905: 'A->T',I1115F,2
24906: 'T->C',I1115T,15
24907: 'T->A',I1115I,34
24907: 'T->C',I1115I,114
24908: 'A->G',T1116A,14
24909: 'C->A',T1116N,227
24909: 'C->G',T1116S,24
24909: 'C->T',T1116I,41
24910: 'T->A',T1116T,21
24910: 'T->C',T1116T,12659
24911: 'A->G',T1117A,14
24911: 'A->T',T1117S,2
24912: 'C->A',T1117K,12
24912: 'C->G',T1117R,13
24912: 'C->T',T1117I,2264
24913: 'A->C',T1117T,1
24913: 'A->G',T1117T,81
24913: 'A->T',T1117T,122
24914: 'G->A',D1118N,2
24914: 'G->C',D1118H,737180
24914: 'G->T',D1118Y,2026
24915: 'A->C',D1118A,22
24915: 'A->G',D1118G,18
24915: 'A->T',D1118V,18
24916: 'C->A',D1118E,6
24916: 'C->G',D1118E,2
24916: 'C->T',D1118D,368
24917: 'A->C',N1119H,4
24917: 'A->G',N1119D,5
24917: 'A->T',N1119Y,2
24918: 'A->C',N1119T,10
24918: 'A->G',N1119S,4
24918: 'A->T',N1119I,27
24919: 'C->A',N1119K,3
24919: 'C->T',N1119N,2175
24920: 'A->G',T1120A,9
24920: 'A->T',T1120S,6
24921: 'C->T',T1120I,236
24922: 'A->C',T1120T,2
24922: 'A->G',T1120T,213
24922: 'A->T',T1120T,31
24923: 'T->C',F1121L,115
24925: 'T->A',F1121L,2
24925: 'T->C',F1121F,600
24925: 'T->G',F1121L,1
24926: 'G->A',V1122M,78
24926: 'G->C',V1122L,6
24926: 'G->T',V1122L,2048
24927: 'T->A',V1122E,1
24927: 'T->C',V1122A,21
24927: 'T->G',V1122G,1
24928: 'G->A',V1122V,66
24928: 'G->C',V1122V,533
24928: 'G->T',V1122V,25844
24929: 'T->A',S1123T,1
24929: 'T->G',S1123A,20
24930: 'C->A',S1123Y,1
24930: 'C->T',S1123F,4
24931: 'T->A',S1123S,28
24931: 'T->C',S1123S,61
24931: 'T->G',S1123S,4
24932: 'G->A',G1124S,77
24932: 'G->C',G1124R,1
24932: 'G->T',G1124C,124
24933: 'G->A',G1124D,35
24933: 'G->C',G1124A,14
24933: 'G->T',G1124V,4965
24934: 'T->C',G1124G,66
24935: 'A->C',N1125H,3
24935: 'A->G',N1125D,30
24935: 'A->T',N1125Y,9
24936: 'A->C',N1125T,8
24936: 'A->G',N1125S,16
24936: 'A->T',N1125I,1
24937: 'C->A',N1125K,20
24937: 'C->G',N1125K,2
24937: 'C->T',N1125N,161
24940: 'T->C',C1126C,82
24941: 'G->A',D1127N,9
24941: 'G->C',D1127H,16
24941: 'G->T',D1127Y,54
24942: 'A->C',D1127A,18
24942: 'A->G',D1127G,1305
24942: 'A->T',D1127V,8
24943: 'T->A',D1127E,22
24943: 'T->C',D1127D,153
24943: 'T->G',D1127E,1
24944: 'G->A',V1128I,161
24944: 'G->C',V1128L,74
24944: 'G->T',V1128F,40
24945: 'T->C',V1128A,7
24946: 'T->A',V1128V,4
24946: 'T->C',V1128V,23
24946: 'T->G',V1128V,2
24947: 'G->A',V1129I,136
24947: 'G->C',V1129L,2
24947: 'G->T',V1129L,137
24948: 'T->C',V1129A,9
24949: 'A->C',V1129V,4
24949: 'A->G',V1129V,107
24949: 'A->T',V1129V,6
24950: 'A->C',I1130L,18
24950: 'A->G',I1130V,179
24950: 'A->T',I1130L,11
24951: 'T->C',I1130T,54
24952: 'A->C',I1130I,4
24952: 'A->G',I1130M,170
24952: 'A->T',I1130I,46
24953: 'G->A',G1131R,1
24953: 'G->C',G1131R,8
24954: 'G->A',G1131E,15
24954: 'G->C',G1131A,55
24955: 'A->C',G1131G,11
24955: 'A->G',G1131G,48
24955: 'A->T',G1131G,35
24956: 'A->C',I1132L,3
24956: 'A->G',I1132V,792
24956: 'A->T',I1132F,2
24957: 'T->C',I1132T,16
24957: 'T->G',I1132S,2
24958: 'T->A',I1132I,11
24958: 'T->C',I1132I,134
24959: 'G->A',V1133I,264
24959: 'G->C',V1133L,43
24959: 'G->T',V1133F,579
24960: 'T->C',V1133A,124
24961: 'C->A',V1133V,14
24961: 'C->G',V1133V,4
24961: 'C->T',V1133V,134
24962: 'A->C',N1134H,1
24962: 'A->G',N1134D,13
24962: 'A->T',N1134Y,60
24963: 'A->G',N1134S,15
24964: 'C->A',N1134K,1
24964: 'C->T',N1134N,221
24965: 'A->C',N1135H,8
24965: 'A->G',N1135D,27
24965: 'A->T',N1135Y,19
24966: 'A->C',N1135T,2
24966: 'A->G',N1135S,11
24966: 'A->T',N1135I,4
24967: 'C->A',N1135K,3
24967: 'C->G',N1135K,4
24967: 'C->T',N1135N,284
24968: 'A->G',T1136A,11
24968: 'A->T',T1136S,8
24969: 'C->A',T1136K,29
24969: 'C->T',T1136I,76
24970: 'A->C',T1136T,44
24970: 'A->G',T1136T,17
24970: 'A->T',T1136T,19
24971: 'G->A',V1137I,35
24971: 'G->T',V1137F,2
24972: 'T->C',V1137A,3
24973: 'T->C',V1137V,59
24973: 'T->G',V1137V,5
24974: 'T->A',Y1138N,2
24974: 'T->C',Y1138H,2
24975: 'A->G',Y1138C,1
24975: 'A->T',Y1138F,5
24976: 'T->C',Y1138Y,112
24977: 'G->A',D1139N,130
24977: 'G->C',D1139H,424
24977: 'G->T',D1139Y,744
24978: 'A->G',D1139G,5
24978: 'A->T',D1139V,1
24979: 'T->A',D1139E,10
24979: 'T->C',D1139D,435
24980: 'C->T',P1140S,3
24981: 'C->T',P1140L,2
24982: 'T->A',P1140P,8
24982: 'T->C',P1140P,638
24982: 'T->G',P1140P,69
24983: 'T->A',L1141M,4
24983: 'T->C',L1141L,44
24984: 'T->C',L1141S,2
24984: 'T->G',L1141W,880
24985: 'G->A',L1141L,74
24985: 'G->T',L1141F,152
24986: 'C->G',Q1142E,1
24987: 'A->G',Q1142R,2
24987: 'A->T',Q1142L,22
24988: 'A->G',Q1142Q,33
24989: 'C->A',P1143T,1
24989: 'C->T',P1143S,40
24990: 'C->A',P1143H,1
24990: 'C->G',P1143R,2
24990: 'C->T',P1143L,153
24991: 'T->A',P1143P,28
24991: 'T->C',P1143P,55
24991: 'T->G',P1143P,21
24992: 'G->A',E1144K,12
24992: 'G->C',E1144Q,286
24993: 'A->C',E1144A,168
24993: 'A->G',E1144G,3
24993: 'A->T',E1144V,70
24994: 'A->C',E1144D,7
24994: 'A->G',E1144E,48
24994: 'A->T',E1144D,14
24995: 'T->C',L1145L,65
24997: 'A->G',L1145L,349
24997: 'A->T',L1145F,1
24998: 'G->A',D1146N,73
24998: 'G->C',D1146H,350
24998: 'G->T',D1146Y,323
24999: 'A->C',D1146A,11
24999: 'A->G',D1146G,13
24999: 'A->T',D1146V,3
25000: 'C->A',D1146E,86
25000: 'C->G',D1146E,9
25000: 'C->T',D1146D,3374
25001: 'T->A',S1147T,2
25001: 'T->C',S1147P,4
25001: 'T->G',S1147A,18
25002: 'C->T',S1147L,276
25003: 'A->C',S1147S,8
25003: 'A->G',S1147S,12730
25003: 'A->T',S1147S,78
25004: 'T->C',F1148L,2
25006: 'C->A',F1148L,2
25006: 'C->G',F1148L,1
25006: 'C->T',F1148F,3570
25007: 'A->C',K1149Q,4
25007: 'A->G',K1149E,3
25008: 'A->C',K1149T,5
25008: 'A->G',K1149R,146
25008: 'A->T',K1149M,27
25009: 'G->A',K1149K,680
25009: 'G->C',K1149N,6
25009: 'G->T',K1149N,30
25010: 'G->A',E1150K,140
25010: 'G->C',E1150Q,49
25011: 'A->C',E1150A,19
25011: 'A->G',E1150G,16
25011: 'A->T',E1150V,8
25012: 'G->A',E1150E,238
25012: 'G->C',E1150D,133
25012: 'G->T',E1150D,793
25013: 'G->C',E1151Q,3
25014: 'A->C',E1151A,5
25014: 'A->G',E1151G,2
25014: 'A->T',E1151V,3
25015: 'G->A',E1151E,15
25015: 'G->C',E1151D,2
25015: 'G->T',E1151D,208
25016: 'T->C',L1152L,178
25018: 'A->C',L1152F,5
25018: 'A->G',L1152L,484
25018: 'A->T',L1152F,2
25019: 'G->A',D1153N,31
25019: 'G->C',D1153H,31
25019: 'G->T',D1153Y,1558
25020: 'A->C',D1153A,96
25020: 'A->G',D1153G,66
25020: 'A->T',D1153V,10
25021: 'T->A',D1153E,1
25021: 'T->C',D1153D,188
25022: 'A->G',K1154E,14
25023: 'A->C',K1154T,3
25023: 'A->G',K1154R,14
25023: 'A->T',K1154I,66
25024: 'A->C',K1154N,7
25024: 'A->G',K1154K,60
25024: 'A->T',K1154N,5
25025: 'T->C',Y1155H,94
25026: 'A->T',Y1155F,154
25027: 'T->C',Y1155Y,99
25028: 'T->C',F1156L,58
25029: 'T->A',F1156Y,1
25029: 'T->C',F1156S,1
25030: 'T->A',F1156L,2
25030: 'T->C',F1156F,17
25031: 'A->C',K1157Q,2
25031: 'A->G',K1157E,9
25032: 'A->C',K1157T,3
25032: 'A->G',K1157R,74
25032: 'A->T',K1157M,21
25033: 'G->A',K1157K,49
25033: 'G->C',K1157N,16
25033: 'G->T',K1157N,120
25034: 'A->C',N1158H,4
25034: 'A->G',N1158D,13
25035: 'A->C',N1158T,1
25035: 'A->G',N1158S,23
25035: 'A->T',N1158I,4
25036: 'T->C',N1158N,248
25036: 'T->G',N1158K,2
25037: 'C->A',H1159N,2
25037: 'C->T',H1159Y,157
25038: 'A->G',H1159R,248
25038: 'A->T',H1159L,18
25039: 'T->C',H1159H,341
25040: 'A->G',T1160A,7
25041: 'C->A',T1160K,3
25041: 'C->T',T1160I,49
25042: 'A->C',T1160T,4
25042: 'A->G',T1160T,82
25042: 'A->T',T1160T,31
25043: 'T->A',S1161T,2
25043: 'T->C',S1161P,7
25043: 'T->G',S1161A,8
25044: 'C->T',S1161L,6
25045: 'A->G',S1161S,198
25045: 'A->T',S1161S,2
25046: 'C->A',P1162T,49
25046: 'C->G',P1162A,155
25046: 'C->T',P1162S,5985
25047: 'C->A',P1162Q,51
25047: 'C->G',P1162R,326
25047: 'C->T',P1162L,2174
25048: 'A->C',P1162P,14
25048: 'A->G',P1162P,622
25048: 'A->T',P1162P,48
25049: 'G->A',D1163N,114
25049: 'G->C',D1163H,58
25049: 'G->T',D1163Y,3600
25050: 'A->C',D1163A,59
25050: 'A->G',D1163G,114
25050: 'A->T',D1163V,35
25051: 'T->C',D1163D,181
25051: 'T->G',D1163E,19
25052: 'G->A',V1164I,117
25052: 'G->T',V1164F,83
25053: 'T->C',V1164A,7
25054: 'T->A',V1164V,27
25054: 'T->C',V1164V,83
25054: 'T->G',V1164V,1
25055: 'G->A',D1165N,23
25055: 'G->C',D1165H,2
25055: 'G->T',D1165Y,218
25056: 'A->C',D1165A,55
25056: 'A->G',D1165G,121
25056: 'A->T',D1165V,7
25057: 'T->A',D1165E,2
25057: 'T->C',D1165D,59
25057: 'T->G',D1165E,55
25058: 'T->C',L1166L,32
25058: 'T->G',L1166V,4
25059: 'T->C',L1166S,1
25060: 'A->G',L1166L,39
25060: 'A->T',L1166F,16
25061: 'G->A',G1167S,64
25061: 'G->C',G1167R,68
25061: 'G->T',G1167C,17
25062: 'G->A',G1167D,78
25062: 'G->C',G1167A,838
25062: 'G->T',G1167V,3521
25063: 'T->A',G1167G,2
25063: 'T->C',G1167G,43
25064: 'G->A',D1168N,19
25064: 'G->C',D1168H,49
25064: 'G->T',D1168Y,55
25065: 'A->C',D1168A,8
25065: 'A->G',D1168G,556
25065: 'A->T',D1168V,3
25066: 'C->A',D1168E,8
25066: 'C->G',D1168E,3
25066: 'C->T',D1168D,610
25067: 'A->C',I1169L,29
25067: 'A->G',I1169V,276
25067: 'A->T',I1169F,125
25068: 'T->C',I1169T,20
25069: 'C->A',I1169I,51
25069: 'C->G',I1169M,2
25069: 'C->T',I1169I,344
25070: 'T->A',S1170T,3
25070: 'T->C',S1170P,8
25070: 'T->G',S1170A,7
25071: 'C->A',S1170Y,8
25071: 'C->T',S1170F,73
25072: 'T->A',S1170S,10
25072: 'T->C',S1170S,1975
25072: 'T->G',S1170S,172
25073: 'G->A',G1171S,111
25073: 'G->C',G1171R,1
25073: 'G->T',G1171C,3
25074: 'G->C',G1171A,134
25074: 'G->T',G1171V,353
25075: 'C->A',G1171G,11
25075: 'C->G',G1171G,1
25075: 'C->T',G1171G,555
25076: 'A->G',I1172V,108
25076: 'A->T',I1172F,5
25077: 'T->G',I1172S,2
25078: 'T->A',I1172I,1
25078: 'T->C',I1172I,61
25079: 'A->C',N1173H,4
25079: 'A->G',N1173D,15
25079: 'A->T',N1173Y,7
25080: 'A->C',N1173T,6
25080: 'A->G',N1173S,60
25081: 'T->A',N1173K,6
25081: 'T->C',N1173N,307
25081: 'T->G',N1173K,1
25082: 'G->A',A1174T,4
25082: 'G->T',A1174S,104
25083: 'C->G',A1174G,2
25083: 'C->T',A1174V,416
25084: 'T->C',A1174A,254
25084: 'T->G',A1174A,30
25085: 'T->A',S1175T,24
25085: 'T->C',S1175P,5
25085: 'T->G',S1175A,6
25086: 'C->T',S1175L,16
25087: 'A->C',S1175S,23
25087: 'A->G',S1175S,78
25087: 'A->T',S1175S,16
25088: 'G->A',V1176I,26
25088: 'G->C',V1176L,8
25088: 'G->T',V1176F,73709
25089: 'T->C',V1176A,1
25089: 'T->G',V1176G,2
25090: 'T->C',V1176V,34
25091: 'G->A',V1177I,833
25091: 'G->C',V1177L,27
25091: 'G->T',V1177L,182
25092: 'T->C',V1177A,2
25093: 'A->C',V1177V,1
25093: 'A->G',V1177V,28
25093: 'A->T',V1177V,331
25094: 'A->C',N1178H,18
25094: 'A->G',N1178D,48
25094: 'A->T',N1178Y,1
25095: 'A->C',N1178T,2
25095: 'A->G',N1178S,5
25095: 'A->T',N1178I,1
25096: 'C->A',N1178K,3
25096: 'C->G',N1178K,6
25096: 'C->T',N1178N,6700
25097: 'A->C',I1179L,4
25097: 'A->G',I1179V,258
25097: 'A->T',I1179F,1
25098: 'T->C',I1179T,5
25099: 'T->A',I1179I,2
25099: 'T->C',I1179I,115
25099: 'T->G',I1179M,2
25100: 'C->A',Q1180K,74
25100: 'C->G',Q1180E,2
25101: 'A->G',Q1180R,26
25101: 'A->T',Q1180L,10
25102: 'A->C',Q1180H,29
25102: 'A->G',Q1180Q,30
25102: 'A->T',Q1180H,5
25103: 'A->C',K1181Q,30
25103: 'A->G',K1181E,47
25104: 'A->C',K1181T,17
25104: 'A->G',K1181R,88
25104: 'A->T',K1181I,59
25105: 'A->C',K1181N,34
25105: 'A->G',K1181K,942
25105: 'A->T',K1181N,95
25106: 'G->A',E1182K,3
25106: 'G->C',E1182Q,92
25107: 'A->C',E1182A,1
25107: 'A->G',E1182G,2
25108: 'A->C',E1182D,179
25108: 'A->G',E1182E,93
25108: 'A->T',E1182D,10
25109: 'A->C',I1183L,30
25109: 'A->G',I1183V,177
25109: 'A->T',I1183F,1
25110: 'T->G',I1183S,1
25111: 'T->A',I1183I,142
25111: 'T->C',I1183I,89
25112: 'G->A',D1184N,69
25112: 'G->C',D1184H,12
25112: 'G->T',D1184Y,219
25113: 'A->C',D1184A,1
25113: 'A->G',D1184G,30
25113: 'A->T',D1184V,1
25114: 'C->A',D1184E,33
25114: 'C->T',D1184D,421
25115: 'C->A',R1185S,30
25115: 'C->G',R1185G,1
25115: 'C->T',R1185C,129
25116: 'G->A',R1185H,320
25116: 'G->T',R1185L,52
25117: 'C->A',R1185R,2
25117: 'C->G',R1185R,1
25117: 'C->T',R1185R,418
25118: 'C->A',L1186I,31
25118: 'C->T',L1186F,4
25119: 'T->C',L1186P,1
25120: 'C->A',L1186L,37
25120: 'C->T',L1186L,70
25121: 'A->C',N1187H,45
25121: 'A->G',N1187D,86
25121: 'A->T',N1187Y,255
25122: 'A->C',N1187T,27
25122: 'A->G',N1187S,106
25122: 'A->T',N1187I,38
25123: 'T->A',N1187K,14
25123: 'T->C',N1187N,2080
25123: 'T->G',N1187K,8
25124: 'G->A',E1188K,38
25124: 'G->C',E1188Q,29
25125: 'A->C',E1188A,21
25125: 'A->G',E1188G,6
25125: 'A->T',E1188V,52
25126: 'G->A',E1188E,218
25126: 'G->T',E1188D,270
25127: 'G->A',V1189I,55
25127: 'G->T',V1189F,44
25128: 'T->C',V1189A,30
25129: 'T->A',V1189V,30
25129: 'T->C',V1189V,49
25129: 'T->G',V1189V,14
25130: 'G->A',A1190T,34
25130: 'G->T',A1190S,82
25131: 'C->T',A1190V,12
25132: 'C->A',A1190A,4
25132: 'C->G',A1190A,95
25132: 'C->T',A1190A,319
25133: 'A->C',K1191Q,34
25133: 'A->G',K1191E,13
25134: 'A->C',K1191T,8
25134: 'A->G',K1191R,17
25134: 'A->T',K1191M,12
25135: 'G->A',K1191K,106
25135: 'G->C',K1191N,55
25135: 'G->T',K1191N,27291
25136: 'A->C',N1192H,39
25136: 'A->G',N1192D,21
25136: 'A->T',N1192Y,3
25137: 'A->C',N1192T,33
25137: 'A->G',N1192S,67
25137: 'A->T',N1192I,4
25138: 'T->C',N1192N,225
25138: 'T->G',N1192K,5
25139: 'T->C',L1193L,389
25140: 'T->C',L1193S,1
25141: 'A->G',L1193L,39
25142: 'A->C',N1194H,9
25142: 'A->T',N1194Y,9
25143: 'A->C',N1194T,5
25143: 'A->G',N1194S,12
25143: 'A->T',N1194I,4
25144: 'T->C',N1194N,192
25145: 'G->A',E1195K,26
25145: 'G->C',E1195Q,462
25146: 'A->C',E1195A,11
25146: 'A->G',E1195G,241
25146: 'A->T',E1195V,5
25147: 'A->C',E1195D,72
25147: 'A->G',E1195E,697
25147: 'A->T',E1195D,2
25148: 'T->A',S1196T,1
25148: 'T->G',S1196A,3
25149: 'C->A',S1196Y,1
25149: 'C->G',S1196C,3
25149: 'C->T',S1196F,18
25150: 'T->A',S1196S,1
25150: 'T->C',S1196S,235
25150: 'T->G',S1196S,57
25151: 'C->A',L1197I,19
25151: 'C->T',L1197F,25
25152: 'T->A',L1197H,2
25152: 'T->C',L1197P,30
25152: 'T->G',L1197R,3
25153: 'C->A',L1197L,26
25153: 'C->G',L1197L,4
25153: 'C->T',L1197L,167
25154: 'A->G',I1198V,50
25154: 'A->T',I1198F,4
25155: 'T->C',I1198T,10
25156: 'C->A',I1198I,25
25156: 'C->T',I1198I,836
25157: 'G->A',D1199N,180
25157: 'G->C',D1199H,62
25157: 'G->T',D1199Y,246
25158: 'A->C',D1199A,6
25158: 'A->G',D1199G,116
25158: 'A->T',D1199V,26
25159: 'T->C',D1199D,1055
25159: 'T->G',D1199E,15
25160: 'C->A',L1200I,21
25160: 'C->G',L1200V,6
25160: 'C->T',L1200F,363
25161: 'T->G',L1200R,1
25162: 'C->A',L1200L,496
25162: 'C->G',L1200L,1
25162: 'C->T',L1200L,801
25163: 'C->A',Q1201K,582
25163: 'C->G',Q1201E,5
25164: 'A->G',Q1201R,168
25164: 'A->T',Q1201L,96
25165: 'A->C',Q1201H,74
25165: 'A->G',Q1201Q,172
25165: 'A->T',Q1201H,91
25166: 'G->A',E1202K,78
25166: 'G->C',E1202Q,2231
25167: 'A->C',E1202A,10
25167: 'A->G',E1202G,49
25167: 'A->T',E1202V,13
25168: 'A->C',E1202D,21
25168: 'A->G',E1202E,148
25168: 'A->T',E1202D,3
25169: 'C->A',L1203I,26
25169: 'C->G',L1203V,5
25169: 'C->T',L1203F,559
25170: 'T->G',L1203R,2
25171: 'T->A',L1203L,7
25171: 'T->C',L1203L,702
25171: 'T->G',L1203L,5
25172: 'G->A',G1204R,8
25172: 'G->C',G1204R,2
25173: 'G->A',G1204E,17
25173: 'G->T',G1204V,3
25174: 'A->C',G1204G,51
25174: 'A->G',G1204G,59
25174: 'A->T',G1204G,11
25175: 'A->C',K1205Q,8
25175: 'A->G',K1205E,7
25176: 'A->C',K1205T,8
25176: 'A->G',K1205R,37
25176: 'A->T',K1205M,3
25177: 'G->A',K1205K,72
25177: 'G->C',K1205N,4
25177: 'G->T',K1205N,750
25178: 'T->C',Y1206H,5
25179: 'A->T',Y1206F,22
25180: 'T->C',Y1206Y,520
25181: 'G->A',E1207K,3
25182: 'A->C',E1207A,7
25182: 'A->G',E1207G,4
25182: 'A->T',E1207V,7
25183: 'G->A',E1207E,146
25183: 'G->C',E1207D,11
25183: 'G->T',E1207D,1441
25184: 'C->A',Q1208K,16
25184: 'C->G',Q1208E,60
25185: 'A->G',Q1208R,8
25185: 'A->T',Q1208L,18
25186: 'G->A',Q1208Q,247
25186: 'G->C',Q1208H,2
25186: 'G->T',Q1208H,1073
25187: 'T->C',Y1209H,24
25188: 'A->T',Y1209F,6
25189: 'T->C',Y1209Y,97
25190: 'A->C',I1210L,2
25190: 'A->G',I1210V,155
25191: 'T->C',I1210T,60
25192: 'A->C',I1210I,1
25192: 'A->G',I1210M,8
25192: 'A->T',I1210I,5
25193: 'A->C',K1211Q,1
25193: 'A->G',K1211E,1
25194: 'A->G',K1211R,6
25195: 'A->C',K1211N,1
25195: 'A->G',K1211K,155
25196: 'T->A',W1212R,1
25196: 'T->C',W1212R,1
25197: 'G->T',W1212L,3
25199: 'C->T',P1213S,8
25200: 'C->A',P1213Q,2
25200: 'C->T',P1213L,2
25201: 'A->C',P1213P,11
25201: 'A->G',P1213P,157
25201: 'A->T',P1213P,15
25202: 'T->G',W1214G,2
25203: 'G->C',W1214S,2
25203: 'G->T',W1214L,32
25204: 'G->C',W1214C,7
25204: 'G->T',W1214C,17
25205: 'T->C',Y1215H,54
25206: 'A->T',Y1215F,3
25207: 'C->T',Y1215Y,5413
25208: 'A->C',I1216L,19
25208: 'A->G',I1216V,188
25208: 'A->T',I1216F,3
25209: 'T->A',I1216N,3
25209: 'T->C',I1216T,242
25209: 'T->G',I1216S,8
25210: 'T->A',I1216I,25
25210: 'T->C',I1216I,45
25210: 'T->G',I1216M,11
25212: 'G->T',W1217L,24
25213: 'G->T',W1217C,1
25214: 'C->A',L1218I,14
25214: 'C->T',L1218L,396
25215: 'T->C',L1218P,3
25216: 'A->C',L1218L,3
25216: 'A->G',L1218L,113
25216: 'A->T',L1218L,80
25217: 'G->A',G1219S,107
25217: 'G->C',G1219R,5
25217: 'G->T',G1219C,3548
25218: 'G->A',G1219D,4
25218: 'G->C',G1219A,16
25218: 'G->T',G1219V,5062
25219: 'T->C',G1219G,102
25219: 'T->G',G1219G,8
25220: 'T->A',F1220I,13
25220: 'T->C',F1220L,13
25220: 'T->G',F1220V,3
25221: 'T->G',F1220C,1
25222: 'T->C',F1220F,60
25223: 'A->C',I1221L,4
25223: 'A->G',I1221V,181
25223: 'A->T',I1221L,25
25224: 'T->C',I1221T,48
25225: 'A->C',I1221I,8
25225: 'A->G',I1221M,41
25225: 'A->T',I1221I,9
25226: 'G->A',A1222T,1119
25226: 'G->C',A1222P,1
25226: 'G->T',A1222S,88
25227: 'C->T',A1222V,40
25228: 'T->A',A1222A,138
25228: 'T->C',A1222A,121
25228: 'T->G',A1222A,414
25229: 'G->A',G1223S,208
25229: 'G->T',G1223C,29
25230: 'G->T',G1223V,54
25231: 'C->A',G1223G,14
25231: 'C->G',G1223G,1
25231: 'C->T',G1223G,350
25232: 'T->A',L1224M,43
25232: 'T->C',L1224L,61
25232: 'T->G',L1224V,11
25233: 'T->C',L1224S,115
25234: 'G->A',L1224L,902
25234: 'G->C',L1224F,32
25234: 'G->T',L1224F,692
25235: 'A->C',I1225L,27
25235: 'A->G',I1225V,205
25235: 'A->T',I1225F,55
25236: 'T->A',I1225N,1
25236: 'T->C',I1225T,30
25236: 'T->G',I1225S,18
25237: 'T->A',I1225I,15
25237: 'T->C',I1225I,61
25237: 'T->G',I1225M,37
25238: 'G->A',A1226T,8
25238: 'G->T',A1226S,24
25239: 'C->T',A1226V,76
25240: 'C->A',A1226A,14
25240: 'C->G',A1226A,2
25240: 'C->T',A1226A,258
25241: 'A->C',I1227L,2
25241: 'A->G',I1227V,34
25241: 'A->T',I1227L,31
25242: 'T->C',I1227T,24
25243: 'A->G',I1227M,124
25243: 'A->T',I1227I,5
25244: 'G->A',V1228I,117
25244: 'G->C',V1228L,310
25244: 'G->T',V1228L,4832
25245: 'T->C',V1228A,169
25245: 'T->G',V1228G,2
25246: 'A->C',V1228V,3
25246: 'A->G',V1228V,36
25246: 'A->T',V1228V,34
25247: 'A->C',M1229L,54
25247: 'A->G',M1229V,187
25247: 'A->T',M1229L,15
25248: 'T->C',M1229T,471
25249: 'G->A',M1229I,119
25249: 'G->C',M1229I,122
25249: 'G->T',M1229I,2799
25250: 'G->A',V1230M,35
25250: 'G->C',V1230L,5
25250: 'G->T',V1230L,703
25251: 'T->A',V1230E,2
25251: 'T->C',V1230A,33
25252: 'G->A',V1230V,53
25252: 'G->C',V1230V,54
25252: 'G->T',V1230V,1968
25253: 'A->G',T1231A,471
25253: 'A->T',T1231S,24
25254: 'C->T',T1231I,138
25255: 'A->C',T1231T,8
25255: 'A->G',T1231T,74
25255: 'A->T',T1231T,45
25256: 'A->C',I1232L,127
25256: 'A->G',I1232V,99
25256: 'A->T',I1232F,65
25257: 'T->C',I1232T,55
25257: 'T->G',I1232S,4
25258: 'T->A',I1232I,1
25258: 'T->C',I1232I,115
25259: 'A->G',M1233V,69
25259: 'A->T',M1233L,24
25260: 'T->C',M1233T,104
25261: 'G->A',M1233I,53
25261: 'G->C',M1233I,1
25261: 'G->T',M1233I,100
25262: 'C->A',L1234I,1085
25262: 'C->G',L1234V,1
25262: 'C->T',L1234F,66
25264: 'T->C',L1234L,97
25264: 'T->G',L1234L,12
25265: 'T->A',C1235S,5
25265: 'T->C',C1235R,1
25265: 'T->G',C1235G,2
25266: 'G->C',C1235S,1
25266: 'G->T',C1235F,1846
25267: 'C->G',C1235W,1
25267: 'C->T',C1235C,535
25268: 'T->A',C1236S,81
25268: 'T->G',C1236G,1
25269: 'G->A',C1236Y,14
25269: 'G->C',C1236S,74
25269: 'G->T',C1236F,569
25270: 'T->C',C1236C,86
25271: 'A->C',M1237L,2
25271: 'A->G',M1237V,353
25271: 'A->T',M1237L,84
25272: 'T->A',M1237K,10
25272: 'T->C',M1237T,164
25272: 'T->G',M1237R,2
25273: 'G->A',M1237I,31
25273: 'G->C',M1237I,1086
25273: 'G->T',M1237I,3108
25274: 'A->C',T1238P,1
25274: 'A->G',T1238A,20
25275: 'C->A',T1238N,44
25275: 'C->G',T1238S,7
25275: 'C->T',T1238I,588
25276: 'C->A',T1238T,425
25276: 'C->G',T1238T,17
25276: 'C->T',T1238T,4392
25277: 'A->C',S1239R,4
25277: 'A->G',S1239G,33
25277: 'A->T',S1239C,9
25278: 'G->A',S1239N,25
25278: 'G->C',S1239T,108
25278: 'G->T',S1239I,14
25279: 'T->C',S1239S,1214
25280: 'T->A',C1240S,18
25280: 'T->G',C1240G,3
25281: 'G->A',C1240Y,21
25281: 'G->C',C1240S,1
25281: 'G->T',C1240F,64
25282: 'C->T',C1240C,408
25283: 'T->A',C1241S,12
25283: 'T->C',C1241R,14
25283: 'T->G',C1241G,4
25284: 'G->A',C1241Y,15
25284: 'G->T',C1241F,96
25285: 'T->C',C1241C,54
25286: 'A->G',S1242G,95
25287: 'G->A',S1242N,83
25287: 'G->C',S1242T,64
25287: 'G->T',S1242I,871
25288: 'T->A',S1242R,11
25288: 'T->C',S1242S,27
25288: 'T->G',S1242R,2
25289: 'T->A',C1243S,24
25289: 'T->C',C1243R,15
25289: 'T->G',C1243G,5
25290: 'G->A',C1243Y,21
25290: 'G->C',C1243S,21
25290: 'G->T',C1243F,1045
25291: 'T->C',C1243C,594
25291: 'T->G',C1243W,18
25292: 'C->A',L1244I,50
25292: 'C->G',L1244V,6
25292: 'C->T',L1244F,116
25293: 'T->A',L1244H,2
25293: 'T->C',L1244P,17
25294: 'C->A',L1244L,34
25294: 'C->G',L1244L,6
25294: 'C->T',L1244L,168
25295: 'A->G',K1245E,15
25296: 'A->C',K1245T,7
25296: 'A->G',K1245R,75
25296: 'A->T',K1245M,15
25297: 'G->A',K1245K,415
25297: 'G->C',K1245N,15
25297: 'G->T',K1245N,146
25298: 'G->A',G1246S,103
25298: 'G->T',G1246C,95
25299: 'G->A',G1246D,39
25299: 'G->T',G1246V,49
25300: 'C->A',G1246G,39
25300: 'C->T',G1246G,456
25301: 'T->A',C1247S,6
25301: 'T->C',C1247R,8
25301: 'T->G',C1247G,2
25302: 'G->A',C1247Y,142
25302: 'G->C',C1247S,110
25302: 'G->T',C1247F,1472
25303: 'T->C',C1247C,60
25304: 'T->A',C1248S,7
25304: 'T->C',C1248R,40
25304: 'T->G',C1248G,14
25305: 'G->A',C1248Y,72
25305: 'G->C',C1248S,51
25305: 'G->T',C1248F,707
25306: 'T->C',C1248C,45
25307: 'T->A',S1249T,7
25307: 'T->C',S1249P,19
25307: 'T->G',S1249A,11
25308: 'C->A',S1249Y,24
25308: 'C->G',S1249C,6
25308: 'C->T',S1249F,59
25309: 'T->A',S1249S,3
25309: 'T->C',S1249S,30
25309: 'T->G',S1249S,6
25310: 'T->A',C1250S,18
25310: 'T->C',C1250R,5
25310: 'T->G',C1250G,5
25311: 'G->A',C1250Y,64
25311: 'G->C',C1250S,3
25311: 'G->T',C1250F,1270
25312: 'T->C',C1250C,51
25312: 'T->G',C1250W,12
25313: 'G->A',G1251R,425
25313: 'G->C',G1251R,29
25314: 'G->A',G1251E,84
25314: 'G->C',G1251A,67
25314: 'G->T',G1251V,1219
25315: 'A->C',G1251G,14
25315: 'A->G',G1251G,449
25315: 'A->T',G1251G,6
25316: 'T->A',S1252T,9
25316: 'T->C',S1252P,482
25316: 'T->G',S1252A,21
25317: 'C->A',S1252Y,38
25317: 'C->G',S1252C,32
25317: 'C->T',S1252F,4169
25318: 'C->A',S1252S,156
25318: 'C->G',S1252S,10
25318: 'C->T',S1252S,334
25319: 'T->A',C1253S,4
25319: 'T->G',C1253G,14
25320: 'G->A',C1253Y,20
25320: 'G->C',C1253S,1
25320: 'G->T',C1253F,514
25321: 'C->T',C1253C,397
25322: 'T->A',C1254S,5
25323: 'G->A',C1254Y,8
25323: 'G->C',C1254S,2
25323: 'G->T',C1254F,209
25324: 'C->G',C1254W,1
25324: 'C->T',C1254C,339
25325: 'A->C',K1255Q,3
25326: 'A->C',K1255T,14
25326: 'A->G',K1255R,179
25326: 'A->T',K1255I,10
25327: 'A->C',K1255N,15
25327: 'A->G',K1255K,163
25327: 'A->T',K1255N,11
25329: 'T->A',F1256Y,1
25330: 'T->A',F1256L,2
25330: 'T->C',F1256F,29
25331: 'G->C',D1257H,1
25331: 'G->T',D1257Y,6
25332: 'A->G',D1257G,3
25333: 'T->A',D1257E,8
25333: 'T->C',D1257D,931
25333: 'T->G',D1257E,29
25334: 'G->A',E1258K,9
25334: 'G->C',E1258Q,51
25335: 'A->C',E1258A,12
25335: 'A->G',E1258G,8
25335: 'A->T',E1258V,30
25336: 'A->C',E1258D,1725
25336: 'A->G',E1258E,251
25336: 'A->T',E1258D,103
25337: 'G->A',D1259N,11
25337: 'G->C',D1259H,710
25337: 'G->T',D1259Y,2136
25338: 'A->C',D1259A,2
25338: 'A->T',D1259V,20
25339: 'C->A',D1259E,50
25339: 'C->T',D1259D,26226
25340: 'G->A',D1260N,556
25340: 'G->C',D1260H,124
25340: 'G->T',D1260Y,884
25341: 'A->C',D1260A,89
25341: 'A->G',D1260G,11
25342: 'C->A',D1260E,35
25342: 'C->T',D1260D,172
25343: 'T->A',S1261T,5
25343: 'T->C',S1261P,37
25343: 'T->G',S1261A,9
25344: 'C->A',S1261Y,31
25344: 'C->T',S1261F,167
25345: 'T->A',S1261S,82
25345: 'T->C',S1261S,891
25345: 'T->G',S1261S,19
25346: 'G->A',E1262K,31
25346: 'G->C',E1262Q,4
25347: 'A->C',E1262A,37
25347: 'A->G',E1262G,66
25347: 'A->T',E1262V,65
25348: 'G->A',E1262E,242
25348: 'G->T',E1262D,98
25349: 'C->A',P1263T,71
25349: 'C->G',P1263A,3
25349: 'C->T',P1263S,265
25350: 'C->A',P1263Q,166
25350: 'C->G',P1263R,500
25350: 'C->T',P1263L,2589
25351: 'A->C',P1263P,175
25351: 'A->G',P1263P,613
25351: 'A->T',P1263P,34
25352: 'G->A',V1264M,65
25352: 'G->C',V1264L,1870
25352: 'G->T',V1264L,26637
25353: 'T->A',V1264E,6
25353: 'T->C',V1264A,71
25353: 'T->G',V1264G,2
25354: 'G->A',V1264V,92
25354: 'G->C',V1264V,9
25354: 'G->T',V1264V,1977
25355: 'C->A',L1265I,34
25355: 'C->G',L1265V,3
25355: 'C->T',L1265F,1307
25356: 'T->A',L1265H,1
25356: 'T->C',L1265P,86
25356: 'T->G',L1265R,10
25357: 'C->A',L1265L,31
25357: 'C->G',L1265L,3
25357: 'C->T',L1265L,69
25358: 'A->C',K1266Q,2
25358: 'A->G',K1266E,15
25359: 'A->C',K1266T,9
25359: 'A->G',K1266R,259
25359: 'A->T',K1266I,3
25360: 'A->G',K1266K,54


==> data/MutationSummary_10312021/endoRNAse_frequency_10312021.csv <==
mutation_site,protein_site(actual),Total_frequency
19621: 'A->G',S1G,102
19621: 'A->T',S1C,2
19623: 'T->C',S1S,13
19624: 'T->A',L2I,2
19624: 'T->C',L2L,46
19624: 'T->G',L2V,1
19626: 'A->G',L2L,36
19627: 'G->A',E3K,14
19628: 'A->C',E3A,7
19628: 'A->G',E3G,7
19629: 'A->C',E3D,2
19629: 'A->G',E3E,97
19629: 'A->T',E3D,3
19630: 'A->C',N4H,6
19630: 'A->G',N4D,5
19631: 'A->C',N4T,10
19631: 'A->G',N4S,45
19632: 'T->A',N4K,12
19632: 'T->C',N4N,169
19632: 'T->G',N4K,1
19633: 'G->A',V5M,20
19633: 'G->C',V5L,4
19633: 'G->T',V5L,29
19635: 'G->A',V5V,23
19635: 'G->C',V5V,1
19635: 'G->T',V5V,132
19636: 'G->A',A6T,40
19636: 'G->T',A6S,13
19637: 'C->G',A6G,2
19637: 'C->T',A6V,559
19638: 'T->A',A6A,1
19638: 'T->C',A6A,35
19638: 'T->G',A6A,131
19639: 'T->C',F7L,15
19640: 'T->A',F7Y,8
19640: 'T->C',F7S,17
19640: 'T->G',F7C,2
19641: 'T->C',F7F,62
19642: 'A->C',N8H,1
19642: 'A->G',N8D,5
19642: 'A->T',N8Y,1
19643: 'A->C',N8T,2
19643: 'A->G',N8S,25
19644: 'T->C',N8N,62
19645: 'G->A',V9I,56
19645: 'G->C',V9L,1
19645: 'G->T',V9F,709
19646: 'T->C',V9A,5
19647: 'T->A',V9V,13
19647: 'T->C',V9V,32
19647: 'T->G',V9V,24
19648: 'G->A',V10I,90
19648: 'G->C',V10L,1
19648: 'G->T',V10L,1089
19649: 'T->C',V10A,8
19650: 'A->G',V10V,545
19650: 'A->T',V10V,11
19651: 'A->G',N11D,11
19652: 'A->C',N11T,39
19652: 'A->G',N11S,57
19652: 'A->T',N11I,3
19653: 'T->A',N11K,2
19653: 'T->C',N11N,249
19654: 'A->G',K12E,58
19655: 'A->C',K12T,18
19655: 'A->G',K12R,1044
19655: 'A->T',K12M,9
19656: 'G->A',K12K,399
19656: 'G->C',K12N,7
19656: 'G->T',K12N,1929
19657: 'G->A',G13R,103
19658: 'G->A',G13E,32
19658: 'G->T',G13V,5
19659: 'A->C',G13G,51
19659: 'A->G',G13G,90
19659: 'A->T',G13G,1
19660: 'C->A',H14N,11
19660: 'C->G',H14D,2
19660: 'C->T',H14Y,253
19661: 'A->C',H14P,1
19661: 'A->G',H14R,34
19662: 'C->A',H14Q,55
19662: 'C->G',H14Q,1
19662: 'C->T',H14H,1273
19663: 'T->A',F15I,1
19663: 'T->C',F15L,2
19663: 'T->G',F15V,6
19664: 'T->A',F15Y,1
19664: 'T->C',F15S,33
19664: 'T->G',F15C,2
19665: 'T->A',F15L,1
19665: 'T->C',F15F,15
19665: 'T->G',F15L,1
19666: 'G->A',D16N,64
19666: 'G->T',D16Y,218
19667: 'A->C',D16A,60
19667: 'A->G',D16G,194
19667: 'A->T',D16V,1
19668: 'T->A',D16E,12
19668: 'T->C',D16D,265
19668: 'T->G',D16E,1
19669: 'G->A',G17R,1092
19670: 'G->A',G17E,370
19670: 'G->C',G17A,1
19670: 'G->T',G17V,30
19671: 'A->C',G17G,5
19671: 'A->G',G17G,65
19671: 'A->T',G17G,1
19672: 'C->A',Q18K,18
19672: 'C->G',Q18E,27
19673: 'A->C',Q18P,2
19673: 'A->G',Q18R,126
19673: 'A->T',Q18L,20
19674: 'A->C',Q18H,1
19674: 'A->G',Q18Q,88
19675: 'C->A',Q19K,24
19675: 'C->G',Q19E,4
19676: 'A->C',Q19P,1
19676: 'A->G',Q19R,183
19676: 'A->T',Q19L,3
19677: 'G->A',Q19Q,187
19677: 'G->C',Q19H,40
19677: 'G->T',Q19H,4283
19678: 'G->A',G20S,5
19678: 'G->T',G20C,14
19679: 'G->A',G20D,1
19679: 'G->T',G20V,30
19680: 'T->A',G20G,5
19680: 'T->C',G20G,72
19680: 'T->G',G20G,114
19681: 'G->A',E21K,18
19681: 'G->C',E21Q,1
19682: 'A->C',E21A,44
19682: 'A->G',E21G,33
19682: 'A->T',E21V,15
19683: 'A->C',E21D,48
19683: 'A->G',E21E,67
19683: 'A->T',E21D,10
19684: 'G->A',V22I,171
19684: 'G->C',V22L,4
19684: 'G->T',V22L,2926
19685: 'T->C',V22A,27
19685: 'T->G',V22G,1
19686: 'A->G',V22V,69
19686: 'A->T',V22V,2
19687: 'C->A',P23T,63
19687: 'C->T',P23S,777
19688: 'C->A',P23Q,11
19688: 'C->T',P23L,285
19689: 'A->C',P23P,15
19689: 'A->G',P23P,220
19690: 'G->C',V24L,2
19690: 'G->T',V24F,109
19691: 'T->C',V24A,5
19692: 'T->A',V24V,5
19692: 'T->C',V24V,22
19692: 'T->G',V24V,37
19693: 'T->A',S25T,1
19693: 'T->G',S25A,5
19694: 'C->A',S25Y,8
19694: 'C->G',S25C,1
19694: 'C->T',S25F,380
19695: 'T->A',S25S,1
19695: 'T->C',S25S,38
19696: 'A->C',I26L,8
19696: 'A->G',I26V,158
19697: 'T->C',I26T,93
19697: 'T->G',I26S,3
19698: 'C->T',I26I,294
19699: 'A->C',I27L,1
19699: 'A->G',I27V,99
19699: 'A->T',I27F,4
19700: 'T->A',I27N,3
19700: 'T->C',I27T,20
19700: 'T->G',I27S,4
19701: 'T->C',I27I,17
19702: 'A->C',N28H,2
19702: 'A->G',N28D,38
19703: 'A->C',N28T,14
19703: 'A->G',N28S,30
19704: 'T->C',N28N,194
19704: 'T->G',N28K,1
19705: 'A->G',N29D,30
19705: 'A->T',N29Y,1
19706: 'A->C',N29T,22
19706: 'A->G',N29S,25
19707: 'C->A',N29K,2
19707: 'C->T',N29N,76
19708: 'A->G',T30A,17
19709: 'C->A',T30N,107
19709: 'C->T',T30I,104
19710: 'T->A',T30T,2
19710: 'T->C',T30T,104
19710: 'T->G',T30T,20
19711: 'G->A',V31I,89
19711: 'G->T',V31F,68
19712: 'T->A',V31D,1
19712: 'T->G',V31G,1
19713: 'T->C',V31V,41
19713: 'T->G',V31V,3
19714: 'T->C',Y32H,32
19715: 'A->G',Y32C,17
19716: 'C->T',Y32Y,265
19717: 'A->G',T33A,22
19717: 'A->T',T33S,3
19718: 'C->A',T33K,1
19718: 'C->G',T33R,1
19718: 'C->T',T33I,6881
19719: 'A->C',T33T,6
19719: 'A->G',T33T,54
19719: 'A->T',T33T,21
19720: 'A->C',K34Q,3
19720: 'A->G',K34E,51
19721: 'A->C',K34T,6
19721: 'A->G',K34R,18
19721: 'A->T',K34I,127
19722: 'A->C',K34N,8
19722: 'A->G',K34K,53
19722: 'A->T',K34N,5
19723: 'G->A',V35I,77
19723: 'G->T',V35F,1622
19724: 'T->C',V35A,15
19724: 'T->G',V35G,3
19725: 'T->A',V35V,349
19725: 'T->C',V35V,76
19725: 'T->G',V35V,15
19726: 'G->A',D36N,13
19726: 'G->T',D36Y,76
19727: 'A->C',D36A,22
19727: 'A->G',D36G,133
19727: 'A->T',D36V,2
19728: 'T->A',D36E,16
19728: 'T->C',D36D,122
19728: 'T->G',D36E,5
19729: 'G->A',G37S,80
19729: 'G->T',G37C,242
19730: 'G->A',G37D,105
19730: 'G->T',G37V,6
19731: 'T->A',G37G,1
19731: 'T->C',G37G,31
19732: 'G->A',V38I,61
19732: 'G->T',V38F,886
19733: 'T->A',V38D,1
19733: 'T->C',V38A,34
19733: 'T->G',V38G,4
19734: 'T->A',V38V,38
19734: 'T->C',V38V,27
19734: 'T->G',V38V,3
19735: 'G->A',D39N,21
19735: 'G->C',D39H,317
19735: 'G->T',D39Y,2261
19736: 'A->C',D39A,12
19736: 'A->G',D39G,183
19737: 'T->A',D39E,6
19737: 'T->C',D39D,216
19737: 'T->G',D39E,2
19738: 'G->A',V40I,71
19738: 'G->C',V40L,13
19738: 'G->T',V40L,26
19739: 'T->A',V40E,1
19739: 'T->C',V40A,2
19739: 'T->G',V40G,1
19740: 'A->C',V40V,58
19740: 'A->G',V40V,96
19740: 'A->T',V40V,16
19741: 'G->A',E41K,24
19741: 'G->C',E41Q,16
19742: 'A->C',E41A,15
19742: 'A->G',E41G,145
19742: 'A->T',E41V,20
19743: 'A->C',E41D,15
19743: 'A->G',E41E,213
19743: 'A->T',E41D,3
19744: 'T->C',L42L,36
19744: 'T->G',L42V,8
19746: 'G->A',L42L,193
19746: 'G->C',L42F,1
19746: 'G->T',L42F,3
19749: 'T->C',F43F,18
19750: 'G->A',E44K,19
19750: 'G->C',E44Q,14
19751: 'A->C',E44A,25
19751: 'A->G',E44G,92
19751: 'A->T',E44V,15
19752: 'A->C',E44D,2
19752: 'A->G',E44E,81
19752: 'A->T',E44D,2
19753: 'A->T',N45Y,5
19754: 'A->C',N45T,5
19754: 'A->G',N45S,21
19755: 'T->C',N45N,139
19756: 'A->G',K46E,2
19757: 'A->C',K46T,17
19757: 'A->G',K46R,7
19758: 'A->C',K46N,11
19758: 'A->G',K46K,32
19758: 'A->T',K46N,14
19760: 'C->T',T47I,7
19761: 'A->C',T47T,1
19761: 'A->G',T47T,40
19761: 'A->T',T47T,6
19762: 'A->C',T48P,7
19762: 'A->G',T48A,12
19763: 'C->A',T48K,7
19763: 'C->T',T48I,1768
19764: 'A->G',T48T,154
19764: 'A->T',T48T,56
19765: 'T->A',L49I,8
19765: 'T->C',L49L,157
19766: 'T->C',L49S,2
19767: 'A->G',L49L,88
19767: 'A->T',L49F,4
19768: 'C->T',P50S,37
19769: 'C->T',P50L,2
19770: 'T->A',P50P,1
19770: 'T->C',P50P,84
19770: 'T->G',P50P,1
19771: 'G->A',V51I,32
19772: 'T->C',V51A,142
19773: 'T->A',V51V,1
19773: 'T->C',V51V,10
19775: 'A->C',N52T,6
19775: 'A->G',N52S,22
19776: 'T->C',N52N,206
19776: 'T->G',N52K,1
19777: 'G->A',V53I,36
19778: 'T->C',V53A,1
19779: 'A->G',V53V,582
19779: 'A->T',V53V,7
19780: 'G->A',A54T,32
19780: 'G->T',A54S,150
19781: 'C->T',A54V,109
19782: 'A->C',A54A,5
19782: 'A->G',A54A,83
19782: 'A->T',A54A,53
19783: 'T->C',F55L,17
19785: 'T->C',F55F,155
19785: 'T->G',F55L,1
19788: 'G->A',E56E,82
19788: 'G->T',E56D,267
19789: 'C->A',L57I,23
19789: 'C->G',L57V,3
19789: 'C->T',L57F,7
19790: 'T->C',L57P,1
19791: 'T->A',L57L,4
19791: 'T->C',L57L,97
19791: 'T->G',L57L,23
19792: 'T->A',W58R,1
19793: 'G->T',W58L,14
19794: 'G->T',W58C,15
19795: 'G->A',A59T,3
19795: 'G->C',A59P,1
19795: 'G->T',A59S,36
19796: 'C->A',A59D,1
19796: 'C->G',A59G,1
19796: 'C->T',A59V,1
19797: 'T->A',A59A,14
19797: 'T->C',A59A,54
19797: 'T->G',A59A,48
19799: 'A->C',K60T,1
19799: 'A->G',K60R,199
19800: 'G->A',K60K,149
19800: 'G->C',K60N,4
19800: 'G->T',K60N,466
19801: 'C->A',R61S,6
19801: 'C->T',R61C,6
19802: 'G->A',R61H,3
19802: 'G->T',R61L,2
19803: 'C->A',R61R,23
19803: 'C->G',R61R,2
19803: 'C->T',R61R,1463
19804: 'A->C',N62H,4
19804: 'A->G',N62D,28
19805: 'A->C',N62T,27
19805: 'A->G',N62S,11
19806: 'C->A',N62K,1
19806: 'C->T',N62N,2004
19807: 'A->C',I63L,3
19807: 'A->G',I63V,59
19807: 'A->T',I63F,9
19808: 'T->A',I63N,5
19808: 'T->C',I63T,37
19809: 'T->A',I63I,4
19809: 'T->C',I63I,50
19809: 'T->G',I63M,1
19810: 'A->C',K64Q,50
19810: 'A->G',K64E,91
19811: 'A->C',K64T,5
19811: 'A->G',K64R,44
19812: 'A->G',K64K,19
19813: 'C->A',P65T,15
19813: 'C->G',P65A,1
19813: 'C->T',P65S,2704
19814: 'C->T',P65L,88
19815: 'A->C',P65P,16
19815: 'A->G',P65P,30
19815: 'A->T',P65P,677
19816: 'G->A',V66I,172
19816: 'G->C',V66L,21
19816: 'G->T',V66L,3060
19817: 'T->C',V66A,21
19818: 'A->C',V66V,2
19818: 'A->G',V66V,144
19818: 'A->T',V66V,1
19819: 'C->A',P67T,1
19819: 'C->T',P67S,145
19820: 'C->T',P67L,1
19821: 'A->C',P67P,10
19821: 'A->G',P67P,319
19821: 'A->T',P67P,192
19823: 'A->G',E68G,1
19824: 'G->A',E68E,107
19824: 'G->T',E68D,100
19825: 'G->A',V69M,80
19825: 'G->T',V69L,356
19826: 'T->C',V69A,23
19827: 'G->A',V69V,62
19827: 'G->C',V69V,3
19827: 'G->T',V69V,222
19829: 'A->G',K70R,35
19830: 'A->G',K70K,25
19831: 'A->C',I71L,6
19831: 'A->G',I71V,34
19832: 'T->C',I71T,1
19833: 'A->C',I71I,8
19833: 'A->G',I71M,24
19833: 'A->T',I71I,1
19834: 'C->A',L72I,13
19834: 'C->G',L72V,1
19834: 'C->T',L72F,53
19836: 'C->A',L72L,3
19836: 'C->T',L72L,293
19837: 'A->C',N73H,4
19837: 'A->T',N73Y,16
19838: 'A->C',N73T,27
19838: 'A->G',N73S,23
19839: 'T->C',N73N,33083
19841: 'A->G',N74S,115
19842: 'T->C',N74N,192
19843: 'T->C',L75L,11
19843: 'T->G',L75V,1
19845: 'G->A',L75L,132
19845: 'G->T',L75F,9
19846: 'G->A',G76S,686
19846: 'G->T',G76C,76
19847: 'G->A',G76D,34
19847: 'G->T',G76V,7
19848: 'T->C',G76G,70
19849: 'G->A',V77M,12
19850: 'T->C',V77A,9
19850: 'T->G',V77G,1
19851: 'G->A',V77V,101
19851: 'G->C',V77V,5
19851: 'G->T',V77V,80
19852: 'G->A',D78N,3
19852: 'G->T',D78Y,11
19853: 'A->G',D78G,3
19854: 'C->T',D78D,10333
19855: 'A->C',I79L,5
19855: 'A->G',I79V,153
19856: 'T->C',I79T,2
19857: 'T->A',I79I,176
19857: 'T->C',I79I,52
19857: 'T->G',I79M,7
19858: 'G->A',A80T,30
19858: 'G->C',A80P,5
19858: 'G->T',A80S,111
19859: 'C->A',A80D,1
19859: 'C->G',A80G,1
19859: 'C->T',A80V,6712
19860: 'T->A',A80A,27
19860: 'T->C',A80A,42
19860: 'T->G',A80A,8
19861: 'G->A',A81T,123
19861: 'G->T',A81S,94
19862: 'C->A',A81D,3
19862: 'C->T',A81V,5661
19863: 'T->A',A81A,1
19863: 'T->C',A81A,51
19864: 'A->C',N82H,3
19864: 'A->G',N82D,24
19865: 'A->C',N82T,11
19865: 'A->G',N82S,208
19865: 'A->T',N82I,2
19866: 'T->A',N82K,3
19866: 'T->C',N82N,281
19866: 'T->G',N82K,2
19867: 'A->G',T83A,35
19867: 'A->T',T83S,7
19868: 'C->A',T83N,56
19868: 'C->G',T83S,1
19868: 'C->T',T83I,584
19869: 'T->A',T83T,83
19869: 'T->C',T83T,93
19869: 'T->G',T83T,10
19870: 'G->A',V84M,23
19870: 'G->T',V84L,41
19871: 'T->C',V84A,9
19872: 'G->A',V84V,210
19872: 'G->C',V84V,47
19872: 'G->T',V84V,3998
19873: 'A->C',I85L,11
19873: 'A->G',I85V,295
19873: 'A->T',I85F,4
19875: 'C->A',I85I,212
19875: 'C->T',I85I,1438
19876: 'T->C',W86R,2
19879: 'G->A',D87N,250
19879: 'G->T',D87Y,6
19881: 'C->A',D87E,59
19881: 'C->T',D87D,2401
19882: 'T->A',Y88N,8
19882: 'T->C',Y88H,166
19883: 'A->G',Y88C,12
19884: 'C->T',Y88Y,2724
19885: 'A->G',K89E,70
19886: 'A->C',K89T,2
19886: 'A->G',K89R,65
19886: 'A->T',K89I,6
19887: 'A->C',K89N,6
19887: 'A->G',K89K,245
19887: 'A->T',K89N,6
19888: 'A->C',R90R,18
19888: 'A->G',R90G,44
19889: 'G->A',R90K,55
19889: 'G->C',R90T,4
19889: 'G->T',R90I,35
19890: 'A->C',R90S,9
19890: 'A->G',R90R,110
19890: 'A->T',R90S,57
19891: 'G->A',D91N,63
19891: 'G->C',D91H,10
19891: 'G->T',D91Y,1710
19892: 'A->C',D91A,198
19892: 'A->G',D91G,237
19892: 'A->T',D91V,8
19893: 'T->A',D91E,26
19893: 'T->C',D91D,621
19893: 'T->G',D91E,6
19894: 'G->A',A92T,186
19894: 'G->T',A92S,494
19895: 'C->T',A92V,1906
19896: 'T->A',A92A,44
19896: 'T->C',A92A,311
19896: 'T->G',A92A,43
19897: 'C->T',P93S,20
19898: 'C->T',P93L,2
19899: 'A->C',P93P,11
19899: 'A->G',P93P,337
19899: 'A->T',P93P,33
19900: 'G->A',A94T,133
19900: 'G->T',A94S,117
19901: 'C->G',A94G,2
19901: 'C->T',A94V,154
19902: 'A->C',A94A,1
19902: 'A->G',A94A,38
19902: 'A->T',A94A,1
19903: 'C->T',H95Y,132
19904: 'A->G',H95R,4
19905: 'T->A',H95Q,1
19905: 'T->C',H95H,336
19906: 'A->G',I96V,84
19907: 'T->C',I96T,6
19908: 'A->C',I96I,5
19908: 'A->G',I96M,262
19908: 'A->T',I96I,4
19909: 'T->A',S97T,1
19909: 'T->C',S97P,6
19909: 'T->G',S97A,324
19910: 'C->A',S97Y,12
19910: 'C->G',S97C,2
19910: 'C->T',S97F,246
19911: 'T->A',S97S,6
19911: 'T->C',S97S,139
19911: 'T->G',S97S,1
19913: 'C->T',T98I,1
19914: 'T->A',T98T,12
19914: 'T->C',T98T,386
19915: 'A->G',I99V,13
19916: 'T->C',I99T,1
19917: 'T->A',I99I,29
19917: 'T->C',I99I,22
19918: 'G->A',G100S,32
19918: 'G->T',G100C,17
19919: 'G->A',G100D,73
19920: 'T->C',G100G,31
19920: 'T->G',G100G,1
19921: 'G->A',V101I,128
19921: 'G->C',V101L,1
19922: 'T->C',V101A,72
19923: 'T->C',V101V,30
19923: 'T->G',V101V,10
19924: 'T->A',C102S,11
19925: 'G->T',C102F,67
19926: 'T->C',C102C,83
19927: 'T->C',S103P,38
19927: 'T->G',S103A,7
19928: 'C->A',S103Y,2
19928: 'C->T',S103F,100
19929: 'T->A',S103S,2
19929: 'T->C',S103S,4
19929: 'T->G',S103S,1
19931: 'T->C',M104T,1
19931: 'T->G',M104R,19
19932: 'G->C',M104I,2
19932: 'G->T',M104I,4
19933: 'A->T',T105S,2
19934: 'C->T',T105I,86
19935: 'T->A',T105T,143
19935: 'T->C',T105T,108
19935: 'T->G',T105T,5
19936: 'G->A',D106N,12
19936: 'G->C',D106H,1
19937: 'A->G',D106G,2
19937: 'A->T',D106V,1
19938: 'C->T',D106D,229
19939: 'A->C',I107L,7
19939: 'A->G',I107V,213
19939: 'A->T',I107L,10
19940: 'T->C',I107T,18
19940: 'T->G',I107R,1
19941: 'A->G',I107M,32
19942: 'G->A',A108T,39
19942: 'G->C',A108P,1
19942: 'G->T',A108S,17
19943: 'C->A',A108D,2
19943: 'C->G',A108G,1
19943: 'C->T',A108V,25
19944: 'C->A',A108A,41
19944: 'C->T',A108A,337
19945: 'A->C',K109Q,9
19945: 'A->G',K109E,14
19946: 'A->C',K109T,8
19946: 'A->G',K109R,23
19946: 'A->T',K109M,12
19947: 'G->A',K109K,242
19947: 'G->C',K109N,183
19947: 'G->T',K109N,1046
19948: 'A->C',K110Q,10
19948: 'A->G',K110E,11
19949: 'A->C',K110T,4
19949: 'A->G',K110R,53
19949: 'A->T',K110I,1
19950: 'A->G',K110K,94
19951: 'C->A',P111T,112
19951: 'C->G',P111A,10
19951: 'C->T',P111S,670
19952: 'C->A',P111Q,1
19952: 'C->T',P111L,20
19953: 'A->C',P111P,3
19953: 'A->G',P111P,29
19953: 'A->T',P111P,41
19954: 'A->G',T112A,8
19954: 'A->T',T112S,2
19955: 'C->A',T112N,69
19955: 'C->G',T112S,2
19955: 'C->T',T112I,3666
19956: 'T->A',T112T,82
19956: 'T->C',T112T,120
19956: 'T->G',T112T,1
19957: 'G->A',E113K,38
19957: 'G->C',E113Q,87
19958: 'A->C',E113A,93
19958: 'A->G',E113G,39
19958: 'A->T',E113V,6
19959: 'A->C',E113D,44
19959: 'A->G',E113E,53
19959: 'A->T',E113D,9
19960: 'A->C',T114P,9
19960: 'A->G',T114A,3017
19960: 'A->T',T114S,1
19961: 'C->A',T114K,79
19961: 'C->T',T114M,2105
19962: 'G->A',T114T,2904
19962: 'G->C',T114T,158
19962: 'G->T',T114T,1999
19963: 'A->C',I115L,331
19963: 'A->G',I115V,83
19963: 'A->T',I115F,1
19964: 'T->A',I115N,7
19964: 'T->C',I115T,575
19964: 'T->G',I115S,18
19965: 'T->A',I115I,1
19965: 'T->C',I115I,42
19965: 'T->G',I115M,9
19966: 'T->A',C116S,1
19967: 'G->T',C116F,92
19968: 'T->C',C116C,34
19969: 'G->A',A117T,1202
19969: 'G->T',A117S,80
19970: 'C->A',A117E,1
19970: 'C->T',A117V,240
19971: 'A->G',A117A,34
19972: 'C->A',P118T,117
19972: 'C->T',P118S,357
19973: 'C->A',P118Q,57
19973: 'C->T',P118L,93
19974: 'A->C',P118P,22
19974: 'A->G',P118P,5842
19974: 'A->T',P118P,7
19975: 'C->A',L119I,261
19975: 'C->T',L119F,52
19976: 'T->C',L119P,1
19977: 'C->A',L119L,228
19977: 'C->T',L119L,77
19978: 'A->C',T120P,1
19978: 'A->G',T120A,8
19979: 'C->A',T120N,463
19979: 'C->T',T120I,25
19980: 'T->A',T120T,11
19980: 'T->C',T120T,95
19980: 'T->G',T120T,3
19981: 'G->A',V121I,627
19981: 'G->T',V121F,3
19982: 'T->C',V121A,6
19983: 'C->A',V121V,53
19983: 'C->T',V121V,8733
19984: 'T->C',F122L,214
19986: 'T->A',F122L,1
19986: 'T->C',F122F,126
19986: 'T->G',F122L,4
19987: 'T->C',F123L,2
19989: 'T->A',F123L,2
19989: 'T->C',F123F,526
19989: 'T->G',F123L,1
19990: 'G->T',D124Y,3
19991: 'A->G',D124G,2
19992: 'T->C',D124D,80
19993: 'G->A',G125S,72
19993: 'G->T',G125C,1
19994: 'G->A',G125D,3
19995: 'T->C',G125G,43
19996: 'A->C',R126R,3
19997: 'G->A',R126K,2
19998: 'A->G',R126R,174
19999: 'G->A',V127I,53
19999: 'G->C',V127L,1
19999: 'G->T',V127F,5283
20000: 'T->C',V127A,86
20000: 'T->G',V127G,3
20001: 'T->A',V127V,38
20001: 'T->C',V127V,45
20001: 'T->G',V127V,10
20002: 'G->A',D128N,49
20002: 'G->C',D128H,40
20002: 'G->T',D128Y,1663
20003: 'A->C',D128A,74
20003: 'A->G',D128G,758
20004: 'T->A',D128E,31
20004: 'T->C',D128D,94
20004: 'T->G',D128E,14
20005: 'G->A',G129S,133
20005: 'G->C',G129R,1
20005: 'G->T',G129C,25
20006: 'G->A',G129D,66
20006: 'G->C',G129A,5
20006: 'G->T',G129V,917
20007: 'T->A',G129G,1
20007: 'T->C',G129G,57
20007: 'T->G',G129G,1
20008: 'C->G',Q130E,1
20009: 'A->G',Q130R,2
20009: 'A->T',Q130L,40
20010: 'A->C',Q130H,22
20010: 'A->G',Q130Q,202
20010: 'A->T',Q130H,99
20011: 'G->A',V131I,71
20011: 'G->C',V131L,1
20011: 'G->T',V131L,86
20012: 'T->C',V131A,10
20013: 'A->C',V131V,3
20013: 'A->G',V131V,90
20013: 'A->T',V131V,11
20014: 'G->A',D132N,191
20014: 'G->C',D132H,3
20014: 'G->T',D132Y,3657
20015: 'A->C',D132A,97
20015: 'A->G',D132G,22
20016: 'C->A',D132E,17
20016: 'C->G',D132E,9
20016: 'C->T',D132D,1733
20017: 'T->C',L133L,15
20017: 'T->G',L133V,3
20018: 'T->C',L133S,25
20019: 'A->G',L133L,191
20020: 'T->A',F134I,1
20022: 'T->C',F134F,21
20023: 'A->C',R135R,8
20023: 'A->G',R135G,10
20024: 'G->A',R135K,41
20024: 'G->C',R135T,27
20024: 'G->T',R135I,11
20025: 'A->C',R135S,9
20025: 'A->G',R135R,84
20025: 'A->T',R135S,1
20027: 'A->G',N136S,12
20028: 'T->A',N136K,5
20028: 'T->C',N136N,1640
20028: 'T->G',N136K,1
20029: 'G->A',A137T,411
20029: 'G->T',A137S,2
20030: 'C->A',A137D,2
20030: 'C->T',A137V,462
20031: 'C->A',A137A,56
20031: 'C->T',A137A,2027
20032: 'C->A',R138S,3
20032: 'C->T',R138C,383
20033: 'G->A',R138H,252
20033: 'G->C',R138P,1
20033: 'G->T',R138L,116
20034: 'T->C',R138R,46
20035: 'A->G',N139D,4
20035: 'A->T',N139Y,7
20036: 'A->G',N139S,95
20037: 'T->C',N139N,121
20037: 'T->G',N139K,1
20038: 'G->A',G140S,18
20038: 'G->T',G140C,112
20040: 'T->A',G140G,1
20040: 'T->C',G140G,34
20041: 'G->A',V141I,158
20041: 'G->C',V141L,3
20041: 'G->T',V141F,27
20043: 'T->C',V141V,39
20043: 'T->G',V141V,3
20044: 'C->G',L142V,2
20044: 'C->T',L142F,15
20045: 'T->G',L142R,2
20046: 'T->C',L142L,49
20047: 'A->G',I143V,129
20049: 'T->A',I143I,2
20049: 'T->C',I143I,165
20050: 'A->G',T144A,44
20051: 'C->T',T144I,60
20052: 'A->G',T144T,277
20052: 'A->T',T144T,22
20053: 'G->A',E145K,28
20054: 'A->C',E145A,13
20054: 'A->G',E145G,9
20054: 'A->T',E145V,1
20055: 'A->C',E145D,26
20055: 'A->G',E145E,3016
20055: 'A->T',E145D,17
20056: 'G->A',G146S,378
20056: 'G->T',G146C,201
20057: 'G->A',G146D,121
20057: 'G->C',G146A,1
20057: 'G->T',G146V,68
20058: 'T->C',G146G,42
20059: 'A->C',S147R,5
20059: 'A->G',S147G,165
20059: 'A->T',S147C,65
20060: 'G->A',S147N,13
20060: 'G->C',S147T,2
20060: 'G->T',S147I,1498
20061: 'T->C',S147S,42
20061: 'T->G',S147R,5
20062: 'G->A',V148I,160
20062: 'G->T',V148F,471
20063: 'T->C',V148A,45
20064: 'T->A',V148V,2
20064: 'T->C',V148V,123
20065: 'A->C',K149Q,1
20065: 'A->G',K149E,208
20066: 'A->G',K149R,34
20067: 'A->C',K149N,14
20067: 'A->G',K149K,22
20067: 'A->T',K149N,323
20068: 'G->A',G150S,63
20068: 'G->C',G150R,3
20068: 'G->T',G150C,152
20069: 'G->A',G150D,44
20069: 'G->C',G150A,38
20069: 'G->T',G150V,154
20070: 'T->C',G150G,52
20070: 'T->G',G150G,2
20071: 'T->C',L151L,13
20071: 'T->G',L151V,3
20072: 'T->C',L151S,5
20073: 'A->C',L151F,2
20073: 'A->G',L151L,37
20074: 'C->A',Q152K,20
20074: 'C->G',Q152E,1
20075: 'A->C',Q152P,1
20075: 'A->G',Q152R,37
20075: 'A->T',Q152L,9
20076: 'A->G',Q152Q,15
20077: 'C->A',P153T,71
20077: 'C->G',P153A,2
20077: 'C->T',P153S,112
20078: 'C->A',P153Q,69
20078: 'C->T',P153L,815
20079: 'A->C',P153P,6
20079: 'A->G',P153P,67
20079: 'A->T',P153P,13
20080: 'T->A',S154T,2
20080: 'T->C',S154P,2
20080: 'T->G',S154A,39
20081: 'C->A',S154Y,28
20081: 'C->G',S154C,1
20081: 'C->T',S154F,262
20082: 'T->A',S154S,5
20082: 'T->C',S154S,78
20082: 'T->G',S154S,13
20083: 'G->A',V155I,210
20083: 'G->T',V155L,12
20084: 'T->A',V155E,5
20084: 'T->C',V155A,47
20085: 'A->C',V155V,4
20085: 'A->G',V155V,928
20085: 'A->T',V155V,10
20086: 'G->A',G156S,2
20086: 'G->T',G156C,2
20087: 'G->A',G156D,1
20087: 'G->C',G156A,4
20088: 'T->C',G156G,104
20088: 'T->G',G156G,23
20089: 'C->T',P157S,4
20090: 'C->T',P157L,2
20091: 'C->A',P157P,45
20091: 'C->T',P157P,398
20092: 'A->C',K158Q,6
20092: 'A->G',K158E,162
20093: 'A->C',K158T,10
20093: 'A->G',K158R,144
20093: 'A->T',K158I,1
20094: 'A->C',K158N,12
20094: 'A->G',K158K,704
20094: 'A->T',K158N,1
20095: 'C->A',Q159K,2
20096: 'A->T',Q159L,7
20097: 'A->C',Q159H,38
20097: 'A->G',Q159Q,65
20097: 'A->T',Q159H,2
20098: 'G->A',A160T,1
20098: 'G->C',A160P,2
20098: 'G->T',A160S,339
20099: 'C->A',A160D,2
20099: 'C->G',A160G,7
20099: 'C->T',A160V,304
20100: 'T->A',A160A,2
20100: 'T->C',A160A,110
20100: 'T->G',A160A,9
20101: 'A->C',S161R,25
20101: 'A->G',S161G,2
20101: 'A->T',S161C,134
20102: 'G->A',S161N,25
20102: 'G->C',S161T,7
20102: 'G->T',S161I,2811
20103: 'T->C',S161S,24
20103: 'T->G',S161R,1
20104: 'C->A',L162I,11
20104: 'C->G',L162V,41
20104: 'C->T',L162F,2732
20105: 'T->G',L162R,11
20106: 'T->A',L162L,72
20106: 'T->C',L162L,18
20106: 'T->G',L162L,3
20107: 'A->G',N163D,19
20107: 'A->T',N163Y,3
20108: 'A->C',N163T,8
20108: 'A->G',N163S,20
20108: 'A->T',N163I,4
20109: 'T->A',N163K,15
20109: 'T->C',N163N,144
20109: 'T->G',N163K,1
20110: 'G->A',G164R,4
20111: 'G->A',G164E,1
20112: 'A->C',G164G,56
20112: 'A->G',G164G,49
20112: 'A->T',G164G,21
20113: 'G->A',V165I,43
20113: 'G->T',V165F,230
20114: 'T->A',V165D,2
20114: 'T->C',V165A,27
20114: 'T->G',V165G,17
20115: 'C->A',V165V,9
20115: 'C->T',V165V,318
20116: 'A->C',T166P,13
20116: 'A->G',T166A,37
20116: 'A->T',T166S,12
20117: 'C->G',T166R,1
20117: 'C->T',T166I,631
20118: 'A->C',T166T,2
20118: 'A->G',T166T,229
20118: 'A->T',T166T,11
20119: 'T->A',L167I,1
20119: 'T->C',L167L,21
20119: 'T->G',L167V,8
20120: 'T->C',L167S,2865
20121: 'A->G',L167L,150
20121: 'A->T',L167F,3
20122: 'A->C',I168L,23
20122: 'A->G',I168V,11
20122: 'A->T',I168F,1
20123: 'T->C',I168T,24
20123: 'T->G',I168S,17
20124: 'T->A',I168I,186
20124: 'T->C',I168I,131
20124: 'T->G',I168M,2
20125: 'G->A',G169R,287
20125: 'G->C',G169R,2
20126: 'G->A',G169E,33
20126: 'G->C',G169A,10
20126: 'G->T',G169V,10
20127: 'A->C',G169G,89
20127: 'A->G',G169G,73
20127: 'A->T',G169G,4
20128: 'G->A',E170K,22
20128: 'G->C',E170Q,11
20129: 'A->C',E170A,29
20129: 'A->G',E170G,51
20129: 'A->T',E170V,2
20130: 'A->C',E170D,20
20130: 'A->G',E170E,129
20130: 'A->T',E170D,36
20131: 'G->A',A171T,191
20131: 'G->C',A171P,3
20131: 'G->T',A171S,1096
20132: 'C->A',A171D,9
20132: 'C->T',A171V,3703
20133: 'C->A',A171A,11
20133: 'C->T',A171A,2129
20134: 'G->A',V172I,589
20134: 'G->C',V172L,13
20134: 'G->T',V172L,1753
20135: 'T->C',V172A,24
20136: 'A->G',V172V,20
20136: 'A->T',V172V,6
20137: 'A->C',K173Q,14
20137: 'A->G',K173E,13
20138: 'A->C',K173T,6
20138: 'A->G',K173R,24
20138: 'A->T',K173I,43
20139: 'A->G',K173K,79
20139: 'A->T',K173N,15
20140: 'A->G',T174A,3
20141: 'C->T',T174I,8
20142: 'A->C',T174T,2
20142: 'A->G',T174T,97
20143: 'C->A',Q175K,2
20143: 'C->G',Q175E,83
20144: 'A->G',Q175R,23
20144: 'A->T',Q175L,8
20145: 'G->A',Q175Q,43
20145: 'G->C',Q175H,7
20145: 'G->T',Q175H,143
20146: 'T->C',F176L,24
20147: 'T->A',F176Y,2
20148: 'C->A',F176L,4
20148: 'C->G',F176L,16
20148: 'C->T',F176F,10194
20149: 'A->C',N177H,2
20149: 'A->G',N177D,4
20149: 'A->T',N177Y,13
20150: 'A->C',N177T,3
20150: 'A->G',N177S,22
20150: 'A->T',N177I,1
20151: 'T->C',N177N,38
20151: 'T->G',N177K,3
20152: 'T->G',Y178D,10
20153: 'A->G',Y178C,1
20153: 'A->T',Y178F,10
20154: 'T->C',Y178Y,80
20155: 'T->C',Y179H,21
20156: 'A->C',Y179S,1
20156: 'A->G',Y179C,22
20157: 'T->C',Y179Y,310
20159: 'A->C',K180T,9
20159: 'A->G',K180R,15
20159: 'A->T',K180M,1
20160: 'G->A',K180K,27
20160: 'G->T',K180N,95
20162: 'A->C',K181T,1
20162: 'A->G',K181R,73
20163: 'A->G',K181K,1120
20164: 'G->A',V182I,65
20164: 'G->T',V182F,68
20165: 'T->C',V182A,3
20165: 'T->G',V182G,3
20166: 'T->A',V182V,6
20166: 'T->C',V182V,374
20166: 'T->G',V182V,10
20167: 'G->A',D183N,23
20167: 'G->C',D183H,3
20167: 'G->T',D183Y,87
20168: 'A->C',D183A,7
20168: 'A->G',D183G,77
20169: 'T->A',D183E,5
20169: 'T->C',D183D,40
20169: 'T->G',D183E,2
20170: 'G->A',G184S,50
20170: 'G->T',G184C,29
20171: 'G->A',G184D,1
20171: 'G->C',G184A,1
20172: 'T->A',G184G,3
20172: 'T->C',G184G,41
20173: 'G->A',V185I,83
20173: 'G->C',V185L,1
20173: 'G->T',V185F,87
20174: 'T->C',V185A,32
20175: 'T->A',V185V,38
20175: 'T->C',V185V,51
20175: 'T->G',V185V,49
20176: 'G->A',V186I,75
20176: 'G->C',V186L,5
20176: 'G->T',V186F,407
20177: 'T->A',V186D,1
20177: 'T->C',V186A,42
20177: 'T->G',V186G,10
20178: 'C->A',V186V,294
20178: 'C->G',V186V,26
20178: 'C->T',V186V,6848
20179: 'C->A',Q187K,16
20179: 'C->G',Q187E,8
20180: 'A->T',Q187L,18
20181: 'A->C',Q187H,9
20181: 'A->G',Q187Q,48
20181: 'A->T',Q187H,2
20182: 'C->A',Q188K,3
20183: 'A->C',Q188P,34
20183: 'A->G',Q188R,8
20183: 'A->T',Q188L,4
20184: 'A->C',Q188H,4
20184: 'A->G',Q188Q,6
20185: 'T->C',L189L,100
20186: 'T->C',L189S,2
20187: 'A->G',L189L,28
20188: 'C->A',P190T,7
20188: 'C->T',P190S,102
20189: 'C->A',P190H,3
20189: 'C->T',P190L,46
20190: 'T->A',P190P,3
20190: 'T->C',P190P,32
20190: 'T->G',P190P,10
20191: 'G->A',E191K,1
20193: 'A->C',E191D,14
20193: 'A->G',E191E,27
20193: 'A->T',E191D,3
20194: 'A->G',T192A,2
20195: 'C->A',T192N,1
20195: 'C->G',T192S,6
20196: 'T->A',T192T,9
20196: 'T->C',T192T,38
20196: 'T->G',T192T,40
20197: 'T->C',Y193H,79
20198: 'A->G',Y193C,43
20198: 'A->T',Y193F,1
20199: 'C->T',Y193Y,4671
20200: 'T->C',F194L,1
20200: 'T->G',F194V,1
20201: 'T->A',F194Y,25
20201: 'T->G',F194C,48
20202: 'T->A',F194L,2
20202: 'T->C',F194F,48
20204: 'C->T',T195I,2
20205: 'T->A',T195T,1
20205: 'T->C',T195T,21
20205: 'T->G',T195T,31
20206: 'C->A',Q196K,1
20206: 'C->G',Q196E,12
20207: 'A->G',Q196R,19
20207: 'A->T',Q196L,34
20208: 'G->A',Q196Q,18
20208: 'G->C',Q196H,2
20208: 'G->T',Q196H,569
20209: 'A->G',S197G,2
20209: 'A->T',S197C,1
20210: 'G->A',S197N,1
20210: 'G->C',S197T,1
20211: 'T->C',S197S,12
20212: 'A->C',R198R,4
20212: 'A->G',R198G,1
20214: 'A->G',R198R,39
20215: 'A->C',N199H,7
20215: 'A->G',N199D,663
20215: 'A->T',N199Y,1
20216: 'A->C',N199T,13
20216: 'A->G',N199S,61
20216: 'A->T',N199I,1
20217: 'T->A',N199K,2
20217: 'T->C',N199N,83
20217: 'T->G',N199K,11
20218: 'T->C',L200L,57
20218: 'T->G',L200V,20
20219: 'T->C',L200S,31
20220: 'A->G',L200L,23
20220: 'A->T',L200F,3
20221: 'C->A',Q201K,35
20221: 'C->G',Q201E,2
20222: 'A->C',Q201P,6
20222: 'A->G',Q201R,8
20222: 'A->T',Q201L,8
20223: 'A->C',Q201H,17
20223: 'A->G',Q201Q,139
20223: 'A->T',Q201H,22
20224: 'G->A',E202K,72
20224: 'G->C',E202Q,17
20225: 'A->C',E202A,2
20225: 'A->G',E202G,51
20225: 'A->T',E202V,1
20226: 'A->C',E202D,17
20226: 'A->G',E202E,96
20226: 'A->T',E202D,3
20227: 'T->A',F203I,1
20227: 'T->C',F203L,70
20227: 'T->G',F203V,1
20228: 'T->C',F203S,1
20228: 'T->G',F203C,3
20229: 'T->C',F203F,27
20230: 'A->G',K204E,68
20231: 'A->C',K204T,1
20231: 'A->G',K204R,25
20231: 'A->T',K204I,2
20232: 'A->C',K204N,3
20232: 'A->G',K204K,50
20233: 'C->A',P205T,38
20233: 'C->T',P205S,6962
20234: 'C->A',P205H,45
20234: 'C->G',P205R,3
20234: 'C->T',P205L,7047
20235: 'C->A',P205P,17
20235: 'C->G',P205P,18
20235: 'C->T',P205P,1419
20236: 'A->C',R206R,16
20236: 'A->G',R206G,39
20236: 'A->T',R206W,51
20237: 'G->A',R206K,75
20237: 'G->C',R206T,1
20237: 'G->T',R206M,159
20238: 'G->A',R206R,119
20238: 'G->C',R206S,4
20238: 'G->T',R206S,978
20239: 'A->C',S207R,4
20239: 'A->G',S207G,187
20239: 'A->T',S207C,7
20240: 'G->A',S207N,24
20240: 'G->T',S207I,6
20241: 'T->A',S207R,1
20241: 'T->C',S207S,35
20241: 'T->G',S207R,1
20242: 'C->A',Q208K,72
20242: 'C->G',Q208E,1
20243: 'A->C',Q208P,4
20243: 'A->G',Q208R,50
20243: 'A->T',Q208L,15
20244: 'A->C',Q208H,5
20244: 'A->G',Q208Q,26
20244: 'A->T',Q208H,1
20245: 'A->C',M209L,225
20245: 'A->G',M209V,52
20245: 'A->T',M209L,2
20246: 'T->A',M209K,4
20246: 'T->C',M209T,147
20247: 'G->A',M209I,47
20247: 'G->C',M209I,8
20247: 'G->T',M209I,685
20249: 'A->G',E210G,1
20250: 'A->G',E210E,64
20250: 'A->T',E210D,1
20251: 'A->C',I211L,28
20251: 'A->G',I211V,487
20251: 'A->T',I211F,27
20252: 'T->C',I211T,42
20252: 'T->G',I211S,39
20253: 'T->A',I211I,5
20253: 'T->C',I211I,28
20253: 'T->G',I211M,41
20254: 'G->A',D212N,19
20254: 'G->C',D212H,1
20254: 'G->T',D212Y,2
20255: 'A->C',D212A,9
20255: 'A->G',D212G,459
20256: 'T->C',D212D,410
20256: 'T->G',D212E,50
20257: 'T->C',F213L,8
20257: 'T->G',F213V,5
20258: 'T->C',F213S,5
20259: 'C->A',F213L,2
20259: 'C->G',F213L,4
20259: 'C->T',F213F,351
20260: 'T->C',L214L,19
20260: 'T->G',L214V,1
20261: 'T->C',L214S,9
20262: 'A->G',L214L,51757
20263: 'G->A',E215K,81
20263: 'G->C',E215Q,1
20264: 'A->C',E215A,11
20264: 'A->G',E215G,7
20264: 'A->T',E215V,79
20265: 'A->C',E215D,28
20265: 'A->G',E215E,316
20265: 'A->T',E215D,78
20266: 'T->A',L216I,2
20266: 'T->C',L216L,73
20266: 'T->G',L216V,4
20267: 'T->C',L216S,13
20268: 'A->G',L216L,46083
20268: 'A->T',L216F,6
20269: 'G->A',A217T,42
20269: 'G->C',A217P,1
20269: 'G->T',A217S,1553
20270: 'C->A',A217D,28
20270: 'C->G',A217G,2
20270: 'C->T',A217V,1523
20271: 'T->A',A217A,9
20271: 'T->C',A217A,33
20271: 'T->G',A217A,1
20272: 'A->C',M218L,4
20272: 'A->G',M218V,52
20272: 'A->T',M218L,2
20273: 'T->A',M218K,11
20273: 'T->C',M218T,324
20273: 'T->G',M218R,12
20274: 'G->A',M218I,56
20274: 'G->C',M218I,26
20274: 'G->T',M218I,1439
20275: 'G->A',D219N,97
20275: 'G->C',D219H,5
20275: 'G->T',D219Y,8656
20276: 'A->C',D219A,53
20276: 'A->G',D219G,153
20276: 'A->T',D219V,4
20277: 'T->A',D219E,3
20277: 'T->C',D219D,132
20277: 'T->G',D219E,6
20278: 'G->A',E220K,20
20278: 'G->C',E220Q,1
20279: 'A->C',E220A,36
20279: 'A->G',E220G,196
20279: 'A->T',E220V,5
20280: 'A->C',E220D,116
20280: 'A->G',E220E,52
20280: 'A->T',E220D,1
20281: 'T->A',F221I,1
20281: 'T->C',F221L,33
20281: 'T->G',F221V,2
20282: 'T->C',F221S,2
20283: 'C->A',F221L,2
20283: 'C->G',F221L,1
20283: 'C->T',F221F,1140
20284: 'A->C',I222L,8
20284: 'A->G',I222V,361
20284: 'A->T',I222F,284
20285: 'T->A',I222N,34
20285: 'T->C',I222T,302
20285: 'T->G',I222S,7
20286: 'T->A',I222I,23
20286: 'T->C',I222I,114
20286: 'T->G',I222M,2
20287: 'G->A',E223K,72
20288: 'A->C',E223A,176
20288: 'A->G',E223G,233
20288: 'A->T',E223V,18
20289: 'A->C',E223D,10
20289: 'A->G',E223E,62
20290: 'C->A',R224R,19
20290: 'C->T',R224W,59
20291: 'G->A',R224Q,13
20292: 'G->A',R224R,266
20292: 'G->C',R224R,1
20292: 'G->T',R224R,47
20293: 'T->C',Y225H,35
20294: 'A->G',Y225C,359
20294: 'A->T',Y225F,29
20295: 'T->C',Y225Y,133
20296: 'A->G',K226E,5
20297: 'A->C',K226T,1
20297: 'A->G',K226R,23
20297: 'A->T',K226I,2
20298: 'A->C',K226N,12
20298: 'A->G',K226K,185
20298: 'A->T',K226N,1
20299: 'T->C',L227L,24
20299: 'T->G',L227V,1
20301: 'A->C',L227F,4
20301: 'A->G',L227L,34
20302: 'G->A',E228K,627
20303: 'A->C',E228A,9
20303: 'A->G',E228G,48
20303: 'A->T',E228V,2
20304: 'A->C',E228D,14
20304: 'A->G',E228E,161
20304: 'A->T',E228D,5
20305: 'G->A',G229S,44
20305: 'G->T',G229C,167
20306: 'G->A',G229D,20
20306: 'G->T',G229V,72
20307: 'C->A',G229G,13
20307: 'C->T',G229G,153
20308: 'T->A',Y230N,2
20308: 'T->C',Y230H,27
20309: 'A->C',Y230S,27
20309: 'A->G',Y230C,123
20309: 'A->T',Y230F,3
20310: 'T->C',Y230Y,903
20311: 'G->A',A231T,3
20311: 'G->T',A231S,12
20312: 'C->G',A231G,2
20312: 'C->T',A231V,724
20313: 'C->A',A231A,60
20313: 'C->G',A231A,5
20313: 'C->T',A231A,194
20314: 'T->A',F232I,1
20314: 'T->C',F232L,1
20315: 'T->A',F232Y,5
20315: 'T->C',F232S,2
20316: 'C->T',F232F,215
20317: 'G->A',E233K,80
20318: 'A->C',E233A,71
20318: 'A->G',E233G,134
20318: 'A->T',E233V,8
20319: 'A->C',E233D,1
20319: 'A->G',E233E,18
20320: 'C->T',H234Y,7938
20321: 'A->C',H234P,1
20321: 'A->G',H234R,34
20321: 'A->T',H234L,4
20322: 'T->C',H234H,228
20323: 'A->C',I235L,2
20323: 'A->G',I235V,128
20324: 'T->C',I235T,42
20325: 'C->A',I235I,4
20325: 'C->T',I235I,118
20326: 'G->A',V236I,652
20326: 'G->T',V236F,23
20327: 'T->C',V236A,28
20328: 'T->A',V236V,1
20328: 'T->C',V236V,15
20329: 'T->A',Y237N,2
20329: 'T->C',Y237H,5
20330: 'A->G',Y237C,42
20330: 'A->T',Y237F,4
20331: 'T->C',Y237Y,253
20332: 'G->A',G238R,36
20333: 'G->A',G238E,72
20333: 'G->C',G238A,6
20333: 'G->T',G238V,2
20334: 'A->C',G238G,11
20334: 'A->G',G238G,106
20334: 'A->T',G238G,3
20335: 'G->A',D239N,34
20335: 'G->T',D239Y,2
20336: 'A->G',D239G,21
20337: 'T->C',D239D,107
20338: 'T->A',F240I,1
20338: 'T->C',F240L,8
20339: 'T->C',F240S,3
20340: 'T->A',F240L,1
20340: 'T->C',F240F,15
20341: 'A->G',S241G,23
20341: 'A->T',S241C,10
20342: 'G->A',S241N,120
20342: 'G->C',S241T,7
20342: 'G->T',S241I,232
20343: 'T->A',S241R,3
20343: 'T->C',S241S,55
20343: 'T->G',S241R,10
20344: 'C->T',H242Y,54
20345: 'A->C',H242P,3
20345: 'A->G',H242R,76
20346: 'T->A',H242Q,5
20346: 'T->C',H242H,186
20347: 'A->C',S243R,5
20347: 'A->G',S243G,111
20347: 'A->T',S243C,1
20348: 'G->A',S243N,173
20348: 'G->T',S243I,122
20349: 'T->A',S243R,1
20349: 'T->C',S243S,78
20349: 'T->G',S243R,104
20350: 'C->A',Q244K,1
20350: 'C->G',Q244E,1
20351: 'A->C',Q244P,1
20351: 'A->G',Q244R,197
20351: 'A->T',Q244L,1
20352: 'G->A',Q244Q,257
20352: 'G->C',Q244H,27
20352: 'G->T',Q244H,231
20353: 'T->C',L245L,138
20353: 'T->G',L245V,3
20354: 'T->C',L245S,30
20355: 'A->G',L245L,524
20356: 'G->A',G246S,119
20356: 'G->T',G246C,607
20357: 'G->A',G246D,2
20357: 'G->T',G246V,140
20358: 'T->A',G246G,3
20358: 'T->C',G246G,171
20358: 'T->G',G246G,3
20359: 'G->A',G247S,2
20361: 'T->C',G247G,118
20361: 'T->G',G247G,3
20362: 'T->C',L248L,13
20364: 'A->G',L248L,61
20365: 'C->T',H249Y,1
20366: 'A->G',H249R,6
20367: 'T->C',H249H,354
20368: 'C->A',L250I,122
20368: 'C->T',L250L,236
20369: 'T->C',L250P,19
20370: 'A->G',L250L,26
20371: 'C->A',L251M,165
20371: 'C->G',L251V,2
20371: 'C->T',L251L,149
20372: 'T->A',L251Q,23
20372: 'T->C',L251P,1
20373: 'G->A',L251L,53
20373: 'G->C',L251L,2
20373: 'G->T',L251L,113
20374: 'A->C',I252L,747
20374: 'A->G',I252V,450
20374: 'A->T',I252F,2
20375: 'T->A',I252N,27
20375: 'T->C',I252T,305
20375: 'T->G',I252S,85
20376: 'T->A',I252I,233
20376: 'T->C',I252I,226
20376: 'T->G',I252M,4
20377: 'G->A',G253R,77
20378: 'G->A',G253E,9
20378: 'G->T',G253V,46
20379: 'A->C',G253G,133
20379: 'A->G',G253G,148
20380: 'C->A',L254I,33
20380: 'C->G',L254V,30
20380: 'C->T',L254L,319
20381: 'T->C',L254P,2
20382: 'A->G',L254L,62
20382: 'A->T',L254L,6
20383: 'G->A',A255T,446
20383: 'G->T',A255S,85
20384: 'C->A',A255D,2
20384: 'C->G',A255G,1
20384: 'C->T',A255V,2333
20385: 'T->A',A255A,3
20385: 'T->C',A255A,54
20385: 'T->G',A255A,5
20386: 'A->G',K256E,3
20387: 'A->C',K256T,1
20387: 'A->G',K256R,40
20387: 'A->T',K256I,2
20388: 'A->C',K256N,67
20388: 'A->G',K256K,25
20389: 'C->A',R257S,27
20389: 'C->G',R257G,20
20389: 'C->T',R257C,1512
20390: 'G->A',R257H,31
20390: 'G->C',R257P,3
20390: 'G->T',R257L,103
20391: 'T->A',R257R,2
20391: 'T->C',R257R,90
20391: 'T->G',R257R,779
20392: 'T->A',F258I,24
20392: 'T->C',F258L,10
20393: 'T->A',F258Y,2
20393: 'T->C',F258S,45
20393: 'T->G',F258C,5
20394: 'T->C',F258F,134
20395: 'A->G',K259E,36
20396: 'A->C',K259T,7
20396: 'A->G',K259R,11309
20396: 'A->T',K259M,13
20397: 'G->A',K259K,443
20397: 'G->C',K259N,1
20397: 'G->T',K259N,721
20398: 'G->A',E260K,1005
20399: 'A->C',E260A,108
20399: 'A->G',E260G,29
20399: 'A->T',E260V,19
20400: 'A->C',E260D,79
20400: 'A->G',E260E,1318
20400: 'A->T',E260D,1
20401: 'T->A',S261T,17
20401: 'T->C',S261P,223
20401: 'T->G',S261A,2184
20402: 'C->T',S261L,2151
20403: 'A->C',S261S,1
20403: 'A->G',S261S,46
20404: 'C->A',P262T,36
20404: 'C->G',P262A,1
20404: 'C->T',P262S,4434
20405: 'C->A',P262H,189
20405: 'C->T',P262L,1112
20406: 'T->A',P262P,4
20406: 'T->C',P262P,11
20406: 'T->G',P262P,14
20407: 'T->A',F263I,24
20407: 'T->C',F263L,263
20407: 'T->G',F263V,17
20408: 'T->A',F263Y,1
20408: 'T->C',F263S,80
20408: 'T->G',F263C,41
20409: 'T->A',F263L,405
20409: 'T->C',F263F,223
20409: 'T->G',F263L,4
20410: 'G->A',E264K,96
20410: 'G->C',E264Q,2
20411: 'A->C',E264A,152
20411: 'A->G',E264G,64
20411: 'A->T',E264V,250
20412: 'A->C',E264D,21
20412: 'A->G',E264E,86
20412: 'A->T',E264D,2
20413: 'T->A',L265I,16
20413: 'T->C',L265L,31
20413: 'T->G',L265V,4
20414: 'T->C',L265S,18
20415: 'A->G',L265L,32
20415: 'A->T',L265F,4
20416: 'G->A',E266K,15
20416: 'G->C',E266Q,8
20417: 'A->C',E266A,3
20417: 'A->G',E266G,216
20417: 'A->T',E266V,3
20418: 'A->C',E266D,7
20418: 'A->G',E266E,67
20418: 'A->T',E266D,91
20419: 'G->A',D267N,221
20419: 'G->T',D267Y,86
20420: 'A->C',D267A,8
20420: 'A->G',D267G,93
20420: 'A->T',D267V,3
20421: 'T->A',D267E,7
20421: 'T->C',D267D,285
20421: 'T->G',D267E,106
20422: 'T->A',F268I,4
20422: 'T->C',F268L,13
20422: 'T->G',F268V,2
20424: 'T->C',F268F,70
20425: 'A->C',I269L,1
20425: 'A->G',I269V,386
20425: 'A->T',I269F,6
20426: 'T->A',I269N,1
20426: 'T->C',I269T,128
20426: 'T->G',I269S,3
20427: 'T->A',I269I,26
20427: 'T->C',I269I,37
20427: 'T->G',I269M,26
20428: 'C->A',P270T,19
20428: 'C->T',P270S,584
20429: 'C->A',P270H,31
20429: 'C->G',P270R,1
20429: 'C->T',P270L,1874
20430: 'T->A',P270P,3
20430: 'T->C',P270P,83
20430: 'T->G',P270P,1
20431: 'A->G',M271V,114
20431: 'A->T',M271L,9
20432: 'T->A',M271K,37
20432: 'T->C',M271T,117
20433: 'G->A',M271I,587
20433: 'G->C',M271I,8
20433: 'G->T',M271I,697
20434: 'G->A',D272N,233
20434: 'G->T',D272Y,103
20435: 'A->C',D272A,17
20435: 'A->G',D272G,2
20436: 'C->A',D272E,3
20436: 'C->G',D272E,2
20436: 'C->T',D272D,2615
20437: 'A->G',S273G,920
20437: 'A->T',S273C,8
20438: 'G->A',S273N,105
20438: 'G->C',S273T,5
20438: 'G->T',S273I,917
20439: 'T->C',S273S,44
20440: 'A->G',T274A,3
20441: 'C->A',T274K,2
20441: 'C->G',T274R,1
20441: 'C->T',T274I,16
20442: 'A->C',T274T,2
20442: 'A->G',T274T,72
20442: 'A->T',T274T,7
20443: 'G->A',V275I,62
20443: 'G->C',V275L,6
20443: 'G->T',V275F,75
20444: 'T->C',V275A,2
20445: 'T->A',V275V,13
20445: 'T->C',V275V,83
20446: 'A->C',K276Q,2
20446: 'A->G',K276E,15
20447: 'A->C',K276T,4
20447: 'A->G',K276R,33
20447: 'A->T',K276I,2
20448: 'A->C',K276N,1
20448: 'A->G',K276K,14
20448: 'A->T',K276N,2
20449: 'A->G',N277D,24
20449: 'A->T',N277Y,5
20450: 'A->C',N277T,47
20450: 'A->G',N277S,49
20451: 'C->T',N277N,12042
20452: 'T->A',Y278N,3
20452: 'T->C',Y278H,362
20453: 'A->G',Y278C,57
20453: 'A->T',Y278F,1
20454: 'T->C',Y278Y,145
20455: 'T->A',F279I,3
20455: 'T->C',F279L,22
20455: 'T->G',F279V,39
20456: 'T->A',F279Y,1
20456: 'T->C',F279S,21
20456: 'T->G',F279C,21
20457: 'C->A',F279L,42
20457: 'C->T',F279F,342
20458: 'A->C',I280L,1
20458: 'A->G',I280V,170
20458: 'A->T',I280L,18
20459: 'T->C',I280T,13
20460: 'A->C',I280I,2
20460: 'A->G',I280M,15
20460: 'A->T',I280I,2
20461: 'A->C',T281P,1
20461: 'A->G',T281A,206
20462: 'C->A',T281K,9
20462: 'C->T',T281I,169
20463: 'A->C',T281T,10
20463: 'A->G',T281T,149
20463: 'A->T',T281T,7
20464: 'G->A',D282N,265
20464: 'G->C',D282H,1
20464: 'G->T',D282Y,694
20465: 'A->C',D282A,8
20465: 'A->G',D282G,544
20465: 'A->T',D282V,1
20466: 'T->A',D282E,30
20466: 'T->C',D282D,308
20466: 'T->G',D282E,8
20467: 'G->A',A283T,85
20467: 'G->C',A283P,1
20467: 'G->T',A283S,13
20468: 'C->A',A283E,37
20468: 'C->G',A283G,1
20468: 'C->T',A283V,217
20469: 'G->A',A283A,358
20469: 'G->C',A283A,1
20469: 'G->T',A283A,27
20470: 'C->A',Q284K,761
20471: 'A->C',Q284P,8
20471: 'A->G',Q284R,33
20471: 'A->T',Q284L,12
20472: 'A->C',Q284H,6
20472: 'A->G',Q284Q,133
20472: 'A->T',Q284H,6
20473: 'A->C',T285P,5
20473: 'A->G',T285A,58
20474: 'C->A',T285K,36
20474: 'C->T',T285I,510
20475: 'A->C',T285T,1
20475: 'A->G',T285T,83
20475: 'A->T',T285T,1
20476: 'G->A',G286S,1143
20476: 'G->C',G286R,1
20476: 'G->T',G286C,181
20477: 'G->A',G286D,81
20477: 'G->T',G286V,825
20478: 'T->C',G286G,133
20478: 'T->G',G286G,1
20479: 'T->A',S287T,4
20479: 'T->C',S287P,31
20479: 'T->G',S287A,9
20480: 'C->T',S287L,2474
20481: 'A->C',S287S,7
20481: 'A->G',S287S,448
20481: 'A->T',S287S,2
20482: 'T->A',S288T,2
20482: 'T->C',S288P,71
20482: 'T->G',S288A,28
20483: 'C->A',S288Y,11
20483: 'C->G',S288C,1
20483: 'C->T',S288F,2456
20484: 'T->A',S288S,1
20484: 'T->C',S288S,99
20484: 'T->G',S288S,58
20485: 'A->G',K289E,22
20486: 'A->C',K289T,14
20486: 'A->G',K289R,152
20486: 'A->T',K289M,3
20487: 'G->A',K289K,104
20487: 'G->C',K289N,4
20487: 'G->T',K289N,552
20488: 'T->G',C290G,9
20489: 'G->A',C290Y,663
20489: 'G->C',C290S,6
20489: 'G->T',C290F,994
20490: 'T->C',C290C,24
20490: 'T->G',C290W,1
20491: 'G->A',V291M,22
20491: 'G->T',V291L,315
20492: 'T->C',V291A,19
20493: 'G->A',V291V,75
20493: 'G->C',V291V,4
20493: 'G->T',V291V,18
20494: 'T->G',C292G,5
20495: 'G->A',C292Y,2
20495: 'G->T',C292F,6
20496: 'T->C',C292C,64
20496: 'T->G',C292W,1
20497: 'T->A',S293T,1
20497: 'T->G',S293A,5
20498: 'C->T',S293F,4
20499: 'T->C',S293S,16
20499: 'T->G',S293S,2
20500: 'G->A',V294I,163
20500: 'G->T',V294F,1
20501: 'T->C',V294A,268
20501: 'T->G',V294G,2
20502: 'T->A',V294V,4
20502: 'T->C',V294V,56
20503: 'A->G',I295V,150
20504: 'T->C',I295T,83
20504: 'T->G',I295S,9
20505: 'T->A',I295I,59
20505: 'T->C',I295I,281
20505: 'T->G',I295M,2
20508: 'T->A',D296E,1
20508: 'T->C',D296D,106
20509: 'T->A',L297I,1
20509: 'T->C',L297L,14
20509: 'T->G',L297V,3
20510: 'T->C',L297S,1
20511: 'A->C',L297F,6
20511: 'A->G',L297L,177
20512: 'T->C',L298L,27
20512: 'T->G',L298V,203
20513: 'T->C',L298S,59
20514: 'A->G',L298L,22
20515: 'C->A',L299I,115
20515: 'C->G',L299V,214
20515: 'C->T',L299F,4
20517: 'T->A',L299L,7
20517: 'T->C',L299L,19
20517: 'T->G',L299L,1
20518: 'G->A',D300N,45
20518: 'G->T',D300Y,174
20519: 'A->C',D300A,41
20519: 'A->G',D300G,128
20519: 'A->T',D300V,2
20520: 'T->A',D300E,2
20520: 'T->C',D300D,226
20520: 'T->G',D300E,7
20521: 'G->A',D301N,19
20521: 'G->C',D301H,1
20522: 'A->C',D301A,5
20522: 'A->G',D301G,21
20523: 'T->A',D301E,2
20523: 'T->C',D301D,326
20523: 'T->G',D301E,1
20524: 'T->C',F302L,2
20524: 'T->G',F302V,3
20525: 'T->C',F302S,1
20525: 'T->G',F302C,3
20526: 'T->A',F302L,3
20526: 'T->C',F302F,130
20526: 'T->G',F302L,5
20527: 'G->A',V303I,82
20527: 'G->C',V303L,6
20527: 'G->T',V303F,162
20528: 'T->C',V303A,9
20529: 'T->A',V303V,126
20529: 'T->C',V303V,29
20529: 'T->G',V303V,10
20530: 'G->A',E304K,5
20530: 'G->C',E304Q,11
20531: 'A->C',E304A,11
20531: 'A->G',E304G,96
20531: 'A->T',E304V,4
20532: 'A->C',E304D,9
20532: 'A->G',E304E,1623
20532: 'A->T',E304D,3
20533: 'A->C',I305L,4
20533: 'A->G',I305V,1125
20534: 'T->C',I305T,53
20535: 'A->G',I305M,223
20536: 'A->C',I306L,6
20536: 'A->G',I306V,164
20536: 'A->T',I306L,2
20537: 'T->C',I306T,150
20538: 'A->G',I306M,7
20538: 'A->T',I306I,1
20539: 'A->C',K307Q,28
20539: 'A->G',K307E,4
20540: 'A->C',K307T,4
20540: 'A->G',K307R,59
20540: 'A->T',K307I,1
20541: 'A->G',K307K,128
20542: 'T->A',S308T,1
20542: 'T->C',S308P,20
20542: 'T->G',S308A,4
20543: 'C->A',S308Y,5
20543: 'C->T',S308F,194
20544: 'C->A',S308S,54
20544: 'C->T',S308S,1889
20545: 'C->A',Q309K,18
20545: 'C->G',Q309E,6
20546: 'A->G',Q309R,14
20546: 'A->T',Q309L,11
20547: 'A->C',Q309H,189
20547: 'A->G',Q309Q,39
20547: 'A->T',Q309H,23
20548: 'G->A',D310N,49
20548: 'G->C',D310H,1
20548: 'G->T',D310Y,64
20549: 'A->C',D310A,4
20549: 'A->G',D310G,91
20549: 'A->T',D310V,5
20550: 'T->A',D310E,7
20550: 'T->C',D310D,70
20550: 'T->G',D310E,55
20551: 'T->A',L311I,4
20551: 'T->C',L311L,20
20553: 'A->G',L311L,390
20553: 'A->T',L311F,1
20554: 'T->C',S312P,1
20554: 'T->G',S312A,23
20555: 'C->A',S312Y,170
20555: 'C->G',S312C,5
20555: 'C->T',S312F,1188
20556: 'T->A',S312S,27
20556: 'T->C',S312S,15
20556: 'T->G',S312S,2
20557: 'G->A',V313I,38
20557: 'G->T',V313L,47
20558: 'T->C',V313A,4
20559: 'A->C',V313V,11
20559: 'A->G',V313V,117
20559: 'A->T',V313V,5
20560: 'G->A',V314I,72
20560: 'G->C',V314L,1
20560: 'G->T',V314F,329
20561: 'T->A',V314D,1
20561: 'T->C',V314A,63
20561: 'T->G',V314G,3
20562: 'T->A',V314V,1
20562: 'T->C',V314V,22
20562: 'T->G',V314V,6
20565: 'T->A',S315S,3
20565: 'T->C',S315S,90
20565: 'T->G',S315S,1
20566: 'A->G',K316E,12
20567: 'A->C',K316T,25
20567: 'A->G',K316R,603
20567: 'A->T',K316M,4
20568: 'G->A',K316K,231
20568: 'G->C',K316N,59
20568: 'G->T',K316N,297
20569: 'G->A',V317I,102
20569: 'G->C',V317L,2
20569: 'G->T',V317F,348
20570: 'T->C',V317A,8
20570: 'T->G',V317G,1
20571: 'T->A',V317V,12
20571: 'T->C',V317V,36
20572: 'G->A',V318I,114
20572: 'G->T',V318F,21
20573: 'T->A',V318D,3
20573: 'T->C',V318A,111
20573: 'T->G',V318G,2
20574: 'C->A',V318V,20
20574: 'C->G',V318V,1
20574: 'C->T',V318V,215
20575: 'A->C',K319Q,7
20575: 'A->G',K319E,16
20576: 'A->G',K319R,2
20577: 'A->C',K319N,40
20577: 'A->G',K319K,89
20577: 'A->T',K319N,5
20578: 'G->A',V320M,386
20578: 'G->C',V320L,7
20578: 'G->T',V320L,4732
20579: 'T->A',V320E,3
20579: 'T->C',V320A,7
20580: 'G->A',V320V,13
20580: 'G->C',V320V,23
20580: 'G->T',V320V,1590
20582: 'C->A',T321N,2
20582: 'C->T',T321I,28
20583: 'T->A',T321T,3
20583: 'T->C',T321T,83
20584: 'A->G',I322V,36
20585: 'T->C',I322T,9
20586: 'T->A',I322I,20
20586: 'T->C',I322I,4
20586: 'T->G',I322M,2
20589: 'C->T',D323D,142
20590: 'T->C',Y324H,3
20591: 'A->T',Y324F,5
20592: 'T->C',Y324Y,2583
20593: 'A->G',T325A,20
20593: 'A->T',T325S,7
20594: 'C->A',T325K,5
20594: 'C->T',T325I,1174
20595: 'A->C',T325T,1
20595: 'A->G',T325T,47
20595: 'A->T',T325T,5
20596: 'G->A',E326K,20
20598: 'A->C',E326D,3
20598: 'A->G',E326E,1335
20598: 'A->T',E326D,2
20599: 'A->C',I327L,371
20599: 'A->G',I327V,187
20600: 'T->A',I327N,28
20600: 'T->C',I327T,163
20600: 'T->G',I327S,39
20601: 'T->A',I327I,2
20601: 'T->C',I327I,70
20601: 'T->G',I327M,7
20602: 'T->C',S328P,7
20602: 'T->G',S328A,27
20603: 'C->T',S328L,447
20604: 'A->C',S328S,7
20604: 'A->G',S328S,180
20604: 'A->T',S328S,4
20605: 'T->C',F329L,398
20605: 'T->G',F329V,14
20606: 'T->C',F329S,3
20606: 'T->G',F329C,6
20607: 'T->A',F329L,1
20607: 'T->C',F329F,24
20608: 'A->G',M330V,101
20608: 'A->T',M330L,10
20609: 'T->A',M330K,16
20609: 'T->C',M330T,217
20610: 'G->A',M330I,53
20610: 'G->T',M330I,61
20611: 'C->A',L331I,4
20611: 'C->G',L331V,1
20611: 'C->T',L331F,1011
20613: 'T->C',L331L,26
20613: 'T->G',L331L,12
20614: 'T->A',W332R,3
20614: 'T->C',W332R,7
20614: 'T->G',W332G,1
20615: 'G->T',W332L,35
20616: 'G->T',W332C,559
20618: 'G->A',C333Y,16
20619: 'T->C',C333C,19
20620: 'A->G',K334E,51
20621: 'A->C',K334T,17
20621: 'A->G',K334R,377
20621: 'A->T',K334I,2
20622: 'A->C',K334N,25
20622: 'A->G',K334K,62
20622: 'A->T',K334N,688
20623: 'G->A',D335N,136
20623: 'G->C',D335H,4
20623: 'G->T',D335Y,1022
20624: 'A->C',D335A,9
20624: 'A->G',D335G,24
20624: 'A->T',D335V,667
20625: 'T->A',D335E,3
20625: 'T->C',D335D,454
20625: 'T->G',D335E,2
20626: 'G->A',G336S,55
20626: 'G->C',G336R,3
20626: 'G->T',G336C,145
20627: 'G->A',G336D,17
20627: 'G->T',G336V,21
20628: 'C->A',G336G,4
20628: 'C->G',G336G,15
20628: 'C->T',G336G,2225
20629: 'C->A',H337N,50
20629: 'C->G',H337D,26
20629: 'C->T',H337Y,2243
20630: 'A->G',H337R,198
20630: 'A->T',H337L,4
20631: 'T->A',H337Q,7
20631: 'T->C',H337H,164
20631: 'T->G',H337Q,1
20632: 'G->A',V338I,63
20632: 'G->C',V338L,7
20632: 'G->T',V338L,64
20633: 'T->A',V338E,1
20633: 'T->C',V338A,19
20634: 'A->C',V338V,18
20634: 'A->G',V338V,112
20634: 'A->T',V338V,18
20635: 'G->A',E339K,98
20635: 'G->C',E339Q,242
20636: 'A->C',E339A,18
20636: 'A->G',E339G,18
20637: 'A->G',E339E,54

